Asymptotic dimensioning of stochastic service systems

Stochastic service systems describe situations in which customers compete for service from scarce resources. Think of check-in lines at airports, waiting rooms in hospitals or queues in supermarkets, where the scarce resource is human manpower. Next to these traditional settings, resource sharing is also important in large-scale service systems such as the internet, wireless networks and cloud computing facilities. In these virtual environments, geographical conditions do not restrict the system size, paving the way for the emergence of large-scale resource sharing networks. This thesis investigates how to design large-scale systems in order to achieve the dual goal of operational efficiency and quality-of-service, by which we mean that the system is highly occupied and hence efficiently utilizes the expensive resources, while at the same time, the level of service, experienced by customers, remains high.

==> Chapter_2/novel_figure1.txt <==
log_s	mms	mds	ggs
2.30259	3.95028	3.26305	2.86819
2.99573	4.48493	3.79685	3.39828
3.91202	5.18685	4.50821	4.11693
4.60517	5.71525	4.98696	4.64658
5.29832	6.24204	5.57675	5.14764
6.21461	6.93654	6.28234	5.85813


==> Chapter_2/novel_figure2.txt <==
n01	m01	n025	m025	n05	m05	n075	m075	n09	m09	n1	m1
-0.0961885	2.19678	-0.097552	2.18065	-0.0999584	2.15265	-0.102552	2.12312	-0.104209	2.10459	-0.105361	2.09186
1.52709	2.24449	1.54367	2.5208	1.56472	2.97149	1.57931	3.41088	1.58572	3.66986	1.58924	3.84086
2.22558	2.23441	2.24713	2.65682	2.27096	3.32084	2.28472	3.95028	2.28993	4.31697	2.29253	4.55818
2.92374	2.19601	2.949	2.78501	2.97337	3.66922	2.98513	4.48493	2.98897	4.95669	2.99072	5.26669
3.33199	2.15624	3.35892	2.85577	3.38294	3.8727	3.39338	4.7961	3.3965	5.32859	3.39786	5.67852
3.62158	2.11834	3.64951	2.90385	3.67307	4.01698	3.68258	5.01632	3.68526	5.59167	3.68638	5.96987
3.84617	2.0825	3.87477	2.93981	3.89788	4.12884	3.9067	5.18685	3.90906	5.79536	3.91002	6.19547
4.02965	2.04851	4.05873	2.96827	4.08143	4.22021	4.0897	5.32602	4.09183	5.96158	4.09268	6.37957
4.18476	2.01613	4.21422	2.99165	4.23654	4.29745	4.24436	5.44358	4.24631	6.10197	4.24707	6.53509
4.31912	1.98515	4.34887	3.01138	4.37085	4.36435	4.37828	5.54534	4.38009	6.2235	4.38078	6.66972
4.43762	1.95539	4.4676	3.02836	4.48927	4.42334	4.49638	5.63505	4.49807	6.33062	4.4987	6.7884
4.54362	1.92671	4.5738	3.04319	4.59517	4.47611	4.60201	5.71525	4.60358	6.4264	4.60417	6.89452
4.95147	1.79589	4.98226	3.09702	5.00247	4.67914	5.0083	6.02357	5.00953	6.79459	5.00997	7.30252
5.24079	1.6801	5.2719	3.13179	5.29125	4.82316	5.29644	6.24204	5.29747	7.0555	5.29782	7.59169
5.64849	1.47664	5.6799	3.1754	5.69801	5.0261	5.70239	6.54959	5.70319	7.42283	5.70345	7.9989
5.93771	1.29732	5.96923	3.2021	5.98646	5.17006	5.99035	6.76758	5.99101	7.68322	5.99121	8.28761
6.16202	1.13396	6.19357	3.22014	6.21014	5.28171	6.21366	6.93654	6.21424	7.88507	6.21441	8.51145



==> Chapter_2/tikz/novel_figure1.txt <==
log_s	mms	mds	ggs
2.30259	3.95028	3.26305	2.86819
2.99573	4.48493	3.79685	3.39828
3.91202	5.18685	4.50821	4.11693
4.60517	5.71525	4.98696	4.64658
5.29832	6.24204	5.57675	5.14764
6.21461	6.93654	6.28234	5.85813


==> Chapter_2/tikz/novel_figure2.txt <==
n01	m01	n025	m025	n05	m05	n075	m075	n09	m09	n1	m1
-0.0961885	2.19678	-0.097552	2.18065	-0.0999584	2.15265	-0.102552	2.12312	-0.104209	2.10459	-0.105361	2.09186
1.52709	2.24449	1.54367	2.5208	1.56472	2.97149	1.57931	3.41088	1.58572	3.66986	1.58924	3.84086
2.22558	2.23441	2.24713	2.65682	2.27096	3.32084	2.28472	3.95028	2.28993	4.31697	2.29253	4.55818
2.92374	2.19601	2.949	2.78501	2.97337	3.66922	2.98513	4.48493	2.98897	4.95669	2.99072	5.26669
3.33199	2.15624	3.35892	2.85577	3.38294	3.8727	3.39338	4.7961	3.3965	5.32859	3.39786	5.67852
3.62158	2.11834	3.64951	2.90385	3.67307	4.01698	3.68258	5.01632	3.68526	5.59167	3.68638	5.96987
3.84617	2.0825	3.87477	2.93981	3.89788	4.12884	3.9067	5.18685	3.90906	5.79536	3.91002	6.19547
4.02965	2.04851	4.05873	2.96827	4.08143	4.22021	4.0897	5.32602	4.09183	5.96158	4.09268	6.37957
4.18476	2.01613	4.21422	2.99165	4.23654	4.29745	4.24436	5.44358	4.24631	6.10197	4.24707	6.53509
4.31912	1.98515	4.34887	3.01138	4.37085	4.36435	4.37828	5.54534	4.38009	6.2235	4.38078	6.66972
4.43762	1.95539	4.4676	3.02836	4.48927	4.42334	4.49638	5.63505	4.49807	6.33062	4.4987	6.7884
4.54362	1.92671	4.5738	3.04319	4.59517	4.47611	4.60201	5.71525	4.60358	6.4264	4.60417	6.89452
4.95147	1.79589	4.98226	3.09702	5.00247	4.67914	5.0083	6.02357	5.00953	6.79459	5.00997	7.30252
5.24079	1.6801	5.2719	3.13179	5.29125	4.82316	5.29644	6.24204	5.29747	7.0555	5.29782	7.59169
5.64849	1.47664	5.6799	3.1754	5.69801	5.0261	5.70239	6.54959	5.70319	7.42283	5.70345	7.9989
5.93771	1.29732	5.96923	3.2021	5.98646	5.17006	5.99035	6.76758	5.99101	7.68322	5.99121	8.28761
6.16202	1.13396	6.19357	3.22014	6.21014	5.28171	6.21366	6.93654	6.21424	7.88507	6.21441	8.51145



==> Chapter_3/tikz/ct.txt <==
x	emp	poisson	fitted
0	0	0	0
1	0	0	0
1	0	0	0
2	0	0	0
2	0	0	5.13862E-05
3	0	0	5.13862E-05
3	0	0	0.000233601
4	0	2.73352E-05	0.000233601
4	0	0.000127474	0.000818833
5	0	0.000127474	0.000818833
5	0	0.000477432	0.00235995
6	0	0.000477432	0.00235995
6	0	0.00149661	0.00582396
7	0	0.00149661	0.00582396
7	0	0.00404072	0.012656
8	0	0.00404072	0.012656
8	0.0131579	0.0095976	0.0247194
9	0.0131579	0.0095976	0.0247194
9	0.0394737	0.0203864	0.0440816
10	0.0394737	0.0203864	0.0440816
10	0.0789474	0.0392384	0.0726699
11	0.0789474	0.0392384	0.0726699
11	0.0921053	0.0691851	0.111874
12	0.0921053	0.0691851	0.111874
12	0.157895	0.112792	0.1622
13	0.157895	0.112792	0.1622
13	0.223684	0.171405	0.223071
14	0.223684	0.171405	0.223071
14	0.315789	0.244561	0.292828
15	0.315789	0.244561	0.292828
15	0.394737	0.329781	0.368924
16	0.394737	0.329781	0.368924
16	0.513158	0.42285	0.448269
17	0.513158	0.42285	0.448269
17	0.592105	0.518513	0.527626
18	0.592105	0.518513	0.527626
18	0.631579	0.611379	0.603995
19	0.631579	0.611379	0.603995
19	0.684211	0.696784	0.674906
20	0.684211	0.696784	0.674906
20	0.697368	0.771402	0.738589
21	0.697368	0.771402	0.738589
21	0.75	0.833489	0.794027
22	0.75	0.833489	0.794027
22	0.802632	0.882803	0.8409
23	0.802632	0.882803	0.8409
23	0.828947	0.920268	0.879459
24	0.828947	0.920268	0.879459
24	0.868421	0.947545	0.910371
25	0.868421	0.947545	0.910371
25	0.934211	0.96661	0.934557
26	0.934211	0.96661	0.934557
26	0.960526	0.979423	0.953049
27	0.960526	0.979423	0.953049
27	0.973684	0.987716	0.966883
28	0.973684	0.987716	0.966883
28	0.986842	0.99289	0.977021
29	0.986842	0.99289	0.977021
29	0.986842	0.996009	0.984306
30	0.986842	0.996009	0.984306
30	1	0.997825	0.989444
31	1	0.997825	0.989444
31	1	0.998848	0.993003
32	1	0.998848	0.993003
32	1	0.999407	0.995428
33	1	0.999407	0.995428
33	1	0.999703	0.997053
34	1	0.999703	0.997053
34	1	0.999855	0.998126
35	1	0.999855	0.998126
35	1	0.999931	0.998823
36	1	0.999931	0.998823
36	1	0.999968	0.99927
37	1	0.999968	0.99927
37	1	0.999986	0.999552
38	1	0.999986	0.999552
38	1	0.999994	0.999729
39	1	0.999994	0.999729
39	1	0.999997	0.999837
40	1	0.999997	0.999837
40	1	0.999999	0.999904
41	1	0.999999	0.999904
			
			


==> Chapter_3/tikz/gamman.txt <==
n	d06	d075	d09
1	0.707107	0.707107	0.707107	1
2	0.790369	0.822802	0.850161	1
3	0.827905	0.866441	0.896533	1
4	0.8506	0.890446	0.920041	1
5	0.866251	0.90597	0.934401	1
6	0.877896	0.916976	0.944144	1
7	0.887003	0.925257	0.951216	1
8	0.894381	0.931754	0.956599	1
9	0.900516	0.937012	0.960843	1
10	0.905724	0.941371	0.964281	1
11	0.910217	0.945053	0.967127	1
12	0.914146	0.948213	0.969524	1
13	0.917619	0.950959	0.971572	1
14	0.920717	0.953373	0.973344	1
15	0.923505	0.955513	0.974894	1
16	0.92603	0.957427	0.976261	1
17	0.928332	0.95915	0.977477	1
18	0.930441	0.960712	0.978565	1
19	0.932382	0.962134	0.979546	1
20	0.934178	0.963437	0.980435	1
21	0.935844	0.964634	0.981244	1
22	0.937397	0.96574	0.981985	1
23	0.938848	0.966765	0.982664	1
24	0.940207	0.967717	0.983291	1
25	0.941485	0.968605	0.983871	1
26	0.942688	0.969436	0.984409	1
27	0.943824	0.970215	0.98491	1
28	0.944899	0.970947	0.985377	1
29	0.945918	0.971637	0.985814	1
30	0.946886	0.972287	0.986224	1
31	0.947806	0.972903	0.986608	1
32	0.948683	0.973486	0.986971	1
33	0.94952	0.974039	0.987313	1
34	0.95032	0.974565	0.987636	1
35	0.951085	0.975066	0.987942	1
36	0.951818	0.975543	0.988232	1
37	0.952521	0.975998	0.988507	1
38	0.953196	0.976434	0.988769	1
39	0.953845	0.97685	0.989018	1
40	0.954469	0.977249	0.989256	1
41	0.95507	0.977632	0.989482	1
42	0.95565	0.977999	0.989699	1
43	0.956209	0.978352	0.989906	1
44	0.956749	0.978691	0.990105	1
45	0.95727	0.979018	0.990295	1
46	0.957775	0.979333	0.990477	1
47	0.958263	0.979636	0.990653	1
48	0.958736	0.979929	0.990821	1
49	0.959194	0.980212	0.990983	1
50	0.959638	0.980485	0.991139	1
51	0.960069	0.98075	0.991289	1
52	0.960488	0.981005	0.991434	1
53	0.960894	0.981253	0.991574	1
54	0.961289	0.981493	0.991709	1
55	0.961673	0.981725	0.991839	1
56	0.962047	0.981951	0.991965	1
57	0.962411	0.98217	0.992087	1
58	0.962765	0.982382	0.992205	1
59	0.96311	0.982589	0.992319	1
60	0.963446	0.98279	0.99243	1
61	0.963774	0.982985	0.992537	1
62	0.964094	0.983175	0.992641	1
63	0.964406	0.983359	0.992742	1
64	0.964711	0.983539	0.99284	1
65	0.965008	0.983715	0.992935	1
66	0.965299	0.983885	0.993028	1
67	0.965583	0.984052	0.993118	1
68	0.965861	0.984214	0.993205	1
69	0.966133	0.984373	0.99329	1
70	0.966398	0.984527	0.993373	1
71	0.966658	0.984678	0.993454	1
72	0.966913	0.984826	0.993532	1
73	0.967162	0.98497	0.993609	1
74	0.967406	0.985111	0.993683	1
75	0.967645	0.985248	0.993756	1
76	0.96788	0.985383	0.993827	1
77	0.968109	0.985514	0.993896	1
78	0.968334	0.985643	0.993964	1
79	0.968555	0.985769	0.99403	1
80	0.968772	0.985892	0.994095	1
81	0.968984	0.986013	0.994158	1
82	0.969193	0.986132	0.994219	1
83	0.969398	0.986248	0.994279	1
84	0.969599	0.986361	0.994338	1
85	0.969796	0.986473	0.994396	1
86	0.96999	0.986582	0.994452	1
87	0.970181	0.986689	0.994507	1
88	0.970368	0.986794	0.994561	1
89	0.970552	0.986897	0.994614	1
90	0.970733	0.986998	0.994666	1
91	0.97091	0.987097	0.994716	1
92	0.971085	0.987195	0.994766	1
93	0.971257	0.98729	0.994814	1
94	0.971426	0.987384	0.994862	1
95	0.971593	0.987476	0.994909	1
96	0.971757	0.987567	0.994955	1
97	0.971918	0.987656	0.995	1
98	0.972077	0.987744	0.995044	1
99	0.972233	0.98783	0.995087	1
100	0.972387	0.987914	0.995129	1
101	0.972538	0.987998	0.995171	1
102	0.972688	0.988079	0.995212	1
103	0.972835	0.98816	0.995252	1
104	0.97298	0.988239	0.995292	1
105	0.973122	0.988317	0.99533	1
106	0.973263	0.988394	0.995368	1
107	0.973402	0.988469	0.995406	1
108	0.973539	0.988543	0.995442	1
109	0.973673	0.988616	0.995479	1
110	0.973806	0.988688	0.995514	1
111	0.973937	0.988759	0.995549	1
112	0.974067	0.988829	0.995583	1
113	0.974194	0.988898	0.995617	1
114	0.97432	0.988966	0.99565	1
115	0.974444	0.989033	0.995683	1
116	0.974567	0.989098	0.995715	1
117	0.974688	0.989163	0.995747	1
118	0.974807	0.989227	0.995778	1
119	0.974925	0.98929	0.995809	1
120	0.975041	0.989353	0.995839	1
121	0.975156	0.989414	0.995869	1
122	0.97527	0.989474	0.995898	1
123	0.975382	0.989534	0.995927	1
124	0.975492	0.989593	0.995955	1
125	0.975601	0.989651	0.995983	1
126	0.975709	0.989708	0.996011	1
127	0.975816	0.989764	0.996038	1
128	0.975921	0.98982	0.996064	1
129	0.976025	0.989875	0.996091	1
130	0.976128	0.98993	0.996117	1
131	0.97623	0.989983	0.996142	1
132	0.97633	0.990036	0.996168	1
133	0.97643	0.990088	0.996193	1
134	0.976528	0.99014	0.996217	1
135	0.976625	0.990191	0.996241	1
136	0.976721	0.990241	0.996265	1
137	0.976816	0.990291	0.996289	1
138	0.976909	0.99034	0.996312	1
139	0.977002	0.990388	0.996335	1
140	0.977094	0.990436	0.996358	1
141	0.977185	0.990484	0.99638	1
142	0.977274	0.99053	0.996402	1
143	0.977363	0.990577	0.996424	1
144	0.977451	0.990622	0.996445	1
145	0.977538	0.990667	0.996466	1
146	0.977624	0.990712	0.996487	1
147	0.977709	0.990756	0.996508	1
148	0.977793	0.9908	0.996528	1
149	0.977877	0.990843	0.996548	1
150	0.977959	0.990886	0.996568	1
151	0.978041	0.990928	0.996588	1
152	0.978122	0.990969	0.996607	1
153	0.978202	0.991011	0.996626	1
154	0.978281	0.991051	0.996645	1
155	0.97836	0.991092	0.996664	1
156	0.978437	0.991132	0.996683	1
157	0.978514	0.991171	0.996701	1
158	0.97859	0.99121	0.996719	1
159	0.978666	0.991249	0.996737	1
160	0.978741	0.991287	0.996754	1
161	0.978815	0.991325	0.996772	1
162	0.978888	0.991362	0.996789	1
163	0.97896	0.991399	0.996806	1
164	0.979032	0.991436	0.996823	1
165	0.979104	0.991472	0.996839	1
166	0.979174	0.991508	0.996856	1
167	0.979244	0.991544	0.996872	1
168	0.979313	0.991579	0.996888	1
169	0.979382	0.991614	0.996904	1
170	0.97945	0.991648	0.99692	1
171	0.979518	0.991682	0.996935	1
172	0.979584	0.991716	0.996951	1
173	0.979651	0.99175	0.996966	1
174	0.979716	0.991783	0.996981	1
175	0.979781	0.991816	0.996996	1
176	0.979846	0.991848	0.997011	1
177	0.97991	0.99188	0.997025	1
178	0.979973	0.991912	0.99704	1
179	0.980036	0.991944	0.997054	1
180	0.980098	0.991975	0.997068	1
181	0.98016	0.992006	0.997082	1
182	0.980221	0.992037	0.997096	1
183	0.980282	0.992068	0.99711	1
184	0.980342	0.992098	0.997123	1
185	0.980402	0.992128	0.997137	1
186	0.980461	0.992157	0.99715	1
187	0.98052	0.992187	0.997163	1
188	0.980578	0.992216	0.997176	1
189	0.980636	0.992245	0.997189	1
190	0.980693	0.992273	0.997202	1
191	0.98075	0.992301	0.997215	1
192	0.980807	0.99233	0.997227	1
193	0.980863	0.992357	0.99724	1
194	0.980918	0.992385	0.997252	1
195	0.980973	0.992412	0.997264	1
196	0.981028	0.992439	0.997276	1
197	0.981082	0.992466	0.997288	1
198	0.981136	0.992493	0.9973	1
199	0.981189	0.992519	0.997312	1
200	0.981242	0.992546	0.997323	1



==> Chapter_3/tikz/sigman.txt <==
n	d06		d075	d09
1	0.707107	0.707107	0.707107	1
2	0.867908	1.02545	1.1878	1
3	0.933142	1.14469	1.36624	1
4	0.968896	1.20527	1.45677	1
5	0.991489	1.24088	1.51038	1
6	1.00702	1.26368	1.54517	1
7	1.0183	1.27909	1.56915	1
8	1.02684	1.2899	1.58639	1
9	1.03349	1.29767	1.59916	1
10	1.03879	1.30334	1.60884	1
11	1.0431	1.30752	1.61631	1
12	1.04665	1.3106	1.62215	1
13	1.04961	1.31287	1.62675	1
14	1.05211	1.31452	1.6304	1
15	1.05424	1.31568	1.6333	1
16	1.05606	1.31646	1.63562	1
17	1.05763	1.31695	1.63746	1
18	1.05899	1.31719	1.63891	1
19	1.06018	1.31725	1.64005	1
20	1.06121	1.31715	1.64092	1
21	1.06212	1.31692	1.64158	1
22	1.06293	1.31659	1.64206	1
23	1.06363	1.31617	1.64238	1
24	1.06426	1.31569	1.64258	1
25	1.06481	1.31514	1.64266	1
26	1.0653	1.31456	1.64265	1
27	1.06573	1.31393	1.64256	1
28	1.06612	1.31327	1.6424	1
29	1.06646	1.31259	1.64218	1
30	1.06676	1.31188	1.64191	1
31	1.06703	1.31116	1.6416	1
32	1.06727	1.31043	1.64125	1
33	1.06748	1.30969	1.64086	1
34	1.06766	1.30894	1.64045	1
35	1.06782	1.30819	1.64001	1
36	1.06796	1.30743	1.63955	1
37	1.06808	1.30667	1.63908	1
38	1.06819	1.30591	1.63859	1
39	1.06828	1.30515	1.63808	1
40	1.06835	1.3044	1.63756	1
41	1.06842	1.30364	1.63704	1
42	1.06847	1.30289	1.6365	1
43	1.06851	1.30215	1.63596	1
44	1.06854	1.3014	1.63542	1
45	1.06856	1.30067	1.63487	1
46	1.06857	1.29993	1.63431	1
47	1.06857	1.29921	1.63376	1
48	1.06857	1.29849	1.6332	1
49	1.06856	1.29777	1.63264	1
50	1.06855	1.29706	1.63208	1
51	1.06853	1.29636	1.63152	1
52	1.06851	1.29566	1.63096	1
53	1.06848	1.29497	1.6304	1
54	1.06844	1.29429	1.62984	1
55	1.0684	1.29361	1.62928	1
56	1.06836	1.29294	1.62872	1
57	1.06832	1.29228	1.62817	1
58	1.06827	1.29162	1.62762	1
59	1.06822	1.29097	1.62707	1
60	1.06817	1.29032	1.62652	1
61	1.06811	1.28968	1.62597	1
62	1.06805	1.28905	1.62543	1
63	1.06799	1.28843	1.62489	1
64	1.06793	1.28781	1.62436	1
65	1.06787	1.28719	1.62382	1
66	1.0678	1.28659	1.62329	1
67	1.06773	1.28598	1.62277	1
68	1.06766	1.28539	1.62224	1
69	1.06759	1.2848	1.62172	1
70	1.06752	1.28422	1.6212	1
71	1.06745	1.28364	1.62069	1
72	1.06738	1.28307	1.62018	1
73	1.0673	1.2825	1.61967	1
74	1.06723	1.28194	1.61917	1
75	1.06715	1.28139	1.61867	1
76	1.06708	1.28084	1.61817	1
77	1.067	1.28029	1.61768	1
78	1.06692	1.27975	1.61719	1
79	1.06684	1.27922	1.6167	1
80	1.06676	1.27869	1.61622	1
81	1.06669	1.27817	1.61574	1
82	1.06661	1.27765	1.61526	1
83	1.06653	1.27713	1.61479	1
84	1.06645	1.27662	1.61432	1
85	1.06636	1.27612	1.61385	1
86	1.06628	1.27562	1.61339	1
87	1.0662	1.27512	1.61293	1
88	1.06612	1.27463	1.61248	1
89	1.06604	1.27415	1.61202	1
90	1.06596	1.27367	1.61157	1
91	1.06588	1.27319	1.61113	1
92	1.0658	1.27272	1.61068	1
93	1.06572	1.27225	1.61024	1
94	1.06563	1.27178	1.6098	1
95	1.06555	1.27132	1.60937	1
96	1.06547	1.27087	1.60894	1
97	1.06539	1.27041	1.60851	1
98	1.06531	1.26997	1.60808	1
99	1.06523	1.26952	1.60766	1
100	1.06515	1.26908	1.60724	1
101	1.06507	1.26864	1.60683	1
102	1.06498	1.26821	1.60641	1
103	1.0649	1.26778	1.606	1
104	1.06482	1.26735	1.60559	1
105	1.06474	1.26693	1.60519	1
106	1.06466	1.26651	1.60478	1
107	1.06458	1.2661	1.60439	1
108	1.0645	1.26568	1.60399	1
109	1.06442	1.26527	1.60359	1
110	1.06434	1.26487	1.6032	1
111	1.06426	1.26447	1.60281	1
112	1.06418	1.26407	1.60243	1
113	1.06411	1.26367	1.60204	1
114	1.06403	1.26328	1.60166	1
115	1.06395	1.26289	1.60128	1
116	1.06387	1.2625	1.60091	1
117	1.06379	1.26212	1.60053	1
118	1.06371	1.26174	1.60016	1
119	1.06364	1.26136	1.59979	1
120	1.06356	1.26099	1.59942	1
121	1.06348	1.26061	1.59906	1
122	1.06341	1.26024	1.5987	1
123	1.06333	1.25988	1.59834	1
124	1.06325	1.25951	1.59798	1
125	1.06318	1.25915	1.59763	1
126	1.0631	1.25879	1.59727	1
127	1.06303	1.25844	1.59692	1
128	1.06295	1.25809	1.59657	1
129	1.06288	1.25773	1.59623	1
130	1.0628	1.25739	1.59588	1
131	1.06273	1.25704	1.59554	1
132	1.06265	1.2567	1.5952	1
133	1.06258	1.25636	1.59486	1
134	1.06251	1.25602	1.59453	1
135	1.06243	1.25568	1.59419	1
136	1.06236	1.25535	1.59386	1
137	1.06229	1.25502	1.59353	1
138	1.06222	1.25469	1.5932	1
139	1.06214	1.25436	1.59287	1
140	1.06207	1.25404	1.59255	1
141	1.062	1.25371	1.59223	1
142	1.06193	1.25339	1.59191	1
143	1.06186	1.25308	1.59159	1
144	1.06179	1.25276	1.59127	1
145	1.06172	1.25245	1.59096	1
146	1.06165	1.25213	1.59064	1
147	1.06158	1.25182	1.59033	1
148	1.06151	1.25152	1.59002	1
149	1.06144	1.25121	1.58972	1
150	1.06137	1.25091	1.58941	1
151	1.0613	1.25061	1.58911	1
152	1.06123	1.25031	1.5888	1
153	1.06116	1.25001	1.5885	1
154	1.0611	1.24971	1.5882	1
155	1.06103	1.24942	1.5879	1
156	1.06096	1.24912	1.58761	1
157	1.06089	1.24883	1.58731	1
158	1.06083	1.24855	1.58702	1
159	1.06076	1.24826	1.58673	1
160	1.0607	1.24797	1.58644	1
161	1.06063	1.24769	1.58615	1
162	1.06056	1.24741	1.58587	1
163	1.0605	1.24713	1.58558	1
164	1.06043	1.24685	1.5853	1
165	1.06037	1.24657	1.58501	1
166	1.0603	1.2463	1.58473	1
167	1.06024	1.24602	1.58445	1
168	1.06018	1.24575	1.58418	1
169	1.06011	1.24548	1.5839	1
170	1.06005	1.24521	1.58363	1
171	1.05998	1.24495	1.58335	1
172	1.05992	1.24468	1.58308	1
173	1.05986	1.24442	1.58281	1
174	1.0598	1.24415	1.58254	1
175	1.05973	1.24389	1.58227	1
176	1.05967	1.24363	1.58201	1
177	1.05961	1.24338	1.58174	1
178	1.05955	1.24312	1.58148	1
179	1.05949	1.24286	1.58121	1
180	1.05943	1.24261	1.58095	1
181	1.05937	1.24236	1.58069	1
182	1.0593	1.24211	1.58043	1
183	1.05924	1.24186	1.58018	1
184	1.05918	1.24161	1.57992	1
185	1.05912	1.24136	1.57967	1
186	1.05906	1.24112	1.57941	1
187	1.05901	1.24087	1.57916	1
188	1.05895	1.24063	1.57891	1
189	1.05889	1.24039	1.57866	1
190	1.05883	1.24015	1.57841	1
191	1.05877	1.23991	1.57816	1
192	1.05871	1.23967	1.57791	1
193	1.05865	1.23944	1.57767	1
194	1.0586	1.2392	1.57742	1
195	1.05854	1.23897	1.57718	1
196	1.05848	1.23873	1.57694	1
197	1.05842	1.2385	1.5767	1
198	1.05837	1.23827	1.57646	1
199	1.05831	1.23804	1.57622	1
200	1.05825	1.23782	1.57598	1



==> Chapter_3/tikz/xray.txt <==
x	emp	poisson	fitted
30.	0.	5.94756E-8	0.0000190012
30.	0.	1.37473E-7	0.0000329044
31.	0.	1.37473E-7	0.0000329044
31.	0.	3.07995E-7	0.0000556988
32.	0.	3.07995E-7	0.0000556988
32.	0.	6.69501E-7	0.0000922481
33.	0.	6.69501E-7	0.0000922481
33.	0.	1.41335E-6	0.000149612
34.	0.	1.41335E-6	0.000149612
34.	0.	2.90021E-6	0.000237807
35.	0.	2.90021E-6	0.000237807
35.	0.	5.78966E-6	0.000370737
36.	0.	5.78966E-6	0.000370737
36.	0.	0.0000112531	0.000567294
37.	0.	0.0000112531	0.000567294
37.	0.	0.0000213115	0.000852605
38.	0.	0.0000213115	0.000852605
38.	0.	0.0000393548	0.00125941
39.	0.	0.0000393548	0.00125941
39.	0.	0.0000709124	0.00182952
40.	0.	0.0000709124	0.00182952
40.	0.	0.000124761	0.00261524
41.	0.	0.000124761	0.00261524
41.	0.	0.000214456	0.00368073
42.	0.	0.000214456	0.00368073
42.	0.	0.000360389	0.00510314
43.	0.	0.000360389	0.00510314
43.	0.	0.000592422	0.00697339
44.	0.	0.000592422	0.00697339
44.	0.	0.000953156	0.00939649
45.	0.	0.000953156	0.00939649
45.	0.	0.00150179	0.0124913
46.	0.	0.00150179	0.0124913
46.	0.0133333	0.00231843	0.0163894
47.	0.0133333	0.00231843	0.0163894
47.	0.04	0.00350868	0.0212336
48.	0.04	0.00350868	0.0212336
48.	0.04	0.00520807	0.027175
49.	0.04	0.00520807	0.027175
49.	0.0533333	0.00758586	0.0343697
50.	0.0533333	0.00758586	0.0343697
50.	0.0533333	0.0108476	0.0429747
51.	0.0533333	0.0108476	0.0429747
51.	0.0666667	0.015236	0.0531428
52.	0.0666667	0.015236	0.0531428
52.	0.0666667	0.0210286	0.0650173
53.	0.0666667	0.0210286	0.0650173
53.	0.106667	0.0285332	0.0787266
54.	0.106667	0.0285332	0.0787266
54.	0.106667	0.0380791	0.0943784
55.	0.106667	0.0380791	0.0943784
55.	0.106667	0.0500046	0.112054
56.	0.106667	0.0500046	0.112054
56.	0.12	0.0646416	0.131805
57.	0.12	0.0646416	0.131805
57.	0.133333	0.0822969	0.153647
58.	0.133333	0.0822969	0.153647
58.	0.173333	0.103232	0.177557
59.	0.173333	0.103232	0.177557
59.	0.186667	0.127642	0.203476
60.	0.186667	0.127642	0.203476
60.	0.2	0.155638	0.231301
61.	0.2	0.155638	0.231301
61.	0.24	0.187228	0.260893
62.	0.24	0.187228	0.260893
62.	0.28	0.222308	0.292075
63.	0.28	0.222308	0.292075
63.	0.333333	0.260654	0.324638
64.	0.333333	0.260654	0.324638
64.	0.4	0.301927	0.358344
65.	0.4	0.301927	0.358344
65.	0.426667	0.345677	0.392936
66.	0.426667	0.345677	0.392936
66.	0.466667	0.391359	0.428138
67.	0.466667	0.391359	0.428138
67.	0.506667	0.438357	0.463667
68.	0.506667	0.438357	0.463667
68.	0.52	0.48601	0.499236
69.	0.52	0.48601	0.499236
69.	0.546667	0.533636	0.534566
70.	0.546667	0.533636	0.534566
70.	0.573333	0.580563	0.569388
71.	0.573333	0.580563	0.569388
71.	0.586667	0.626162	0.603448
72.	0.586667	0.626162	0.603448
72.	0.626667	0.669861	0.636518
73.	0.626667	0.669861	0.636518
73.	0.64	0.711175	0.668393
74.	0.64	0.711175	0.668393
74.	0.68	0.749712	0.698896
75.	0.68	0.749712	0.698896
75.	0.693333	0.785186	0.727884
76.	0.693333	0.785186	0.727884
76.	0.733333	0.817418	0.755243
77.	0.733333	0.817418	0.755243
77.	0.76	0.846327	0.78089
78.	0.76	0.846327	0.78089
78.	0.786667	0.871927	0.804775
79.	0.786667	0.871927	0.804775
79.	0.8	0.894315	0.826874
80.	0.8	0.894315	0.826874
80.	0.826667	0.913652	0.847191
81.	0.826667	0.913652	0.847191
81.	0.84	0.930149	0.865753
82.	0.84	0.930149	0.865753
82.	0.893333	0.944055	0.882609
83.	0.893333	0.944055	0.882609
83.	0.893333	0.955636	0.897822
84.	0.893333	0.955636	0.897822
84.	0.893333	0.965168	0.911472
85.	0.893333	0.965168	0.911472
85.	0.92	0.972922	0.923647
86.	0.92	0.972922	0.923647
86.	0.933333	0.979158	0.934447
87.	0.933333	0.979158	0.934447
87.	0.933333	0.984115	0.943971
88.	0.933333	0.984115	0.943971
88.	0.946667	0.988012	0.952325
89.	0.946667	0.988012	0.952325
89.	0.96	0.991041	0.959612
90.	0.96	0.991041	0.959612
90.	0.973333	0.99337	0.965935
91.	0.973333	0.99337	0.965935
91.	0.986667	0.99514	0.971393
92.	0.986667	0.99514	0.971393
92.	0.986667	0.996473	0.976079
93.	0.986667	0.996473	0.976079
93.	0.986667	0.997464	0.980083
94.	0.986667	0.997464	0.980083
94.	1.	0.998194	0.983486
95.	1.	0.998194	0.983486
95.	1.	0.998726	0.986365
96.	1.	0.998726	0.986365
96.	1.	0.99911	0.988788
97.	1.	0.99911	0.988788
97.	1.	0.999384	0.990819
98.	1.	0.999384	0.990819
98.	1.	0.999577	0.992512
99.	1.	0.999577	0.992512
99.	1.	0.999713	0.993917
100.	1.	0.999713	0.993917
100.	1.	0.999807	0.995078
101.	1.	0.999807	0.995078
101.	1.	0.999871	0.996033
102.	1.	0.999871	0.996033
102.	1.	0.999915	0.996815
103.	1.	0.999915	0.996815
103.	1.	0.999944	0.997453
104.	1.	0.999944	0.997453
104.	1.	0.999964	0.99797
105.	1.	0.999964	0.99797



==> Chapter_4/tikz/R_timevarying.dat <==
1	1031.4
2	1062.67
3	1093.69
4	1124.34
5	1154.51
6	1184.06
7	1212.89
8	1240.88
9	1267.91
10	1293.89
11	1318.71
12	1342.27
13	1364.48
14	1385.26
15	1404.51
16	1422.16
17	1438.15
18	1452.41
19	1464.89
20	1475.53
21	1484.29
22	1491.14
23	1496.06
24	1499.01
25	1500.
26	1499.01
27	1496.06
28	1491.14
29	1484.29
30	1475.53
31	1464.89
32	1452.41
33	1438.15
34	1422.16
35	1404.51
36	1385.26
37	1364.48
38	1342.27
39	1318.71
40	1293.89
41	1267.91
42	1240.88
43	1212.89
44	1184.06
45	1154.51
46	1124.34
47	1093.69
48	1062.67
49	1031.4
50	1000.
51	968.605
52	937.333
53	906.309
54	875.655
55	845.492
56	815.938
57	787.11
58	759.123
59	732.087
60	706.107
61	681.288
62	657.726
63	635.516
64	614.743
65	595.492
66	577.836
67	561.847
68	547.586
69	535.112
70	524.472
71	515.708
72	508.856
73	503.943
74	500.987
75	500.
76	500.987
77	503.943
78	508.856
79	515.708
80	524.472
81	535.112
82	547.586
83	561.847
84	577.836
85	595.492
86	614.743
87	635.516
88	657.726
89	681.288
90	706.107
91	732.087
92	759.123
93	787.11
94	815.938
95	845.492
96	875.655
97	906.309
98	937.333
99	968.605
100	1000.


==> Chapter_4/tikz/abandonments_ab.txt <==
s	sim_02	approx_02	sim_1	approx_1	sim_10	approx_10
101	0.0469058	0.0435457	0.108409	0.100235	0.292255	0.253092
102	0.0300587	0.0289114	0.0746488	0.0692887	0.188654	0.171219
103	0.0216616	0.0208109	0.0543454	0.0516513	0.1395	0.126745
104	0.0160939	0.015528	0.0419091	0.0397886	0.10638	0.097663
105	0.0123125	0.0118174	0.0327684	0.0311951	0.0829096	0.0769476
106	0.00945925	0.00910006	0.0258146	0.0247068	0.0661824	0.0614495
107	0.00734535	0.00705763	0.0207674	0.0196816	0.0532492	0.0494868
108	0.00579686	0.00549608	0.016676	0.015725	0.0431611	0.0400573
109	0.00453374	0.0042885	0.0132741	0.0125762	0.0351028	0.0325157
110	0.00355697	0.00334758	0.0107325	0.0100528	0.028521	0.026423
111	0.00278158	0.00261096	0.0085904	0.00802251	0.02329	0.0214668
112	0.00219422	0.00203276	0.00698561	0.00638565	0.0190263	0.0174172
113	0.00173192	0.00157846	0.00554124	0.00506562	0.0152959	0.0141
114	0.00136456	0.00122165	0.00440074	0.00400224	0.0125728	0.01138
115	0.00105692	0.000941808	0.00352863	0.00314747	0.0101818	0.00915067
116	0	0.000722868	0.00281198	0.00246255	0.00828814	0.00732613
117	0	0.000552123	0.00220661	0.00191591	0.00671544	0.00583663
118	0	0.000419484	0.0017389	0.00148167	0.00539641	0.00462475
119	0	0.000316912	0.00136457	0.00113856	0.00430921	0.00364287
120	0	0.000237993	0.00106888	0.000869046	0.00344678	0.00285126


==> Chapter_4/tikz/abandonments_delay.txt <==
s	sim_02	approx_02	sim_1	approx_1	sim_10	approx_10
101	0.862052	0.854552	0.83079	0.816564	0.741879	0.696044
102	0.747133	0.739024	0.712153	0.688954	0.584219	0.542188
103	0.652863	0.639515	0.60533	0.585706	0.479445	0.435749
104	0.565481	0.552381	0.521184	0.499157	0.395325	0.35585
105	0.491891	0.475657	0.445423	0.425419	0.327089	0.293291
106	0.423159	0.408019	0.380506	0.36207	0.273534	0.243036
107	0.363056	0.348463	0.326319	0.307417	0.229044	0.201985
108	0.312076	0.296162	0.278258	0.260193	0.192161	0.16807
109	0.265218	0.250401	0.235077	0.219395	0.160843	0.139836
110	0.224547	0.210539	0.199944	0.184201	0.134462	0.116213
111	0.188943	0.17599	0.167964	0.153918	0.112442	0.0963885
112	0.159388	0.146212	0.142163	0.127948	0.0939015	0.0797278
113	0.133085	0.120699	0.118319	0.10577	0.0772988	0.0657245
114	0.111141	0.0989804	0.0978178	0.0869185	0.0647535	0.0539662
115	0.091082	0.0806151	0.0814623	0.0709808	0.0534139	0.0441125
116	0.0749635	0.0651947	0.0669807	0.057585	0.0442551	0.0358782
117	0.0614129	0.0523418	0.0545857	0.0463969	0.0362517	0.0290218
118	0.0499141	0.0417102	0.0445101	0.0371158	0.0296198	0.0233375
119	0.0396745	0.0329848	0.0361812	0.0294718	0.0240689	0.0186484
120	0.0322042	0.0258817	0.0291233	0.0232234	0.0194816	0.0148019


==> Chapter_4/tikz/basic_model_accuracy_gamma_05.txt <==
s	sim	approx	block
101	0.755514	0.709229	0.263962
102	0.615661	0.565762	0.243117
103	0.517126	0.463938	0.222745
104	0.429838	0.385473	0.202952
105	0.363018	0.322525	0.183841
106	0.30867	0.270846	0.165511
107	0.260272	0.227778	0.148052
108	0.221173	0.19155	0.131546
109	0.187763	0.160894	0.116063
110	0.158243	0.13486	0.101658
111	0.132608	0.112715	0.0883688
112	0.111849	0.0938738	0.0762176
113	0.09288	0.0778604	0.0652086
114	0.0783396	0.0642781	0.0553286
115	0.0644959	0.0527919	0.0465476
116	0.0523443	0.0431151	0.0388209
117	0.0433012	0.0349992	0.0320907
118	0.036202	0.0282278	0.0262889
119	0.0287211	0.022611	0.0213395
120	0.0232699	0.0179816	0.017162


==> Chapter_4/tikz/basic_model_accuracy_gamma_1.txt <==
s	sim	approx	block
101	0.809356	0.78646	0.411682
102	0.683934	0.657894	0.379595
103	0.587858	0.557845	0.347787
104	0.502293	0.47557	0.316521
105	0.4314	0.40616	0.28606
106	0.370558	0.346808	0.256655
107	0.317671	0.295651	0.228539
108	0.272567	0.251383	0.20192
109	0.230764	0.213017	0.176972
110	0.197817	0.179773	0.153832
111	0.166443	0.151013	0.132593
112	0.140664	0.126201	0.113307
113	0.117436	0.104874	0.0959831
114	0.0982391	0.0866245	0.0805897
115	0.0816138	0.0710903	0.0670607
116	0.0673507	0.0579452	0.0552997
117	0.0553581	0.0468938	0.045187
118	0.0450575	0.0376678	0.0365861
119	0.0362277	0.0300233	0.0293502
120	0.0293716	0.0237393	0.0233282


==> Chapter_4/tikz/basic_model_accuracy_gamma_2.txt <==
s	sim	approx	block
101	0.841069	0.834727	0.571355
102	0.732683	0.718352	0.526692
103	0.639806	0.621342	0.481402
104	0.555231	0.537662	0.436153
105	0.479288	0.464441	0.391617
106	0.413861	0.399987	0.348431
107	0.357937	0.343117	0.307168
108	0.307229	0.29297	0.268305
109	0.265528	0.248851	0.232215
110	0.222968	0.210177	0.199153
111	0.192011	0.176433	0.169259
112	0.158627	0.147153	0.142569
113	0.135199	0.121902	0.119028
114	0.112109	0.100274	0.0985053
115	0.0933536	0.0818821	0.0808147
116	0.0778333	0.0663627	0.0657306
117	0.0615191	0.0533715	0.0530043
118	0.0510231	0.0425866	0.0423774
119	0.041803	0.0337095	0.0335926
120	0.0328544	0.0264661	0.026402


==> Chapter_4/tikz/basic_model_pblock_gamma_05.txt <==
s	sim	approx	block
101	0.203612	0.23749	0.0514836
102	0.138849	0.155925	0.0462328
103	0.105152	0.113501	0.0412914
104	0.0800722	0.0863787	0.0366666
105	0.0632124	0.0673419	0.0323635
106	0.050761	0.0532617	0.0283847
107	0.0406997	0.0424948	0.0247302
108	0.0331579	0.0340802	0.0213973
109	0.0269747	0.0274054	0.0183802
110	0.0217567	0.0220568	0.0156705
111	0.0176278	0.0177418	0.0132568
112	0.0143731	0.0142464	0.011125
113	0.0115527	0.0114089	0.00925914
114	0.00946771	0.0091044	0.00764092
115	0.00753212	0.00723453	0.0062508
116	0.00593	0.00572054	0.00506825
117	0.00466187	0.00449858	0.00407228
118	0.00391448	0.00351635	0.00324198
119	0.00300882	0.0027307	0.00255691
120	0.00237643	0.00210584	0.00199757


==> Chapter_4/tikz/basic_model_pblock_gamma_1.txt <==
s	sim	approx	block
101	0.130566	0.141218	0.0391441
102	0.0868683	0.0924914	0.03429
103	0.064168	0.0666209	0.0298223
104	0.0482019	0.0499662	0.0257426
105	0.0372773	0.0382827	0.022048
106	0.0292877	0.0296901	0.0187312
107	0.0229586	0.0231823	0.0157807
108	0.0182521	0.0181618	0.0131808
109	0.0143466	0.014242	0.0109122
110	0.0114715	0.0111588	0.00895264
111	0.00901024	0.00872351	0.00727745
112	0.00715248	0.00679672	0.00586042
113	0.00559013	0.00527268	0.00467457
114	0.00439503	0.00406945	0.0036929
115	0.00345142	0.00312256	0.00288914
116	0.00267102	0.00238062	0.00223827
117	0.00207776	0.00180236	0.001717
118	0.00157237	0.00135443	0.00130415
119	0.00120972	0.00100986	0.000980766
120	0	0.000746776	0.000730256


==> Chapter_4/tikz/basic_model_pblock_gamma_2.txt <==
s	sim	approx	block
101	0.0721021	0.0739909	0.0258061
102	0.0457991	0.0461069	0.0214179
103	0.0318559	0.0315517	0.0175669
104	0.0226572	0.0224376	0.0142355
105	0.0163077	0.0162616	0.0113956
106	0.0120116	0.0118986	0.0090107
107	0.00889587	0.00874047	0.00703775
108	0.00655079	0.00642321	0.00542986
109	0.00514627	0.00471053	0.00413878
110	0.00367695	0.00344112	0.00311709
111	0.00280652	0.00250061	0.00232005
112	0.00193647	0.00180568	0.00170687
113	0.00152466	0.00129455	0.00124149
114	0.00105397	0.000920857	0.000892914
115	0	0.000649577	0.000635151
116	0	0.000454207	0.000446909
117	0	0.000314718	0.0003111
118	0	0.000216036	0.000214279
119	0	0.000146886	0.000146051
120	0	9.89078E-05	9.85184E-05


==> Chapter_4/tikz/delays_05.dat <==
0.051	0.445835
0.251	0.448321
0.451	0.453
0.651	0.458593
0.851	0.464474
1.051	0.470237
1.251	0.475723
1.451	0.480435
1.651	0.484582
1.851	0.48851
2.051	0.491852
2.251	0.494086
2.451	0.496511
2.651	0.498091
2.851	0.499267
3.051	0.50043

==> Chapter_4/tikz/delays_05r.dat <==
0.	0.279668
0.1	0.29095
0.2	0.302177
0.3	0.313309
0.4	0.324304
0.5	0.335122
0.6	0.345723
0.7	0.35607
0.8	0.366126
0.9	0.375858
1.	0.385237
1.1	0.394235
1.2	0.402832
1.3	0.411008
1.4	0.418751
1.5	0.426051
1.6	0.432906
1.7	0.439314
1.8	0.44528
1.9	0.450813
2.	0.455924
2.1	0.460629
2.2	0.464944
2.3	0.468888
2.4	0.472483
2.5	0.47575
2.6	0.478711
2.7	0.481388
2.8	0.483804
2.9	0.48598
3.	0.487936

==> Chapter_4/tikz/delays_1.dat <==
0.01	0.183413
0.21	0.187466
0.41	0.191865
0.61	0.196368
0.81	0.200622
1.01	0.204579
1.21	0.208004
1.41	0.211161
1.61	0.213931
1.81	0.216108
2.01	0.217865
2.21	0.219283
2.41	0.220703
2.61	0.221324
2.81	0.222066
3.01	0.222735

==> Chapter_4/tikz/delays_15.dat <==
0.01	0.0650506
0.21	0.0674416
0.41	0.0698299
0.61	0.0721694
0.81	0.0743438
1.01	0.0763667
1.21	0.0780651
1.41	0.0796409
1.61	0.0808494
1.81	0.0818812
2.01	0.0827698
2.21	0.0833445
2.41	0.083712
2.61	0.0841399
2.81	0.0843694
3.01	0.0844567

==> Chapter_4/tikz/delays_15r.dat <==
0.	0.0457589
0.1	0.0481937
0.2	0.0506272
0.3	0.0530455
0.4	0.0554344
0.5	0.0577796
0.6	0.060067
0.7	0.0622831
0.8	0.0644153
0.9	0.066452
1.	0.0683832
1.1	0.0702005
1.2	0.0718973
1.3	0.0734689
1.4	0.0749129
1.5	0.0762286
1.6	0.0774175
1.7	0.0784827
1.8	0.079429
1.9	0.0802624
2.	0.0809901
2.1	0.0816201
2.2	0.0821607
2.3	0.0826208
2.4	0.0830091
2.5	0.0833339
2.6	0.0836034
2.7	0.0838253
2.8	0.0840064
2.9	0.0841531
3.	0.084271

==> Chapter_4/tikz/delays_1r.dat <==
0.	0.123504
0.1	0.129313
0.2	0.13511
0.3	0.140867
0.4	0.146556
0.5	0.152149
0.6	0.157619
0.7	0.162939
0.8	0.168083
0.9	0.173028
1.	0.177753
1.1	0.182239
1.2	0.186471
1.3	0.190438
1.4	0.194132
1.5	0.197547
1.6	0.200684
1.7	0.203545
1.8	0.206137
1.9	0.208468
2.	0.210551
2.1	0.212399
2.2	0.214028
2.3	0.215453
2.4	0.216693
2.5	0.217765
2.6	0.218684
2.7	0.21947
2.8	0.220136
2.9	0.220699
3.	0.221171

==> Chapter_4/tikz/n_th002_timevarying.dat <==
1	1253.89
2	1259.33
3	1265.54
4	1272.51
5	1280.21
6	1288.63
7	1297.7
8	1307.41
9	1317.76
10	1328.64
11	1340.03
12	1351.9
13	1364.17
14	1376.83
15	1389.84
16	1403.1
17	1416.55
18	1430.21
19	1443.98
20	1457.81
21	1471.63
22	1485.4
23	1499.09
24	1512.6
25	1525.92
26	1538.95
27	1551.68
28	1564.06
29	1576.01
30	1587.49
31	1598.48
32	1608.91
33	1618.74
34	1627.95
35	1636.51
36	1644.35
37	1651.47
38	1657.81
39	1663.39
40	1668.15
41	1672.09
42	1675.21
43	1677.45
44	1678.84
45	1679.37
46	1679.01
47	1677.79
48	1675.72
49	1672.77
50	1669.
51	1664.41
52	1659.
53	1652.8
54	1645.83
55	1638.12
56	1629.71
57	1620.61
58	1610.89
59	1600.58
60	1589.7
61	1578.31
62	1566.44
63	1554.14
64	1541.48
65	1528.5
66	1515.24
67	1501.75
68	1488.1
69	1474.33
70	1460.5
71	1446.67
72	1432.87
73	1419.19
74	1405.67
75	1392.36
76	1379.32
77	1366.6
78	1354.22
79	1342.26
80	1330.79
81	1319.8
82	1309.37
83	1299.54
84	1290.3
85	1281.77
86	1273.92
87	1266.81
88	1260.47
89	1254.88
90	1250.12
91	1246.19
92	1243.07
93	1240.83
94	1239.44
95	1238.93
96	1239.27
97	1240.49
98	1242.59
99	1245.51
100	1249.3


==> Chapter_4/tikz/n_th02_timevarying.dat <==
1	977.768
2	1009.62
3	1042.01
4	1074.4
5	1107.15
6	1139.72
7	1172.28
8	1204.49
9	1236.35
10	1267.66
11	1298.26
12	1328.33
13	1357.32
14	1385.41
15	1412.43
16	1438.2
17	1462.54
18	1485.62
19	1507.27
20	1527.14
21	1545.57
22	1562.21
23	1576.88
24	1589.95
25	1600.86
26	1609.99
27	1617.15
28	1622.34
29	1625.38
30	1626.45
31	1625.38
32	1622.34
33	1617.15
34	1610.17
35	1601.04
36	1589.95
37	1577.06
38	1562.39
39	1545.75
40	1527.49
41	1507.45
42	1485.98
43	1462.89
44	1438.38
45	1412.79
46	1385.77
47	1357.67
48	1328.68
49	1298.62
50	1268.02
51	1236.71
52	1204.85
53	1172.64
54	1140.07
55	1107.51
56	1074.76
57	1042.19
58	1009.98
59	978.126
60	946.632
61	915.853
62	885.789
63	856.621
64	828.526
65	801.326
66	775.558
67	750.863
68	727.779
69	706.126
70	685.905
71	667.474
72	650.832
73	635.979
74	622.916
75	611.821
76	602.516
77	595.358
78	590.168
79	587.126
80	586.053
81	587.126
82	590.168
83	595.358
84	602.516
85	611.642
86	622.737
87	635.8
88	650.653
89	667.474
90	685.905
91	705.947
92	727.6
93	750.684
94	775.379
95	801.147
96	828.347
97	856.442
98	885.611
99	915.674
100	946.274


==> Chapter_4/tikz/n_th1_timevarying.dat <==
1	1102.34
2	1136.88
3	1170.88
4	1204.88
5	1238.34
6	1271.28
7	1303.69
8	1335.56
9	1366.38
10	1396.13
11	1424.81
12	1452.44
13	1478.47
14	1503.44
15	1526.81
16	1548.06
17	1568.25
18	1586.31
19	1602.78
20	1617.13
21	1629.88
22	1640.5
23	1649.
24	1655.38
25	1659.63
26	1661.75
27	1661.75
28	1659.63
29	1655.38
30	1649.
31	1640.5
32	1629.88
33	1617.13
34	1602.78
35	1586.31
36	1568.25
37	1548.06
38	1526.81
39	1503.44
40	1478.47
41	1452.44
42	1424.81
43	1396.13
44	1366.38
45	1335.56
46	1303.69
47	1271.28
48	1238.34
49	1204.88
50	1170.88
51	1136.88
52	1102.34
53	1068.34
54	1034.34
55	1000.88
56	967.938
57	935.531
58	903.656
59	872.313
60	842.563
61	813.344
62	785.719
63	759.156
64	734.188
65	710.813
66	688.5
67	668.313
68	650.25
69	633.25
70	618.906
71	606.156
72	595.531
73	587.031
74	580.125
75	575.875
76	573.75
77	573.75
78	575.875
79	580.125
80	587.031
81	595.531
82	606.156
83	618.906
84	633.25
85	649.719
86	668.313
87	688.5
88	710.813
89	734.188
90	759.156
91	785.719
92	813.344
93	842.563
94	872.313
95	903.656
96	935.
97	967.938
98	1000.88
99	1034.34
100	1068.34


==> Chapter_4/tikz/pblock_small.txt <==
log_delta	n12	n13	n14	n15	n16	n18	n20
-3	0.249	0.164	0.116	0.085	0.064	0.038	0.024
-2.8	0.249	0.165	0.116	0.085	0.064	0.038	0.024
-2.6	0.249	0.164	0.116	0.086	0.064	0.038	0.024
-2.4	0.250	0.164	0.116	0.085	0.064	0.038	0.024
-2.2	0.251	0.165	0.116	0.085	0.064	0.038	0.024
-2	0.251	0.166	0.116	0.085	0.064	0.038	0.024
-1.8	0.252	0.166	0.117	0.086	0.065	0.038	0.024
-1.6	0.253	0.166	0.117	0.086	0.065	0.039	0.024
-1.4	0.253	0.167	0.118	0.087	0.065	0.039	0.025
-1.2	0.255	0.168	0.118	0.088	0.067	0.040	0.025
-1	0.257	0.171	0.122	0.091	0.069	0.042	0.026
-0.8	0.260	0.174	0.124	0.093	0.071	0.044	0.028
-0.6	0.265	0.180	0.130	0.097	0.074	0.047	0.030
-0.4	0.273	0.185	0.136	0.104	0.081	0.052	0.034
-0.2	0.283	0.197	0.147	0.113	0.090	0.058	0.039
0	0.299	0.210	0.160	0.126	0.101	0.067	0.046
0.2	0.315	0.228	0.177	0.140	0.114	0.078	0.053
0.4	0.332	0.247	0.195	0.157	0.130	0.089	0.062
0.6	0.353	0.267	0.214	0.175	0.145	0.100	0.070
0.8	0.372	0.288	0.234	0.194	0.161	0.112	0.077
1	0.390	0.308	0.252	0.209	0.176	0.121	0.084
1.2	0.406	0.324	0.268	0.221	0.188	0.128	0.089
1.4	0.417	0.335	0.281	0.232	0.193	0.135	0.093
1.6	0.426	0.348	0.290	0.240	0.201	0.140	0.097
1.8	0.434	0.356	0.295	0.246	0.206	0.142	0.099
2	0.439	0.364	0.304	0.252	0.208	0.146	0.101
2.2	0.444	0.367	0.306	0.255	0.212	0.148	0.102
2.4	0.445	0.369	0.307	0.256	0.213	0.148	0.103
2.6	0.445	0.370	0.310	0.258	0.214	0.149	0.104
2.8	0.447	0.369	0.310	0.259	0.215	0.149	0.104
3	0.447	0.372	0.311	0.259	0.215	0.150	0.105


==> Chapter_4/tikz/pdelay_small.txt <==
log_delta	n12	n13	n14	n15	n16	n18	n20
-3	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-2.8	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-2.6	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-2.4	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-2.2	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-2	0.252	0.331	0.370	0.392	0.410	0.427	0.435
-1.8	0.252	0.331	0.370	0.394	0.410	0.427	0.435
-1.6	0.253	0.331	0.370	0.394	0.410	0.427	0.436
-1.4	0.253	0.331	0.372	0.396	0.410	0.427	0.436
-1.2	0.255	0.334	0.371	0.396	0.412	0.428	0.437
-1	0.257	0.337	0.375	0.400	0.414	0.429	0.438
-0.8	0.260	0.340	0.377	0.401	0.416	0.432	0.440
-0.6	0.265	0.347	0.385	0.405	0.418	0.434	0.441
-0.4	0.273	0.351	0.390	0.413	0.424	0.437	0.443
-0.2	0.283	0.364	0.400	0.417	0.430	0.441	0.445
0	0.299	0.374	0.410	0.427	0.435	0.444	0.447
0.2	0.315	0.390	0.420	0.433	0.439	0.447	0.448
0.4	0.332	0.403	0.429	0.439	0.444	0.448	0.449
0.6	0.353	0.416	0.435	0.442	0.446	0.449	0.449
0.8	0.372	0.427	0.442	0.447	0.449	0.449	0.449
1	0.390	0.436	0.445	0.448	0.449	0.449	0.449
1.2	0.406	0.441	0.448	0.447	0.449	0.449	0.449
1.4	0.417	0.442	0.449	0.447	0.449	0.449	0.449
1.6	0.426	0.447	0.449	0.448	0.449	0.449	0.449
1.8	0.434	0.448	0.449	0.448	0.449	0.449	0.449
2	0.439	0.448	0.449	0.450	0.449	0.449	0.449
2.2	0.444	0.448	0.449	0.450	0.449	0.449	0.449
2.4	0.445	0.449	0.449	0.449	0.449	0.449	0.449
2.6	0.445	0.449	0.449	0.449	0.449	0.449	0.449
2.8	0.447	0.449	0.449	0.450	0.449	0.449	0.449
3	0.447	0.449	0.449	0.450	0.449	0.449	0.449


==> Chapter_4/tikz/s_timevarying.dat <==
1	1044
2	1076
3	1108
4	1140
5	1171
6	1202
7	1232
8	1261
9	1290
10	1317
11	1344
12	1369
13	1393
14	1415
15	1437
16	1456
17	1474
18	1490
19	1505
20	1518
21	1528
22	1537
23	1544
24	1549
25	1552
26	1553
27	1552
28	1549
29	1544
30	1537
31	1528
32	1518
33	1505
34	1490
35	1474
36	1456
37	1437
38	1415
39	1393
40	1369
41	1344
42	1317
43	1290
44	1261
45	1232
46	1202
47	1171
48	1140
49	1108
50	1076
51	1044
52	1012
53	980
54	949
55	917
56	886
57	856
58	827
59	798
60	770
61	744
62	718
63	694
64	672
65	650
66	630
67	612
68	596
69	581
70	568
71	557
72	548
73	541
74	536
75	533
76	532
77	533
78	536
79	541
80	548
81	558
82	568
83	581
84	596
85	612
86	630
87	650
88	672
89	694
90	718
91	744
92	771
93	798
94	827
95	856
96	887
97	917
98	949
99	980
100	1012


==> Chapter_4/tikz/sample_path_lambda10.txt <==
t	Q	C	N
0.05	0.	0.	1.
0.05	0.	0.	1.
0.1	1.	0.	1.
0.15	1.	0.	1.
0.2	1.	0.	1.
0.25	1.	0.	1.
0.3	1.	0.	1.
0.35	4.	0.	1.
0.4	4.	0.	1.
0.45	3.	0.	1.
0.5	3.	0.	1.
0.55	3.	0.	1.
0.6	3.	0.	1.
0.65	3.	0.	1.
0.7	5.	0.	1.
0.75	5.	0.	1.
0.8	7.	0.	1.
0.85	7.	0.	1.
0.9	8.	0.	1.
0.95	7.	0.	1.
1.	7.	0.	1.
1.05	9.	0.	1.
1.1	9.	0.	1.
1.15	9.	0.	1.
1.2	9.	0.	1.
1.25	10.	0.	1.
1.3	11.	0.	1.
1.35	10.	0.	1.
1.4	11.	0.	1.
1.45	11.	0.	1.
1.5	10.	0.	1.
1.55	10.	0.	1.
1.6	11.	0.	1.
1.65	10.	0.	1.
1.7	9.	0.	1.
1.75	9.	0.	1.
1.8	11.	0.	1.
1.85	10.	0.	1.
1.9	10.	0.	1.
1.95	11.	0.	1.
2.	11.	0.	1.
2.05	10.	0.	1.
2.1	9.	0.	1.
2.15	11.	0.	1.
2.2	11.	0.	1.
2.25	10.	0.	1.
2.3	10.	0.	1.
2.35	10.	0.	1.
2.4	9.	0.	1.
2.45	8.	0.	1.
2.5	10.	0.	1.
2.55	10.	0.	1.
2.6	9.	0.	1.
2.65	9.	0.	1.
2.7	9.	0.	1.
2.75	9.	0.	1.
2.8	8.	0.	1.
2.85	9.	0.	1.
2.9	8.	0.	1.
2.95	8.	0.	1.
3.	7.	0.	1.
3.05	7.	0.	1.
3.1	7.	0.	1.
3.15	7.	0.	1.
3.2	7.	0.	1.
3.25	7.	0.	1.
3.3	8.	0.	1.
3.35	9.	0.	1.
3.4	9.	0.	1.
3.45	8.	0.	1.
3.5	10.	0.	1.
3.55	10.	0.	1.
3.6	10.	0.	1.
3.65	11.	0.	1.
3.7	11.	0.	1.
3.75	10.	0.	1.
3.8	10.	0.	1.
3.85	10.	0.	1.
3.9	10.	0.	1.
3.95	11.	0.	1.
4.	11.	0.	1.
4.05	10.	0.	1.
4.1	10.	0.	1.
4.15	10.	0.	1.
4.2	10.	0.	1.
4.25	9.	0.	1.
4.3	8.	0.	1.
4.35	10.	0.	1.
4.4	10.	0.	1.
4.45	8.	0.	1.
4.5	8.	0.	1.
4.55	8.	0.	1.
4.6	8.	0.	1.
4.65	8.	0.	1.
4.7	9.	0.	1.
4.75	8.	0.	1.
4.8	8.	0.	1.
4.85	8.	0.	1.
4.9	9.	0.	1.
4.95	10.	0.	1.
5.	9.	0.	1.
5.05	10.	0.	1.
5.1	9.	0.	1.
5.15	11.	0.	1.
5.2	11.	0.	1.
5.25	11.	0.	1.
5.3	11.	0.	1.
5.35	11.	0.	1.
5.4	10.	0.	1.
5.45	8.	0.	1.
5.5	10.	0.	1.
5.55	10.	0.	1.
5.6	10.	0.	1.
5.65	10.	0.	1.
5.7	9.	0.	1.
5.75	9.	0.	1.
5.8	10.	0.	1.
5.85	9.	0.	1.
5.9	10.	0.	1.
5.95	10.	0.	1.
6.	12.	0.	1.
6.05	14.	0.	1.
6.1	13.	0.	1.
6.15	12.	0.	1.
6.2	11.	0.	1.
6.25	12.	0.	1.
6.3	12.	0.	1.
6.35	12.	0.	1.
6.4	12.	0.	1.
6.45	10.	0.	1.
6.5	11.	0.	1.
6.55	12.	0.	1.
6.6	12.	0.	1.
6.65	13.	0.	1.
6.7	12.	0.	1.
6.75	12.	0.	1.
6.8	12.	0.	1.
6.85	12.	0.	1.
6.9	12.	0.	1.
6.95	11.	0.	1.
7.	11.	0.	1.
7.05	10.	0.	1.
7.1	10.	0.	1.
7.15	12.	0.	1.
7.2	13.	0.	1.
7.25	13.	0.	1.
7.3	14.	0.	1.
7.35	16.	0.	1.
7.4	16.	0.	1.
7.45	16.	0.	2.
7.5	16.	0.	2.
7.55	16.	0.	2.
7.6	14.	0.	2.
7.65	12.	0.	2.
7.7	13.	0.	2.
7.75	13.	0.	2.
7.8	14.	0.	2.
7.85	14.	0.	2.
7.9	14.	0.	2.
7.95	15.	0.	2.
8.	15.	0.	2.
8.05	15.	0.	2.
8.1	16.	0.	2.
8.15	16.	0.	3.
8.2	14.	0.	3.
8.25	14.	0.	3.
8.3	14.	0.	3.
8.35	14.	0.	3.
8.4	15.	0.	3.
8.45	16.	0.	3.
8.5	16.	0.	3.
8.55	15.	0.	4.
8.6	15.	0.	4.
8.65	16.	0.	4.
8.7	14.	0.	4.
8.75	14.	0.	4.
8.8	12.	0.	4.
8.85	11.	0.	4.
8.9	11.	0.	4.
8.95	10.	0.	4.
9.	10.	0.	4.
9.05	10.	0.	4.
9.1	11.	0.	4.
9.15	10.	0.	4.
9.2	10.	0.	4.
9.25	10.	0.	4.
9.3	10.	0.	4.
9.35	9.	0.	4.
9.4	9.	0.	4.
9.45	9.	0.	4.
9.5	8.	0.	4.
9.55	9.	0.	4.
9.6	9.	0.	4.
9.65	9.	0.	4.
9.7	9.	0.	4.
9.75	12.	0.	4.
9.8	12.	0.	4.
9.85	13.	0.	4.
9.9	15.	0.	4.
9.95	15.	0.	6.
10.	15.	0.	6.
10.05	16.	0.	6.
10.1	14.	0.	6.
10.15	14.	0.	6.
10.2	16.	0.	5.
10.25	16.	0.	5.
10.3	16.	0.	5.
10.35	15.	0.	5.
10.4	15.	0.	5.
10.45	16.	0.	5.
10.5	16.	0.	5.
10.55	15.	0.	6.
10.6	14.	0.	6.
10.65	14.	0.	6.
10.7	13.	0.	6.
10.75	15.	0.	6.
10.8	15.	0.	5.
10.85	15.	0.	5.
10.9	16.	0.	5.
10.95	14.	0.	6.
11.	15.	0.	6.
11.05	15.	0.	6.
11.1	15.	0.	6.
11.15	14.	0.	6.
11.2	12.	0.	6.
11.25	12.	0.	6.
11.3	11.	0.	6.
11.35	10.	0.	6.
11.4	10.	0.	6.
11.45	10.	0.	6.
11.5	10.	0.	6.
11.55	10.	0.	6.
11.6	10.	0.	6.
11.65	8.	0.	6.
11.7	8.	0.	6.
11.75	8.	0.	6.
11.8	9.	0.	6.
11.85	9.	0.	6.
11.9	10.	0.	6.
11.95	9.	0.	6.
12.	9.	0.	6.
12.05	10.	0.	6.
12.1	10.	0.	6.
12.15	10.	0.	6.
12.2	10.	0.	6.
12.25	10.	0.	6.
12.3	10.	0.	6.
12.35	11.	0.	6.
12.4	12.	0.	6.
12.45	13.	0.	6.
12.5	12.	0.	6.
12.55	11.	0.	6.
12.6	11.	0.	6.
12.65	11.	0.	6.
12.7	13.	0.	6.
12.75	12.	0.	6.
12.8	12.	0.	6.
12.85	12.	0.	6.
12.9	12.	0.	6.
12.95	11.	0.	6.
13.	12.	0.	6.
13.05	11.	0.	6.
13.1	11.	0.	6.
13.15	10.	0.	6.
13.2	11.	0.	6.
13.25	12.	0.	6.
13.3	12.	0.	6.
13.35	13.	0.	6.
13.4	13.	0.	6.
13.45	14.	0.	6.
13.5	14.	0.	6.
13.55	13.	0.	6.
13.6	13.	0.	6.
13.65	13.	0.	6.
13.7	13.	0.	6.
13.75	13.	0.	6.
13.8	13.	0.	6.
13.85	13.	0.	6.
13.9	13.	0.	6.
13.95	13.	0.	6.
14.	13.	0.	6.
14.05	12.	0.	6.
14.1	11.	0.	6.
14.15	11.	0.	6.
14.2	16.	0.	6.
14.25	15.	0.	6.
14.3	16.	0.	7.
14.35	16.	0.	7.
14.4	16.	0.	7.
14.45	16.	0.	9.
14.5	16.	0.	11.
14.55	16.	0.	11.
14.6	15.	0.	11.
14.65	15.	0.	11.
14.7	14.	0.	11.
14.75	13.	0.	11.
14.8	12.	0.	11.
14.85	13.	0.	11.
14.9	13.	0.	11.
14.95	12.	0.	11.
15.	12.	0.	11.
15.05	12.	0.	11.
15.1	12.	0.	11.
15.15	13.	0.	11.
15.2	13.	0.	11.
15.25	14.	0.	11.
15.3	12.	0.	11.
15.35	12.	0.	11.
15.4	11.	0.	11.
15.45	11.	0.	11.
15.5	14.	0.	11.
15.55	13.	0.	11.
15.6	13.	0.	11.
15.65	13.	0.	11.
15.7	12.	0.	11.
15.75	9.	0.	11.
15.8	10.	0.	11.
15.85	9.	0.	11.
15.9	9.	0.	11.
15.95	9.	0.	11.
16.	8.	0.	11.
16.05	9.	0.	11.
16.1	9.	0.	11.
16.15	9.	0.	11.
16.2	8.	0.	11.
16.25	8.	0.	11.
16.3	11.	0.	9.
16.35	11.	0.	9.
16.4	10.	0.	9.
16.45	10.	0.	9.
16.5	11.	0.	9.
16.55	11.	0.	9.
16.6	11.	0.	9.
16.65	11.	0.	9.
16.7	10.	0.	9.
16.75	10.	0.	9.
16.8	11.	0.	9.
16.85	11.	0.	9.
16.9	12.	0.	9.
16.95	10.	0.	9.
17.	10.	0.	9.
17.05	10.	0.	9.
17.1	10.	0.	9.
17.15	11.	0.	9.
17.2	11.	0.	9.
17.25	11.	0.	8.
17.3	11.	0.	8.
17.35	11.	0.	8.
17.4	10.	0.	8.
17.45	11.	0.	8.
17.5	11.	0.	8.
17.55	11.	0.	8.
17.6	11.	0.	8.
17.65	11.	0.	8.
17.7	11.	0.	8.
17.75	11.	0.	8.
17.8	11.	0.	8.
17.85	9.	0.	8.
17.9	9.	0.	8.
17.95	11.	0.	8.
18.	10.	0.	8.
18.05	10.	0.	8.
18.1	10.	0.	8.
18.15	10.	0.	8.
18.2	11.	0.	8.
18.25	11.	0.	8.
18.3	11.	0.	8.
18.35	13.	0.	8.
18.4	13.	0.	8.
18.45	12.	0.	8.
18.5	11.	0.	8.
18.55	10.	0.	8.
18.6	11.	0.	8.
18.65	12.	0.	8.
18.7	12.	0.	8.
18.75	13.	0.	8.
18.8	13.	0.	8.
18.85	12.	0.	8.
18.9	10.	0.	8.
18.95	11.	0.	8.
19.	13.	0.	8.
19.05	13.	0.	7.
19.1	13.	0.	7.
19.15	12.	0.	7.
19.2	12.	0.	7.
19.25	12.	0.	7.
19.3	12.	0.	7.
19.35	11.	0.	7.
19.4	12.	0.	7.
19.45	12.	0.	7.
19.5	12.	0.	7.
19.55	12.	0.	7.
19.6	12.	0.	7.
19.65	11.	0.	7.
19.7	11.	0.	7.
19.75	12.	0.	7.
19.8	12.	0.	7.
19.85	12.	0.	7.
19.9	12.	0.	7.
19.95	13.	0.	7.
20.	12.	0.	7.
20.05	12.	0.	7.
20.1	13.	0.	7.
20.15	12.	0.	7.
20.2	12.	0.	7.
20.25	11.	0.	7.
20.3	11.	0.	7.
20.35	11.	0.	7.
20.4	11.	0.	7.
20.45	12.	0.	7.
20.5	12.	0.	7.
20.55	12.	0.	7.
20.6	11.	0.	7.
20.65	12.	0.	6.
20.7	13.	0.	6.
20.75	13.	0.	6.
20.8	12.	0.	6.
20.85	12.	0.	6.
20.9	13.	0.	6.
20.95	13.	0.	6.
21.	14.	0.	6.
21.05	14.	0.	6.
21.1	14.	0.	6.
21.15	13.	0.	6.
21.2	13.	0.	6.
21.25	12.	0.	6.
21.3	13.	0.	6.
21.35	13.	0.	6.
21.4	14.	0.	6.
21.45	14.	0.	6.
21.5	14.	0.	6.
21.55	15.	0.	6.
21.6	15.	0.	6.
21.65	15.	0.	6.
21.7	14.	0.	6.
21.75	13.	0.	6.
21.8	14.	0.	5.
21.85	13.	0.	5.
21.9	14.	0.	5.
21.95	15.	0.	5.
22.	13.	0.	5.
22.05	12.	0.	5.
22.1	12.	0.	5.
22.15	12.	0.	5.
22.2	13.	0.	5.
22.25	12.	0.	5.
22.3	13.	0.	5.
22.35	13.	0.	5.
22.4	12.	0.	5.
22.45	12.	0.	5.
22.5	14.	0.	4.
22.55	14.	0.	4.
22.6	14.	0.	4.
22.65	15.	0.	4.
22.7	15.	0.	4.
22.75	15.	0.	4.
22.8	15.	0.	4.
22.85	15.	0.	4.
22.9	16.	0.	4.
22.95	15.	0.	4.
23.	14.	0.	4.
23.05	15.	0.	4.
23.1	16.	0.	5.
23.15	14.	0.	5.
23.2	14.	0.	5.
23.25	14.	0.	5.
23.3	15.	0.	5.
23.35	14.	0.	5.
23.4	14.	0.	5.
23.45	15.	0.	4.
23.5	16.	0.	4.
23.55	16.	0.	5.
23.6	16.	0.	6.
23.65	16.	0.	8.
23.7	15.	0.	8.
23.75	15.	0.	8.
23.8	14.	0.	8.
23.85	15.	0.	7.
23.9	14.	0.	7.
23.95	14.	0.	7.
24.	14.	0.	7.
24.05	14.	0.	7.
24.1	15.	0.	7.
24.15	15.	0.	7.
24.2	12.	0.	7.
24.25	11.	0.	7.
24.3	11.	0.	7.
24.35	12.	0.	7.
24.4	12.	0.	7.
24.45	12.	0.	7.
24.5	10.	0.	7.
24.55	10.	0.	7.
24.6	9.	0.	7.
24.65	9.	0.	7.
24.7	9.	0.	7.
24.75	9.	0.	7.
24.8	8.	0.	7.
24.85	8.	0.	7.
24.9	9.	0.	7.
24.95	8.	0.	7.
25.	8.	0.	7.
25.05	8.	0.	7.
25.1	7.	0.	7.
25.15	8.	0.	7.
25.2	9.	0.	7.
25.25	10.	0.	7.
25.3	9.	0.	7.
25.35	9.	0.	7.
25.4	10.	0.	7.
25.45	11.	0.	7.
25.5	14.	0.	6.
25.55	16.	0.	5.
25.6	16.	0.	6.
25.65	15.	0.	6.
25.7	15.	0.	6.
25.75	15.	0.	6.
25.8	16.	0.	6.
25.85	16.	0.	6.
25.9	14.	0.	6.
25.95	14.	0.	6.
26.	13.	0.	6.
26.05	13.	0.	6.
26.1	11.	0.	6.
26.15	12.	0.	6.
26.2	12.	0.	5.
26.25	11.	0.	5.
26.3	10.	0.	5.
26.35	11.	0.	5.
26.4	11.	0.	5.
26.45	10.	0.	5.
26.5	10.	0.	5.
26.55	9.	0.	5.
26.6	10.	0.	5.
26.65	10.	0.	5.
26.7	11.	0.	5.
26.75	11.	0.	5.
26.8	11.	0.	5.
26.85	11.	0.	5.
26.9	12.	0.	5.
26.95	12.	0.	5.
27.	12.	0.	5.
27.05	11.	0.	5.
27.1	11.	0.	5.
27.15	11.	0.	5.
27.2	10.	0.	5.
27.25	10.	0.	5.
27.3	10.	0.	5.
27.35	10.	0.	5.
27.4	11.	0.	5.
27.45	10.	0.	5.
27.5	11.	0.	5.
27.55	11.	0.	5.
27.6	11.	0.	5.
27.65	11.	0.	5.
27.7	10.	0.	5.
27.75	8.	0.	5.
27.8	8.	0.	5.
27.85	9.	0.	5.
27.9	10.	0.	5.
27.95	10.	0.	5.
28.	11.	0.	5.
28.05	9.	0.	5.
28.1	9.	0.	5.
28.15	10.	0.	5.
28.2	12.	0.	5.
28.25	11.	0.	5.
28.3	12.	0.	5.
28.35	11.	0.	5.
28.4	10.	0.	5.
28.45	9.	0.	5.
28.5	10.	0.	5.
28.55	11.	0.	5.
28.6	11.	0.	5.
28.65	11.	0.	5.
28.7	10.	0.	5.
28.75	10.	0.	5.
28.8	10.	0.	5.
28.85	8.	0.	5.
28.9	8.	0.	5.
28.95	8.	0.	5.
29.	7.	0.	5.
29.05	9.	0.	5.
29.1	9.	0.	5.
29.15	8.	0.	5.
29.2	9.	0.	5.
29.25	9.	0.	5.
29.3	8.	0.	5.
29.35	8.	0.	5.
29.4	7.	0.	5.
29.45	7.	0.	5.
29.5	6.	0.	5.
29.55	3.	0.	5.
29.6	4.	0.	5.
29.65	2.	0.	5.
29.7	3.	0.	5.
29.75	4.	0.	5.
29.8	5.	0.	5.
29.85	5.	0.	5.
29.9	5.	0.	5.
29.95	5.	0.	5.
30.	6.	0.	5.
30.05	6.	0.	5.
30.1	6.	0.	5.
30.15	7.	0.	5.
30.2	7.	0.	5.
30.25	9.	0.	5.
30.3	7.	0.	5.
30.35	7.	0.	5.
30.4	6.	0.	5.
30.45	6.	0.	5.
30.5	5.	0.	5.
30.55	5.	0.	5.
30.6	5.	0.	5.
30.65	5.	0.	5.
30.7	5.	0.	5.
30.75	4.	0.	5.
30.8	3.	0.	5.
30.85	4.	0.	4.
30.9	4.	0.	4.
30.95	4.	0.	4.
31.	5.	0.	4.
31.05	6.	0.	4.
31.1	6.	0.	4.
31.15	5.	0.	4.
31.2	5.	0.	4.
31.25	5.	0.	4.
31.3	4.	0.	4.
31.35	6.	0.	4.
31.4	4.	0.	4.
31.45	6.	0.	4.
31.5	6.	0.	4.
31.55	6.	0.	4.
31.6	6.	0.	4.
31.65	7.	0.	4.
31.7	8.	0.	4.
31.75	7.	0.	4.
31.8	7.	0.	4.
31.85	7.	0.	4.
31.9	8.	0.	4.
31.95	8.	0.	4.
32.	8.	0.	4.
32.05	9.	0.	4.
32.1	8.	0.	3.
32.15	8.	0.	3.
32.2	9.	0.	3.
32.25	9.	0.	3.
32.3	8.	0.	3.
32.35	8.	0.	3.
32.4	8.	0.	3.
32.45	8.	0.	3.
32.5	10.	0.	3.
32.55	12.	0.	3.
32.6	12.	0.	3.
32.65	12.	0.	3.
32.7	13.	0.	3.
32.75	13.	0.	3.
32.8	12.	0.	3.
32.85	11.	0.	3.
32.9	10.	0.	3.
32.95	10.	0.	3.
33.	9.	0.	3.
33.05	8.	0.	3.
33.1	8.	0.	3.
33.15	8.	0.	3.
33.2	8.	0.	3.
33.25	7.	0.	3.
33.3	6.	0.	3.
33.35	6.	0.	3.
33.4	6.	0.	3.
33.45	8.	0.	3.
33.5	8.	0.	3.
33.55	8.	0.	3.
33.6	9.	0.	3.
33.65	9.	0.	3.
33.7	10.	0.	3.
33.75	11.	0.	3.
33.8	9.	0.	3.
33.85	8.	0.	3.
33.9	8.	0.	3.
33.95	10.	0.	3.
34.	10.	0.	3.
34.05	10.	0.	3.
34.1	11.	0.	3.
34.15	12.	0.	3.
34.2	12.	0.	3.
34.25	11.	0.	3.
34.3	11.	0.	3.
34.35	13.	0.	3.
34.4	14.	0.	3.
34.45	16.	0.	3.
34.5	16.	0.	3.
34.55	16.	0.	3.
34.6	15.	0.	3.
34.65	14.	0.	3.
34.7	12.	0.	3.
34.75	13.	0.	3.
34.8	12.	0.	3.
34.85	11.	0.	3.
34.9	11.	0.	3.
34.95	11.	0.	3.
35.	12.	0.	3.
35.05	11.	0.	3.
35.1	11.	0.	3.
35.15	10.	0.	3.
35.2	10.	0.	3.
35.25	9.	0.	3.
35.3	9.	0.	3.
35.35	10.	0.	3.
35.4	10.	0.	3.
35.45	9.	0.	3.
35.5	10.	0.	3.
35.55	8.	0.	3.
35.6	7.	0.	3.
35.65	8.	0.	3.
35.7	7.	0.	3.
35.75	7.	0.	3.
35.8	8.	0.	3.
35.85	8.	0.	3.
35.9	8.	0.	3.
35.95	8.	0.	3.
36.	8.	0.	3.
36.05	9.	0.	3.
36.1	10.	0.	3.
36.15	10.	0.	3.
36.2	8.	0.	3.
36.25	8.	0.	3.
36.3	7.	0.	3.
36.35	6.	0.	3.
36.4	6.	0.	3.
36.45	6.	0.	3.
36.5	6.	0.	3.
36.55	8.	0.	3.
36.6	8.	0.	3.
36.65	8.	0.	3.
36.7	9.	0.	3.
36.75	9.	0.	3.
36.8	9.	0.	3.
36.85	9.	0.	3.
36.9	10.	0.	3.
36.95	10.	0.	3.
37.	11.	0.	3.
37.05	11.	0.	3.
37.1	11.	0.	3.
37.15	10.	0.	3.
37.2	9.	0.	3.
37.25	10.	0.	3.
37.3	10.	0.	3.
37.35	9.	0.	3.
37.4	9.	0.	3.
37.45	9.	0.	3.
37.5	8.	0.	3.
37.55	7.	0.	3.
37.6	7.	0.	3.
37.65	7.	0.	3.
37.7	7.	0.	3.
37.75	6.	0.	3.
37.8	8.	0.	3.
37.85	8.	0.	3.
37.9	8.	0.	3.
37.95	7.	0.	3.
38.	6.	0.	3.
38.05	8.	0.	3.
38.1	9.	0.	3.
38.15	9.	0.	3.
38.2	9.	0.	3.
38.25	9.	0.	3.
38.3	9.	0.	3.
38.35	11.	0.	3.
38.4	12.	0.	3.
38.45	13.	0.	3.
38.5	14.	0.	3.
38.55	13.	0.	3.
38.6	12.	0.	3.
38.65	13.	0.	3.
38.7	11.	0.	3.
38.75	10.	0.	3.
38.8	11.	0.	3.
38.85	11.	0.	3.
38.9	11.	0.	3.
38.95	10.	0.	3.
39.	10.	0.	3.
39.05	10.	0.	3.
39.1	10.	0.	3.
39.15	9.	0.	3.
39.2	9.	0.	3.
39.25	8.	0.	3.
39.3	7.	0.	3.
39.35	7.	0.	3.
39.4	8.	0.	2.
39.45	9.	0.	2.
39.5	8.	0.	2.
39.55	8.	0.	2.
39.6	10.	0.	2.
39.65	10.	0.	2.
39.7	10.	0.	2.
39.75	10.	0.	2.
39.8	10.	0.	2.
39.85	10.	0.	2.
39.9	9.	0.	2.
39.95	9.	0.	2.
40.	9.	0.	2.
40.05	10.	0.	2.
40.1	9.	0.	2.
40.15	9.	0.	2.
40.2	9.	0.	2.
40.25	7.	0.	2.
40.3	7.	0.	2.
40.35	8.	0.	2.
40.4	9.	0.	2.
40.45	10.	0.	2.
40.5	9.	0.	2.
40.55	8.	0.	2.
40.6	9.	0.	2.
40.65	9.	0.	2.
40.7	10.	0.	2.
40.75	11.	0.	2.
40.8	11.	0.	2.
40.85	11.	0.	2.
40.9	10.	0.	2.
40.95	9.	0.	2.
41.	7.	0.	2.
41.05	7.	0.	2.
41.1	7.	0.	2.
41.15	7.	0.	2.
41.2	7.	0.	2.
41.25	6.	0.	2.
41.3	7.	0.	2.
41.35	7.	0.	2.
41.4	8.	0.	2.
41.45	7.	0.	2.
41.5	6.	0.	2.
41.55	6.	0.	2.
41.6	6.	0.	2.
41.65	7.	0.	2.
41.7	7.	0.	2.
41.75	7.	0.	2.
41.8	6.	0.	2.
41.85	6.	0.	2.
41.9	8.	0.	2.
41.95	10.	0.	2.
42.	10.	0.	2.
42.05	8.	0.	2.
42.1	8.	0.	2.
42.15	8.	0.	2.
42.2	8.	0.	2.
42.25	8.	0.	2.
42.3	8.	0.	2.
42.35	8.	0.	2.
42.4	7.	0.	2.
42.45	7.	0.	2.
42.5	5.	0.	2.
42.55	6.	0.	2.
42.6	8.	0.	2.
42.65	8.	0.	2.
42.7	8.	0.	2.
42.75	8.	0.	2.
42.8	9.	0.	2.
42.85	9.	0.	2.
42.9	10.	0.	2.
42.95	10.	0.	2.
43.	10.	0.	2.
43.05	10.	0.	2.
43.1	10.	0.	2.
43.15	10.	0.	2.
43.2	11.	0.	2.
43.25	12.	0.	2.
43.3	12.	0.	2.
43.35	13.	0.	2.
43.4	13.	0.	2.
43.45	12.	0.	2.
43.5	10.	0.	2.
43.55	9.	0.	2.
43.6	10.	0.	2.
43.65	9.	0.	2.
43.7	9.	0.	2.
43.75	10.	0.	2.
43.8	10.	0.	2.
43.85	9.	0.	2.
43.9	9.	0.	2.
43.95	8.	0.	2.
44.	10.	0.	2.
44.05	9.	0.	2.
44.1	7.	0.	2.
44.15	8.	0.	2.
44.2	9.	0.	2.
44.25	9.	0.	2.
44.3	9.	0.	2.
44.35	8.	0.	2.
44.4	10.	0.	2.
44.45	12.	0.	2.
44.5	11.	0.	2.
44.55	10.	0.	2.
44.6	9.	0.	2.
44.65	8.	0.	2.
44.7	8.	0.	2.
44.75	10.	0.	2.
44.8	10.	0.	2.
44.85	10.	0.	2.
44.9	10.	0.	2.
44.95	9.	0.	2.
45.	11.	0.	1.
45.05	12.	0.	1.
45.1	12.	0.	1.
45.15	12.	0.	1.
45.2	12.	0.	1.
45.25	12.	0.	1.
45.3	13.	0.	1.
45.35	14.	0.	1.
45.4	14.	0.	1.
45.45	15.	0.	1.
45.5	16.	0.	1.
45.55	16.	0.	2.
45.6	16.	0.	2.
45.65	14.	0.	2.
45.7	14.	0.	2.
45.75	15.	0.	2.
45.8	15.	0.	2.
45.85	16.	0.	2.
45.9	15.	0.	2.
45.95	16.	0.	2.
46.	15.	0.	2.
46.05	16.	0.	5.
46.1	15.	0.	5.
46.15	16.	0.	5.
46.2	15.	0.	5.
46.25	15.	0.	5.
46.3	16.	0.	5.
46.35	16.	0.	5.
46.4	15.	0.	6.
46.45	15.	0.	6.
46.5	15.	0.	6.
46.55	16.	0.	5.
46.6	16.	0.	5.
46.65	15.	0.	5.
46.7	15.	0.	5.
46.75	14.	0.	5.
46.8	14.	0.	5.
46.85	13.	0.	5.
46.9	13.	0.	5.
46.95	13.	0.	5.
47.	13.	0.	5.
47.05	13.	0.	5.
47.1	13.	0.	5.
47.15	14.	0.	5.
47.2	16.	0.	5.
47.25	15.	0.	6.
47.3	16.	0.	5.
47.35	16.	0.	5.
47.4	16.	0.	5.
47.45	16.	0.	6.
47.5	16.	0.	6.
47.55	15.	0.	6.
47.6	14.	0.	6.
47.65	14.	0.	6.
47.7	14.	0.	6.
47.75	14.	0.	6.
47.8	15.	0.	6.
47.85	16.	0.	7.
47.9	16.	0.	7.
47.95	15.	0.	7.
48.	15.	0.	7.
48.05	16.	0.	7.
48.1	16.	0.	7.
48.15	16.	0.	7.
48.2	16.	0.	8.
48.25	14.	0.	8.
48.3	12.	0.	8.
48.35	13.	0.	8.
48.4	13.	0.	8.
48.45	13.	0.	8.
48.5	14.	0.	8.
48.55	16.	0.	8.
48.6	16.	0.	9.
48.65	16.	0.	9.
48.7	15.	0.	10.
48.75	16.	0.	10.
48.8	14.	0.	10.
48.85	13.	0.	10.
48.9	10.	0.	10.
48.95	10.	0.	10.
49.	10.	0.	10.
49.05	10.	0.	10.
49.1	10.	0.	10.
49.15	10.	0.	10.
49.2	9.	0.	10.
49.25	10.	0.	10.
49.3	12.	0.	9.
49.35	13.	0.	9.
49.4	13.	0.	9.
49.45	12.	0.	9.
49.5	12.	0.	9.
49.55	10.	0.	9.
49.6	11.	0.	9.
49.65	11.	0.	9.
49.7	9.	0.	9.
49.75	8.	0.	9.
49.8	8.	0.	9.
49.85	10.	0.	9.
49.9	10.	0.	9.
49.95	10.	0.	9.
50.	9.	0.	9.



==> Chapter_4/tikz/sample_path_lambda100.txt <==
t	Q	C	N
0.05	0.	0.	5.
0.05	6.	0.	5.
0.1	9.	0.	5.
0.15	17.	0.	5.
0.2	21.	0.	5.
0.25	22.	0.	5.
0.3	25.	0.	5.
0.35	28.	0.	5.
0.4	32.	0.	5.
0.45	33.	0.	5.
0.5	33.	0.	5.
0.55	35.	0.	5.
0.6	36.	0.	5.
0.65	37.	0.	5.
0.7	38.	0.	5.
0.75	38.	0.	5.
0.8	44.	0.	5.
0.85	52.	0.	5.
0.9	56.	0.	5.
0.95	61.	0.	5.
1.	62.	0.	5.
1.05	67.	0.	4.
1.1	66.	0.	4.
1.15	63.	0.	4.
1.2	67.	0.	4.
1.25	71.	0.	4.
1.3	76.	0.	4.
1.35	78.	0.	4.
1.4	81.	0.	4.
1.45	82.	0.	4.
1.5	87.	0.	4.
1.55	84.	0.	4.
1.6	91.	0.	4.
1.65	91.	0.	4.
1.7	89.	0.	4.
1.75	90.	0.	4.
1.8	96.	0.	4.
1.85	94.	0.	4.
1.9	98.	0.	4.
1.95	99.	0.	4.
2.	103.	0.	4.
2.05	103.	0.	4.
2.1	99.	0.	4.
2.15	97.	0.	4.
2.2	99.	0.	4.
2.25	98.	0.	4.
2.3	93.	0.	4.
2.35	94.	0.	4.
2.4	94.	0.	4.
2.45	96.	0.	4.
2.5	97.	0.	4.
2.55	96.	0.	4.
2.6	98.	0.	4.
2.65	102.	0.	4.
2.7	102.	0.	4.
2.75	105.	0.	4.
2.8	102.	0.	4.
2.85	101.	0.	4.
2.9	100.	0.	4.
2.95	103.	0.	4.
3.	102.	0.	4.
3.05	104.	0.	4.
3.1	106.	0.	4.
3.15	106.	0.	4.
3.2	108.	0.	4.
3.25	108.	0.	4.
3.3	110.	0.	4.
3.35	107.	0.	4.
3.4	106.	0.	4.
3.45	102.	0.	4.
3.5	101.	0.	4.
3.55	99.	0.	3.
3.6	100.	0.	3.
3.65	99.	0.	3.
3.7	97.	0.	3.
3.75	98.	0.	3.
3.8	93.	0.	3.
3.85	89.	0.	3.
3.9	89.	0.	3.
3.95	90.	0.	3.
4.	89.	0.	3.
4.05	88.	0.	3.
4.1	83.	0.	3.
4.15	88.	0.	3.
4.2	89.	0.	3.
4.25	95.	0.	3.
4.3	98.	0.	2.
4.35	97.	0.	2.
4.4	97.	0.	2.
4.45	92.	0.	2.
4.5	93.	0.	2.
4.55	94.	0.	2.
4.6	99.	0.	2.
4.65	98.	0.	2.
4.7	95.	0.	2.
4.75	98.	0.	2.
4.8	97.	0.	2.
4.85	100.	0.	2.
4.9	98.	0.	2.
4.95	96.	0.	2.
5.	97.	0.	2.
5.05	97.	0.	2.
5.1	96.	0.	2.
5.15	96.	0.	2.
5.2	95.	0.	2.
5.25	92.	0.	2.
5.3	91.	0.	2.
5.35	90.	0.	2.
5.4	89.	0.	2.
5.45	92.	0.	2.
5.5	93.	0.	2.
5.55	93.	0.	2.
5.6	93.	0.	2.
5.65	95.	0.	2.
5.7	95.	0.	2.
5.75	93.	0.	2.
5.8	97.	0.	2.
5.85	99.	0.	2.
5.9	101.	0.	2.
5.95	100.	0.	2.
6.	100.	0.	2.
6.05	96.	0.	2.
6.1	92.	0.	2.
6.15	93.	0.	2.
6.2	92.	0.	2.
6.25	88.	0.	2.
6.3	94.	0.	2.
6.35	97.	0.	2.
6.4	99.	0.	2.
6.45	96.	0.	2.
6.5	100.	0.	2.
6.55	102.	0.	2.
6.6	107.	0.	2.
6.65	109.	0.	2.
6.7	109.	0.	2.
6.75	106.	0.	2.
6.8	110.	0.	2.
6.85	108.	0.	2.
6.9	110.	0.	2.
6.95	104.	0.	2.
7.	111.	0.	2.
7.05	107.	0.	2.
7.1	110.	0.	2.
7.15	106.	0.	2.
7.2	105.	0.	2.
7.25	100.	0.	2.
7.3	96.	0.	2.
7.35	94.	0.	2.
7.4	99.	0.	2.
7.45	94.	0.	2.
7.5	92.	0.	2.
7.55	89.	0.	2.
7.6	91.	0.	2.
7.65	89.	0.	2.
7.7	89.	0.	2.
7.75	89.	0.	2.
7.8	93.	0.	2.
7.85	94.	0.	2.
7.9	96.	0.	2.
7.95	98.	0.	2.
8.	98.	0.	2.
8.05	96.	0.	2.
8.1	96.	0.	2.
8.15	102.	0.	2.
8.2	104.	0.	2.
8.25	109.	0.	2.
8.3	110.	0.	2.
8.35	110.	0.	2.
8.4	110.	0.	2.
8.45	110.	0.	2.
8.5	107.	0.	1.
8.55	109.	0.	1.
8.6	113.	0.	1.
8.65	115.	0.	6.
8.7	114.	0.	8.
8.75	115.	0.	10.
8.8	110.	0.	11.
8.85	109.	0.	10.
8.9	109.	0.	10.
8.95	111.	0.	10.
9.	113.	0.	10.
9.05	109.	0.	10.
9.1	115.	0.	12.
9.15	115.	0.	19.
9.2	113.	0.	20.
9.25	109.	0.	20.
9.3	110.	0.	20.
9.35	111.	0.	20.
9.4	112.	0.	20.
9.45	110.	0.	20.
9.5	104.	0.	20.
9.55	106.	0.	20.
9.6	101.	0.	20.
9.65	99.	0.	20.
9.7	97.	0.	20.
9.75	100.	0.	20.
9.8	107.	0.	20.
9.85	108.	0.	20.
9.9	104.	0.	20.
9.95	106.	0.	20.
10.	110.	0.	19.
10.05	107.	0.	19.
10.1	107.	0.	19.
10.15	105.	0.	19.
10.2	104.	0.	19.
10.25	103.	0.	19.
10.3	98.	0.	18.
10.35	94.	0.	18.
10.4	94.	0.	18.
10.45	96.	0.	18.
10.5	96.	0.	18.
10.55	95.	0.	18.
10.6	94.	0.	18.
10.65	98.	0.	17.
10.7	94.	0.	16.
10.75	95.	0.	16.
10.8	96.	0.	16.
10.85	96.	0.	16.
10.9	98.	0.	16.
10.95	99.	0.	16.
11.	101.	0.	15.
11.05	104.	0.	15.
11.1	105.	0.	15.
11.15	107.	0.	15.
11.2	110.	0.	15.
11.25	114.	0.	14.
11.3	112.	0.	14.
11.35	112.	0.	14.
11.4	112.	0.	15.
11.45	109.	0.	15.
11.5	111.	0.	15.
11.55	113.	0.	15.
11.6	114.	0.	16.
11.65	115.	0.	21.
11.7	113.	0.	26.
11.75	112.	0.	25.
11.8	111.	0.	25.
11.85	110.	0.	25.
11.9	106.	0.	25.
11.95	111.	0.	24.
12.	108.	0.	24.
12.05	109.	0.	24.
12.1	103.	0.	24.
12.15	102.	0.	24.
12.2	102.	0.	24.
12.25	102.	0.	24.
12.3	104.	0.	24.
12.35	102.	0.	24.
12.4	105.	0.	24.
12.45	104.	0.	24.
12.5	97.	0.	24.
12.55	100.	0.	23.
12.6	101.	0.	23.
12.65	102.	0.	22.
12.7	101.	0.	22.
12.75	104.	0.	22.
12.8	103.	0.	22.
12.85	102.	0.	22.
12.9	102.	0.	21.
12.95	100.	0.	21.
13.	104.	0.	21.
13.05	104.	0.	21.
13.1	101.	0.	21.
13.15	104.	0.	21.
13.2	105.	0.	21.
13.25	110.	0.	21.
13.3	112.	0.	21.
13.35	113.	0.	24.
13.4	108.	0.	24.
13.45	110.	0.	24.
13.5	112.	0.	24.
13.55	110.	0.	24.
13.6	104.	0.	24.
13.65	100.	0.	24.
13.7	103.	0.	24.
13.75	106.	0.	24.
13.8	106.	0.	24.
13.85	109.	0.	24.
13.9	105.	0.	24.
13.95	105.	0.	23.
14.	107.	0.	23.
14.05	107.	0.	23.
14.1	108.	0.	23.
14.15	104.	0.	23.
14.2	104.	0.	23.
14.25	105.	0.	23.
14.3	98.	0.	23.
14.35	102.	0.	23.
14.4	96.	0.	23.
14.45	93.	0.	22.
14.5	94.	0.	22.
14.55	94.	0.	22.
14.6	99.	0.	21.
14.65	99.	0.	21.
14.7	103.	0.	21.
14.75	105.	0.	21.
14.8	104.	0.	21.
14.85	104.	0.	21.
14.9	100.	0.	21.
14.95	105.	0.	21.
15.	105.	0.	21.
15.05	106.	0.	21.
15.1	105.	0.	21.
15.15	106.	0.	21.
15.2	110.	0.	20.
15.25	108.	0.	20.
15.3	111.	0.	20.
15.35	111.	0.	20.
15.4	112.	0.	20.
15.45	110.	0.	20.
15.5	108.	0.	20.
15.55	109.	0.	20.
15.6	104.	0.	20.
15.65	108.	0.	19.
15.7	109.	0.	19.
15.75	112.	0.	19.
15.8	111.	0.	19.
15.85	112.	0.	19.
15.9	110.	0.	18.
15.95	106.	0.	18.
16.	105.	0.	18.
16.05	104.	0.	18.
16.1	102.	0.	18.
16.15	106.	0.	18.
16.2	115.	0.	18.
16.25	113.	0.	19.
16.3	113.	0.	19.
16.35	107.	0.	19.
16.4	106.	0.	19.
16.45	105.	0.	19.
16.5	107.	0.	19.
16.55	103.	0.	19.
16.6	108.	0.	19.
16.65	109.	0.	19.
16.7	115.	0.	20.
16.75	111.	0.	21.
16.8	108.	0.	21.
16.85	109.	0.	20.
16.9	110.	0.	20.
16.95	111.	0.	20.
17.	115.	0.	21.
17.05	114.	0.	27.
17.1	113.	0.	29.
17.15	111.	0.	31.
17.2	115.	0.	35.
17.25	114.	0.	36.
17.3	109.	0.	36.
17.35	108.	0.	36.
17.4	107.	0.	35.
17.45	107.	0.	35.
17.5	107.	0.	35.
17.55	110.	0.	33.
17.6	111.	0.	33.
17.65	111.	0.	33.
17.7	111.	0.	33.
17.75	112.	0.	33.
17.8	115.	0.	37.
17.85	110.	0.	36.
17.9	112.	0.	36.
17.95	114.	0.	39.
18.	115.	0.	39.
18.05	115.	0.	44.
18.1	115.	0.	46.
18.15	113.	0.	48.
18.2	107.	0.	48.
18.25	109.	0.	48.
18.3	108.	0.	48.
18.35	103.	0.	48.
18.4	99.	0.	48.
18.45	103.	0.	48.
18.5	102.	0.	48.
18.55	99.	0.	48.
18.6	102.	0.	48.
18.65	102.	0.	48.
18.7	104.	0.	48.
18.75	101.	0.	48.
18.8	99.	0.	48.
18.85	99.	0.	48.
18.9	103.	0.	48.
18.95	103.	0.	48.
19.	107.	0.	48.
19.05	105.	0.	48.
19.1	102.	0.	47.
19.15	102.	0.	47.
19.2	104.	0.	47.
19.25	99.	0.	47.
19.3	101.	0.	47.
19.35	102.	0.	47.
19.4	104.	0.	46.
19.45	106.	0.	46.
19.5	102.	0.	46.
19.55	100.	0.	46.
19.6	108.	0.	46.
19.65	107.	0.	46.
19.7	104.	0.	46.
19.75	104.	0.	46.
19.8	110.	0.	46.
19.85	109.	0.	46.
19.9	114.	0.	45.
19.95	115.	0.	46.
20.	114.	0.	48.
20.05	112.	0.	48.
20.1	108.	0.	48.
20.15	109.	0.	47.
20.2	108.	0.	47.
20.25	105.	0.	47.
20.3	109.	0.	47.
20.35	106.	0.	46.
20.4	108.	0.	46.
20.45	108.	0.	46.
20.5	106.	0.	46.
20.55	102.	0.	46.
20.6	103.	0.	46.
20.65	106.	0.	45.
20.7	104.	0.	45.
20.75	102.	0.	45.
20.8	100.	0.	45.
20.85	101.	0.	45.
20.9	104.	0.	45.
20.95	100.	0.	45.
21.	101.	0.	45.
21.05	101.	0.	43.
21.1	101.	0.	43.
21.15	94.	0.	43.
21.2	95.	0.	43.
21.25	98.	0.	42.
21.3	96.	0.	42.
21.35	97.	0.	42.
21.4	95.	0.	42.
21.45	97.	0.	42.
21.5	94.	0.	42.
21.55	95.	0.	41.
21.6	98.	0.	41.
21.65	99.	0.	41.
21.7	99.	0.	40.
21.75	104.	0.	40.
21.8	102.	0.	40.
21.85	108.	0.	40.
21.9	104.	0.	40.
21.95	103.	0.	40.
22.	103.	0.	40.
22.05	107.	0.	38.
22.1	102.	0.	38.
22.15	102.	0.	38.
22.2	100.	0.	38.
22.25	104.	0.	38.
22.3	107.	0.	38.
22.35	111.	0.	38.
22.4	110.	0.	37.
22.45	106.	0.	37.
22.5	106.	0.	37.
22.55	108.	0.	37.
22.6	106.	0.	37.
22.65	102.	0.	37.
22.7	108.	0.	37.
22.75	108.	0.	36.
22.8	106.	0.	36.
22.85	113.	0.	35.
22.9	113.	0.	35.
22.95	111.	0.	35.
23.	107.	0.	35.
23.05	103.	0.	35.
23.1	103.	0.	34.
23.15	99.	0.	33.
23.2	101.	0.	33.
23.25	100.	0.	33.
23.3	101.	0.	33.
23.35	103.	0.	33.
23.4	98.	0.	33.
23.45	101.	0.	33.
23.5	101.	0.	33.
23.55	99.	0.	33.
23.6	101.	0.	33.
23.65	98.	0.	32.
23.7	97.	0.	31.
23.75	96.	0.	31.
23.8	94.	0.	31.
23.85	95.	0.	31.
23.9	99.	0.	30.
23.95	95.	0.	30.
24.	98.	0.	30.
24.05	97.	0.	30.
24.1	92.	0.	30.
24.15	92.	0.	30.
24.2	92.	0.	29.
24.25	90.	0.	29.
24.3	93.	0.	28.
24.35	88.	0.	28.
24.4	92.	0.	27.
24.45	95.	0.	27.
24.5	100.	0.	25.
24.55	95.	0.	25.
24.6	95.	0.	25.
24.65	95.	0.	25.
24.7	93.	0.	25.
24.75	96.	0.	25.
24.8	99.	0.	25.
24.85	98.	0.	25.
24.9	102.	0.	24.
24.95	109.	0.	23.
25.	107.	0.	23.
25.05	104.	0.	23.
25.1	104.	0.	23.
25.15	104.	0.	23.
25.2	106.	0.	23.
25.25	103.	0.	23.
25.3	105.	0.	23.
25.35	101.	0.	23.
25.4	101.	0.	23.
25.45	100.	0.	23.
25.5	101.	0.	23.
25.55	106.	0.	22.
25.6	102.	0.	22.
25.65	98.	0.	22.
25.7	100.	0.	22.
25.75	98.	0.	22.
25.8	97.	0.	22.
25.85	94.	0.	22.
25.9	97.	0.	22.
25.95	98.	0.	22.
26.	100.	0.	21.
26.05	99.	0.	21.
26.1	96.	0.	21.
26.15	103.	0.	21.
26.2	102.	0.	20.
26.25	102.	0.	20.
26.3	103.	0.	20.
26.35	104.	0.	20.
26.4	104.	0.	20.
26.45	106.	0.	20.
26.5	106.	0.	20.
26.55	102.	0.	20.
26.6	98.	0.	20.
26.65	101.	0.	19.
26.7	97.	0.	19.
26.75	98.	0.	19.
26.8	101.	0.	19.
26.85	96.	0.	19.
26.9	95.	0.	19.
26.95	97.	0.	19.
27.	102.	0.	19.
27.05	104.	0.	19.
27.1	106.	0.	19.
27.15	103.	0.	19.
27.2	104.	0.	19.
27.25	105.	0.	19.
27.3	101.	0.	19.
27.35	102.	0.	19.
27.4	104.	0.	19.
27.45	96.	0.	19.
27.5	89.	0.	19.
27.55	91.	0.	19.
27.6	94.	0.	19.
27.65	98.	0.	19.
27.7	99.	0.	19.
27.75	98.	0.	19.
27.8	97.	0.	19.
27.85	95.	0.	19.
27.9	97.	0.	18.
27.95	99.	0.	18.
28.	99.	0.	18.
28.05	101.	0.	18.
28.1	96.	0.	18.
28.15	98.	0.	18.
28.2	101.	0.	18.
28.25	99.	0.	18.
28.3	96.	0.	18.
28.35	97.	0.	18.
28.4	96.	0.	18.
28.45	100.	0.	18.
28.5	98.	0.	18.
28.55	98.	0.	18.
28.6	101.	0.	18.
28.65	103.	0.	18.
28.7	103.	0.	18.
28.75	105.	0.	18.
28.8	109.	0.	18.
28.85	113.	0.	19.
28.9	110.	0.	19.
28.95	110.	0.	19.
29.	105.	0.	19.
29.05	105.	0.	19.
29.1	106.	0.	19.
29.15	99.	0.	19.
29.2	100.	0.	19.
29.25	98.	0.	19.
29.3	97.	0.	19.
29.35	94.	0.	19.
29.4	96.	0.	19.
29.45	98.	0.	19.
29.5	97.	0.	18.
29.55	95.	0.	18.
29.6	97.	0.	18.
29.65	93.	0.	18.
29.7	95.	0.	18.
29.75	92.	0.	18.
29.8	92.	0.	17.
29.85	91.	0.	17.
29.9	97.	0.	17.
29.95	96.	0.	17.
30.	93.	0.	17.
30.05	90.	0.	17.
30.1	90.	0.	17.
30.15	90.	0.	17.
30.2	94.	0.	17.
30.25	92.	0.	16.
30.3	91.	0.	16.
30.35	92.	0.	16.
30.4	96.	0.	16.
30.45	95.	0.	16.
30.5	94.	0.	16.
30.55	94.	0.	16.
30.6	95.	0.	16.
30.65	95.	0.	16.
30.7	96.	0.	16.
30.75	95.	0.	16.
30.8	95.	0.	16.
30.85	93.	0.	16.
30.9	92.	0.	16.
30.95	95.	0.	16.
31.	99.	0.	16.
31.05	100.	0.	16.
31.1	98.	0.	16.
31.15	98.	0.	16.
31.2	96.	0.	16.
31.25	98.	0.	16.
31.3	98.	0.	16.
31.35	98.	0.	16.
31.4	102.	0.	16.
31.45	101.	0.	16.
31.5	100.	0.	16.
31.55	104.	0.	16.
31.6	102.	0.	16.
31.65	99.	0.	16.
31.7	100.	0.	16.
31.75	100.	0.	16.
31.8	105.	0.	16.
31.85	105.	0.	16.
31.9	101.	0.	16.
31.95	103.	0.	16.
32.	104.	0.	16.
32.05	107.	0.	16.
32.1	112.	0.	16.
32.15	112.	0.	16.
32.2	113.	0.	16.
32.25	114.	0.	18.
32.3	115.	0.	23.
32.35	115.	0.	26.
32.4	105.	0.	26.
32.45	106.	0.	26.
32.5	104.	0.	26.
32.55	107.	0.	26.
32.6	97.	0.	26.
32.65	98.	0.	26.
32.7	98.	0.	26.
32.75	99.	0.	26.
32.8	100.	0.	26.
32.85	103.	0.	26.
32.9	102.	0.	26.
32.95	98.	0.	25.
33.	92.	0.	25.
33.05	91.	0.	25.
33.1	93.	0.	25.
33.15	90.	0.	25.
33.2	90.	0.	25.
33.25	89.	0.	25.
33.3	91.	0.	25.
33.35	93.	0.	24.
33.4	93.	0.	24.
33.45	93.	0.	24.
33.5	91.	0.	24.
33.55	97.	0.	24.
33.6	101.	0.	24.
33.65	96.	0.	24.
33.7	94.	0.	24.
33.75	97.	0.	24.
33.8	97.	0.	23.
33.85	101.	0.	23.
33.9	104.	0.	23.
33.95	105.	0.	23.
34.	101.	0.	23.
34.05	94.	0.	23.
34.1	91.	0.	23.
34.15	90.	0.	23.
34.2	92.	0.	23.
34.25	94.	0.	23.
34.3	93.	0.	23.
34.35	89.	0.	23.
34.4	96.	0.	22.
34.45	96.	0.	22.
34.5	101.	0.	22.
34.55	101.	0.	22.
34.6	97.	0.	21.
34.65	98.	0.	21.
34.7	95.	0.	21.
34.75	95.	0.	21.
34.8	98.	0.	21.
34.85	94.	0.	21.
34.9	95.	0.	21.
34.95	94.	0.	21.
35.	90.	0.	21.
35.05	88.	0.	21.
35.1	87.	0.	21.
35.15	87.	0.	21.
35.2	86.	0.	21.
35.25	82.	0.	21.
35.3	86.	0.	20.
35.35	85.	0.	20.
35.4	90.	0.	20.
35.45	91.	0.	20.
35.5	96.	0.	19.
35.55	101.	0.	19.
35.6	101.	0.	19.
35.65	100.	0.	18.
35.7	99.	0.	18.
35.75	104.	0.	18.
35.8	102.	0.	18.
35.85	102.	0.	18.
35.9	98.	0.	18.
35.95	94.	0.	18.
36.	98.	0.	18.
36.05	102.	0.	18.
36.1	102.	0.	18.
36.15	105.	0.	17.
36.2	103.	0.	17.
36.25	104.	0.	17.
36.3	106.	0.	17.
36.35	105.	0.	17.
36.4	101.	0.	17.
36.45	104.	0.	16.
36.5	101.	0.	16.
36.55	103.	0.	16.
36.6	101.	0.	16.
36.65	107.	0.	16.
36.7	103.	0.	16.
36.75	108.	0.	16.
36.8	106.	0.	16.
36.85	101.	0.	15.
36.9	104.	0.	15.
36.95	104.	0.	15.
37.	102.	0.	15.
37.05	104.	0.	15.
37.1	107.	0.	15.
37.15	103.	0.	15.
37.2	102.	0.	15.
37.25	103.	0.	15.
37.3	98.	0.	15.
37.35	95.	0.	15.
37.4	95.	0.	15.
37.45	98.	0.	15.
37.5	104.	0.	15.
37.55	110.	0.	15.
37.6	107.	0.	15.
37.65	113.	0.	15.
37.7	113.	0.	15.
37.75	113.	0.	15.
37.8	110.	0.	15.
37.85	112.	0.	15.
37.9	115.	0.	18.
37.95	115.	0.	19.
38.	111.	0.	23.
38.05	111.	0.	23.
38.1	110.	0.	23.
38.15	110.	0.	23.
38.2	113.	0.	23.
38.25	107.	0.	23.
38.3	111.	0.	23.
38.35	112.	0.	23.
38.4	115.	0.	25.
38.45	115.	0.	27.
38.5	107.	0.	27.
38.55	104.	0.	27.
38.6	113.	0.	27.
38.65	112.	0.	27.
38.7	114.	0.	27.
38.75	115.	0.	28.
38.8	115.	0.	30.
38.85	112.	0.	33.
38.9	113.	0.	33.
38.95	112.	0.	33.
39.	113.	0.	33.
39.05	113.	0.	33.
39.1	115.	0.	35.
39.15	114.	0.	35.
39.2	115.	0.	39.
39.25	111.	0.	39.
39.3	113.	0.	39.
39.35	114.	0.	44.
39.4	112.	0.	45.
39.45	115.	0.	46.
39.5	112.	0.	48.
39.55	115.	0.	48.
39.6	106.	0.	48.
39.65	102.	0.	48.
39.7	103.	0.	46.
39.75	109.	0.	45.
39.8	107.	0.	45.
39.85	109.	0.	44.
39.9	108.	0.	43.
39.95	108.	0.	43.
40.	111.	0.	42.
40.05	113.	0.	42.
40.1	112.	0.	44.
40.15	115.	0.	44.
40.2	111.	0.	46.
40.25	115.	0.	47.
40.3	115.	0.	49.
40.35	113.	0.	50.
40.4	111.	0.	50.
40.45	105.	0.	50.
40.5	100.	0.	50.
40.55	103.	0.	50.
40.6	102.	0.	50.
40.65	100.	0.	50.
40.7	102.	0.	49.
40.75	105.	0.	48.
40.8	106.	0.	47.
40.85	104.	0.	47.
40.9	102.	0.	47.
40.95	102.	0.	47.
41.	100.	0.	46.
41.05	99.	0.	46.
41.1	99.	0.	46.
41.15	100.	0.	46.
41.2	104.	0.	46.
41.25	106.	0.	45.
41.3	106.	0.	45.
41.35	106.	0.	45.
41.4	109.	0.	45.
41.45	102.	0.	45.
41.5	107.	0.	45.
41.55	108.	0.	45.
41.6	112.	0.	45.
41.65	109.	0.	45.
41.7	104.	0.	45.
41.75	110.	0.	44.
41.8	110.	0.	44.
41.85	108.	0.	43.
41.9	110.	0.	43.
41.95	113.	0.	43.
42.	103.	0.	43.
42.05	104.	0.	43.
42.1	104.	0.	43.
42.15	103.	0.	43.
42.2	103.	0.	43.
42.25	103.	0.	43.
42.3	103.	0.	42.
42.35	103.	0.	41.
42.4	103.	0.	41.
42.45	104.	0.	40.
42.5	103.	0.	40.
42.55	105.	0.	40.
42.6	102.	0.	40.
42.65	97.	0.	40.
42.7	94.	0.	40.
42.75	94.	0.	39.
42.8	91.	0.	39.
42.85	91.	0.	38.
42.9	90.	0.	38.
42.95	89.	0.	38.
43.	92.	0.	38.
43.05	94.	0.	38.
43.1	98.	0.	38.
43.15	92.	0.	38.
43.2	93.	0.	38.
43.25	95.	0.	37.
43.3	98.	0.	37.
43.35	101.	0.	37.
43.4	102.	0.	37.
43.45	99.	0.	37.
43.5	100.	0.	37.
43.55	106.	0.	35.
43.6	108.	0.	35.
43.65	105.	0.	35.
43.7	105.	0.	35.
43.75	100.	0.	35.
43.8	97.	0.	35.
43.85	95.	0.	35.
43.9	96.	0.	35.
43.95	104.	0.	34.
44.	102.	0.	34.
44.05	105.	0.	34.
44.1	101.	0.	34.
44.15	102.	0.	34.
44.2	105.	0.	34.
44.25	109.	0.	33.
44.3	109.	0.	32.
44.35	107.	0.	32.
44.4	107.	0.	32.
44.45	105.	0.	32.
44.5	107.	0.	32.
44.55	108.	0.	32.
44.6	106.	0.	32.
44.65	98.	0.	32.
44.7	95.	0.	32.
44.75	93.	0.	32.
44.8	93.	0.	32.
44.85	98.	0.	32.
44.9	100.	0.	32.
44.95	95.	0.	32.
45.	97.	0.	32.
45.05	98.	0.	32.
45.1	93.	0.	32.
45.15	93.	0.	32.
45.2	96.	0.	32.
45.25	93.	0.	32.
45.3	90.	0.	32.
45.35	95.	0.	31.
45.4	95.	0.	31.
45.45	94.	0.	31.
45.5	97.	0.	31.
45.55	101.	0.	31.
45.6	100.	0.	31.
45.65	103.	0.	31.
45.7	101.	0.	31.
45.75	101.	0.	31.
45.8	101.	0.	31.
45.85	99.	0.	31.
45.9	99.	0.	31.
45.95	99.	0.	31.
46.	101.	0.	31.
46.05	99.	0.	31.
46.1	99.	0.	31.
46.15	102.	0.	31.
46.2	101.	0.	31.
46.25	101.	0.	31.
46.3	108.	0.	31.
46.35	107.	0.	30.
46.4	107.	0.	30.
46.45	109.	0.	29.
46.5	112.	0.	28.
46.55	112.	0.	28.
46.6	111.	0.	28.
46.65	106.	0.	28.
46.7	109.	0.	28.
46.75	105.	0.	28.
46.8	98.	0.	28.
46.85	100.	0.	28.
46.9	97.	0.	28.
46.95	91.	0.	28.
47.	92.	0.	28.
47.05	94.	0.	28.
47.1	94.	0.	28.
47.15	95.	0.	28.
47.2	96.	0.	27.
47.25	99.	0.	27.
47.3	96.	0.	27.
47.35	96.	0.	27.
47.4	92.	0.	27.
47.45	87.	0.	27.
47.5	83.	0.	27.
47.55	83.	0.	27.
47.6	87.	0.	27.
47.65	96.	0.	27.
47.7	89.	0.	27.
47.75	89.	0.	27.
47.8	96.	0.	27.
47.85	92.	0.	27.
47.9	89.	0.	27.
47.95	88.	0.	27.
48.	85.	0.	27.
48.05	84.	0.	27.
48.1	89.	0.	27.
48.15	86.	0.	27.
48.2	83.	0.	26.
48.25	83.	0.	26.
48.3	88.	0.	25.
48.35	84.	0.	25.
48.4	88.	0.	25.
48.45	88.	0.	25.
48.5	85.	0.	25.
48.55	83.	0.	25.
48.6	83.	0.	25.
48.65	89.	0.	25.
48.7	85.	0.	25.
48.75	84.	0.	25.
48.8	88.	0.	25.
48.85	87.	0.	24.
48.9	84.	0.	24.
48.95	77.	0.	24.
49.	80.	0.	24.
49.05	79.	0.	24.
49.1	81.	0.	24.
49.15	87.	0.	24.
49.2	87.	0.	24.
49.25	85.	0.	24.
49.3	85.	0.	23.
49.35	83.	0.	23.
49.4	80.	0.	23.
49.45	83.	0.	23.
49.5	86.	0.	23.
49.55	86.	0.	23.
49.6	89.	0.	23.
49.65	86.	0.	23.
49.7	83.	0.	23.
49.75	83.	0.	23.
49.8	82.	0.	23.
49.85	81.	0.	23.
49.9	80.	0.	23.
49.95	75.	0.	23.
50.	74.	0.	23.



==> Chapter_4/tikz/sample_path_lambda1000.txt <==
t	Q	C	N
0.1	0.	0.	15.
0.1	82.	0.	15.
0.2	189.	0.	15.
0.3	274.	0.	15.
0.4	340.	0.	15.
0.5	412.	0.	15.
0.6	454.	0.	14.
0.7	524.	0.	14.
0.8	565.	0.	14.
0.9	596.	0.	14.
1.	652.	0.	13.
1.1	685.	0.	13.
1.2	712.	0.	13.
1.3	720.	0.	13.
1.4	734.	0.	13.
1.5	760.	0.	12.
1.6	806.	0.	12.
1.7	820.	0.	12.
1.8	844.	0.	12.
1.9	849.	0.	11.
2.	856.	0.	11.
2.1	866.	0.	11.
2.2	882.	0.	11.
2.3	914.	0.	11.
2.4	918.	0.	11.
2.5	948.	0.	11.
2.6	972.	0.	11.
2.7	962.	0.	10.
2.8	967.	0.	10.
2.9	973.	0.	10.
3.	968.	0.	10.
3.1	975.	0.	10.
3.2	983.	0.	10.
3.3	996.	0.	10.
3.4	978.	0.	10.
3.5	983.	0.	10.
3.6	997.	0.	10.
3.7	1006.	0.	10.
3.8	1025.	0.	10.
3.9	1017.	0.	10.
4.	1008.	0.	10.
4.1	1006.	0.	10.
4.2	1008.	0.	9.
4.3	990.	0.	9.
4.4	972.	0.	9.
4.5	991.	0.	9.
4.6	988.	0.	9.
4.7	991.	0.	8.
4.8	998.	0.	8.
4.9	1005.	0.	8.
5.	1014.	0.	8.
5.1	1017.	0.	8.
5.2	1024.	0.	8.
5.3	1029.	0.	8.
5.4	1029.	0.	8.
5.5	997.	0.	8.
5.6	1013.	0.	8.
5.7	1021.	0.	8.
5.8	1041.	0.	8.
5.9	1018.	0.	8.
6.	1014.	0.	8.
6.1	1035.	0.	8.
6.2	1009.	0.	8.
6.3	1036.	0.	8.
6.4	1037.	0.	12.
6.5	1036.	0.	22.
6.6	1022.	0.	22.
6.7	1046.	0.	29.
6.8	1042.	0.	46.
6.9	1047.	0.	49.
7.	1044.	0.	55.
7.1	1034.	0.	55.
7.2	1020.	0.	55.
7.3	1010.	0.	55.
7.4	1022.	0.	53.
7.5	1013.	0.	53.
7.6	1038.	0.	53.
7.7	1034.	0.	59.
7.8	1038.	0.	61.
7.9	1048.	0.	69.
8.	1045.	0.	74.
8.1	1046.	0.	73.
8.2	1021.	0.	75.
8.3	1011.	0.	75.
8.4	1012.	0.	74.
8.5	1011.	0.	70.
8.6	991.	0.	70.
8.7	1005.	0.	68.
8.8	1009.	0.	68.
8.9	993.	0.	65.
9.	1005.	0.	65.
9.1	997.	0.	65.
9.2	1009.	0.	65.
9.3	1023.	0.	63.
9.4	1024.	0.	63.
9.5	1040.	0.	62.
9.6	1043.	0.	74.
9.7	1021.	0.	74.
9.8	1027.	0.	74.
9.9	1037.	0.	73.
10.	1043.	0.	92.
10.1	997.	0.	92.
10.2	1015.	0.	89.
10.3	1024.	0.	89.
10.4	1016.	0.	89.
10.5	1008.	0.	86.
10.6	1024.	0.	84.
10.7	1015.	0.	82.
10.8	996.	0.	82.
10.9	980.	0.	79.
11.	994.	0.	78.
11.1	992.	0.	77.
11.2	994.	0.	75.
11.3	1018.	0.	69.
11.4	1039.	0.	69.
11.5	1021.	0.	69.
11.6	1022.	0.	68.
11.7	1013.	0.	68.
11.8	1018.	0.	68.
11.9	1030.	0.	67.
12.	1043.	0.	76.
12.1	1036.	0.	84.
12.2	1024.	0.	81.
12.3	1040.	0.	81.
12.4	1043.	0.	97.
12.5	1048.	0.	107.
12.6	1037.	0.	113.
12.7	1034.	0.	112.
12.8	1039.	0.	112.
12.9	1026.	0.	112.
13.	1020.	0.	111.
13.1	1008.	0.	109.
13.2	1007.	0.	108.
13.3	1003.	0.	106.
13.4	1015.	0.	105.
13.5	1002.	0.	104.
13.6	1028.	0.	102.
13.7	1021.	0.	101.
13.8	1005.	0.	99.
13.9	1001.	0.	98.
14.	996.	0.	97.
14.1	1021.	0.	96.
14.2	1015.	0.	95.
14.3	997.	0.	94.
14.4	986.	0.	91.
14.5	966.	0.	89.
14.6	971.	0.	89.
14.7	959.	0.	88.
14.8	975.	0.	87.
14.9	967.	0.	87.
15.	968.	0.	87.
15.1	951.	0.	87.
15.2	960.	0.	86.
15.3	967.	0.	85.
15.4	992.	0.	85.
15.5	982.	0.	83.
15.6	992.	0.	83.
15.7	1003.	0.	82.
15.8	986.	0.	81.
15.9	967.	0.	79.
16.	967.	0.	78.
16.1	981.	0.	77.
16.2	971.	0.	76.
16.3	980.	0.	75.
16.4	988.	0.	74.
16.5	1003.	0.	73.
16.6	1037.	0.	73.
16.7	1045.	0.	79.
16.8	1039.	0.	86.
16.9	1047.	0.	88.
17.	1026.	0.	88.
17.1	1038.	0.	95.
17.2	1034.	0.	92.
17.3	1032.	0.	91.
17.4	1033.	0.	89.
17.5	1016.	0.	88.
17.6	1027.	0.	87.
17.7	1006.	0.	87.
17.8	1025.	0.	86.
17.9	1038.	0.	84.
18.	1014.	0.	82.
18.1	992.	0.	81.
18.2	1008.	0.	81.
18.3	1002.	0.	81.
18.4	1001.	0.	81.
18.5	982.	0.	80.
18.6	969.	0.	78.
18.7	973.	0.	78.
18.8	963.	0.	76.
18.9	946.	0.	76.
19.	960.	0.	75.
19.1	966.	0.	75.
19.2	965.	0.	75.
19.3	975.	0.	73.
19.4	965.	0.	72.
19.5	979.	0.	72.
19.6	964.	0.	68.
19.7	957.	0.	67.
19.8	971.	0.	67.
19.9	970.	0.	67.
20.	950.	0.	67.
20.1	944.	0.	66.
20.2	952.	0.	66.
20.3	943.	0.	66.
20.4	938.	0.	65.
20.5	939.	0.	64.
20.6	957.	0.	64.
20.7	978.	0.	64.
20.8	961.	0.	64.
20.9	976.	0.	63.
21.	994.	0.	62.
21.1	1000.	0.	62.
21.2	988.	0.	61.
21.3	994.	0.	61.
21.4	1005.	0.	61.
21.5	997.	0.	60.
21.6	1013.	0.	59.
21.7	1005.	0.	59.
21.8	1015.	0.	59.
21.9	1023.	0.	59.
22.	1016.	0.	59.
22.1	1013.	0.	59.
22.2	1032.	0.	58.
22.3	1022.	0.	58.
22.4	1021.	0.	57.
22.5	999.	0.	54.
22.6	1009.	0.	53.
22.7	988.	0.	53.
22.8	975.	0.	52.
22.9	979.	0.	52.
23.	995.	0.	52.
23.1	981.	0.	51.
23.2	967.	0.	51.
23.3	973.	0.	50.
23.4	962.	0.	50.
23.5	964.	0.	50.
23.6	981.	0.	49.
23.7	986.	0.	48.
23.8	1001.	0.	48.
23.9	1037.	0.	48.
24.	1043.	0.	51.
24.1	1026.	0.	51.
24.2	1031.	0.	49.
24.3	1030.	0.	49.
24.4	1047.	0.	50.
24.5	1044.	0.	52.
24.6	1043.	0.	59.
24.7	1039.	0.	83.
24.8	1031.	0.	82.
24.9	1040.	0.	90.
25.	1040.	0.	109.
25.1	1046.	0.	108.
25.2	1045.	0.	115.
25.3	1040.	0.	115.
25.4	1042.	0.	120.
25.5	1046.	0.	139.
25.6	1021.	0.	141.
25.7	1041.	0.	140.
25.8	1018.	0.	140.
25.9	1002.	0.	138.
26.	992.	0.	137.
26.1	992.	0.	137.
26.2	1010.	0.	136.
26.3	993.	0.	136.
26.4	1002.	0.	135.
26.5	986.	0.	134.
26.6	991.	0.	132.
26.7	984.	0.	129.
26.8	974.	0.	127.
26.9	971.	0.	126.
27.	1003.	0.	126.
27.1	997.	0.	126.
27.2	987.	0.	125.
27.3	989.	0.	123.
27.4	984.	0.	123.
27.5	973.	0.	123.
27.6	982.	0.	123.
27.7	970.	0.	123.
27.8	978.	0.	121.
27.9	972.	0.	120.
28.	989.	0.	119.
28.1	985.	0.	119.
28.2	981.	0.	117.
28.3	982.	0.	116.
28.4	979.	0.	114.
28.5	976.	0.	114.
28.6	949.	0.	113.
28.7	964.	0.	113.
28.8	999.	0.	111.
28.9	1021.	0.	108.
29.	1009.	0.	107.
29.1	1030.	0.	106.
29.2	1008.	0.	106.
29.3	1014.	0.	105.
29.4	1036.	0.	102.
29.5	1035.	0.	100.
29.6	1022.	0.	98.
29.7	1025.	0.	98.
29.8	1044.	0.	103.
29.9	1031.	0.	114.
30.	1046.	0.	116.
30.1	1033.	0.	131.
30.2	1032.	0.	131.
30.3	1042.	0.	130.
30.4	1038.	0.	131.
30.5	1028.	0.	129.
30.6	1037.	0.	127.
30.7	1047.	0.	126.
30.8	1048.	0.	126.
30.9	1043.	0.	154.
31.	1039.	0.	152.
31.1	1039.	0.	151.
31.2	1027.	0.	151.
31.3	1045.	0.	150.
31.4	1038.	0.	169.
31.5	1038.	0.	177.
31.6	1029.	0.	179.
31.7	1033.	0.	178.
31.8	1016.	0.	178.
31.9	1017.	0.	177.
32.	1022.	0.	175.
32.1	1005.	0.	174.
32.2	1009.	0.	172.
32.3	976.	0.	171.
32.4	989.	0.	168.
32.5	989.	0.	167.
32.6	975.	0.	165.
32.7	979.	0.	164.
32.8	993.	0.	163.
32.9	981.	0.	161.
33.	972.	0.	161.
33.1	981.	0.	159.
33.2	1004.	0.	158.
33.3	1012.	0.	156.
33.4	1017.	0.	151.
33.5	1007.	0.	148.
33.6	1017.	0.	145.
33.7	1012.	0.	143.
33.8	1014.	0.	140.
33.9	1030.	0.	139.
34.	1039.	0.	134.
34.1	1039.	0.	134.
34.2	1043.	0.	146.
34.3	1044.	0.	157.
34.4	1029.	0.	156.
34.5	1041.	0.	155.
34.6	1037.	0.	158.
34.7	1045.	0.	167.
34.8	1033.	0.	168.
34.9	1040.	0.	166.
35.	1041.	0.	196.
35.1	1045.	0.	194.
35.2	1034.	0.	193.
35.3	1043.	0.	211.
35.4	1031.	0.	214.
35.5	1036.	0.	210.
35.6	1000.	0.	209.
35.7	1016.	0.	205.
35.8	1029.	0.	203.
35.9	1037.	0.	200.
36.	1024.	0.	199.
36.1	1016.	0.	197.
36.2	1008.	0.	194.
36.3	1023.	0.	193.
36.4	1041.	0.	199.
36.5	1011.	0.	197.
36.6	1019.	0.	193.
36.7	1007.	0.	189.
36.8	1009.	0.	186.
36.9	1017.	0.	186.
37.	1007.	0.	184.
37.1	978.	0.	183.
37.2	991.	0.	181.
37.3	977.	0.	180.
37.4	982.	0.	180.
37.5	977.	0.	177.
37.6	981.	0.	177.
37.7	1002.	0.	175.
37.8	1009.	0.	173.
37.9	1021.	0.	171.
38.	1012.	0.	167.
38.1	1035.	0.	163.
38.2	1023.	0.	164.
38.3	1025.	0.	163.
38.4	1025.	0.	161.
38.5	1013.	0.	160.
38.6	1009.	0.	159.
38.7	1011.	0.	159.
38.8	1003.	0.	157.
38.9	1008.	0.	155.
39.	1024.	0.	152.
39.1	1018.	0.	151.
39.2	1036.	0.	150.
39.3	1038.	0.	155.
39.4	1035.	0.	155.
39.5	1022.	0.	153.
39.6	991.	0.	153.
39.7	981.	0.	151.
39.8	992.	0.	151.
39.9	980.	0.	151.
40.	982.	0.	151.
40.1	956.	0.	146.
40.2	973.	0.	144.
40.3	972.	0.	140.
40.4	966.	0.	138.
40.5	985.	0.	135.
40.6	990.	0.	133.
40.7	1010.	0.	133.
40.8	1027.	0.	133.
40.9	1037.	0.	132.
41.	1043.	0.	131.
41.1	1043.	0.	149.
41.2	1040.	0.	161.
41.3	1035.	0.	161.
41.4	1046.	0.	163.
41.5	1030.	0.	163.
41.6	1016.	0.	158.
41.7	998.	0.	156.
41.8	985.	0.	155.
41.9	994.	0.	155.
42.	1001.	0.	155.
42.1	992.	0.	153.
42.2	1010.	0.	152.
42.3	1013.	0.	152.
42.4	1015.	0.	146.
42.5	992.	0.	144.
42.6	996.	0.	143.
42.7	1018.	0.	143.
42.8	1014.	0.	140.
42.9	1018.	0.	140.
43.	1000.	0.	140.
43.1	1010.	0.	137.
43.2	996.	0.	137.
43.3	994.	0.	136.
43.4	984.	0.	133.
43.5	955.	0.	133.
43.6	952.	0.	130.
43.7	938.	0.	130.
43.8	956.	0.	130.
43.9	946.	0.	129.
44.	944.	0.	129.
44.1	952.	0.	129.
44.2	947.	0.	127.
44.3	938.	0.	126.
44.4	929.	0.	123.
44.5	947.	0.	121.
44.6	933.	0.	120.
44.7	953.	0.	120.
44.8	930.	0.	118.
44.9	932.	0.	117.
45.	943.	0.	117.
45.1	980.	0.	117.
45.2	982.	0.	117.
45.3	966.	0.	115.
45.4	969.	0.	115.
45.5	956.	0.	114.
45.6	964.	0.	111.
45.7	967.	0.	107.
45.8	996.	0.	107.
45.9	989.	0.	105.
46.	1015.	0.	104.
46.1	1027.	0.	103.
46.2	1016.	0.	103.
46.3	1036.	0.	101.
46.4	1019.	0.	100.
46.5	1022.	0.	100.
46.6	1028.	0.	98.
46.7	1043.	0.	98.
46.8	1048.	0.	109.
46.9	1035.	0.	113.
47.	1032.	0.	112.
47.1	1027.	0.	111.
47.2	1042.	0.	109.
47.3	1034.	0.	109.
47.4	1031.	0.	108.
47.5	1032.	0.	108.
47.6	1044.	0.	114.
47.7	1025.	0.	114.
47.8	1035.	0.	114.
47.9	1018.	0.	114.
48.	1025.	0.	111.
48.1	1026.	0.	110.
48.2	1030.	0.	109.
48.3	1033.	0.	107.
48.4	1034.	0.	105.
48.5	1043.	0.	125.
48.6	1041.	0.	122.
48.7	1019.	0.	118.
48.8	1014.	0.	115.
48.9	988.	0.	114.
49.	991.	0.	114.
49.1	990.	0.	112.
49.2	986.	0.	111.
49.3	1001.	0.	111.
49.4	995.	0.	110.
49.5	1004.	0.	109.
49.6	998.	0.	109.
49.7	990.	0.	108.
49.8	994.	0.	107.
49.9	987.	0.	107.
50.	983.	0.	105.



==> Chapter_4/tikz/sample_path_lambda50.txt <==
t	Q	C	N
0.025	0.	0.	3.
0.025	3.	0.	3.
0.05	4.	0.	3.
0.075	5.	0.	3.
0.1	7.	0.	3.
0.125	10.	0.	3.
0.15	12.	0.	3.
0.175	15.	0.	3.
0.2	18.	0.	3.
0.225	19.	0.	3.
0.25	19.	0.	3.
0.275	19.	0.	3.
0.3	19.	0.	3.
0.325	19.	0.	3.
0.35	22.	0.	3.
0.375	23.	0.	3.
0.4	25.	0.	3.
0.425	27.	0.	3.
0.45	27.	0.	3.
0.475	27.	0.	3.
0.5	26.	0.	3.
0.525	29.	0.	3.
0.55	31.	0.	3.
0.575	29.	0.	3.
0.6	31.	0.	3.
0.625	32.	0.	3.
0.65	32.	0.	3.
0.675	36.	0.	3.
0.7	34.	0.	3.
0.725	34.	0.	3.
0.75	38.	0.	3.
0.775	38.	0.	3.
0.8	35.	0.	3.
0.825	36.	0.	3.
0.85	34.	0.	3.
0.875	34.	0.	3.
0.9	34.	0.	3.
0.925	32.	0.	3.
0.95	34.	0.	3.
0.975	34.	0.	3.
1.	34.	0.	3.
1.025	36.	0.	3.
1.05	35.	0.	3.
1.075	35.	0.	3.
1.1	35.	0.	3.
1.125	35.	0.	3.
1.15	36.	0.	3.
1.175	36.	0.	3.
1.2	39.	0.	3.
1.225	38.	0.	3.
1.25	40.	0.	3.
1.275	39.	0.	3.
1.3	39.	0.	3.
1.325	38.	0.	3.
1.35	38.	0.	3.
1.375	38.	0.	3.
1.4	37.	0.	3.
1.425	38.	0.	3.
1.45	38.	0.	3.
1.475	37.	0.	3.
1.5	35.	0.	3.
1.525	35.	0.	3.
1.55	34.	0.	3.
1.575	34.	0.	3.
1.6	32.	0.	3.
1.625	32.	0.	3.
1.65	33.	0.	3.
1.675	31.	0.	3.
1.7	31.	0.	3.
1.725	31.	0.	3.
1.75	33.	0.	3.
1.775	31.	0.	3.
1.8	32.	0.	3.
1.825	32.	0.	3.
1.85	34.	0.	3.
1.875	35.	0.	3.
1.9	33.	0.	3.
1.925	32.	0.	3.
1.95	30.	0.	3.
1.975	30.	0.	3.
2.	29.	0.	3.
2.025	30.	0.	3.
2.05	26.	0.	3.
2.075	27.	0.	3.
2.1	28.	0.	3.
2.125	28.	0.	3.
2.15	29.	0.	3.
2.175	29.	0.	3.
2.2	28.	0.	3.
2.225	29.	0.	3.
2.25	29.	0.	3.
2.275	28.	0.	3.
2.3	30.	0.	3.
2.325	31.	0.	3.
2.35	30.	0.	3.
2.375	30.	0.	3.
2.4	28.	0.	3.
2.425	28.	0.	3.
2.45	28.	0.	3.
2.475	31.	0.	3.
2.5	28.	0.	3.
2.525	28.	0.	3.
2.55	28.	0.	3.
2.575	29.	0.	3.
2.6	30.	0.	3.
2.625	31.	0.	3.
2.65	31.	0.	3.
2.675	33.	0.	3.
2.7	34.	0.	3.
2.725	36.	0.	3.
2.75	38.	0.	3.
2.775	40.	0.	3.
2.8	40.	0.	3.
2.825	39.	0.	3.
2.85	39.	0.	3.
2.875	40.	0.	3.
2.9	42.	0.	3.
2.925	42.	0.	3.
2.95	43.	0.	3.
2.975	42.	0.	3.
3.	41.	0.	3.
3.025	41.	0.	3.
3.05	42.	0.	3.
3.075	43.	0.	3.
3.1	44.	0.	3.
3.125	44.	0.	2.
3.15	41.	0.	2.
3.175	44.	0.	2.
3.2	44.	0.	2.
3.225	43.	0.	2.
3.25	43.	0.	2.
3.275	45.	0.	2.
3.3	45.	0.	2.
3.325	45.	0.	2.
3.35	44.	0.	2.
3.375	48.	0.	2.
3.4	49.	0.	2.
3.425	48.	0.	2.
3.45	48.	0.	2.
3.475	49.	0.	2.
3.5	50.	0.	2.
3.525	50.	0.	2.
3.55	52.	0.	2.
3.575	54.	0.	2.
3.6	54.	0.	2.
3.625	53.	0.	2.
3.65	55.	0.	2.
3.675	57.	0.	2.
3.7	62.	0.	2.
3.725	60.	0.	2.
3.75	60.	0.	2.
3.775	58.	0.	2.
3.8	56.	0.	2.
3.825	57.	0.	2.
3.85	59.	0.	2.
3.875	59.	0.	2.
3.9	59.	0.	2.
3.925	61.	0.	2.
3.95	62.	0.	2.
3.975	60.	0.	2.
4.	58.	0.	2.
4.025	57.	0.	2.
4.05	58.	0.	2.
4.075	58.	0.	2.
4.1	57.	0.	2.
4.125	57.	0.	2.
4.15	56.	0.	2.
4.175	59.	0.	2.
4.2	61.	0.	2.
4.225	59.	0.	2.
4.25	60.	0.	2.
4.275	62.	0.	2.
4.3	59.	0.	2.
4.325	62.	0.	4.
4.35	62.	0.	10.
4.375	61.	0.	10.
4.4	61.	0.	10.
4.425	61.	0.	11.
4.45	61.	0.	11.
4.475	62.	0.	11.
4.5	61.	0.	12.
4.525	61.	0.	12.
4.55	62.	0.	12.
4.575	62.	0.	13.
4.6	61.	0.	14.
4.625	60.	0.	14.
4.65	62.	0.	14.
4.675	60.	0.	15.
4.7	59.	0.	15.
4.725	60.	0.	15.
4.75	59.	0.	15.
4.775	62.	0.	15.
4.8	62.	0.	15.
4.825	61.	0.	15.
4.85	62.	0.	18.
4.875	61.	0.	18.
4.9	60.	0.	20.
4.925	59.	0.	20.
4.95	60.	0.	20.
4.975	62.	0.	21.
5.	60.	0.	21.
5.025	59.	0.	21.
5.05	61.	0.	21.
5.075	62.	0.	22.
5.1	61.	0.	22.
5.125	62.	0.	22.
5.15	62.	0.	23.
5.175	62.	0.	23.
5.2	60.	0.	24.
5.225	60.	0.	24.
5.25	61.	0.	26.
5.275	56.	0.	26.
5.3	55.	0.	26.
5.325	54.	0.	26.
5.35	54.	0.	26.
5.375	54.	0.	26.
5.4	53.	0.	26.
5.425	53.	0.	26.
5.45	54.	0.	26.
5.475	55.	0.	26.
5.5	53.	0.	26.
5.525	53.	0.	26.
5.55	54.	0.	26.
5.575	55.	0.	26.
5.6	54.	0.	26.
5.625	57.	0.	25.
5.65	56.	0.	25.
5.675	55.	0.	25.
5.7	54.	0.	25.
5.725	54.	0.	25.
5.75	53.	0.	25.
5.775	53.	0.	25.
5.8	54.	0.	25.
5.825	54.	0.	25.
5.85	53.	0.	25.
5.875	57.	0.	25.
5.9	57.	0.	25.
5.925	57.	0.	25.
5.95	58.	0.	25.
5.975	59.	0.	25.
6.	58.	0.	25.
6.025	60.	0.	25.
6.05	62.	0.	26.
6.075	60.	0.	27.
6.1	60.	0.	27.
6.125	61.	0.	27.
6.15	62.	0.	28.
6.175	60.	0.	29.
6.2	62.	0.	30.
6.225	61.	0.	31.
6.25	61.	0.	32.
6.275	61.	0.	32.
6.3	60.	0.	32.
6.325	58.	0.	32.
6.35	56.	0.	32.
6.375	57.	0.	32.
6.4	58.	0.	32.
6.425	60.	0.	32.
6.45	60.	0.	32.
6.475	58.	0.	32.
6.5	56.	0.	32.
6.525	58.	0.	31.
6.55	56.	0.	31.
6.575	57.	0.	31.
6.6	57.	0.	31.
6.625	55.	0.	31.
6.65	54.	0.	31.
6.675	51.	0.	31.
6.7	49.	0.	31.
6.725	48.	0.	31.
6.75	49.	0.	31.
6.775	50.	0.	31.
6.8	50.	0.	31.
6.825	50.	0.	31.
6.85	50.	0.	31.
6.875	50.	0.	31.
6.9	48.	0.	31.
6.925	49.	0.	31.
6.95	50.	0.	31.
6.975	51.	0.	31.
7.	48.	0.	31.
7.025	49.	0.	31.
7.05	50.	0.	31.
7.075	49.	0.	31.
7.1	46.	0.	31.
7.125	46.	0.	31.
7.15	46.	0.	31.
7.175	44.	0.	31.
7.2	45.	0.	31.
7.225	43.	0.	31.
7.25	43.	0.	31.
7.275	41.	0.	31.
7.3	40.	0.	31.
7.325	40.	0.	31.
7.35	40.	0.	31.
7.375	42.	0.	31.
7.4	41.	0.	31.
7.425	41.	0.	31.
7.45	42.	0.	31.
7.475	43.	0.	30.
7.5	45.	0.	29.
7.525	46.	0.	29.
7.55	46.	0.	29.
7.575	48.	0.	29.
7.6	51.	0.	29.
7.625	54.	0.	29.
7.65	54.	0.	29.
7.675	55.	0.	29.
7.7	54.	0.	29.
7.725	56.	0.	29.
7.75	55.	0.	29.
7.775	53.	0.	29.
7.8	54.	0.	29.
7.825	54.	0.	29.
7.85	55.	0.	29.
7.875	52.	0.	29.
7.9	50.	0.	29.
7.925	53.	0.	29.
7.95	52.	0.	29.
7.975	49.	0.	29.
8.	50.	0.	29.
8.025	52.	0.	28.
8.05	50.	0.	28.
8.075	52.	0.	28.
8.1	50.	0.	28.
8.125	48.	0.	28.
8.15	49.	0.	27.
8.175	47.	0.	27.
8.2	49.	0.	26.
8.225	52.	0.	26.
8.25	51.	0.	26.
8.275	55.	0.	26.
8.3	55.	0.	26.
8.325	55.	0.	26.
8.35	53.	0.	26.
8.375	52.	0.	26.
8.4	51.	0.	26.
8.425	52.	0.	26.
8.45	52.	0.	26.
8.475	53.	0.	26.
8.5	52.	0.	26.
8.525	53.	0.	26.
8.55	51.	0.	26.
8.575	51.	0.	26.
8.6	57.	0.	26.
8.625	56.	0.	26.
8.65	57.	0.	26.
8.675	58.	0.	26.
8.7	55.	0.	26.
8.725	55.	0.	26.
8.75	55.	0.	26.
8.775	54.	0.	26.
8.8	49.	0.	26.
8.825	49.	0.	26.
8.85	49.	0.	26.
8.875	49.	0.	26.
8.9	49.	0.	26.
8.925	47.	0.	26.
8.95	46.	0.	26.
8.975	45.	0.	26.
9.	46.	0.	26.
9.025	46.	0.	26.
9.05	44.	0.	26.
9.075	44.	0.	26.
9.1	44.	0.	26.
9.125	44.	0.	26.
9.15	47.	0.	26.
9.175	48.	0.	26.
9.2	49.	0.	26.
9.225	51.	0.	25.
9.25	49.	0.	25.
9.275	51.	0.	25.
9.3	52.	0.	25.
9.325	52.	0.	25.
9.35	52.	0.	25.
9.375	50.	0.	25.
9.4	51.	0.	25.
9.425	49.	0.	25.
9.45	48.	0.	25.
9.475	46.	0.	25.
9.5	45.	0.	25.
9.525	46.	0.	25.
9.55	49.	0.	24.
9.575	50.	0.	24.
9.6	50.	0.	23.
9.625	51.	0.	23.
9.65	49.	0.	23.
9.675	51.	0.	23.
9.7	52.	0.	23.
9.725	51.	0.	23.
9.75	50.	0.	23.
9.775	52.	0.	23.
9.8	54.	0.	23.
9.825	58.	0.	23.
9.85	57.	0.	23.
9.875	58.	0.	23.
9.9	59.	0.	22.
9.925	60.	0.	22.
9.95	57.	0.	22.
9.975	59.	0.	22.
10.	60.	0.	22.
10.025	60.	0.	22.
10.05	59.	0.	22.
10.075	58.	0.	22.
10.1	57.	0.	22.
10.125	56.	0.	22.
10.15	60.	0.	22.
10.175	60.	0.	22.
10.2	61.	0.	21.
10.225	62.	0.	23.
10.25	59.	0.	23.
10.275	59.	0.	23.
10.3	60.	0.	23.
10.325	61.	0.	23.
10.35	61.	0.	23.
10.375	61.	0.	22.
10.4	60.	0.	22.
10.425	57.	0.	22.
10.45	52.	0.	22.
10.475	52.	0.	22.
10.5	51.	0.	22.
10.525	50.	0.	22.
10.55	51.	0.	22.
10.575	52.	0.	22.
10.6	54.	0.	21.
10.625	53.	0.	21.
10.65	50.	0.	21.
10.675	49.	0.	21.
10.7	48.	0.	21.
10.725	46.	0.	21.
10.75	45.	0.	21.
10.775	45.	0.	21.
10.8	44.	0.	21.
10.825	43.	0.	21.
10.85	45.	0.	21.
10.875	46.	0.	21.
10.9	44.	0.	21.
10.925	44.	0.	21.
10.95	47.	0.	21.
10.975	48.	0.	21.
11.	48.	0.	21.
11.025	46.	0.	21.
11.05	47.	0.	21.
11.075	46.	0.	21.
11.1	44.	0.	21.
11.125	44.	0.	21.
11.15	43.	0.	21.
11.175	43.	0.	21.
11.2	45.	0.	21.
11.225	45.	0.	21.
11.25	44.	0.	21.
11.275	46.	0.	21.
11.3	45.	0.	21.
11.325	48.	0.	21.
11.35	48.	0.	21.
11.375	49.	0.	21.
11.4	49.	0.	21.
11.425	47.	0.	21.
11.45	46.	0.	21.
11.475	48.	0.	21.
11.5	47.	0.	21.
11.525	49.	0.	21.
11.55	47.	0.	21.
11.575	46.	0.	21.
11.6	46.	0.	21.
11.625	45.	0.	21.
11.65	46.	0.	21.
11.675	46.	0.	21.
11.7	47.	0.	21.
11.725	48.	0.	21.
11.75	51.	0.	21.
11.775	55.	0.	21.
11.8	53.	0.	21.
11.825	52.	0.	21.
11.85	53.	0.	21.
11.875	53.	0.	21.
11.9	52.	0.	21.
11.925	51.	0.	21.
11.95	51.	0.	21.
11.975	50.	0.	21.
12.	49.	0.	21.
12.025	47.	0.	21.
12.05	48.	0.	21.
12.075	51.	0.	21.
12.1	56.	0.	21.
12.125	59.	0.	21.
12.15	60.	0.	21.
12.175	60.	0.	21.
12.2	62.	0.	21.
12.225	59.	0.	21.
12.25	58.	0.	21.
12.275	58.	0.	21.
12.3	58.	0.	21.
12.325	57.	0.	21.
12.35	56.	0.	21.
12.375	54.	0.	21.
12.4	54.	0.	21.
12.425	52.	0.	21.
12.45	52.	0.	21.
12.475	54.	0.	21.
12.5	53.	0.	21.
12.525	54.	0.	21.
12.55	53.	0.	21.
12.575	52.	0.	21.
12.6	51.	0.	21.
12.625	49.	0.	21.
12.65	50.	0.	21.
12.675	52.	0.	21.
12.7	53.	0.	21.
12.725	57.	0.	21.
12.75	57.	0.	21.
12.775	55.	0.	21.
12.8	56.	0.	21.
12.825	57.	0.	21.
12.85	58.	0.	20.
12.875	58.	0.	19.
12.9	57.	0.	19.
12.925	59.	0.	19.
12.95	57.	0.	19.
12.975	57.	0.	19.
13.	59.	0.	19.
13.025	58.	0.	19.
13.05	59.	0.	19.
13.075	59.	0.	19.
13.1	61.	0.	19.
13.125	62.	0.	19.
13.15	62.	0.	21.
13.175	61.	0.	21.
13.2	59.	0.	21.
13.225	60.	0.	21.
13.25	62.	0.	21.
13.275	60.	0.	21.
13.3	60.	0.	21.
13.325	59.	0.	21.
13.35	59.	0.	21.
13.375	55.	0.	21.
13.4	53.	0.	21.
13.425	53.	0.	21.
13.45	55.	0.	21.
13.475	56.	0.	21.
13.5	56.	0.	21.
13.525	56.	0.	21.
13.55	55.	0.	21.
13.575	54.	0.	21.
13.6	54.	0.	21.
13.625	55.	0.	21.
13.65	56.	0.	21.
13.675	54.	0.	21.
13.7	54.	0.	21.
13.725	52.	0.	21.
13.75	50.	0.	21.
13.775	53.	0.	21.
13.8	54.	0.	20.
13.825	55.	0.	20.
13.85	55.	0.	20.
13.875	54.	0.	20.
13.9	56.	0.	20.
13.925	56.	0.	20.
13.95	57.	0.	20.
13.975	57.	0.	20.
14.	59.	0.	20.
14.025	59.	0.	20.
14.05	60.	0.	20.
14.075	60.	0.	20.
14.1	61.	0.	19.
14.125	58.	0.	20.
14.15	54.	0.	20.
14.175	55.	0.	20.
14.2	54.	0.	20.
14.225	55.	0.	19.
14.25	57.	0.	19.
14.275	56.	0.	19.
14.3	52.	0.	19.
14.325	51.	0.	19.
14.35	51.	0.	19.
14.375	53.	0.	19.
14.4	53.	0.	19.
14.425	54.	0.	19.
14.45	53.	0.	19.
14.475	53.	0.	19.
14.5	50.	0.	19.
14.525	51.	0.	19.
14.55	51.	0.	19.
14.575	52.	0.	19.
14.6	52.	0.	19.
14.625	52.	0.	19.
14.65	52.	0.	19.
14.675	47.	0.	19.
14.7	46.	0.	19.
14.725	47.	0.	19.
14.75	45.	0.	19.
14.775	45.	0.	19.
14.8	47.	0.	19.
14.825	49.	0.	17.
14.85	47.	0.	17.
14.875	46.	0.	17.
14.9	47.	0.	17.
14.925	48.	0.	16.
14.95	47.	0.	16.
14.975	43.	0.	16.
15.	43.	0.	16.
15.025	46.	0.	16.
15.05	46.	0.	16.
15.075	46.	0.	16.
15.1	47.	0.	16.
15.125	49.	0.	16.
15.15	47.	0.	16.
15.175	49.	0.	16.
15.2	51.	0.	16.
15.225	50.	0.	16.
15.25	51.	0.	16.
15.275	52.	0.	16.
15.3	49.	0.	16.
15.325	50.	0.	16.
15.35	53.	0.	16.
15.375	53.	0.	16.
15.4	55.	0.	16.
15.425	57.	0.	16.
15.45	58.	0.	15.
15.475	61.	0.	15.
15.5	62.	0.	15.
15.525	59.	0.	15.
15.55	57.	0.	15.
15.575	57.	0.	15.
15.6	56.	0.	15.
15.625	57.	0.	15.
15.65	55.	0.	15.
15.675	54.	0.	15.
15.7	55.	0.	15.
15.725	54.	0.	15.
15.75	54.	0.	15.
15.775	54.	0.	15.
15.8	54.	0.	15.
15.825	56.	0.	15.
15.85	56.	0.	15.
15.875	59.	0.	15.
15.9	59.	0.	15.
15.925	60.	0.	15.
15.95	58.	0.	15.
15.975	58.	0.	15.
16.	59.	0.	15.
16.025	57.	0.	15.
16.05	58.	0.	15.
16.075	57.	0.	15.
16.1	58.	0.	15.
16.125	57.	0.	15.
16.15	57.	0.	15.
16.175	58.	0.	15.
16.2	58.	0.	15.
16.225	57.	0.	15.
16.25	57.	0.	15.
16.275	56.	0.	15.
16.3	56.	0.	15.
16.325	59.	0.	15.
16.35	62.	0.	17.
16.375	61.	0.	18.
16.4	62.	0.	18.
16.425	62.	0.	21.
16.45	62.	0.	22.
16.475	62.	0.	25.
16.5	60.	0.	25.
16.525	62.	0.	24.
16.55	61.	0.	23.
16.575	59.	0.	23.
16.6	60.	0.	22.
16.625	60.	0.	22.
16.65	57.	0.	22.
16.675	53.	0.	22.
16.7	52.	0.	22.
16.725	51.	0.	22.
16.75	50.	0.	22.
16.775	50.	0.	22.
16.8	52.	0.	22.
16.825	53.	0.	22.
16.85	53.	0.	22.
16.875	50.	0.	22.
16.9	52.	0.	22.
16.925	52.	0.	22.
16.95	51.	0.	22.
16.975	51.	0.	22.
17.	54.	0.	22.
17.025	55.	0.	22.
17.05	54.	0.	22.
17.075	53.	0.	22.
17.1	55.	0.	22.
17.125	55.	0.	22.
17.15	55.	0.	21.
17.175	56.	0.	21.
17.2	55.	0.	21.
17.225	54.	0.	21.
17.25	53.	0.	21.
17.275	53.	0.	21.
17.3	50.	0.	21.
17.325	51.	0.	21.
17.35	50.	0.	21.
17.375	53.	0.	20.
17.4	55.	0.	20.
17.425	57.	0.	20.
17.45	57.	0.	20.
17.475	58.	0.	20.
17.5	60.	0.	20.
17.525	62.	0.	19.
17.55	62.	0.	20.
17.575	62.	0.	22.
17.6	62.	0.	23.
17.625	61.	0.	24.
17.65	62.	0.	26.
17.675	62.	0.	27.
17.7	61.	0.	28.
17.725	61.	0.	29.
17.75	57.	0.	29.
17.775	59.	0.	29.
17.8	58.	0.	29.
17.825	58.	0.	29.
17.85	57.	0.	29.
17.875	59.	0.	28.
17.9	57.	0.	28.
17.925	57.	0.	28.
17.95	57.	0.	27.
17.975	57.	0.	27.
18.	56.	0.	27.
18.025	55.	0.	27.
18.05	56.	0.	27.
18.075	60.	0.	26.
18.1	61.	0.	26.
18.125	61.	0.	27.
18.15	60.	0.	27.
18.175	61.	0.	27.
18.2	60.	0.	27.
18.225	59.	0.	27.
18.25	60.	0.	27.
18.275	61.	0.	27.
18.3	61.	0.	27.
18.325	59.	0.	27.
18.35	58.	0.	27.
18.375	60.	0.	27.
18.4	59.	0.	27.
18.425	58.	0.	27.
18.45	54.	0.	27.
18.475	54.	0.	27.
18.5	51.	0.	27.
18.525	53.	0.	26.
18.55	51.	0.	26.
18.575	52.	0.	26.
18.6	51.	0.	26.
18.625	51.	0.	26.
18.65	49.	0.	26.
18.675	48.	0.	26.
18.7	49.	0.	26.
18.725	48.	0.	26.
18.75	47.	0.	26.
18.775	46.	0.	26.
18.8	46.	0.	26.
18.825	49.	0.	26.
18.85	47.	0.	26.
18.875	47.	0.	26.
18.9	46.	0.	26.
18.925	47.	0.	26.
18.95	47.	0.	25.
18.975	48.	0.	25.
19.	51.	0.	25.
19.025	50.	0.	25.
19.05	49.	0.	25.
19.075	48.	0.	25.
19.1	49.	0.	24.
19.125	48.	0.	24.
19.15	47.	0.	24.
19.175	47.	0.	24.
19.2	47.	0.	24.
19.225	48.	0.	24.
19.25	47.	0.	24.
19.275	45.	0.	24.
19.3	45.	0.	24.
19.325	44.	0.	24.
19.35	43.	0.	24.
19.375	43.	0.	24.
19.4	41.	0.	24.
19.425	42.	0.	24.
19.45	43.	0.	24.
19.475	44.	0.	24.
19.5	42.	0.	24.
19.525	40.	0.	24.
19.55	40.	0.	24.
19.575	39.	0.	24.
19.6	38.	0.	24.
19.625	41.	0.	24.
19.65	43.	0.	24.
19.675	44.	0.	24.
19.7	47.	0.	24.
19.725	45.	0.	24.
19.75	46.	0.	23.
19.775	48.	0.	23.
19.8	48.	0.	23.
19.825	49.	0.	23.
19.85	50.	0.	23.
19.875	52.	0.	23.
19.9	51.	0.	23.
19.925	52.	0.	23.
19.95	52.	0.	23.
19.975	53.	0.	23.
20.	53.	0.	23.
20.025	50.	0.	23.
20.05	51.	0.	23.
20.075	48.	0.	23.
20.1	47.	0.	23.
20.125	47.	0.	23.
20.15	49.	0.	23.
20.175	52.	0.	23.
20.2	51.	0.	23.
20.225	52.	0.	23.
20.25	52.	0.	23.
20.275	53.	0.	23.
20.3	52.	0.	23.
20.325	52.	0.	23.
20.35	52.	0.	23.
20.375	53.	0.	23.
20.4	51.	0.	23.
20.425	52.	0.	23.
20.45	50.	0.	23.
20.475	51.	0.	23.
20.5	51.	0.	23.
20.525	54.	0.	23.
20.55	56.	0.	22.
20.575	55.	0.	22.
20.6	56.	0.	22.
20.625	58.	0.	22.
20.65	59.	0.	22.
20.675	57.	0.	22.
20.7	56.	0.	22.
20.725	56.	0.	22.
20.75	57.	0.	22.
20.775	56.	0.	22.
20.8	59.	0.	22.
20.825	58.	0.	22.
20.85	61.	0.	22.
20.875	59.	0.	22.
20.9	60.	0.	22.
20.925	59.	0.	22.
20.95	60.	0.	22.
20.975	61.	0.	22.
21.	59.	0.	22.
21.025	59.	0.	22.
21.05	59.	0.	22.
21.075	58.	0.	22.
21.1	59.	0.	22.
21.125	59.	0.	22.
21.15	58.	0.	22.
21.175	59.	0.	22.
21.2	61.	0.	22.
21.225	59.	0.	22.
21.25	56.	0.	22.
21.275	57.	0.	22.
21.3	58.	0.	22.
21.325	58.	0.	22.
21.35	58.	0.	22.
21.375	56.	0.	22.
21.4	58.	0.	22.
21.425	58.	0.	22.
21.45	58.	0.	22.
21.475	58.	0.	22.
21.5	58.	0.	22.
21.525	55.	0.	22.
21.55	57.	0.	22.
21.575	59.	0.	22.
21.6	59.	0.	22.
21.625	57.	0.	22.
21.65	58.	0.	22.
21.675	58.	0.	22.
21.7	59.	0.	22.
21.725	60.	0.	22.
21.75	60.	0.	22.
21.775	59.	0.	22.
21.8	58.	0.	21.
21.825	58.	0.	21.
21.85	57.	0.	21.
21.875	57.	0.	21.
21.9	61.	0.	21.
21.925	60.	0.	21.
21.95	60.	0.	21.
21.975	62.	0.	21.
22.	61.	0.	24.
22.025	62.	0.	25.
22.05	59.	0.	25.
22.075	62.	0.	26.
22.1	62.	0.	26.
22.125	61.	0.	26.
22.15	61.	0.	26.
22.175	62.	0.	27.
22.2	61.	0.	27.
22.225	57.	0.	27.
22.25	57.	0.	27.
22.275	55.	0.	27.
22.3	54.	0.	27.
22.325	56.	0.	27.
22.35	56.	0.	27.
22.375	58.	0.	26.
22.4	58.	0.	25.
22.425	56.	0.	25.
22.45	54.	0.	25.
22.475	52.	0.	25.
22.5	53.	0.	25.
22.525	54.	0.	25.
22.55	55.	0.	25.
22.575	56.	0.	25.
22.6	59.	0.	25.
22.625	59.	0.	25.
22.65	62.	0.	25.
22.675	61.	0.	25.
22.7	61.	0.	25.
22.725	58.	0.	25.
22.75	59.	0.	25.
22.775	61.	0.	25.
22.8	58.	0.	25.
22.825	61.	0.	24.
22.85	57.	0.	24.
22.875	59.	0.	24.
22.9	62.	0.	25.
22.925	58.	0.	25.
22.95	57.	0.	25.
22.975	58.	0.	25.
23.	60.	0.	25.
23.025	59.	0.	25.
23.05	60.	0.	25.
23.075	61.	0.	26.
23.1	61.	0.	26.
23.125	62.	0.	27.
23.15	61.	0.	29.
23.175	61.	0.	29.
23.2	59.	0.	29.
23.225	62.	0.	28.
23.25	62.	0.	29.
23.275	62.	0.	31.
23.3	61.	0.	32.
23.325	59.	0.	31.
23.35	60.	0.	31.
23.375	62.	0.	32.
23.4	62.	0.	33.
23.425	61.	0.	33.
23.45	61.	0.	33.
23.475	61.	0.	33.
23.5	59.	0.	33.
23.525	58.	0.	33.
23.55	57.	0.	33.
23.575	57.	0.	32.
23.6	57.	0.	32.
23.625	58.	0.	32.
23.65	58.	0.	32.
23.675	56.	0.	32.
23.7	57.	0.	32.
23.725	56.	0.	32.
23.75	59.	0.	32.
23.775	58.	0.	32.
23.8	55.	0.	32.
23.825	52.	0.	32.
23.85	50.	0.	32.
23.875	50.	0.	31.
23.9	51.	0.	31.
23.925	50.	0.	31.
23.95	50.	0.	31.
23.975	51.	0.	31.
24.	50.	0.	31.
24.025	50.	0.	31.
24.05	51.	0.	31.
24.075	56.	0.	29.
24.1	55.	0.	29.
24.125	55.	0.	29.
24.15	59.	0.	28.
24.175	60.	0.	27.
24.2	62.	0.	27.
24.225	61.	0.	28.
24.25	62.	0.	28.
24.275	60.	0.	28.
24.3	58.	0.	28.
24.325	57.	0.	28.
24.35	57.	0.	28.
24.375	58.	0.	28.
24.4	59.	0.	28.
24.425	58.	0.	28.
24.45	56.	0.	27.
24.475	57.	0.	27.
24.5	60.	0.	27.
24.525	56.	0.	27.
24.55	56.	0.	27.
24.575	57.	0.	26.
24.6	57.	0.	26.
24.625	59.	0.	26.
24.65	58.	0.	26.
24.675	58.	0.	26.
24.7	59.	0.	26.
24.725	60.	0.	26.
24.75	58.	0.	26.
24.775	57.	0.	26.
24.8	57.	0.	26.
24.825	57.	0.	26.
24.85	58.	0.	26.
24.875	54.	0.	26.
24.9	54.	0.	26.
24.925	54.	0.	25.
24.95	55.	0.	25.
24.975	54.	0.	25.
25.	54.	0.	25.
25.025	54.	0.	25.
25.05	52.	0.	25.
25.075	52.	0.	25.
25.1	51.	0.	25.
25.125	52.	0.	25.
25.15	52.	0.	25.
25.175	50.	0.	25.
25.2	50.	0.	25.
25.225	50.	0.	25.
25.25	48.	0.	25.
25.275	48.	0.	25.
25.3	46.	0.	25.
25.325	47.	0.	25.
25.35	47.	0.	25.
25.375	48.	0.	25.
25.4	48.	0.	24.
25.425	47.	0.	24.
25.45	47.	0.	24.
25.475	45.	0.	24.
25.5	45.	0.	24.
25.525	45.	0.	24.
25.55	45.	0.	24.
25.575	45.	0.	24.
25.6	48.	0.	23.
25.625	48.	0.	23.
25.65	47.	0.	23.
25.675	46.	0.	23.
25.7	46.	0.	23.
25.725	46.	0.	23.
25.75	48.	0.	23.
25.775	48.	0.	23.
25.8	50.	0.	23.
25.825	51.	0.	23.
25.85	51.	0.	23.
25.875	48.	0.	23.
25.9	49.	0.	23.
25.925	49.	0.	23.
25.95	48.	0.	23.
25.975	49.	0.	23.
26.	50.	0.	23.
26.025	49.	0.	23.
26.05	48.	0.	23.
26.075	48.	0.	23.
26.1	48.	0.	23.
26.125	49.	0.	23.
26.15	47.	0.	23.
26.175	48.	0.	23.
26.2	46.	0.	23.
26.225	47.	0.	23.
26.25	46.	0.	23.
26.275	46.	0.	23.
26.3	46.	0.	23.
26.325	46.	0.	23.
26.35	44.	0.	23.
26.375	46.	0.	23.
26.4	44.	0.	23.
26.425	45.	0.	23.
26.45	48.	0.	23.
26.475	49.	0.	23.
26.5	51.	0.	22.
26.525	51.	0.	22.
26.55	52.	0.	22.
26.575	52.	0.	22.
26.6	52.	0.	22.
26.625	51.	0.	22.
26.65	49.	0.	22.
26.675	47.	0.	22.
26.7	49.	0.	22.
26.725	50.	0.	22.
26.75	49.	0.	22.
26.775	49.	0.	22.
26.8	50.	0.	22.
26.825	49.	0.	22.
26.85	52.	0.	22.
26.875	52.	0.	22.
26.9	54.	0.	22.
26.925	53.	0.	22.
26.95	54.	0.	22.
26.975	53.	0.	22.
27.	53.	0.	22.
27.025	51.	0.	22.
27.05	52.	0.	22.
27.075	51.	0.	22.
27.1	50.	0.	22.
27.125	48.	0.	22.
27.15	49.	0.	22.
27.175	50.	0.	22.
27.2	54.	0.	22.
27.225	56.	0.	22.
27.25	56.	0.	22.
27.275	58.	0.	22.
27.3	57.	0.	22.
27.325	57.	0.	22.
27.35	56.	0.	22.
27.375	56.	0.	22.
27.4	55.	0.	22.
27.425	55.	0.	22.
27.45	53.	0.	22.
27.475	52.	0.	22.
27.5	50.	0.	22.
27.525	49.	0.	22.
27.55	49.	0.	22.
27.575	49.	0.	22.
27.6	51.	0.	22.
27.625	51.	0.	22.
27.65	51.	0.	22.
27.675	53.	0.	22.
27.7	52.	0.	22.
27.725	51.	0.	22.
27.75	51.	0.	22.
27.775	50.	0.	22.
27.8	51.	0.	22.
27.825	51.	0.	22.
27.85	49.	0.	22.
27.875	49.	0.	22.
27.9	50.	0.	21.
27.925	52.	0.	21.
27.95	53.	0.	21.
27.975	49.	0.	21.
28.	47.	0.	21.
28.025	48.	0.	21.
28.05	48.	0.	21.
28.075	46.	0.	21.
28.1	46.	0.	21.
28.125	47.	0.	21.
28.15	46.	0.	21.
28.175	46.	0.	20.
28.2	48.	0.	20.
28.225	49.	0.	20.
28.25	51.	0.	20.
28.275	50.	0.	20.
28.3	50.	0.	20.
28.325	50.	0.	20.
28.35	50.	0.	20.
28.375	48.	0.	20.
28.4	48.	0.	20.
28.425	46.	0.	20.
28.45	46.	0.	20.
28.475	48.	0.	19.
28.5	51.	0.	19.
28.525	53.	0.	19.
28.55	55.	0.	19.
28.575	55.	0.	19.
28.6	54.	0.	19.
28.625	53.	0.	19.
28.65	51.	0.	19.
28.675	52.	0.	19.
28.7	51.	0.	19.
28.725	49.	0.	19.
28.75	51.	0.	19.
28.775	52.	0.	19.
28.8	52.	0.	19.
28.825	50.	0.	18.
28.85	48.	0.	18.
28.875	47.	0.	18.
28.9	47.	0.	18.
28.925	50.	0.	18.
28.95	52.	0.	18.
28.975	50.	0.	18.
29.	48.	0.	18.
29.025	47.	0.	18.
29.05	49.	0.	18.
29.075	48.	0.	18.
29.1	50.	0.	18.
29.125	52.	0.	18.
29.15	52.	0.	18.
29.175	52.	0.	18.
29.2	52.	0.	18.
29.225	53.	0.	18.
29.25	52.	0.	18.
29.275	52.	0.	18.
29.3	52.	0.	18.
29.325	53.	0.	18.
29.35	54.	0.	18.
29.375	54.	0.	18.
29.4	54.	0.	18.
29.425	55.	0.	18.
29.45	53.	0.	18.
29.475	54.	0.	18.
29.5	54.	0.	18.
29.525	54.	0.	18.
29.55	53.	0.	18.
29.575	53.	0.	18.
29.6	53.	0.	18.
29.625	54.	0.	18.
29.65	56.	0.	18.
29.675	58.	0.	18.
29.7	57.	0.	18.
29.725	58.	0.	18.
29.75	58.	0.	18.
29.775	58.	0.	18.
29.8	55.	0.	18.
29.825	54.	0.	18.
29.85	55.	0.	18.
29.875	56.	0.	18.
29.9	57.	0.	18.
29.925	57.	0.	17.
29.95	55.	0.	17.
29.975	57.	0.	17.
30.	56.	0.	17.
30.025	56.	0.	17.
30.05	58.	0.	17.
30.075	59.	0.	17.
30.1	57.	0.	17.
30.125	57.	0.	17.
30.15	58.	0.	17.
30.175	59.	0.	17.
30.2	59.	0.	17.
30.225	58.	0.	17.
30.25	58.	0.	17.
30.275	62.	0.	18.
30.3	61.	0.	18.
30.325	61.	0.	20.
30.35	59.	0.	20.
30.375	57.	0.	20.
30.4	56.	0.	20.
30.425	56.	0.	20.
30.45	56.	0.	20.
30.475	55.	0.	20.
30.5	55.	0.	20.
30.525	53.	0.	20.
30.55	53.	0.	20.
30.575	51.	0.	20.
30.6	51.	0.	20.
30.625	51.	0.	20.
30.65	53.	0.	20.
30.675	59.	0.	20.
30.7	56.	0.	20.
30.725	57.	0.	19.
30.75	57.	0.	19.
30.775	57.	0.	19.
30.8	57.	0.	19.
30.825	57.	0.	19.
30.85	60.	0.	19.
30.875	58.	0.	19.
30.9	55.	0.	19.
30.925	53.	0.	19.
30.95	50.	0.	19.
30.975	52.	0.	19.
31.	52.	0.	19.
31.025	50.	0.	19.
31.05	55.	0.	19.
31.075	55.	0.	19.
31.1	54.	0.	19.
31.125	55.	0.	19.
31.15	54.	0.	19.
31.175	54.	0.	19.
31.2	53.	0.	19.
31.225	52.	0.	19.
31.25	51.	0.	19.
31.275	49.	0.	19.
31.3	49.	0.	19.
31.325	46.	0.	19.
31.35	47.	0.	19.
31.375	50.	0.	19.
31.4	49.	0.	19.
31.425	51.	0.	19.
31.45	50.	0.	19.
31.475	50.	0.	18.
31.5	48.	0.	18.
31.525	45.	0.	18.
31.55	44.	0.	18.
31.575	45.	0.	18.
31.6	45.	0.	18.
31.625	45.	0.	18.
31.65	47.	0.	18.
31.675	53.	0.	18.
31.7	51.	0.	18.
31.725	50.	0.	18.
31.75	51.	0.	18.
31.775	46.	0.	18.
31.8	46.	0.	18.
31.825	44.	0.	18.
31.85	44.	0.	18.
31.875	43.	0.	18.
31.9	44.	0.	18.
31.925	46.	0.	18.
31.95	44.	0.	18.
31.975	44.	0.	18.
32.	46.	0.	17.
32.025	45.	0.	17.
32.05	45.	0.	16.
32.075	46.	0.	16.
32.1	46.	0.	16.
32.125	48.	0.	16.
32.15	48.	0.	16.
32.175	47.	0.	16.
32.2	48.	0.	16.
32.225	48.	0.	16.
32.25	49.	0.	16.
32.275	51.	0.	16.
32.3	53.	0.	16.
32.325	53.	0.	16.
32.35	51.	0.	16.
32.375	53.	0.	16.
32.4	54.	0.	16.
32.425	52.	0.	16.
32.45	51.	0.	16.
32.475	52.	0.	16.
32.5	54.	0.	16.
32.525	53.	0.	16.
32.55	53.	0.	16.
32.575	54.	0.	15.
32.6	54.	0.	15.
32.625	52.	0.	15.
32.65	52.	0.	15.
32.675	53.	0.	15.
32.7	53.	0.	15.
32.725	53.	0.	15.
32.75	53.	0.	15.
32.775	54.	0.	15.
32.8	54.	0.	15.
32.825	55.	0.	15.
32.85	55.	0.	15.
32.875	55.	0.	15.
32.9	56.	0.	15.
32.925	55.	0.	15.
32.95	53.	0.	15.
32.975	55.	0.	15.
33.	56.	0.	15.
33.025	54.	0.	15.
33.05	52.	0.	15.
33.075	53.	0.	15.
33.1	51.	0.	15.
33.125	52.	0.	15.
33.15	53.	0.	15.
33.175	54.	0.	15.
33.2	54.	0.	15.
33.225	56.	0.	15.
33.25	54.	0.	15.
33.275	55.	0.	15.
33.3	53.	0.	15.
33.325	55.	0.	15.
33.35	54.	0.	15.
33.375	52.	0.	15.
33.4	53.	0.	15.
33.425	54.	0.	14.
33.45	56.	0.	14.
33.475	55.	0.	14.
33.5	54.	0.	14.
33.525	53.	0.	14.
33.55	54.	0.	14.
33.575	54.	0.	14.
33.6	58.	0.	14.
33.625	57.	0.	14.
33.65	57.	0.	14.
33.675	55.	0.	14.
33.7	56.	0.	14.
33.725	55.	0.	14.
33.75	54.	0.	14.
33.775	53.	0.	14.
33.8	51.	0.	14.
33.825	52.	0.	14.
33.85	52.	0.	14.
33.875	51.	0.	14.
33.9	47.	0.	14.
33.925	48.	0.	14.
33.95	47.	0.	14.
33.975	49.	0.	14.
34.	47.	0.	14.
34.025	45.	0.	14.
34.05	46.	0.	14.
34.075	46.	0.	14.
34.1	49.	0.	14.
34.125	47.	0.	14.
34.15	46.	0.	14.
34.175	47.	0.	14.
34.2	46.	0.	14.
34.225	46.	0.	13.
34.25	51.	0.	12.
34.275	52.	0.	12.
34.3	51.	0.	12.
34.325	52.	0.	12.
34.35	51.	0.	12.
34.375	49.	0.	12.
34.4	50.	0.	12.
34.425	48.	0.	11.
34.45	50.	0.	11.
34.475	49.	0.	11.
34.5	49.	0.	11.
34.525	48.	0.	11.
34.55	50.	0.	11.
34.575	49.	0.	11.
34.6	49.	0.	11.
34.625	51.	0.	11.
34.65	51.	0.	11.
34.675	52.	0.	11.
34.7	50.	0.	11.
34.725	50.	0.	11.
34.75	48.	0.	11.
34.775	46.	0.	11.
34.8	46.	0.	11.
34.825	47.	0.	11.
34.85	45.	0.	11.
34.875	47.	0.	11.
34.9	48.	0.	11.
34.925	46.	0.	11.
34.95	45.	0.	11.
34.975	45.	0.	11.
35.	46.	0.	11.
35.025	46.	0.	11.
35.05	47.	0.	11.
35.075	47.	0.	11.
35.1	47.	0.	11.
35.125	48.	0.	11.
35.15	47.	0.	11.
35.175	46.	0.	11.
35.2	44.	0.	11.
35.225	48.	0.	11.
35.25	45.	0.	11.
35.275	44.	0.	11.
35.3	45.	0.	11.
35.325	45.	0.	11.
35.35	46.	0.	11.
35.375	42.	0.	11.
35.4	42.	0.	11.
35.425	44.	0.	10.
35.45	44.	0.	10.
35.475	44.	0.	10.
35.5	46.	0.	10.
35.525	45.	0.	10.
35.55	44.	0.	10.
35.575	44.	0.	10.
35.6	45.	0.	10.
35.625	47.	0.	10.
35.65	47.	0.	10.
35.675	48.	0.	10.
35.7	48.	0.	10.
35.725	48.	0.	10.
35.75	48.	0.	10.
35.775	47.	0.	10.
35.8	44.	0.	10.
35.825	43.	0.	9.
35.85	42.	0.	9.
35.875	43.	0.	9.
35.9	45.	0.	9.
35.925	46.	0.	9.
35.95	50.	0.	9.
35.975	50.	0.	9.
36.	49.	0.	9.
36.025	48.	0.	9.
36.05	49.	0.	9.
36.075	48.	0.	9.
36.1	49.	0.	9.
36.125	50.	0.	9.
36.15	48.	0.	9.
36.175	49.	0.	8.
36.2	50.	0.	8.
36.225	50.	0.	8.
36.25	48.	0.	8.
36.275	48.	0.	8.
36.3	48.	0.	8.
36.325	48.	0.	8.
36.35	49.	0.	8.
36.375	50.	0.	8.
36.4	50.	0.	8.
36.425	50.	0.	8.
36.45	50.	0.	8.
36.475	45.	0.	8.
36.5	47.	0.	8.
36.525	49.	0.	8.
36.55	50.	0.	8.
36.575	53.	0.	8.
36.6	52.	0.	8.
36.625	50.	0.	8.
36.65	51.	0.	8.
36.675	51.	0.	8.
36.7	52.	0.	8.
36.725	52.	0.	8.
36.75	54.	0.	8.
36.775	53.	0.	8.
36.8	53.	0.	8.
36.825	52.	0.	8.
36.85	50.	0.	8.
36.875	49.	0.	8.
36.9	46.	0.	8.
36.925	48.	0.	8.
36.95	48.	0.	8.
36.975	48.	0.	8.
37.	48.	0.	8.
37.025	49.	0.	8.
37.05	51.	0.	8.
37.075	51.	0.	8.
37.1	53.	0.	8.
37.125	56.	0.	8.
37.15	51.	0.	8.
37.175	52.	0.	8.
37.2	53.	0.	8.
37.225	55.	0.	8.
37.25	55.	0.	8.
37.275	52.	0.	8.
37.3	52.	0.	8.
37.325	51.	0.	8.
37.35	51.	0.	8.
37.375	50.	0.	8.
37.4	49.	0.	8.
37.425	49.	0.	8.
37.45	49.	0.	8.
37.475	52.	0.	8.
37.5	51.	0.	8.
37.525	49.	0.	8.
37.55	49.	0.	8.
37.575	49.	0.	8.
37.6	50.	0.	8.
37.625	50.	0.	8.
37.65	51.	0.	8.
37.675	51.	0.	8.
37.7	49.	0.	8.
37.725	46.	0.	8.
37.75	46.	0.	8.
37.775	47.	0.	8.
37.8	50.	0.	8.
37.825	49.	0.	8.
37.85	48.	0.	8.
37.875	48.	0.	8.
37.9	48.	0.	8.
37.925	51.	0.	8.
37.95	52.	0.	8.
37.975	54.	0.	8.
38.	54.	0.	8.
38.025	53.	0.	8.
38.05	54.	0.	8.
38.075	54.	0.	8.
38.1	53.	0.	8.
38.125	54.	0.	8.
38.15	54.	0.	8.
38.175	54.	0.	8.
38.2	54.	0.	8.
38.225	56.	0.	8.
38.25	57.	0.	8.
38.275	55.	0.	8.
38.3	52.	0.	8.
38.325	50.	0.	8.
38.35	49.	0.	8.
38.375	49.	0.	8.
38.4	49.	0.	8.
38.425	48.	0.	8.
38.45	49.	0.	8.
38.475	47.	0.	8.
38.5	47.	0.	8.
38.525	48.	0.	8.
38.55	47.	0.	8.
38.575	50.	0.	8.
38.6	51.	0.	8.
38.625	51.	0.	8.
38.65	50.	0.	8.
38.675	52.	0.	8.
38.7	51.	0.	8.
38.725	52.	0.	8.
38.75	50.	0.	8.
38.775	49.	0.	8.
38.8	49.	0.	8.
38.825	49.	0.	8.
38.85	47.	0.	8.
38.875	43.	0.	8.
38.9	44.	0.	8.
38.925	46.	0.	8.
38.95	43.	0.	8.
38.975	44.	0.	8.
39.	43.	0.	8.
39.025	44.	0.	8.
39.05	42.	0.	8.
39.075	42.	0.	8.
39.1	41.	0.	8.
39.125	41.	0.	8.
39.15	41.	0.	8.
39.175	41.	0.	8.
39.2	41.	0.	8.
39.225	39.	0.	8.
39.25	39.	0.	8.
39.275	39.	0.	8.
39.3	38.	0.	8.
39.325	37.	0.	8.
39.35	36.	0.	8.
39.375	37.	0.	8.
39.4	36.	0.	8.
39.425	38.	0.	8.
39.45	40.	0.	8.
39.475	42.	0.	8.
39.5	42.	0.	8.
39.525	43.	0.	8.
39.55	46.	0.	8.
39.575	45.	0.	8.
39.6	46.	0.	8.
39.625	46.	0.	8.
39.65	46.	0.	8.
39.675	46.	0.	8.
39.7	47.	0.	8.
39.725	49.	0.	8.
39.75	49.	0.	8.
39.775	49.	0.	8.
39.8	51.	0.	8.
39.825	49.	0.	8.
39.85	48.	0.	8.
39.875	50.	0.	8.
39.9	49.	0.	8.
39.925	50.	0.	8.
39.95	46.	0.	8.
39.975	45.	0.	8.
40.	45.	0.	8.
40.025	47.	0.	8.
40.05	49.	0.	8.
40.075	49.	0.	8.
40.1	51.	0.	8.
40.125	48.	0.	8.
40.15	48.	0.	8.
40.175	49.	0.	8.
40.2	47.	0.	8.
40.225	48.	0.	8.
40.25	49.	0.	8.
40.275	49.	0.	8.
40.3	49.	0.	8.
40.325	50.	0.	8.
40.35	50.	0.	8.
40.375	50.	0.	8.
40.4	50.	0.	8.
40.425	49.	0.	8.
40.45	49.	0.	8.
40.475	48.	0.	8.
40.5	49.	0.	8.
40.525	49.	0.	8.
40.55	52.	0.	8.
40.575	51.	0.	8.
40.6	51.	0.	8.
40.625	53.	0.	8.
40.65	54.	0.	8.
40.675	53.	0.	8.
40.7	54.	0.	7.
40.725	55.	0.	7.
40.75	55.	0.	7.
40.775	54.	0.	7.
40.8	52.	0.	7.
40.825	49.	0.	7.
40.85	48.	0.	7.
40.875	47.	0.	7.
40.9	44.	0.	7.
40.925	45.	0.	7.
40.95	45.	0.	7.
40.975	43.	0.	7.
41.	42.	0.	7.
41.025	43.	0.	7.
41.05	44.	0.	7.
41.075	45.	0.	7.
41.1	46.	0.	7.
41.125	49.	0.	7.
41.15	51.	0.	7.
41.175	52.	0.	7.
41.2	52.	0.	7.
41.225	52.	0.	7.
41.25	53.	0.	7.
41.275	53.	0.	7.
41.3	53.	0.	7.
41.325	50.	0.	7.
41.35	51.	0.	7.
41.375	51.	0.	7.
41.4	50.	0.	7.
41.425	46.	0.	7.
41.45	45.	0.	7.
41.475	45.	0.	7.
41.5	48.	0.	7.
41.525	53.	0.	7.
41.55	52.	0.	7.
41.575	53.	0.	7.
41.6	55.	0.	7.
41.625	57.	0.	7.
41.65	57.	0.	7.
41.675	57.	0.	7.
41.7	57.	0.	7.
41.725	57.	0.	6.
41.75	58.	0.	6.
41.775	58.	0.	6.
41.8	58.	0.	6.
41.825	59.	0.	6.
41.85	58.	0.	6.
41.875	57.	0.	6.
41.9	58.	0.	6.
41.925	57.	0.	6.
41.95	57.	0.	6.
41.975	55.	0.	6.
42.	56.	0.	6.
42.025	55.	0.	6.
42.05	53.	0.	6.
42.075	54.	0.	6.
42.1	53.	0.	6.
42.125	54.	0.	6.
42.15	54.	0.	6.
42.175	55.	0.	6.
42.2	55.	0.	6.
42.225	53.	0.	6.
42.25	53.	0.	6.
42.275	51.	0.	6.
42.3	49.	0.	6.
42.325	46.	0.	6.
42.35	47.	0.	6.
42.375	47.	0.	6.
42.4	48.	0.	6.
42.425	49.	0.	5.
42.45	48.	0.	5.
42.475	49.	0.	5.
42.5	52.	0.	5.
42.525	53.	0.	5.
42.55	52.	0.	5.
42.575	53.	0.	5.
42.6	50.	0.	5.
42.625	51.	0.	5.
42.65	53.	0.	5.
42.675	53.	0.	5.
42.7	54.	0.	5.
42.725	53.	0.	5.
42.75	52.	0.	5.
42.775	52.	0.	5.
42.8	53.	0.	5.
42.825	53.	0.	5.
42.85	51.	0.	5.
42.875	51.	0.	5.
42.9	50.	0.	5.
42.925	50.	0.	5.
42.95	46.	0.	5.
42.975	46.	0.	5.
43.	47.	0.	5.
43.025	48.	0.	5.
43.05	49.	0.	5.
43.075	51.	0.	5.
43.1	51.	0.	5.
43.125	52.	0.	5.
43.15	51.	0.	5.
43.175	51.	0.	5.
43.2	50.	0.	5.
43.225	52.	0.	5.
43.25	50.	0.	5.
43.275	52.	0.	5.
43.3	54.	0.	5.
43.325	55.	0.	5.
43.35	55.	0.	5.
43.375	56.	0.	5.
43.4	54.	0.	5.
43.425	53.	0.	5.
43.45	54.	0.	5.
43.475	51.	0.	5.
43.5	55.	0.	4.
43.525	53.	0.	4.
43.55	53.	0.	4.
43.575	56.	0.	4.
43.6	59.	0.	4.
43.625	60.	0.	4.
43.65	62.	0.	4.
43.675	60.	0.	4.
43.7	62.	0.	4.
43.725	62.	0.	4.
43.75	62.	0.	4.
43.775	60.	0.	4.
43.8	59.	0.	4.
43.825	59.	0.	4.
43.85	58.	0.	4.
43.875	59.	0.	4.
43.9	57.	0.	4.
43.925	58.	0.	4.
43.95	60.	0.	4.
43.975	60.	0.	4.
44.	58.	0.	4.
44.025	60.	0.	4.
44.05	61.	0.	4.
44.075	59.	0.	4.
44.1	59.	0.	4.
44.125	56.	0.	4.
44.15	57.	0.	4.
44.175	57.	0.	4.
44.2	58.	0.	4.
44.225	57.	0.	4.
44.25	56.	0.	4.
44.275	56.	0.	4.
44.3	56.	0.	4.
44.325	58.	0.	4.
44.35	60.	0.	4.
44.375	59.	0.	4.
44.4	59.	0.	4.
44.425	60.	0.	4.
44.45	57.	0.	4.
44.475	56.	0.	4.
44.5	55.	0.	4.
44.525	57.	0.	4.
44.55	57.	0.	4.
44.575	58.	0.	4.
44.6	59.	0.	4.
44.625	62.	0.	5.
44.65	62.	0.	8.
44.675	60.	0.	8.
44.7	60.	0.	8.
44.725	61.	0.	8.
44.75	58.	0.	8.
44.775	57.	0.	8.
44.8	55.	0.	8.
44.825	56.	0.	8.
44.85	55.	0.	8.
44.875	56.	0.	8.
44.9	59.	0.	8.
44.925	58.	0.	8.
44.95	58.	0.	8.
44.975	57.	0.	8.
45.	57.	0.	8.
45.025	59.	0.	8.
45.05	59.	0.	8.
45.075	58.	0.	8.
45.1	55.	0.	8.
45.125	55.	0.	8.
45.15	56.	0.	8.
45.175	57.	0.	8.
45.2	55.	0.	8.
45.225	52.	0.	8.
45.25	50.	0.	8.
45.275	48.	0.	8.
45.3	47.	0.	8.
45.325	47.	0.	8.
45.35	47.	0.	8.
45.375	47.	0.	8.
45.4	44.	0.	8.
45.425	44.	0.	8.
45.45	48.	0.	8.
45.475	51.	0.	8.
45.5	51.	0.	8.
45.525	48.	0.	8.
45.55	49.	0.	8.
45.575	49.	0.	8.
45.6	50.	0.	8.
45.625	49.	0.	8.
45.65	47.	0.	8.
45.675	47.	0.	8.
45.7	47.	0.	8.
45.725	47.	0.	8.
45.75	49.	0.	8.
45.775	50.	0.	8.
45.8	51.	0.	8.
45.825	53.	0.	8.
45.85	53.	0.	8.
45.875	53.	0.	8.
45.9	52.	0.	8.
45.925	53.	0.	8.
45.95	53.	0.	8.
45.975	53.	0.	8.
46.	54.	0.	8.
46.025	54.	0.	8.
46.05	52.	0.	8.
46.075	52.	0.	8.
46.1	52.	0.	8.
46.125	48.	0.	8.
46.15	48.	0.	8.
46.175	49.	0.	8.
46.2	53.	0.	8.
46.225	52.	0.	8.
46.25	53.	0.	8.
46.275	54.	0.	8.
46.3	53.	0.	8.
46.325	51.	0.	8.
46.35	52.	0.	8.
46.375	53.	0.	8.
46.4	51.	0.	8.
46.425	53.	0.	8.
46.45	53.	0.	8.
46.475	52.	0.	8.
46.5	51.	0.	8.
46.525	50.	0.	8.
46.55	50.	0.	8.
46.575	48.	0.	8.
46.6	51.	0.	8.
46.625	54.	0.	8.
46.65	54.	0.	8.
46.675	54.	0.	8.
46.7	54.	0.	8.
46.725	53.	0.	8.
46.75	53.	0.	8.
46.775	54.	0.	8.
46.8	52.	0.	8.
46.825	53.	0.	8.
46.85	55.	0.	8.
46.875	58.	0.	8.
46.9	59.	0.	8.
46.925	57.	0.	8.
46.95	58.	0.	8.
46.975	55.	0.	8.
47.	56.	0.	8.
47.025	57.	0.	8.
47.05	53.	0.	8.
47.075	52.	0.	8.
47.1	55.	0.	8.
47.125	55.	0.	8.
47.15	54.	0.	8.
47.175	55.	0.	8.
47.2	56.	0.	8.
47.225	55.	0.	8.
47.25	53.	0.	8.
47.275	54.	0.	8.
47.3	57.	0.	8.
47.325	55.	0.	8.
47.35	55.	0.	8.
47.375	53.	0.	8.
47.4	54.	0.	8.
47.425	53.	0.	8.
47.45	51.	0.	8.
47.475	51.	0.	8.
47.5	50.	0.	8.
47.525	50.	0.	8.
47.55	51.	0.	8.
47.575	53.	0.	8.
47.6	53.	0.	8.
47.625	54.	0.	8.
47.65	56.	0.	8.
47.675	54.	0.	8.
47.7	53.	0.	8.
47.725	52.	0.	8.
47.75	51.	0.	8.
47.775	51.	0.	8.
47.8	50.	0.	8.
47.825	51.	0.	8.
47.85	53.	0.	7.
47.875	52.	0.	7.
47.9	49.	0.	7.
47.925	49.	0.	7.
47.95	49.	0.	7.
47.975	49.	0.	7.
48.	49.	0.	7.
48.025	48.	0.	7.
48.05	49.	0.	7.
48.075	46.	0.	7.
48.1	46.	0.	7.
48.125	47.	0.	7.
48.15	47.	0.	7.
48.175	46.	0.	7.
48.2	48.	0.	7.
48.225	45.	0.	7.
48.25	45.	0.	7.
48.275	46.	0.	7.
48.3	44.	0.	7.
48.325	46.	0.	7.
48.35	47.	0.	7.
48.375	46.	0.	7.
48.4	47.	0.	7.
48.425	48.	0.	7.
48.45	48.	0.	6.
48.475	49.	0.	6.
48.5	48.	0.	6.
48.525	48.	0.	6.
48.55	48.	0.	6.
48.575	49.	0.	6.
48.6	47.	0.	6.
48.625	47.	0.	6.
48.65	45.	0.	6.
48.675	40.	0.	6.
48.7	42.	0.	6.
48.725	45.	0.	6.
48.75	46.	0.	6.
48.775	45.	0.	5.
48.8	47.	0.	5.
48.825	47.	0.	5.
48.85	45.	0.	5.
48.875	47.	0.	5.
48.9	42.	0.	5.
48.925	41.	0.	5.
48.95	42.	0.	5.
48.975	41.	0.	5.
49.	42.	0.	5.
49.025	42.	0.	5.
49.05	44.	0.	5.
49.075	43.	0.	5.
49.1	43.	0.	5.
49.125	45.	0.	5.
49.15	47.	0.	5.
49.175	46.	0.	5.
49.2	49.	0.	5.
49.225	49.	0.	5.
49.25	49.	0.	5.
49.275	48.	0.	5.
49.3	48.	0.	5.
49.325	48.	0.	5.
49.35	48.	0.	5.
49.375	47.	0.	5.
49.4	47.	0.	5.
49.425	45.	0.	5.
49.45	46.	0.	5.
49.475	48.	0.	5.
49.5	49.	0.	5.
49.525	49.	0.	5.
49.55	49.	0.	5.
49.575	49.	0.	5.
49.6	48.	0.	5.
49.625	45.	0.	5.
49.65	46.	0.	5.
49.675	47.	0.	5.
49.7	49.	0.	5.
49.725	49.	0.	5.
49.75	50.	0.	5.
49.775	48.	0.	5.
49.8	49.	0.	5.
49.825	49.	0.	5.
49.85	50.	0.	5.
49.875	49.	0.	5.
49.9	48.	0.	5.
49.925	48.	0.	5.
49.95	49.	0.	5.
49.975	49.	0.	5.
50.	48.	0.	5.

==> Chapter_4/tikz/time_th002_e01.dat <==
1	0.116946
2	0.115084
3	0.115056
4	0.111372
5	0.110355
6	0.105546
7	0.109921
8	0.103041
9	0.103675
10	0.104191
11	0.10104
12	0.101976
13	0.097837
14	0.0995405
15	0.10563
16	0.10238
17	0.100027
18	0.0980683
19	0.0965779
20	0.0955572
21	0.0977261
22	0.0970088
23	0.0950945
24	0.0950798
25	0.0987648
26	0.0982604
27	0.0970791
28	0.103219
29	0.100499
30	0.0987012
31	0.105079
32	0.101509
33	0.107185
34	0.102011
35	0.108721
36	0.109762
37	0.110601
38	0.114303
39	0.110216
40	0.112933
41	0.113226
42	0.117731
43	0.113936
44	0.117001
45	0.116563
46	0.115633
47	0.122582
48	0.118389
49	0.118472
50	0.116051
51	0.115056
52	0.116191
53	0.116313
54	0.116821
55	0.119495
56	0.11657
57	0.118836
58	0.114501
59	0.117102
60	0.107538
61	0.109935
62	0.112753
63	0.11192
64	0.107845
65	0.108153
66	0.107787
67	0.10517
68	0.105054
69	0.106527
70	0.102583
71	0.106149
72	0.110029
73	0.105961
74	0.108389
75	0.102273
76	0.105774
77	0.103857
78	0.104434
79	0.10631
80	0.103688
81	0.108692
82	0.111192
83	0.113434
84	0.114361
85	0.11956
86	0.11574
87	0.118161
88	0.117111
89	0.118705
90	0.116998
91	0.114094
92	0.121945
93	0.122853
94	0.118334
95	0.124167
96	0.118407
97	0.122287
98	0.119541
99	0.12074
100	0.117322


==> Chapter_4/tikz/time_th002_e025.dat <==
1	0.27147
2	0.263075
3	0.27015
4	0.26542
5	0.266179
6	0.264316
7	0.259268
8	0.259797
9	0.255136
10	0.253622
11	0.243568
12	0.242828
13	0.239728
14	0.239193
15	0.24201
16	0.240638
17	0.233023
18	0.229623
19	0.230287
20	0.236403
21	0.236946
22	0.234644
23	0.245584
24	0.245896
25	0.245416
26	0.249346
27	0.251241
28	0.247075
29	0.252016
30	0.250716
31	0.253836
32	0.257015
33	0.248744
34	0.253127
35	0.253223
36	0.254958
37	0.257985
38	0.265433
39	0.27
40	0.266382
41	0.272759
42	0.273923
43	0.273326
44	0.276146
45	0.277113
46	0.272337
47	0.272063
48	0.275503
49	0.279485
50	0.279893
51	0.282748
52	0.277482
53	0.27385
54	0.274794
55	0.271879
56	0.272589
57	0.278032
58	0.277325
59	0.269458
60	0.272682
61	0.267135
62	0.25969
63	0.262051
64	0.266266
65	0.259659
66	0.254083
67	0.256327
68	0.255443
69	0.254542
70	0.267989
71	0.25597
72	0.254988
73	0.258777
74	0.260959
75	0.255802
76	0.257225
77	0.253807
78	0.256735
79	0.257836
80	0.262233
81	0.260602
82	0.262887
83	0.262609
84	0.272743
85	0.268509
86	0.278885
87	0.281775
88	0.277271
89	0.271888
90	0.286117
91	0.285594
92	0.279614
93	0.282453
94	0.284895
95	0.286366
96	0.285206
97	0.282386
98	0.279212
99	0.271645
100	0.276078


==> Chapter_4/tikz/time_th002_e04.dat <==
1	0.426191
2	0.416819
3	0.415847
4	0.409397
5	0.406575
6	0.397271
7	0.399407
8	0.392353
9	0.388223
10	0.38883
11	0.384359
12	0.385297
13	0.381314
14	0.381716
15	0.375852
16	0.372835
17	0.380168
18	0.380431
19	0.384178
20	0.381332
21	0.375526
22	0.376504
23	0.38313
24	0.387716
25	0.390743
26	0.390127
27	0.395252
28	0.397441
29	0.39882
30	0.402945
31	0.403383
32	0.398623
33	0.399179
34	0.410532
35	0.405913
36	0.411465
37	0.417098
38	0.409404
39	0.405604
40	0.417041
41	0.417308
42	0.418546
43	0.417562
44	0.426268
45	0.434101
46	0.43256
47	0.439261
48	0.436477
49	0.435761
50	0.43307
51	0.433664
52	0.426472
53	0.43188
54	0.441341
55	0.436444
56	0.430089
57	0.421705
58	0.42357
59	0.415979
60	0.422066
61	0.420322
62	0.416326
63	0.414616
64	0.410507
65	0.406175
66	0.401158
67	0.408899
68	0.407929
69	0.405291
70	0.39996
71	0.408099
72	0.413561
73	0.414127
74	0.398787
75	0.399619
76	0.398919
77	0.40224
78	0.406131
79	0.40497
80	0.404608
81	0.414512
82	0.420873
83	0.424022
84	0.419338
85	0.427236
86	0.434531
87	0.438109
88	0.427905
89	0.429668
90	0.431129
91	0.428977
92	0.437293
93	0.438852
94	0.433225
95	0.43787
96	0.434799
97	0.426713
98	0.43226
99	0.430845
100	0.431129


==> Chapter_4/tikz/time_th02_e01.dat <==
1	0.103292
2	0.100469
3	0.102513
4	0.102475
5	0.1025
6	0.102802
7	0.102329
8	0.104224
9	0.101952
10	0.101665
11	0.0975813
12	0.0998073
13	0.103251
14	0.103387
15	0.0989798
16	0.0998202
17	0.09837
18	0.102753
19	0.0994627
20	0.101969
21	0.102717
22	0.101255
23	0.102031
24	0.104325
25	0.100632
26	0.0999776
27	0.104614
28	0.105071
29	0.106365
30	0.104287
31	0.102457
32	0.10222
33	0.105231
34	0.107536
35	0.104683
36	0.111401
37	0.111246
38	0.109166
39	0.109354
40	0.108214
41	0.106675
42	0.10578
43	0.105281
44	0.106414
45	0.106692
46	0.107489
47	0.111798
48	0.10999
49	0.10897
50	0.106405
51	0.105975
52	0.104474
53	0.109792
54	0.106835
55	0.105793
56	0.0989316
57	0.101431
58	0.102917
59	0.105905
60	0.106739
61	0.10143
62	0.10689
63	0.100751
64	0.0995155
65	0.104398
66	0.108183
67	0.103225
68	0.105987
69	0.107734
70	0.112805
71	0.108506
72	0.10659
73	0.105539
74	0.105482
75	0.105227
76	0.109131
77	0.113358
78	0.115154
79	0.112741
80	0.115645
81	0.11596
82	0.119048
83	0.11769
84	0.120924
85	0.115712
86	0.112772
87	0.111727
88	0.119955
89	0.114143
90	0.111004
91	0.107721
92	0.109547
93	0.108111
94	0.110843
95	0.104877
96	0.104573
97	0.10185
98	0.101011
99	0.101654
100	0.101886


==> Chapter_4/tikz/time_th02_e025.dat <==
1	0.248502
2	0.243352
3	0.239263
4	0.237226
5	0.239931
6	0.240861
7	0.235871
8	0.244282
9	0.236799
10	0.240719
11	0.240217
12	0.234538
13	0.234932
14	0.243603
15	0.241347
16	0.238817
17	0.24438
18	0.24782
19	0.250148
20	0.252406
21	0.257756
22	0.252656
23	0.247827
24	0.25144
25	0.252925
26	0.254571
27	0.256351
28	0.258018
29	0.261701
30	0.265583
31	0.267054
32	0.270778
33	0.271261
34	0.265726
35	0.270897
36	0.269584
37	0.264454
38	0.264669
39	0.266006
40	0.266866
41	0.258459
42	0.264898
43	0.263413
44	0.257702
45	0.248442
46	0.255626
47	0.250098
48	0.256086
49	0.251965
50	0.247752
51	0.247397
52	0.25007
53	0.254174
54	0.24671
55	0.248067
56	0.250615
57	0.244049
58	0.240316
59	0.252357
60	0.24815
61	0.247681
62	0.256232
63	0.250491
64	0.251879
65	0.259026
66	0.254346
67	0.256064
68	0.259175
69	0.25807
70	0.266814
71	0.2692
72	0.263394
73	0.264145
74	0.272523
75	0.274218
76	0.270901
77	0.271551
78	0.268364
79	0.269363
80	0.268666
81	0.272523
82	0.27273
83	0.287076
84	0.283172
85	0.278122
86	0.279011
87	0.275908
88	0.276037
89	0.263132
90	0.265165
91	0.260316
92	0.259125
93	0.251066
94	0.248773
95	0.249264
96	0.241268
97	0.241569
98	0.245949
99	0.24758
100	0.239974


==> Chapter_4/tikz/time_th02_e04.dat <==
1	0.368116
2	0.3715
3	0.364194
4	0.365638
5	0.364357
6	0.37481
7	0.371383
8	0.367785
9	0.367173
10	0.367193
11	0.372767
12	0.377778
13	0.375535
14	0.374974
15	0.387852
16	0.39256
17	0.388243
18	0.395981
19	0.402661
20	0.399825
21	0.409898
22	0.405944
23	0.406288
24	0.404848
25	0.403245
26	0.407053
27	0.410933
28	0.408204
29	0.410941
30	0.410553
31	0.416217
32	0.421628
33	0.431184
34	0.425021
35	0.431261
36	0.434674
37	0.421691
38	0.422605
39	0.420676
40	0.419834
41	0.41589
42	0.41569
43	0.412945
44	0.406926
45	0.400563
46	0.398192
47	0.395809
48	0.395396
49	0.388347
50	0.396778
51	0.39098
52	0.390986
53	0.396384
54	0.38919
55	0.38445
56	0.384452
57	0.39263
58	0.391625
59	0.397849
60	0.398037
61	0.393444
62	0.393852
63	0.389566
64	0.400304
65	0.407794
66	0.41333
67	0.414454
68	0.412713
69	0.419524
70	0.425241
71	0.417056
72	0.427593
73	0.435907
74	0.440635
75	0.448057
76	0.4519
77	0.456443
78	0.464119
79	0.465317
80	0.463189
81	0.463069
82	0.459957
83	0.459157
84	0.456126
85	0.447464
86	0.438867
87	0.433745
88	0.430806
89	0.418407
90	0.406679
91	0.395275
92	0.389478
93	0.389394
94	0.389687
95	0.390577
96	0.373405
97	0.375937
98	0.368301
99	0.370415
100	0.367734


==> Chapter_4/tikz/time_th1_e01.dat <==
1	0.100027
2	0.101965
3	0.106174
4	0.108888
5	0.104751
6	0.110734
7	0.104414
8	0.104152
9	0.107886
10	0.102931
11	0.104155
12	0.100799
13	0.105622
14	0.101534
15	0.10044
16	0.101894
17	0.104018
18	0.103417
19	0.0987634
20	0.103348
21	0.103853
22	0.102116
23	0.101023
24	0.104304
25	0.100694
26	0.104028
27	0.102515
28	0.102455
29	0.104262
30	0.10879
31	0.104121
32	0.106583
33	0.101017
34	0.100729
35	0.105134
36	0.10343
37	0.102454
38	0.0987216
39	0.10104
40	0.0997893
41	0.101029
42	0.100741
43	0.106479
44	0.105229
45	0.101963
46	0.102244
47	0.10462
48	0.105743
49	0.10613
50	0.105764
51	0.104694
52	0.102712
53	0.105322
54	0.106232
55	0.107101
56	0.106624
57	0.105731
58	0.103808
59	0.111823
60	0.105769
61	0.105683
62	0.109513
63	0.109328
64	0.106934
65	0.107934
66	0.108877
67	0.112684
68	0.108526
69	0.108648
70	0.105917
71	0.104248
72	0.105072
73	0.108886
74	0.104745
75	0.10351
76	0.105995
77	0.107265
78	0.109688
79	0.104456
80	0.108229
81	0.109544
82	0.107367
83	0.111111
84	0.113348
85	0.114058
86	0.109142
87	0.109029
88	0.10585
89	0.111262
90	0.108582
91	0.109611
92	0.108069
93	0.103223
94	0.105175
95	0.107324
96	0.103119
97	0.106447
98	0.105539
99	0.107393
100	0.102715


==> Chapter_4/tikz/time_th1_e025.dat <==
1	0.249186
2	0.247617
3	0.24619
4	0.250855
5	0.246444
6	0.244689
7	0.246459
8	0.250601
9	0.247602
10	0.256175
11	0.247253
12	0.244393
13	0.247946
14	0.250991
15	0.251398
16	0.251721
17	0.247723
18	0.249917
19	0.250415
20	0.250597
21	0.250705
22	0.262125
23	0.262952
24	0.256393
25	0.254849
26	0.252104
27	0.254513
28	0.254555
29	0.256241
30	0.256883
31	0.259225
32	0.256127
33	0.253433
34	0.252844
35	0.246328
36	0.248007
37	0.25053
38	0.252244
39	0.255013
40	0.26098
41	0.256635
42	0.25319
43	0.248758
44	0.251411
45	0.250582
46	0.249449
47	0.249651
48	0.244671
49	0.243597
50	0.250031
51	0.251606
52	0.250157
53	0.254142
54	0.254613
55	0.252601
56	0.250968
57	0.253036
58	0.259229
59	0.258421
60	0.250811
61	0.260258
62	0.258571
63	0.255125
64	0.259513
65	0.263871
66	0.270788
67	0.26145
68	0.264349
69	0.260485
70	0.274298
71	0.279627
72	0.264119
73	0.268416
74	0.273129
75	0.272154
76	0.274273
77	0.276158
78	0.274519
79	0.276446
80	0.275281
81	0.272617
82	0.272363
83	0.28044
84	0.273444
85	0.259923
86	0.259355
87	0.267835
88	0.266164
89	0.267798
90	0.262131
91	0.255731
92	0.253458
93	0.256397
94	0.254489
95	0.256139
96	0.254999
97	0.252021
98	0.246132
99	0.250164
100	0.251558


==> Chapter_4/tikz/time_th1_e04.dat <==
1	0.387419
2	0.38953
3	0.396598
4	0.388045
5	0.387841
6	0.38536
7	0.38476
8	0.382045
9	0.38309
10	0.390613
11	0.384896
12	0.385372
13	0.383216
14	0.392151
15	0.388246
16	0.387662
17	0.38674
18	0.390706
19	0.395533
20	0.402102
21	0.395906
22	0.406798
23	0.406943
24	0.403992
25	0.406754
26	0.402296
27	0.402974
28	0.405339
29	0.404599
30	0.411023
31	0.409605
32	0.407727
33	0.398124
34	0.412859
35	0.406564
36	0.400158
37	0.39984
38	0.396689
39	0.399411
40	0.402516
41	0.393941
42	0.39401
43	0.399203
44	0.396054
45	0.392354
46	0.394234
47	0.394055
48	0.388731
49	0.397905
50	0.395261
51	0.396463
52	0.390735
53	0.399566
54	0.398028
55	0.39925
56	0.398334
57	0.395305
58	0.400889
59	0.395472
60	0.396303
61	0.401821
62	0.420076
63	0.415244
64	0.408882
65	0.418269
66	0.422284
67	0.418821
68	0.427456
69	0.430338
70	0.439122
71	0.438474
72	0.445476
73	0.450108
74	0.453547
75	0.455382
76	0.459508
77	0.456527
78	0.457695
79	0.458464
80	0.460685
81	0.454309
82	0.443854
83	0.4376
84	0.438053
85	0.429959
86	0.431342
87	0.425693
88	0.424918
89	0.416793
90	0.399892
91	0.402651
92	0.404995
93	0.388918
94	0.388937
95	0.39524
96	0.392968
97	0.388199
98	0.39143
99	0.390499
100	0.384655


==> Chapter_5/tikz/DelayErlangH.txt <==
1.0	0.41809149693841363
2.0	0.5344487300505729
3.0	0.5927225436417294
4.0	0.6357389487670346
5.0	0.43211302564459325
6.0	0.46509728981351744
7.0	0.4881457179567112
8.0	0.5101730524910985
9.0	0.5348871867173765
10.0	0.5528067770624501
11.0	0.5661311393534196
12.0	0.5815681103724168
13.0	0.44543242462160154
14.0	0.46142518771787006
15.0	0.47166226629649877
16.0	0.48345345062261746
17.0	0.4945937731530136
18.0	0.5052516710809353
19.0	0.5145149259651823
20.0	0.5218957433407331
21.0	0.5325108091671734
22.0	0.5428048815461468
23.0	0.5479874036560498
24.0	0.5525284045939218
25.0	0.45964147474176553
26.0	0.4648637282793243
27.0	0.47286288041475505
28.0	0.4780572449505096
29.0	0.4825557700637213
30.0	0.4898491636756764
31.0	0.494802067271818
32.0	0.4991908120122796
33.0	0.5079588488179253
34.0	0.5113292232741389
35.0	0.5173005027718742
36.0	0.5252133119179191
37.0	0.5282556461407861
38.0	0.5304567566664888
39.0	0.5389156140632057
40.0	0.5396733197567922
41.0	0.46234801516696494
42.0	0.47248610826752
43.0	0.47059661678789927
44.0	0.47670486690477526
45.0	0.4822455482672914
46.0	0.4861744775734623
47.0	0.48958954994234477
48.0	0.4908623077139411
49.0	0.4981661837752124
50.0	0.4995666175328201
51.0	0.5029156928833693
52.0	0.5087022729966719
53.0	0.509496972099439
54.0	0.514631399763578
55.0	0.5168856997277297
56.0	0.5233780392856826
57.0	0.5246352777395117
58.0	0.5231721027090751
59.0	0.5302742549735211
60.0	0.5328419653980633
61.0	0.46897314486691277
62.0	0.4662369869838131
63.0	0.4746506455675256
64.0	0.4803868225264352
65.0	0.47899740800604357
66.0	0.48257504185992434
67.0	0.4858605800846015
68.0	0.48903731239804893
69.0	0.4919005496813753
70.0	0.49248590501039474
71.0	0.4941813163152562
72.0	0.5015986026355578
73.0	0.5006049066570432
74.0	0.503806147790347

==> Chapter_5/tikz/DelayYomTov.txt <==
1.0	0.34097627570490285
2.0	0.43415755572506143
3.0	0.47479854304076957
4.0	0.4985325819450988
5.0	0.34919246437951074
6.0	0.37244542658962726
7.0	0.38574917513698453
8.0	0.4039214422243209
9.0	0.42460226021973246
10.0	0.43718241533006663
11.0	0.44094512152298193
12.0	0.45972608041042134
13.0	0.3532300930406272
14.0	0.36754664447214297
15.0	0.37381105262655634
16.0	0.38651789254235785
17.0	0.3906555400908443
18.0	0.40148590357713115
19.0	0.40539862897848983
20.0	0.4147051125658337
21.0	0.4213552151838141
22.0	0.43134801296033015
23.0	0.43175768147739063
24.0	0.4318226842235484
25.0	0.366147058596359
26.0	0.36396822921242866
27.0	0.37700341452173347
28.0	0.3797090659495305
29.0	0.3770356537824807
30.0	0.3889721691782011
31.0	0.39118990787255953
32.0	0.39669085437854723
33.0	0.40297768942176193
34.0	0.4058165427777267
35.0	0.4116428124435171
36.0	0.4126376269408584
37.0	0.41581416110324937
38.0	0.4129609113251447
39.0	0.4201995500915239
40.0	0.42322093099129415
41.0	0.3648549977729232
42.0	0.37809118035837413
43.0	0.3785139029466259
44.0	0.381498014457219
45.0	0.3827021162517614
46.0	0.39029469974494896
47.0	0.38785585118481747
48.0	0.38862186872447624
49.0	0.4006741199305427
50.0	0.3988891017395615
51.0	0.3979868897180211
52.0	0.39946561848849765
53.0	0.4030004329806924
54.0	0.40278101602006133
55.0	0.40985720836272094
56.0	0.41161510922034006
57.0	0.4159108676260828
58.0	0.40839331790548644
59.0	0.4127818479595406
60.0	0.4201960290640226
61.0	0.3730092165619788
62.0	0.37562884356733456
63.0	0.37304878646557993
64.0	0.37731108432707205
65.0	0.38265665240056235
66.0	0.3790987006779734
67.0	0.38695652370648503
68.0	0.3862134390666787
69.0	0.3862361448817606
70.0	0.38620507895596373
71.0	0.38868476403195795
72.0	0.39392890577858625
73.0	0.3972409647402997
74.0	0.3946149544062652
75.0	0.399457842842982
76.0	0.40592381335142946
77.0	0.40090692308545145
78.0	0.40515476227787817
79.0	0.4079140102413639
80.0	0.4095904971645723
81.0	0.41219628543011877
82.0	0.4127936932033305
83.0	0.41174018114349425
84.0	0.41391774850770435
85.0	0.3742565824430139
86.0	0.37267047958998595
87.0	0.37801549485597813
88.0	0.37981529370846523
89.0	0.378098273398568
90.0	0.38541566219939427
91.0	0.38668055585812516
92.0	0.3907731633063673
93.0	0.38731284503764224
94.0	0.38589173829317047
95.0	0.39135169367539646
96.0	0.39676519118649106
97.0	0.388661813461596
98.0	0.39002623679642323
99.0	0.39845861856670484
100.0	0.4022543478719175

==> Chapter_5/tikz/ErlangHService.txt <==
0	0.0125
0.99	0.0125
1	0.0506
1.99	0.0506
2	0.1029
2.99	0.1029
3	0.1402
3.99	0.1402
4	0.1449
4.99	0.1449
5	0.1209
5.99	0.1209
6	0.1014
6.99	0.1014
7	0.0848
7.99	0.0848
8	0.0698
8.99	0.0698
9	0.0557
9.99	0.0557
10	0.0425
10.99	0.0425
11	0.0304
11.99	0.0304
12	0.02
12.99	0.02
13	0.0119
13.99	0.0119
14	0.0063
14.99	0.0063
15	0.0028
15.99	0.0028
16	0.0011
16.99	0.0011
17	0.0003
17.99	0.0003
18	0.0
18.99	0.0
19	0.0
19.99	0.0
20	0.0
20.99	0.0

==> Chapter_5/tikz/ErlangHTotal.txt <==
0	0.0
0.99	0.0
1	0.0
1.99	0.0
2	0.0
2.99	0.0
3	0.0002
3.99	0.0002
4	0.0009
4.99	0.0009
5	0.0025
5.99	0.0025
6	0.0058
6.99	0.0058
7	0.0118
7.99	0.0118
8	0.0208
8.99	0.0208
9	0.0326
9.99	0.0326
10	0.0459
10.99	0.0459
11	0.0592
11.99	0.0592
12	0.0704
12.99	0.0704
13	0.0778
13.99	0.0778
14	0.0809
14.99	0.0809
15	0.0795
15.99	0.0795
16	0.0746
16.99	0.0746
17	0.0674
17.99	0.0674
18	0.0588
18.99	0.0588
19	0.0499
19.99	0.0499
20	0.0412
20.99	0.0412
21	0.0343
21.99	0.0343
22	0.0287
22.99	0.0287
23	0.024
23.99	0.024
24	0.0202
24.99	0.0202
25	0.017
25.99	0.017
26	0.0144
26.99	0.0144
27	0.0122
27.99	0.0122
28	0.0103
28.99	0.0103
29	0.0087
29.99	0.0087
30	0.0073
30.99	0.0073


==> Chapter_5/tikz/JenningsService.txt <==
0	0.00054
0.99	0.00054
1	0.00441
1.99	0.00441
2	0.01671
2.99	0.01671
3	0.04016
3.99	0.04016
4	0.06827
4.99	0.06827
5	0.08746
5.99	0.08746
6	0.10493
6.99	0.10493
7	0.11737
7.99	0.11737
8	0.12216
8.99	0.12216
9	0.11729
9.99	0.11729
10	0.10314
10.99	0.10314
11	0.0826
11.99	0.0826
12	0.05952
12.99	0.05952
13	0.03807
13.99	0.03807
14	0.02128
14.99	0.02128
15	0.01021
15.99	0.01021
16	0.0041
16.99	0.0041
17	0.00131
17.99	0.00131
18	0.00032
18.99	0.00032
19	0.00005
19.99	0.00005
20	0.0
20.99	0.0

==> Chapter_5/tikz/R1.txt <==
0.	7.05387
0.5	6.4867
1.	5.86317
1.5	5.26712
2.	4.71631
2.5	4.2304
3.	3.80661
3.5	3.40882
4.	3.04285
4.5	2.76358
5.	2.57051
5.5	2.38647
6.	2.24444
6.5	2.26305
7.	2.54194
7.5	3.22326
8.	4.32997
8.5	5.84435
9.	7.59797
9.5	9.22705
10.	10.5359
10.5	11.3758
11.	11.7673
11.5	11.9415
12.	11.9709
12.5	11.7964
13.	11.4592
13.5	11.0835
14.	10.7253
14.5	10.399
15.	10.1172
15.5	9.87988
16.	9.69389
16.5	9.5716
17.	9.52047
17.5	9.55425
18.	9.66059
18.5	9.79836
19.	9.94839
19.5	10.1254
20.	10.2858
20.5	10.3141
21.	10.177
21.5	9.90146
22.	9.50266
22.5	8.9953
23.	8.40069
23.5	7.74408



==> Chapter_5/tikz/R1R2.txt <==
0.	24.8752
0.5	22.8712
1.	20.8105
1.5	18.7915
2.	16.882
2.5	15.1463
3.	13.6112
3.5	12.2145
4.	10.9238
4.5	9.84062
5.	9.02914
5.5	8.35751
6.	7.79305
6.5	7.58023
7.	8.03559
7.5	9.5539
8.	12.3865
8.5	16.5635
9.	21.7988
9.5	27.2399
10.	32.0633
10.5	35.6953
11.	37.8978
11.5	39.0546
12.	39.5557
12.5	39.4073
13.	38.6491
13.5	37.5607
14.	36.3973
14.5	35.2753
15.	34.2617
15.5	33.3846
16.	32.6624
16.5	32.1293
17.	31.8154
17.5	31.7576
18.	31.9547
18.5	32.3213
19.	32.7725
19.5	33.305
20.	33.8529
20.5	34.1541
21.	33.9998
21.5	33.377
22.	32.3232
22.5	30.8794
23.	29.1049
23.5	27.0746



==> Chapter_5/tikz/SamplePath_100_Holding.txt <==
0.012	0
0.014	0
0.036	0
0.059	0
0.074	0
0.13	0
0.151	0
0.185	0
0.212	0
0.242	0
0.252	0
0.298	0
0.322	0
0.329	0
0.346	0
0.372	0
0.404	0
0.422	0
0.427	0
0.471	0
0.483	0
0.507	0
0.526	0
0.543	0
0.556	0
0.578	0
0.606	0
0.624	0
0.632	0
0.647	0
0.666	0
0.688	0
0.711	0
0.727	0
0.731	0
0.759	0
0.764	0
0.78	0
0.815	0
0.822	0
0.849	0
0.866	0
0.907	0
0.94	0
0.956	0
0.975	0
1.006	0
1.035	0
1.064	0
1.079	0
1.091	0
1.115	0
1.135	0
1.139	0
1.148	0
1.16	0
1.161	0
1.169	0
1.182	0
1.227	0
1.251	0
1.256	0
1.264	0
1.276	0
1.302	0
1.314	0
1.318	0
1.326	0
1.357	0
1.379	0
1.382	0
1.394	0
1.431	0
1.455	0
1.466	0
1.469	0
1.48	0
1.496	0
1.518	0
1.552	0
1.565	0
1.577	0
1.59	0
1.618	0
1.625	0
1.639	0
1.646	0
1.654	0
1.681	0
1.705	0
1.711	0
1.736	0
1.758	0
1.788	0
1.81	0
1.824	0
1.839	0
1.86	0
1.865	0
1.885	0
1.933	0
1.952	0
1.956	0
1.962	0
1.977	0
1.987	0
1.99	0
1.997	0
2.022	0
2.034	0
2.039	0
2.062	0
2.072	0
2.082	0
2.085	0
2.103	0
2.129	0
2.144	0
2.152	0
2.17	0
2.19	0
2.191	0
2.222	0
2.243	0
2.256	0
2.271	0
2.289	0
2.31	0
2.33	0
2.353	0
2.371	0
2.394	0
2.414	0
2.421	0
2.443	0
2.457	0
2.494	0
2.5	0
2.516	0
2.535	0
2.545	0
2.549	0
2.567	0
2.583	0
2.612	0
2.623	0
2.64	0
2.65	0
2.665	0
2.676	0
2.684	0
2.696	0
2.702	0
2.729	0
2.744	0
2.765	0
2.779	0
2.795	0
2.812	0
2.827	0
2.833	0
2.854	0
2.881	0
2.885	0
2.899	0
2.911	0
2.92	0
2.951	0
2.98	0
2.986	0
3.003	0
3.028	0
3.046	0
3.052	0
3.087	0
3.094	0
3.112	0
3.125	0
3.132	0
3.138	0
3.141	0
3.15	0
3.161	0
3.176	0
3.194	0
3.215	0
3.22	0
3.231	0
3.247	0
3.276	0
3.283	0
3.289	0
3.299	0
3.321	0
3.334	0
3.347	0
3.356	0
3.362	0
3.4	0
3.425	0
3.451	0
3.473	0
3.479	0
3.497	0
3.52	0
3.529	0
3.552	0
3.559	0
3.564	0
3.592	0
3.604	0
3.644	0
3.661	0
3.68	0
3.685	0
3.691	0
3.706	0
3.719	0
3.768	0
3.79	0
3.803	0
3.818	0
3.834	0
3.853	0
3.865	0
3.873	0
3.887	0
3.9	0
3.906	0
3.909	0
3.919	0
3.95	0
3.962	0
3.978	0
3.986	0
4.009	0
4.017	0
4.05	0
4.067	0
4.075	0
4.102	0
4.146	0
4.157	0
4.171	0
4.183	0
4.196	0
4.216	0
4.249	0
4.276	0
4.284	0
4.294	0
4.304	0
4.311	0
4.323	0
4.335	0
4.35	0
4.359	0
4.369	0
4.39	0
4.399	0
4.415	0
4.418	0
4.439	0
4.454	0
4.459	0
4.469	0
4.489	0
4.494	0
4.508	0
4.515	0
4.521	0
4.534	0
4.554	0
4.569	0
4.577	0
4.582	0
4.606	0
4.619	0
4.627	0
4.651	0
4.667	0
4.687	0
4.706	0
4.712	0
4.726	0
4.734	0
4.75	0
4.765	0
4.781	0
4.803	0
4.817	0
4.831	0
4.851	0
4.866	0
4.871	0
4.875	0
4.895	0
4.909	0
4.924	0
4.93	0
4.95	0
4.957	0
4.965	0
4.971	0
4.977	0
4.985	0
4.993	0
5.027	0
5.038	0
5.057	0
5.067	0
5.076	0
5.083	0
5.11	0
5.12	0
5.135	0
5.138	0
5.148	0
5.167	0
5.175	0
5.184	0
5.192	0
5.223	0
5.243	0
5.266	0
5.293	0
5.301	0
5.306	0
5.311	0
5.317	0
5.333	0
5.345	0
5.366	0
5.378	0
5.4	0
5.401	0
5.407	0
5.409	0
5.436	0
5.444	0
5.452	0
5.453	0
5.469	0
5.491	0
5.52	0
5.534	0
5.545	0
5.548	0
5.559	0
5.57	0
5.601	0
5.608	0
5.622	0
5.635	0
5.654	0
5.669	0
5.674	0
5.69	0
5.703	0
5.717	0
5.731	0
5.738	0
5.743	0
5.751	0
5.758	0
5.781	0
5.787	0
5.794	0
5.807	0
5.816	0
5.819	0
5.829	0
5.834	0
5.843	0
5.854	0
5.873	0
5.878	0
5.897	0
5.907	0
5.917	0
5.926	0
5.943	0
5.952	0
5.965	0
5.973	0
5.98	0
5.993	0
6.016	0
6.025	0
6.032	0
6.045	0
6.067	0
6.084	0
6.105	0
6.149	0
6.163	0
6.173	0
6.184	0
6.19	0
6.206	0
6.227	0
6.238	0
6.253	0
6.264	0
6.276	0
6.285	0
6.306	0
6.311	0
6.32	0
6.328	0
6.331	0
6.34	0
6.348	0
6.361	0
6.367	0
6.413	0
6.433	0
6.446	0
6.452	0
6.459	0
6.467	0
6.476	0
6.487	0
6.488	0
6.498	0
6.524	0
6.543	0
6.576	0
6.593	0
6.611	0
6.63	0
6.641	0
6.657	0
6.668	0
6.678	0
6.706	0
6.731	0
6.754	0
6.772	0
6.789	0
6.833	0
6.844	0
6.851	0
6.86	0
6.863	0
6.875	0
6.886	0
6.899	0
6.914	0
6.925	0
6.946	0
6.952	0
6.959	0
6.97	0
6.982	0
6.992	0
7.012	0
7.024	0
7.029	0
7.037	0
7.046	0
7.059	0
7.066	0
7.087	0
7.093	0
7.103	0
7.108	0
7.124	0
7.139	0
7.148	0
7.159	0
7.177	0
7.181	0
7.195	0
7.202	0
7.206	0
7.236	0
7.259	0
7.262	0
7.274	0
7.297	0
7.302	0
7.31	0
7.32	0
7.336	0
7.353	0
7.365	0
7.396	0
7.419	0
7.427	0
7.437	0
7.453	0
7.468	0
7.471	0
7.486	0
7.511	0
7.514	0
7.523	0
7.537	0
7.561	0
7.584	0
7.599	0
7.612	0
7.618	0
7.624	0
7.628	0
7.634	0
7.654	0
7.676	0
7.691	0
7.711	0
7.715	0
7.731	0
7.754	0
7.758	0
7.764	0
7.78	0
7.795	0
7.815	0
7.816	0
7.826	0
7.851	0
7.858	0
7.875	0
7.883	0
7.894	0
7.9	0
7.909	0
7.933	0
7.94	0
7.949	0
7.954	0
7.96	0
7.964	0
7.971	0
7.981	0
7.988	0
8.002	0
8.01	0
8.014	0
8.024	0
8.041	0
8.052	0
8.066	0
8.069	0
8.074	0
8.095	0
8.11	0
8.119	0
8.14	0
8.148	0
8.169	0
8.174	0
8.182	0
8.189	0
8.209	0
8.216	0
8.244	0
8.255	0
8.269	0
8.298	0
8.307	0
8.318	0
8.324	0
8.336	0
8.34	0
8.352	0
8.365	0
8.374	0
8.384	0
8.396	0
8.404	0
8.41	0
8.425	0
8.442	0
8.447	0
8.465	0
8.478	0
8.482	0
8.488	0
8.493	0
8.502	0
8.511	0
8.519	0
8.536	0
8.538	0
8.555	0
8.574	0
8.586	0
8.606	0
8.614	0
8.629	0
8.643	0
8.664	0
8.674	0
8.693	0
8.711	0
8.725	0
8.736	0
8.744	0
8.755	0
8.78	0
8.783	0
8.791	0
8.807	0
8.822	0
8.841	0
8.855	0
8.872	0
8.877	0
8.892	0
8.909	0
8.927	0
8.932	0
8.94	0
8.961	0
8.967	0
8.971	0
8.977	0
8.989	0
9.001	0
9.018	0
9.035	0
9.056	0
9.064	0
9.079	0
9.086	0
9.094	0
9.108	0
9.131	0
9.141	0
9.165	0
9.185	0
9.197	0
9.219	0
9.237	0
9.245	0
9.257	0
9.268	0
9.288	0
9.298	0
9.301	0
9.313	0
9.326	0
9.336	0
9.344	0
9.352	0
9.378	0
9.384	0
9.392	0
9.395	0
9.398	0
9.415	0
9.42	0
9.433	0
9.45	0
9.467	0
9.486	0
9.498	0
9.509	0
9.529	0
9.544	0
9.558	0
9.568	0
9.578	0
9.598	0
9.611	0
9.619	0
9.634	0
9.642	0
9.653	0
9.669	0
9.682	0
9.686	0
9.697	0
9.708	0
9.719	0
9.727	0
9.742	0
9.752	0
9.761	0
9.784	0
9.806	0
9.828	0
9.838	0
9.844	0
9.857	0
9.872	0
9.881	0
9.891	0
9.898	0
9.913	0
9.928	0
9.942	0
9.961	0
9.976	0
9.985	0
9.992	0
10.013	0
10.021	0
10.022	0
10.042	0
10.05	0
10.07	0
10.077	0
10.085	0
10.087	0
10.094	0
10.098	0
10.116	0
10.144	0
10.149	0
10.168	0
10.182	0
10.187	0
10.198	0
10.205	0
10.215	0
10.221	0
10.234	0
10.246	0
10.264	0
10.279	0
10.286	0
10.293	0
10.303	0
10.31	0
10.325	0
10.348	0
10.356	0
10.364	0
10.374	0
10.376	0
10.39	0
10.396	0
10.41	0
10.421	0
10.436	0
10.451	0
10.457	0
10.471	0
10.477	0
10.492	0
10.501	0
10.504	0
10.516	0
10.52	0
10.526	0
10.536	0
10.549	0
10.56	0
10.569	0
10.582	0
10.589	0
10.596	0
10.611	0
10.622	0
10.653	0
10.666	0
10.669	0
10.679	0
10.682	0
10.69	0
10.704	0
10.724	0
10.747	0
10.762	0
10.771	0
10.781	0
10.786	0
10.793	0
10.8	0
10.811	0
10.819	0
10.832	0
10.851	0
10.859	0
10.881	0
10.884	0
10.891	0
10.897	0
10.919	0
10.933	0
10.941	0
10.945	0
10.952	0
10.969	0
10.98	0
10.988	0
11.012	0
11.021	0
11.033	0
11.041	0
11.068	0
11.082	0
11.099	0
11.101	0
11.111	0
11.122	0
11.146	0
11.155	0
11.164	0
11.176	0
11.191	0
11.204	0
11.209	0
11.222	0
11.236	0
11.239	0
11.253	0
11.272	0
11.29	0
11.292	0
11.302	0
11.317	0
11.331	0
11.336	0
11.376	0
11.387	0
11.394	0
11.404	0
11.425	0
11.432	0
11.455	0
11.462	0
11.475	0
11.477	0
11.489	0
11.504	0
11.518	0
11.525	0
11.536	0
11.546	0
11.554	0
11.564	0
11.592	0
11.605	0
11.625	0
11.64	0
11.647	0
11.656	0
11.666	0
11.681	0
11.693	0
11.705	0
11.71	0
11.718	0
11.72	0
11.731	0
11.748	0
11.754	0
11.783	0
11.786	0
11.791	0
11.8	0
11.814	0
11.825	0
11.833	0
11.842	0
11.846	0
11.866	0
11.893	0
11.901	0
11.919	0
11.943	0
11.953	0
11.96	0
11.973	0
11.987	0
11.993	0
12.013	0
12.02	0
12.029	0
12.034	0
12.041	0
12.051	0
12.066	0
12.075	0
12.086	0
12.091	0
12.11	0
12.125	0
12.134	0
12.138	0
12.14	0
12.142	0
12.149	0
12.165	0
12.169	0
12.189	0
12.197	0
12.212	0
12.215	0
12.223	0
12.227	0
12.236	0
12.252	0
12.272	0
12.28	0
12.29	0
12.316	0
12.323	0
12.336	0
12.346	0
12.349	0
12.362	0
12.371	0
12.384	0
12.402	0
12.407	0
12.422	0
12.429	0
12.442	0
12.456	0
12.46	0
12.482	0
12.492	0
12.501	0
12.514	0
12.53	0
12.536	0
12.539	0
12.544	0
12.561	0
12.574	0
12.577	0
12.579	0
12.594	0
12.625	0
12.629	0
12.641	0
12.648	0
12.669	0
12.674	0
12.697	0
12.716	0
12.728	0
12.749	0
12.772	0
12.782	0
12.794	0
12.8	0
12.82	0
12.833	0
12.843	0
12.857	0
12.868	0
12.887	0
12.893	0
12.904	0
12.914	0
12.929	0
12.934	0
12.956	0
12.958	0
12.978	0
12.987	0
13.002	0
13.013	0
13.03	0
13.041	0
13.06	0
13.096	0
13.102	0
13.106	0
13.12	0
13.133	0
13.146	0
13.155	0
13.159	0
13.167	0
13.173	0
13.176	0
13.18	0
13.189	0
13.198	0
13.209	0
13.212	0
13.223	0
13.235	0
13.248	0
13.251	0
13.259	0
13.265	0
13.287	0
13.294	0
13.302	0
13.312	0
13.321	0
13.326	0
13.337	0
13.347	0
13.352	0
13.366	0
13.388	0
13.394	0
13.4	0
13.426	0
13.434	0
13.45	0
13.463	0
13.474	0
13.488	0
13.492	0
13.507	0
13.516	0
13.531	0
13.535	0
13.545	0
13.57	0
13.573	0
13.589	0
13.607	0
13.615	0
13.632	0
13.646	0
13.657	0
13.672	0
13.691	0
13.698	0
13.701	0
13.722	0
13.731	0
13.737	0
13.741	0
13.747	0
13.754	0
13.76	0
13.77	0
13.783	0
13.791	0
13.801	0
13.805	0
13.823	0
13.842	0
13.844	0
13.849	0
13.864	0
13.884	0
13.889	0
13.894	0
13.904	0
13.917	0
13.924	0
13.944	0
13.954	0
13.97	0
13.984	0
13.993	0
14.003	0
14.01	0
14.018	0
14.025	0
14.039	0
14.05	0
14.059	0
14.072	0
14.075	0
14.089	0
14.1	0
14.108	0
14.113	0
14.118	0
14.128	0
14.141	0
14.152	0
14.161	0
14.173	0
14.183	0
14.194	0
14.205	0
14.216	0
14.237	0
14.254	0
14.257	0
14.26	0
14.274	0
14.281	0
14.294	0
14.303	0
14.337	0
14.346	0
14.355	0
14.365	0
14.375	0
14.384	0
14.4	0
14.418	0
14.432	0
14.439	0
14.45	0
14.469	0
14.472	0
14.482	0
14.499	0
14.502	0
14.513	0
14.521	0
14.527	0
14.538	0
14.542	0
14.562	0
14.574	0
14.581	0
14.599	0
14.608	0
14.613	0
14.619	0
14.626	0
14.647	0
14.658	0
14.665	0
14.685	0
14.692	0
14.701	0
14.712	0
14.717	0
14.72	0
14.728	0
14.734	0
14.74	0
14.749	0
14.757	0
14.769	0
14.778	0
14.783	0
14.809	0
14.825	0
14.83	0
14.851	0
14.87	0
14.884	0
14.891	0
14.901	0
14.911	0
14.926	0
14.944	0
14.955	0
14.964	0
14.974	0
14.981	0
14.984	0
15.	0
15.02	0
15.029	0
15.04	0
15.049	0
15.059	0
15.076	0
15.095	0
15.099	0
15.111	0
15.127	0
15.141	0
15.15	0
15.158	0
15.163	0
15.172	0
15.179	0
15.191	0
15.205	0
15.223	0
15.238	0
15.251	0
15.267	0
15.284	0
15.295	0
15.312	0
15.318	0
15.328	0
15.334	0
15.342	0
15.378	0
15.388	0
15.408	0
15.428	0
15.441	0
15.452	0
15.464	0
15.47	0
15.494	0
15.505	0
15.516	0
15.524	0
15.545	0
15.559	0
15.576	0
15.587	0
15.591	0
15.598	0
15.612	0
15.632	0
15.647	0
15.654	0
15.664	0
15.672	0
15.678	0
15.684	0
15.694	0
15.706	0
15.72	0
15.724	0
15.729	0
15.732	0
15.737	0
15.744	0
15.754	0
15.757	0
15.765	0
15.779	0
15.794	0
15.803	0
15.807	0
15.816	0
15.826	0
15.852	0
15.865	0
15.884	0
15.892	0
15.897	0
15.913	0
15.921	0
15.937	0
15.95	0
15.968	0
15.979	0
15.985	0
15.999	0
16.003	0
16.009	0
16.014	0
16.026	0
16.041	0
16.054	0
16.069	0
16.076	0
16.084	0
16.097	0
16.108	0
16.117	0
16.124	0
16.129	0
16.134	0
16.152	0
16.166	0
16.174	0
16.186	0
16.203	0
16.207	0
16.221	0
16.232	0
16.25	0
16.254	0
16.268	0
16.277	0
16.295	0
16.301	0
16.306	0
16.317	0
16.329	0
16.344	0
16.357	0
16.37	0
16.385	0
16.397	0
16.405	0
16.413	0
16.418	0
16.428	0
16.447	0
16.449	0
16.451	0
16.465	0
16.481	0
16.5	0
16.511	0
16.53	0
16.549	0
16.572	0
16.603	0
16.609	0
16.626	0
16.635	0
16.647	0
16.665	0
16.668	0
16.684	0
16.696	0
16.7	0
16.705	0
16.722	0
16.735	0
16.746	0
16.752	0
16.775	0
16.78	0
16.8	0
16.829	0
16.836	0
16.846	0
16.852	0
16.874	0
16.895	0
16.899	0
16.904	0
16.916	0
16.932	0
16.953	0
16.966	0
16.984	0
16.985	0
16.992	0
17.005	0
17.02	0
17.036	0
17.043	0
17.055	0
17.063	0
17.082	0
17.087	0
17.098	0
17.106	0
17.125	0
17.13	0
17.147	0
17.165	0
17.172	0
17.176	0
17.195	0
17.202	0
17.208	0
17.222	0
17.234	0
17.239	0
17.257	0
17.267	0
17.278	0
17.287	0
17.311	0
17.332	0
17.34	0
17.349	0
17.356	0
17.368	0
17.391	0
17.398	0
17.406	0
17.408	0
17.417	0
17.42	0
17.431	0
17.434	0
17.444	0
17.447	0
17.473	0
17.493	0
17.505	0
17.521	0
17.531	0
17.546	0
17.561	0
17.57	0
17.579	0
17.599	0
17.601	0
17.611	0
17.622	0
17.636	0
17.644	0
17.649	0
17.653	0
17.667	0
17.681	0
17.707	0
17.722	0
17.73	0
17.747	0
17.751	0
17.768	0
17.782	0
17.785	0
17.791	0
17.805	0
17.815	0
17.819	0
17.833	0
17.837	0
17.85	0
17.868	0
17.883	0
17.891	0
17.899	0
17.918	0
17.925	0
17.934	0
17.954	0
17.961	0
17.972	0
17.986	0
18.003	0
18.011	0
18.037	0
18.05	0
18.058	0
18.072	0
18.081	0
18.092	0
18.105	0
18.117	0
18.123	0
18.13	0
18.139	0
18.151	0
18.166	0
18.168	0
18.168	0
18.179	0
18.192	0
18.205	0
18.214	0
18.218	0
18.226	0
18.248	0
18.268	0
18.277	0
18.291	0
18.302	0
18.306	0
18.312	0
18.321	0
18.34	0
18.349	0
18.362	0
18.372	0
18.385	0
18.4	0
18.42	0
18.425	0
18.43	0
18.445	0
18.449	0
18.456	0
18.478	0
18.482	0
18.485	0
18.501	0
18.506	0
18.516	0
18.526	0
18.547	0
18.552	0
18.554	0
18.583	0
18.59	0
18.605	0
18.612	0
18.619	0
18.626	0
18.644	0
18.651	0
18.67	0
18.679	0
18.69	0
18.706	0
18.723	0
18.725	0
18.74	0
18.753	0
18.761	0
18.768	0
18.783	0
18.792	0
18.808	0
18.819	0
18.833	0
18.851	0
18.858	0
18.865	0
18.867	0
18.881	0
18.895	0
18.903	0
18.919	0
18.936	0
18.947	0
18.954	0
18.964	0
18.976	0
18.978	0
18.985	0
18.998	0
19.01	0
19.022	0
19.037	0
19.047	0
19.057	0
19.068	0
19.078	0
19.086	0
19.11	0
19.117	0
19.129	0
19.134	0
19.14	0
19.153	0
19.164	0
19.184	0
19.19	0
19.202	0
19.208	0
19.22	0
19.245	0
19.249	0
19.253	0
19.265	0
19.283	0
19.297	0
19.311	0
19.316	0
19.341	0
19.342	0
19.362	0
19.369	0
19.378	0
19.381	0
19.397	0
19.41	0
19.422	0
19.433	0
19.436	0
19.438	0
19.449	0
19.456	0
19.469	0
19.48	0
19.481	0
19.496	0
19.502	0
19.511	0
19.529	0
19.547	0
19.555	0
19.573	0
19.576	0
19.587	0
19.596	0
19.605	0
19.611	0
19.632	0
19.637	0
19.656	0
19.663	0
19.676	0
19.681	0
19.699	0
19.701	0
19.713	0
19.715	0
19.723	0
19.731	0
19.736	0
19.745	0
19.751	0
19.763	0
19.767	0
19.78	0
19.799	0
19.806	0
19.817	0
19.829	0
19.844	0
19.847	0
19.857	0
19.867	0
19.872	0
19.885	0
19.897	0
19.905	0
19.914	0
19.927	0
19.936	0
19.952	0
19.962	0
19.969	0
19.982	0
19.989	0
20.001	0
20.007	0
20.023	0
20.032	0
20.056	0
20.069	0
20.083	0
20.098	0
20.114	0
20.13	0
20.141	0
20.156	0
20.165	0
20.169	0
20.184	0
20.19	0
20.205	0
20.225	0
20.246	0
20.255	0
20.263	0
20.279	0
20.284	0
20.317	0
20.331	0
20.354	0
20.356	0
20.368	0
20.375	0
20.389	0
20.393	0
20.399	0
20.403	0
20.429	0
20.441	0
20.447	0
20.466	0
20.483	0
20.497	0
20.502	0
20.515	0
20.525	0
20.53	0
20.54	0
20.555	0
20.588	0
20.605	0
20.615	0
20.623	0
20.63	0
20.633	0
20.637	0
20.649	0
20.655	0
20.666	0
20.672	0
20.678	0
20.691	0
20.706	0
20.726	0
20.735	0
20.738	0
20.75	0
20.761	0
20.769	0
20.781	0
20.788	0
20.799	0
20.809	0
20.822	0
20.834	0
20.851	0
20.86	0
20.878	0
20.883	0
20.901	0
20.907	0
20.919	0
20.927	0
20.937	0
20.948	0
20.956	0
20.962	0
20.978	0
21.	0
21.011	0
21.024	0
21.033	0
21.04	0
21.051	0
21.058	0
21.067	0
21.08	0
21.09	0
21.1	0
21.111	0
21.119	0
21.15	0
21.162	0
21.172	0
21.191	0
21.195	0
21.206	0
21.212	0
21.229	0
21.237	0
21.253	0
21.259	0
21.268	0
21.276	0
21.292	0
21.302	0
21.31	0
21.326	0
21.339	0
21.355	0
21.379	0
21.388	0
21.396	0
21.408	0
21.411	0
21.424	0
21.439	0
21.448	0
21.465	0
21.472	0
21.482	0
21.488	0
21.497	0
21.514	0
21.528	0
21.535	0
21.54	0
21.549	0
21.562	0
21.567	0
21.579	0
21.59	0
21.601	0
21.622	0
21.632	0
21.65	0
21.666	0
21.679	0
21.688	0
21.69	0
21.714	0
21.722	0
21.734	0
21.739	0
21.746	0
21.753	0
21.766	0
21.786	0
21.795	0
21.823	0
21.853	0
21.873	0
21.883	0
21.895	0
21.904	0
21.916	0
21.937	0
21.953	0
21.972	0
21.986	0
21.997	0
22.001	0
22.005	0
22.013	0
22.032	0
22.037	0
22.048	0
22.056	0
22.058	0
22.069	0
22.082	0
22.099	0
22.106	0
22.112	0
22.135	0
22.143	0
22.162	0
22.164	0
22.168	0
22.171	0
22.179	0
22.188	0
22.19	0
22.202	0
22.224	0
22.233	0
22.244	0
22.251	0
22.266	0
22.286	0
22.315	0
22.321	0
22.334	0
22.336	0
22.352	0
22.355	0
22.381	0
22.392	0
22.405	0
22.412	0
22.417	0
22.428	0
22.436	0
22.458	0
22.469	0
22.478	0
22.486	0
22.499	0
22.508	0
22.51	0
22.524	0
22.532	0
22.536	0
22.542	0
22.552	0
22.564	0
22.565	0
22.58	0
22.595	0
22.604	0
22.616	0
22.634	0
22.644	0
22.658	0
22.675	0
22.68	0
22.691	0
22.704	0
22.718	0
22.726	0
22.733	0
22.745	0
22.764	0
22.77	0
22.782	0
22.789	0
22.791	0
22.804	0
22.822	0
22.835	0
22.848	0
22.876	0
22.889	0
22.891	0
22.906	0
22.912	0
22.94	0
22.96	0
22.966	0
22.983	0
22.992	0
23.005	0
23.008	0
23.023	0
23.033	0
23.04	0
23.054	0
23.071	0
23.086	0
23.091	0
23.105	0
23.113	0
23.122	0
23.126	0
23.133	0
23.143	0
23.153	0
23.172	0
23.192	0
23.206	0
23.221	0
23.228	0
23.25	0
23.265	0
23.289	0
23.306	0
23.313	0
23.319	0
23.331	0
23.344	0
23.363	0
23.368	0
23.378	0
23.391	0
23.399	0
23.41	0
23.433	0
23.435	0
23.444	0
23.448	0
23.461	0
23.466	0
23.476	0
23.489	0
23.493	0
23.503	0
23.509	0
23.523	0
23.529	0
23.54	0
23.571	0
23.577	0
23.612	0
23.619	0
23.621	0
23.637	0
23.643	0
23.659	0
23.678	0
23.685	0
23.693	0
23.704	0
23.718	0
23.723	0
23.727	0
23.733	0
23.739	0
23.741	0
23.77	0
23.783	0
23.793	0
23.805	0
23.836	0
23.85	0
23.86	0
23.87	0
23.888	0
23.9	0
23.906	0
23.917	0
23.919	0
23.925	0
23.932	0
23.937	0
23.947	0
23.96	0
23.969	0
23.977	0
23.991	0
24.003	0
24.007	0
24.028	0
24.033	0
24.041	0
24.059	0
24.072	0
24.075	0
24.077	0
24.081	0
24.09	0
24.1	0
24.105	0
24.116	0
24.13	0
24.137	0
24.147	0
24.158	0
24.171	0
24.178	0
24.188	0
24.203	0
24.21	0
24.215	0
24.228	0
24.246	0
24.25	0
24.266	0
24.278	0
24.287	0
24.299	0
24.312	0
24.317	0
24.328	0
24.336	0
24.348	0
24.36	0
24.367	0
24.376	0
24.383	0
24.406	0
24.427	0
24.433	0
24.439	0
24.451	0
24.466	0
24.471	0
24.493	0
24.511	0
24.525	0
24.542	0
24.544	0
24.551	0
24.553	0
24.574	0
24.586	0
24.592	0
24.627	0
24.634	0
24.64	0
24.645	0
24.654	0
24.662	0
24.669	0
24.675	0
24.682	0
24.695	0
24.71	0
24.713	0
24.725	0
24.729	0
24.738	0
24.753	0
24.78	0
24.798	0
24.799	0
24.806	0
24.816	0
24.831	0
24.855	0
24.864	0
24.868	0
24.876	0
24.892	0
24.907	0
24.918	0
24.932	0
24.941	0
24.953	0
24.982	0
24.99	0
24.995	0
25.002	0
25.015	0
25.027	0
25.044	0
25.048	0
25.065	0
25.074	0
25.077	0
25.087	0
25.099	0
25.107	0
25.119	0
25.128	0
25.144	0
25.157	0
25.167	0
25.18	0
25.188	0
25.198	0
25.2	0
25.207	0
25.212	0
25.22	0
25.228	0
25.237	0
25.245	0
25.249	0
25.254	0
25.273	0
25.291	0
25.297	0
25.315	0
25.321	0
25.328	0
25.347	0
25.374	0
25.386	0
25.402	0
25.409	0
25.42	0
25.421	0
25.427	0
25.437	0
25.448	0
25.456	0
25.473	0
25.485	0
25.492	0
25.501	0
25.519	0
25.529	0
25.546	0
25.548	0
25.554	0
25.568	0
25.571	0
25.578	0
25.592	0
25.601	0
25.607	0
25.611	0
25.636	0
25.653	0
25.659	0
25.681	0
25.691	0
25.723	0
25.74	0
25.748	0
25.76	0
25.774	0
25.782	0
25.799	0
25.807	0
25.826	0
25.837	0
25.861	0
25.87	0
25.877	0
25.893	0
25.898	0
25.902	0
25.908	0
25.915	0
25.954	0
25.977	0
25.987	0
25.992	0
26.	0
26.015	0
26.028	0
26.045	0
26.051	0
26.059	0
26.072	0
26.093	0
26.109	0
26.119	0
26.126	0
26.127	0
26.137	0
26.152	0
26.169	0
26.183	0
26.193	0
26.209	0
26.225	0
26.246	0
26.254	0
26.261	0
26.263	0
26.276	0
26.286	0
26.298	0
26.301	0
26.317	0
26.32	0
26.326	0
26.337	0
26.354	0
26.357	0
26.368	0
26.381	0
26.393	0
26.405	0
26.433	0
26.448	0
26.456	0
26.459	0
26.469	0
26.483	0
26.485	0
26.505	0
26.512	0
26.52	0
26.522	0
26.527	0
26.532	0
26.543	0
26.554	0
26.559	0
26.575	0
26.586	0
26.597	0
26.603	0
26.608	0
26.627	0
26.633	0
26.64	0
26.674	0
26.689	0
26.696	0
26.716	0
26.726	0
26.739	0
26.748	0
26.764	0
26.77	0
26.792	0
26.803	0
26.817	0
26.824	0
26.838	0
26.847	0
26.858	0
26.861	0
26.869	0
26.876	0
26.887	0
26.913	0
26.915	0
26.942	0
26.953	0
26.96	0
26.969	0
26.98	0
26.99	0
26.995	0
26.999	0
27.004	0
27.022	0
27.034	0
27.058	0
27.069	0
27.076	0
27.089	0
27.106	0
27.113	0
27.118	0
27.123	0
27.138	0
27.14	0
27.147	0
27.154	0
27.158	0
27.166	0
27.189	0
27.194	0
27.205	0
27.22	0
27.231	0
27.236	0
27.242	0
27.247	0
27.252	0
27.269	0
27.279	0
27.286	0
27.295	0
27.305	0
27.312	0
27.321	0
27.337	0
27.353	0
27.372	0
27.389	0
27.397	0
27.403	0
27.413	0
27.431	0
27.438	0
27.449	0
27.462	0
27.469	0
27.475	0
27.482	0
27.494	0
27.508	0
27.523	0
27.53	0
27.553	0
27.554	0
27.565	0
27.572	0
27.577	0
27.593	0
27.619	0
27.628	0
27.634	0
27.64	0
27.647	0
27.655	0
27.656	0
27.664	0
27.673	0
27.684	0
27.69	0
27.707	0
27.716	0
27.723	0
27.728	0
27.738	0
27.748	0
27.758	0
27.765	0
27.77	0
27.775	0
27.781	0
27.787	0
27.795	0
27.803	0
27.811	0
27.821	0
27.841	0
27.849	0
27.864	0
27.874	0
27.882	0
27.893	0
27.899	0
27.909	0
27.914	0
27.922	0
27.946	0
27.956	0
27.966	0
27.975	0
27.989	0
27.993	0
27.998	0
28.01	0
28.019	0
28.027	0
28.036	0
28.048	0
28.071	0
28.078	0
28.094	0
28.111	0
28.127	0
28.136	0
28.139	0
28.15	0
28.163	0
28.179	0
28.191	0
28.201	0
28.202	0
28.216	0
28.223	0
28.23	0
28.239	0
28.253	0
28.259	0
28.272	0
28.284	0
28.293	0
28.302	0
28.311	0
28.334	0
28.346	0
28.366	0
28.371	0
28.386	0
28.4	0
28.41	0
28.416	0
28.424	0
28.442	0
28.451	0
28.462	0
28.476	0
28.485	0
28.5	0
28.507	0
28.518	0
28.522	0
28.54	0
28.557	0
28.569	0
28.582	0
28.597	0
28.611	0
28.62	0
28.625	0
28.642	0
28.646	0
28.665	0
28.684	0
28.693	0
28.701	0
28.711	0
28.717	0
28.728	0
28.735	0
28.747	0
28.751	0
28.762	0
28.772	0
28.778	0
28.785	0
28.794	0
28.814	0
28.826	0
28.829	0
28.835	0
28.842	0
28.851	0
28.862	0
28.866	0
28.876	0
28.89	0
28.903	0
28.912	0
28.932	0
28.938	0
28.942	0
28.944	0
28.95	0
28.959	0
28.971	0
28.978	0
28.993	0
29.017	0
29.024	0
29.029	0
29.044	0
29.059	0
29.069	0
29.079	0
29.091	0
29.114	0
29.118	0
29.125	0
29.146	0
29.152	0
29.166	0
29.17	0
29.173	0
29.177	0
29.186	0
29.196	0
29.21	0
29.227	0
29.241	0
29.249	0
29.259	0
29.268	0
29.286	0
29.291	0
29.306	0
29.315	0
29.338	0
29.346	0
29.354	0
29.36	0
29.363	0
29.374	0
29.385	0
29.4	0
29.419	0
29.432	0
29.439	0
29.448	0
29.46	0
29.463	0
29.472	0
29.483	0
29.491	0
29.502	0
29.528	0
29.542	0
29.549	0
29.554	0
29.57	0
29.579	0
29.597	0
29.6	0
29.61	0
29.623	0
29.643	0
29.648	0
29.665	0
29.67	0
29.68	0
29.693	0
29.706	0
29.719	0
29.732	0
29.743	0
29.746	0
29.751	0
29.758	0
29.775	0
29.781	0
29.793	0
29.804	0
29.827	0
29.838	0
29.85	0
29.877	0
29.891	0
29.901	0
29.904	0
29.911	0
29.925	0
29.937	0
29.96	0
29.968	0
29.971	0
29.981	0
29.983	0
29.994	0
30.012	0
30.015	0
30.027	0
30.032	0
30.038	0
30.05	0
30.067	0
30.077	0
30.082	0
30.106	0
30.115	0
30.122	0
30.127	0
30.138	0
30.155	0
30.171	0
30.178	0
30.18	0
30.191	0
30.201	0
30.207	0
30.21	0
30.222	0
30.234	0
30.243	0
30.257	0
30.266	0
30.274	0
30.28	0
30.297	0
30.317	0
30.333	0
30.339	0
30.348	0
30.357	0
30.376	0
30.382	0
30.392	0
30.399	0
30.408	0
30.432	0
30.452	0
30.462	0
30.475	0
30.483	0
30.488	0
30.505	0
30.507	0
30.519	0
30.533	0
30.547	0
30.551	0
30.584	0
30.591	0
30.604	0
30.615	0
30.622	0
30.64	0
30.652	0
30.654	0
30.66	0
30.665	0
30.679	0
30.692	0
30.702	0
30.708	0
30.72	0
30.732	0
30.736	0
30.741	0
30.756	0
30.769	0
30.784	0
30.791	0
30.808	0
30.814	0
30.825	0
30.832	0
30.843	0
30.861	0
30.891	0
30.904	0
30.914	0
30.928	0
30.938	0
30.948	0
30.96	0
30.973	0
30.982	0
30.994	0
31.019	0
31.029	0
31.044	0
31.047	0
31.057	0
31.063	0
31.07	0
31.09	0
31.095	0
31.1	0
31.11	0
31.113	0
31.126	0
31.137	0
31.143	0
31.164	0
31.169	0
31.177	0
31.182	0
31.197	0
31.213	0
31.247	0
31.259	0
31.265	0
31.266	0
31.289	0
31.303	0
31.312	0
31.325	0
31.347	0
31.359	0
31.385	0
31.397	0
31.41	0
31.419	0
31.428	0
31.441	0
31.452	0
31.459	0
31.463	0
31.47	0
31.489	0
31.498	0
31.521	0
31.531	0
31.55	0
31.558	0
31.568	0
31.568	0
31.573	0
31.578	0
31.589	0
31.596	0
31.602	0
31.606	0
31.615	0
31.626	0
31.642	0
31.659	0
31.665	0
31.673	0
31.684	0
31.699	0
31.705	0
31.718	0
31.725	0
31.729	0
31.735	0
31.742	0
31.75	0
31.753	0
31.76	0
31.767	0
31.77	0
31.777	0
31.784	0
31.787	0
31.793	0
31.799	0
31.818	0
31.834	0
31.86	0
31.866	0
31.876	0
31.886	0
31.905	0
31.912	0
31.921	0
31.936	0
31.948	0
31.951	0
31.97	0
31.98	0
31.983	0
32.003	0
32.011	0
32.026	0
32.029	0
32.039	0
32.05	0
32.062	0
32.072	0
32.084	0
32.086	0
32.093	0
32.1	0
32.117	0
32.129	0
32.136	0
32.141	0
32.157	0
32.169	0
32.174	0
32.185	0
32.188	0
32.196	0
32.207	0
32.228	0
32.24	0
32.246	0
32.253	0
32.273	0
32.28	0
32.288	0
32.309	0
32.316	0
32.321	0
32.33	0
32.341	0
32.347	0
32.35	0
32.366	0
32.377	0
32.385	0
32.391	0
32.399	0
32.417	0
32.424	0
32.442	0
32.448	0
32.461	0
32.464	0
32.469	0
32.482	0
32.49	0
32.503	0
32.51	0
32.513	0
32.528	0
32.53	0
32.554	0
32.56	0
32.566	0
32.588	0
32.594	0
32.604	0
32.628	0
32.636	0
32.639	0
32.656	0
32.667	0
32.675	0
32.691	0
32.707	0
32.733	0
32.74	0
32.751	0
32.76	0
32.772	0
32.781	0
32.797	0
32.8	0
32.831	0
32.839	0
32.851	0
32.861	0
32.872	0
32.879	0
32.893	0
32.905	0
32.915	0
32.937	0
32.949	0
32.963	0
32.992	0
33.006	0
33.029	0
33.038	0
33.051	0
33.065	0
33.073	0
33.078	0
33.084	0
33.099	0
33.105	0
33.11	0
33.12	0
33.129	0
33.139	0
33.144	0
33.152	0
33.16	0
33.164	0
33.172	0
33.175	0
33.179	0
33.184	0
33.192	0
33.215	0
33.233	0
33.251	0
33.255	0
33.262	0
33.272	0
33.278	0
33.293	0
33.303	0
33.311	0
33.318	0
33.323	0
33.329	0
33.34	0
33.35	0
33.36	0
33.368	0
33.373	0
33.384	0
33.387	0
33.395	0
33.404	0
33.419	0
33.43	0
33.442	0
33.451	0
33.465	0
33.476	0
33.481	0
33.49	0
33.511	0
33.518	0
33.533	0
33.536	0
33.544	0
33.552	0
33.568	0
33.581	0
33.595	0
33.601	0
33.607	0
33.618	0
33.629	0
33.64	0
33.644	0
33.648	0
33.653	0
33.659	0
33.666	0
33.673	0
33.686	0
33.692	0
33.702	0
33.708	0
33.72	0
33.724	0
33.738	0
33.751	0
33.763	0
33.781	0
33.784	0
33.795	0
33.808	0
33.814	0
33.819	0
33.84	0
33.854	0
33.868	0
33.878	0
33.881	0
33.889	0
33.899	0
33.901	0
33.916	0
33.922	0
33.928	0
33.944	0
33.953	0
33.964	0
33.974	0
33.983	0
33.987	0
33.993	0
34.004	0
34.009	0
34.014	0
34.022	0
34.033	0
34.056	0
34.068	0
34.083	0
34.093	0
34.099	0
34.112	0
34.124	0
34.14	0
34.15	0
34.162	0
34.17	0
34.179	0
34.2	0
34.222	0
34.25	0
34.272	0
34.288	0
34.302	0
34.314	0
34.321	0
34.331	0
34.339	0
34.344	0
34.349	0
34.37	0
34.383	0
34.394	0
34.399	0
34.415	0
34.424	0
34.437	0
34.441	0
34.451	0
34.461	0
34.475	0
34.494	0
34.528	0
34.541	0
34.548	0
34.556	0
34.566	0
34.568	0
34.588	0
34.595	0
34.604	0
34.617	0
34.625	0
34.627	0
34.638	0
34.646	0
34.656	0
34.665	0
34.67	0
34.692	0
34.695	0
34.71	0
34.722	0
34.744	0
34.757	0
34.767	0
34.784	0
34.791	0
34.807	0
34.809	0
34.817	0
34.835	0
34.836	0
34.845	0
34.848	0
34.854	0
34.864	0
34.883	0
34.904	0
34.908	0
34.929	0
34.938	0
34.944	0
34.952	0
34.964	0
34.968	0
34.977	0
34.988	0
34.996	0
35.007	0
35.019	0
35.031	0
35.041	0
35.049	0
35.058	0
35.071	0
35.087	0
35.089	0
35.098	0
35.111	0
35.124	0
35.13	0
35.138	0
35.151	0
35.163	0
35.172	0
35.178	0
35.183	0
35.195	0
35.203	0
35.208	0
35.227	0
35.238	0
35.243	0
35.253	0
35.27	0
35.28	0
35.294	0
35.31	0
35.319	0
35.328	0
35.346	0
35.35	0
35.368	0
35.371	0
35.385	0
35.411	0
35.423	0
35.447	0
35.473	0
35.478	0
35.49	0
35.506	0
35.521	0
35.537	0
35.55	0
35.565	0
35.572	0
35.59	0
35.598	0
35.601	0
35.608	0
35.623	0
35.628	0
35.644	0
35.66	0
35.666	0
35.669	0
35.681	0
35.7	0
35.704	0
35.727	0
35.748	0
35.778	0
35.791	0
35.813	0
35.82	0
35.829	0
35.836	0
35.845	0
35.864	0
35.873	0
35.892	0
35.907	0
35.92	0
35.931	0
35.944	0
35.948	0
35.962	0
35.97	0
35.988	0
35.997	0
36.001	0
36.017	0
36.034	0
36.044	0
36.053	0
36.081	0
36.097	0
36.108	0
36.114	0
36.122	0
36.128	0
36.149	0
36.152	0
36.163	0
36.17	0
36.182	0
36.205	0
36.216	0
36.223	0
36.228	0
36.24	0
36.256	0
36.265	0
36.273	0
36.29	0
36.307	0
36.314	0
36.325	0
36.343	0
36.346	0
36.349	0
36.355	0
36.362	0
36.377	0
36.389	0
36.397	0
36.409	0
36.412	0
36.423	0
36.438	0
36.446	0
36.475	0
36.489	0
36.53	0
36.557	0
36.563	0
36.572	0
36.591	0
36.597	0
36.6	0
36.609	0
36.613	0
36.619	0
36.634	0
36.649	0
36.664	0
36.677	0
36.683	0
36.687	0
36.693	0
36.703	0
36.712	0
36.726	0
36.739	0
36.75	0
36.76	0
36.767	0
36.774	0
36.782	0
36.785	0
36.79	0
36.814	0
36.819	0
36.83	0
36.858	0
36.87	0
36.871	0
36.88	0
36.882	0
36.898	0
36.904	0
36.911	0
36.922	0
36.928	0
36.931	0
36.937	0
36.943	0
36.956	0
36.97	0
36.978	0
36.98	0
36.997	0
37.013	0
37.016	0
37.029	0
37.035	0
37.052	0
37.057	0
37.073	0
37.081	0
37.09	0
37.095	0
37.102	0
37.116	0
37.121	0
37.13	0
37.134	0
37.147	0
37.165	0
37.181	0
37.188	0
37.202	0
37.213	0
37.233	0
37.24	0
37.242	0
37.248	0
37.257	0
37.261	0
37.267	0
37.288	0
37.311	0
37.321	0
37.33	0
37.354	0
37.362	0
37.375	0
37.386	0
37.396	0
37.409	0
37.415	0
37.436	0
37.447	0
37.454	0
37.464	0
37.476	0
37.486	0
37.493	0
37.501	0
37.509	0
37.518	0
37.525	0
37.535	0
37.541	0
37.553	0
37.555	0
37.566	0
37.587	0
37.604	0
37.61	0
37.629	0
37.638	0
37.651	0
37.654	0
37.664	0
37.669	0
37.686	0
37.7	0
37.705	0
37.713	0
37.72	0
37.733	0
37.746	0
37.754	0
37.761	0
37.769	0
37.779	0
37.793	0
37.812	0
37.819	0
37.822	0
37.832	0
37.859	0
37.877	0
37.886	0
37.903	0
37.91	0
37.917	0
37.918	0
37.939	0
37.949	0
37.971	0
37.978	0
37.984	0
37.99	0
38.004	0
38.011	0
38.021	0
38.031	0
38.04	0
38.046	0
38.061	0
38.092	0
38.1	0
38.105	0
38.125	0
38.137	0
38.145	0
38.151	0
38.164	0
38.184	0
38.197	0
38.219	0
38.222	0
38.226	0
38.235	0
38.252	0
38.288	0
38.296	0
38.304	0
38.324	0
38.326	0
38.348	0
38.351	0
38.36	0
38.374	0
38.387	0
38.401	0
38.407	0
38.415	0
38.426	0
38.439	0
38.447	0
38.463	0
38.47	0
38.473	0
38.49	0
38.498	0
38.503	0
38.509	0
38.513	0
38.523	0
38.534	0
38.545	0
38.552	0
38.558	0
38.572	0
38.574	0
38.579	0
38.586	0
38.597	0
38.601	0
38.613	0
38.617	0
38.628	0
38.641	0
38.648	0
38.661	0
38.665	0
38.683	0
38.686	0
38.695	0
38.7	0
38.711	0
38.718	0
38.738	0
38.758	0
38.76	0
38.771	0
38.786	0
38.803	0
38.807	0
38.815	0
38.825	0
38.833	0
38.839	0
38.847	0
38.861	0
38.864	0
38.868	0
38.88	0
38.893	0
38.904	0
38.931	0
38.938	0
38.946	0
38.954	0
38.968	0
38.991	0
39.001	0
39.021	0
39.045	0
39.053	0
39.059	0
39.079	0
39.087	0
39.104	0
39.127	0
39.149	0
39.156	0
39.165	0
39.173	0
39.181	0
39.197	0
39.202	0
39.215	0
39.23	0
39.24	0
39.242	0
39.257	0
39.262	0
39.274	0
39.288	0
39.309	0
39.324	0
39.338	0
39.341	0
39.354	0
39.363	0
39.368	0
39.378	0
39.396	0
39.402	0
39.416	0
39.425	0
39.437	0
39.447	0
39.457	0
39.475	0
39.509	0
39.526	0
39.539	0
39.558	0
39.569	0
39.579	0
39.583	0
39.608	0
39.616	0
39.627	0
39.634	0
39.643	0
39.664	0
39.669	0
39.679	0
39.69	0
39.701	0
39.718	0
39.72	0
39.733	0
39.738	0
39.751	0
39.757	0
39.766	0
39.771	0
39.777	0
39.782	0
39.796	0
39.804	0
39.819	0
39.824	0
39.834	0
39.841	0
39.857	0
39.867	0
39.877	0
39.888	0
39.902	0
39.907	0
39.91	0
39.924	0
39.931	0
39.937	0
39.945	0
39.952	0
39.966	0
39.971	0
39.977	0
39.993	0
40.006	0
40.011	0
40.014	0
40.022	0
40.029	0
40.04	0
40.051	0
40.056	0
40.061	0
40.071	0
40.079	0
40.085	0
40.094	0
40.099	0
40.112	0
40.123	0
40.133	0
40.165	0
40.173	0
40.194	0
40.202	0
40.208	0
40.211	0
40.229	0
40.243	0
40.246	0
40.261	0
40.273	0
40.278	0
40.29	0
40.3	0
40.315	0
40.32	0
40.331	0
40.341	0
40.349	0
40.358	0
40.366	0
40.382	0
40.386	0
40.399	0
40.402	0
40.413	0
40.419	0
40.43	0
40.446	0
40.447	0
40.457	0
40.471	0
40.485	0
40.489	0
40.507	0
40.508	0
40.522	0
40.535	0
40.566	0
40.583	0
40.586	0
40.59	0
40.596	0
40.602	0
40.612	0
40.614	0
40.621	0
40.627	0
40.637	0
40.653	0
40.659	0
40.671	0
40.712	0
40.723	0
40.73	0
40.746	0
40.749	0
40.755	0
40.762	0
40.77	0
40.78	0
40.8	0
40.813	0
40.833	0
40.854	0
40.864	0
40.868	0
40.884	0
40.891	0
40.9	0
40.904	0
40.911	0
40.916	0
40.925	0
40.93	0
40.938	0
40.962	0
40.966	0
40.974	0
40.98	0
40.998	0
41.003	0
41.021	0
41.027	0
41.03	0
41.034	0
41.051	0
41.067	0
41.074	0
41.081	0
41.087	0
41.099	0
41.113	0
41.124	0
41.131	0
41.139	0
41.146	0
41.154	0
41.172	0
41.194	0
41.207	0
41.224	0
41.229	0
41.239	0
41.246	0
41.252	0
41.268	0
41.276	0
41.286	0
41.303	0
41.318	0
41.326	0
41.337	0
41.35	0
41.357	0
41.367	0
41.373	0
41.394	0
41.401	0
41.414	0
41.432	0
41.446	0
41.457	0
41.467	0
41.473	0
41.483	0
41.49	0
41.51	0
41.52	0
41.538	0
41.547	0
41.553	0
41.566	0
41.586	0
41.603	0
41.624	0
41.633	0
41.645	0
41.655	0
41.659	0
41.666	0
41.672	0
41.684	0
41.708	0
41.715	0
41.728	0
41.737	0
41.757	0
41.769	0
41.778	0
41.789	0
41.801	0
41.803	0
41.808	0
41.826	0
41.847	0
41.86	0
41.872	0
41.885	0
41.892	0
41.9	0
41.914	0
41.922	0
41.936	0
41.945	0
41.953	0
41.966	0
41.975	0
41.985	0
41.996	0
42.007	0
42.021	0
42.026	0
42.031	0
42.041	0
42.051	0
42.055	0
42.065	0
42.077	0
42.086	0
42.095	0
42.106	0
42.114	0
42.13	0
42.151	0
42.16	0
42.177	0
42.197	0
42.211	0
42.223	0
42.23	0
42.251	0
42.279	0
42.294	0
42.298	0
42.311	0
42.318	0
42.341	0
42.351	0
42.362	0
42.365	0
42.371	0
42.387	0
42.401	0
42.415	0
42.431	0
42.438	0
42.453	0
42.463	0
42.467	0
42.477	0
42.483	0
42.499	0
42.509	0
42.518	0
42.525	0
42.535	0
42.543	0
42.547	0
42.56	0
42.572	0
42.575	0
42.584	0
42.59	0
42.604	0
42.623	0
42.633	0
42.636	0
42.643	0
42.653	0
42.658	0
42.667	0
42.678	0
42.698	0
42.703	0
42.71	0
42.714	0
42.742	0
42.75	0
42.759	0
42.767	0
42.778	0
42.785	0
42.799	0
42.81	0
42.824	0
42.837	0
42.847	0
42.863	0
42.872	0
42.892	0
42.906	0
42.914	0
42.945	0
42.961	0
42.966	0
42.977	0
42.992	0
42.998	0
43.008	0
43.027	0
43.033	0
43.041	0
43.06	0
43.072	0
43.091	0
43.099	0
43.114	0
43.131	0
43.15	0
43.173	0
43.178	0
43.192	0
43.196	0
43.204	0
43.214	0
43.225	0
43.231	0
43.249	0
43.262	0
43.264	0
43.271	0
43.281	0
43.285	0
43.29	0
43.3	0
43.311	0
43.319	0
43.327	0
43.335	0
43.337	0
43.356	0
43.37	0
43.384	0
43.397	0
43.405	0
43.409	0
43.429	0
43.434	0
43.44	0
43.452	0
43.459	0
43.461	0
43.476	0
43.479	0
43.49	0
43.496	0
43.508	0
43.52	0
43.533	0
43.546	0
43.556	0
43.561	0
43.571	0
43.583	0
43.589	0
43.596	0
43.605	0
43.616	0
43.632	0
43.634	0
43.637	0
43.642	0
43.654	0
43.672	0
43.687	0
43.694	0
43.716	0
43.724	0
43.733	0
43.738	0
43.753	0
43.762	0
43.769	0
43.785	0
43.788	0
43.8	0
43.813	0
43.823	0
43.831	0
43.853	0
43.862	0
43.874	0
43.884	0
43.901	0
43.918	0
43.926	0
43.934	0
43.945	0
43.956	0
43.97	0
43.981	0
43.997	0
44.002	0
44.019	0
44.022	0
44.025	0
44.039	0
44.044	0
44.051	0
44.069	0
44.082	0
44.087	0
44.096	0
44.109	0
44.115	0
44.13	0
44.136	0
44.147	0
44.153	0
44.161	0
44.199	0
44.206	0
44.219	0
44.224	0
44.232	0
44.241	0
44.249	0
44.276	0
44.282	0
44.289	0
44.301	0
44.31	0
44.312	0
44.325	0
44.329	0
44.345	0
44.368	0
44.374	0
44.382	0
44.391	0
44.393	0
44.401	0
44.403	0
44.416	0
44.424	0
44.438	0
44.458	0
44.473	0
44.485	0
44.493	0
44.496	0
44.513	0
44.52	0
44.53	0
44.546	0
44.566	0
44.58	0
44.582	0
44.599	0
44.61	0
44.622	0
44.634	0
44.642	0
44.651	0
44.657	0
44.675	0
44.698	0
44.706	0
44.713	0
44.719	0
44.729	0
44.735	0
44.75	0
44.768	0
44.781	0
44.794	0
44.797	0
44.806	0
44.813	0
44.816	0
44.821	0
44.83	0
44.835	0
44.847	0
44.854	0
44.864	0
44.872	0
44.891	0
44.898	0
44.908	0
44.912	0
44.927	0
44.936	0
44.949	0
44.967	0
44.981	0
44.989	0
44.998	0
45.008	0
45.016	0
45.021	0
45.027	0
45.045	0
45.046	0
45.059	0
45.065	0
45.085	0
45.097	0
45.103	0
45.11	0
45.118	0
45.127	0
45.137	0
45.145	0
45.159	0
45.169	0
45.176	0
45.189	0
45.196	0
45.201	0
45.21	0
45.222	0
45.237	0
45.246	0
45.26	0
45.261	0
45.266	0
45.275	0
45.281	0
45.291	0
45.298	0
45.311	0
45.313	0
45.322	0
45.342	0
45.358	0
45.365	0
45.379	0
45.395	0
45.401	0
45.405	0
45.412	0
45.427	0
45.44	0
45.452	0
45.455	0
45.458	0
45.474	0
45.487	0
45.492	0
45.505	0
45.509	0
45.518	0
45.528	0
45.541	0
45.55	0
45.564	0
45.575	0
45.585	0
45.593	0
45.6	0
45.612	0
45.623	0
45.63	0
45.636	0
45.641	0
45.648	0
45.663	0
45.678	0
45.695	0
45.701	0
45.709	0
45.719	0
45.73	0
45.743	0
45.754	0
45.772	0
45.794	0
45.811	0
45.829	0
45.839	0
45.856	0
45.864	0
45.867	0
45.877	0
45.889	0
45.904	0
45.908	0
45.927	0
45.938	0
45.949	0
45.967	0
45.974	0
45.983	0
45.999	0
46.012	0
46.018	0
46.031	0
46.045	0
46.056	0
46.061	0
46.071	0
46.078	0
46.085	0
46.089	0
46.095	0
46.099	0
46.105	0
46.114	0
46.13	0
46.133	0
46.142	0
46.153	0
46.183	0
46.186	0
46.197	0
46.215	0
46.229	0
46.233	0
46.245	0
46.248	0
46.251	0
46.256	0
46.261	0
46.278	0
46.284	0
46.291	0
46.303	0
46.306	0
46.313	0
46.318	0
46.321	0
46.34	0
46.364	0
46.38	0
46.405	0
46.421	0
46.44	0
46.446	0
46.453	0
46.457	0
46.47	0
46.493	0
46.508	0
46.517	0
46.529	0
46.537	0
46.556	0
46.561	0
46.575	0
46.579	0
46.585	0
46.59	0
46.598	0
46.615	0
46.629	0
46.646	0
46.666	0
46.679	0
46.684	0
46.693	0
46.698	0
46.705	0
46.722	0
46.732	0
46.739	0
46.749	0
46.751	0
46.756	0
46.768	0
46.781	0
46.786	0
46.795	0
46.798	0
46.804	0
46.81	0
46.826	0
46.833	0
46.852	0
46.863	0
46.876	0
46.89	0
46.899	0
46.904	0
46.917	0
46.933	0
46.948	0
46.959	0
46.964	0
46.974	0
46.987	0
47.003	0
47.012	0
47.013	0
47.031	0
47.041	0
47.046	0
47.055	0
47.065	0
47.072	0
47.094	0
47.106	0
47.123	0
47.136	0
47.139	0
47.157	0
47.165	0
47.172	0
47.179	0
47.198	0
47.207	0
47.223	0
47.23	0
47.237	0
47.251	0
47.258	0
47.265	0
47.282	0
47.306	0
47.317	0
47.323	0
47.338	0
47.351	0
47.355	0
47.363	0
47.37	0
47.377	0
47.4	0
47.416	0
47.425	0
47.428	0
47.434	0
47.44	0
47.45	0
47.454	0
47.464	0
47.482	0
47.485	0
47.49	0
47.5	0
47.508	0
47.517	0
47.524	0
47.538	0
47.55	0
47.561	0
47.568	0
47.586	0
47.598	0
47.619	0
47.648	0
47.657	0
47.666	0
47.686	0
47.692	0
47.701	0
47.705	0
47.716	0
47.729	0
47.735	0
47.743	0
47.752	0
47.756	0
47.758	0
47.768	0
47.784	0
47.791	0
47.801	0
47.808	0
47.81	0
47.821	0
47.834	0
47.85	0
47.851	0
47.864	0
47.872	0
47.885	0
47.901	0
47.907	0
47.913	0
47.92	0
47.927	0
47.935	0
47.954	0
47.973	0
47.981	0
47.993	0
47.999	0
48.013	0
48.019	0
48.025	0
48.031	0
48.04	0
48.049	0
48.073	0
48.077	0
48.084	0
48.097	0
48.108	0
48.118	0
48.125	0
48.145	0
48.16	0
48.17	0
48.181	0
48.195	0
48.199	0
48.205	0
48.22	0
48.231	0
48.241	0
48.246	0
48.258	0
48.265	0
48.285	0
48.305	0
48.313	0
48.327	0
48.334	0
48.337	0
48.354	0
48.362	0
48.365	0
48.367	0
48.385	0
48.394	0
48.406	0
48.41	0
48.422	0
48.437	0
48.447	0
48.459	0
48.462	0
48.469	0
48.49	0
48.516	0
48.519	0
48.547	0
48.564	0
48.573	0
48.586	0
48.599	0
48.606	0
48.611	0
48.62	0
48.629	0
48.642	0
48.655	0
48.659	0
48.664	0
48.669	0
48.674	0
48.677	0
48.695	0
48.707	0
48.708	0
48.722	0
48.739	0
48.75	0
48.758	0
48.767	0
48.778	0
48.78	0
48.784	0
48.789	0
48.795	0
48.805	0
48.809	0
48.82	0
48.829	0
48.844	0
48.858	0
48.864	0
48.883	0
48.892	0
48.896	0
48.91	0
48.911	0
48.927	0
48.951	0
48.96	0
48.967	0
48.987	0
48.993	0
49.006	0
49.01	0
49.019	0
49.03	0
49.045	0
49.057	0
49.064	0
49.068	0
49.078	0
49.083	0
49.091	0
49.11	0
49.114	0
49.12	0
49.127	0
49.137	0
49.157	0
49.166	0
49.19	0
49.192	0
49.203	0
49.21	0
49.216	0
49.223	0
49.227	0
49.231	0
49.246	0
49.257	0
49.272	0
49.279	0
49.295	0
49.302	0
49.313	0
49.317	0
49.327	0
49.335	0
49.342	0
49.351	0
49.358	0
49.362	0
49.368	0
49.379	0
49.399	0
49.405	0
49.416	0
49.425	0
49.432	0
49.433	0
49.45	0
49.458	0
49.465	0
49.473	0
49.494	0
49.506	0
49.515	0
49.523	0
49.538	0
49.543	0
49.557	0
49.565	0
49.575	0
49.582	0
49.604	0
49.628	0
49.643	0
49.652	0
49.659	0
49.673	0
49.679	0
49.681	0
49.695	0
49.708	0
49.735	0
49.738	0
49.75	0
49.762	0
49.775	0
49.786	0
49.792	0
49.802	0
49.805	0
49.816	0
49.825	0
49.836	0
49.843	0
49.854	0
49.861	0
49.877	0
49.888	0
49.9	0
49.914	0
49.92	0
49.937	0
49.957	0
49.977	0
49.985	0
49.991	0
49.997	0
50.005	0
50.011	0
50.017	0
50.023	0
50.027	0
50.032	0
50.038	0
50.048	0
50.053	0
50.063	0
50.076	0
50.094	0
50.095	0
50.103	0
50.119	0
50.138	0
50.146	0
50.156	0
50.17	0
50.183	0
50.186	0
50.188	0
50.2	0
50.22	0
50.232	0
50.235	0
50.251	0
50.259	0
50.272	0
50.29	0
50.292	0
50.308	0
50.313	0
50.321	0
50.334	0
50.361	0
50.37	0
50.384	0
50.392	0
50.4	0
50.413	0
50.433	0
50.457	0
50.462	0
50.466	0
50.485	0
50.49	0
50.507	0
50.514	0
50.541	0
50.548	0
50.569	0
50.587	0
50.596	0
50.599	0
50.607	0
50.613	0
50.619	0
50.63	0
50.636	0
50.644	0
50.649	0
50.656	0
50.66	0
50.671	0
50.676	0
50.68	0
50.688	0
50.699	0
50.712	0
50.729	0
50.745	0
50.758	0
50.765	0
50.776	0
50.784	0
50.798	0
50.802	0
50.81	0
50.818	0
50.827	0
50.836	0
50.842	0
50.848	0
50.861	0
50.87	0
50.884	0
50.89	0
50.895	0
50.905	0
50.916	0
50.924	0
50.926	0
50.931	0
50.938	0
50.942	0
50.955	0
50.961	0
50.968	0
50.976	0
50.981	0
50.991	0
51.013	0
51.025	0
51.032	0
51.042	0
51.054	0
51.059	0
51.063	0
51.084	0
51.094	0
51.102	0
51.112	0
51.123	0
51.133	0
51.144	0
51.15	0
51.159	0
51.174	0
51.182	0
51.195	0
51.202	0
51.216	0
51.223	0
51.226	0
51.236	0
51.261	0
51.263	0
51.271	0
51.285	0
51.292	0
51.297	0
51.31	0
51.327	0
51.352	0
51.368	0
51.377	0
51.388	0
51.4	0
51.411	0
51.419	0
51.435	0
51.438	0
51.447	0
51.456	0
51.467	0
51.49	0
51.503	0
51.509	0
51.517	0
51.525	0
51.528	0
51.532	0
51.543	0
51.548	0
51.556	0
51.56	0
51.562	0
51.57	0
51.578	0
51.583	0
51.593	0
51.606	0
51.614	0
51.63	0
51.645	0
51.648	0
51.65	0
51.661	0
51.676	0
51.686	0
51.69	0
51.705	0
51.715	0
51.722	0
51.734	0
51.739	0
51.745	0
51.752	0
51.758	0
51.771	0
51.795	0
51.8	0
51.815	0
51.823	0
51.836	0
51.843	0
51.864	0
51.87	0
51.879	0
51.896	0
51.902	0
51.91	0
51.919	0
51.929	0
51.936	0
51.947	0
51.961	0
51.969	0
51.976	0
51.988	0
51.993	0
51.999	0
52.004	0
52.009	0
52.019	0
52.026	0
52.04	0
52.067	0
52.083	0
52.09	0
52.098	0
52.108	0
52.114	0
52.12	0
52.136	0
52.144	0
52.15	0
52.153	0
52.16	0
52.167	0
52.173	0
52.179	0
52.181	0
52.194	0
52.204	0
52.228	0
52.232	0
52.251	0
52.256	0
52.268	0
52.279	0
52.294	0
52.302	0
52.308	0
52.32	0
52.325	0
52.336	0
52.343	0
52.348	0
52.359	0
52.364	0
52.381	0
52.388	0
52.401	0
52.406	0
52.415	0
52.424	0
52.428	0
52.442	0
52.447	0
52.458	0
52.461	0
52.469	0
52.483	0
52.489	0
52.497	0
52.502	0
52.505	0
52.509	0
52.527	0
52.539	0
52.553	0
52.557	0
52.571	0
52.587	0
52.598	0
52.605	0
52.611	0
52.62	0
52.628	0
52.645	0
52.655	0
52.657	0
52.664	0
52.67	0
52.672	0
52.692	0
52.707	0
52.714	0
52.723	0
52.731	0
52.742	0
52.755	0
52.76	0
52.769	0
52.777	0
52.785	0
52.79	0
52.805	0
52.813	0
52.817	0
52.824	0
52.84	0
52.846	0
52.861	0
52.87	0
52.873	0
52.879	0
52.884	0
52.893	0
52.903	0
52.906	0
52.913	0
52.916	0
52.936	0
52.947	0
52.95	0
52.962	0
52.966	0
52.97	0
52.979	0
52.984	0
53.001	0
53.006	0
53.015	0
53.023	0
53.042	0
53.053	0
53.057	0
53.068	0
53.078	0
53.088	0
53.093	0
53.099	0
53.105	0
53.114	0
53.119	0
53.123	0
53.139	0
53.148	0
53.158	0
53.163	0
53.167	0
53.179	0
53.181	0
53.186	0
53.193	0
53.207	0
53.219	0
53.225	0
53.227	0
53.229	0
53.236	0
53.239	0
53.256	0
53.266	0
53.272	0
53.279	0
53.284	0
53.29	0
53.303	0
53.315	0
53.318	0
53.329	0
53.333	0
53.348	0
53.355	0
53.363	0
53.377	0
53.394	0
53.397	0
53.417	0
53.436	0
53.446	0
53.456	0
53.47	0
53.481	0
53.493	0
53.497	0
53.52	0
53.534	0
53.549	0
53.57	0
53.573	0
53.584	0
53.594	0
53.599	0
53.623	0
53.636	0
53.65	0
53.66	0
53.669	0
53.681	0
53.708	0
53.723	0
53.735	0
53.742	0
53.746	0
53.748	0
53.76	0
53.776	0
53.781	0
53.792	0
53.8	0
53.822	0
53.833	0
53.847	0
53.853	0
53.857	0
53.863	0
53.869	0
53.875	0
53.895	0
53.915	0
53.93	0
53.942	0
53.95	0
53.954	0
53.965	0
53.968	0
53.976	0
53.981	0
53.99	0
53.993	0
54.003	0
54.015	0
54.025	0
54.029	0
54.035	0
54.048	0
54.05	0
54.058	0
54.064	0
54.073	0
54.089	0
54.097	0
54.104	0
54.107	0
54.118	0
54.14	0
54.145	0
54.155	0
54.168	0
54.175	0
54.185	0
54.197	0
54.206	0
54.219	0
54.23	0
54.237	0
54.246	0
54.26	0
54.266	0
54.269	0
54.277	0
54.297	0
54.3	0
54.311	0
54.32	0
54.323	0
54.336	0
54.345	0
54.347	0
54.358	0
54.371	0
54.382	0
54.388	0
54.403	0
54.409	0
54.415	0
54.433	0
54.445	0
54.448	0
54.457	0
54.465	0
54.471	0
54.484	0
54.499	0
54.503	0
54.509	0
54.521	0
54.53	0
54.537	0
54.551	0
54.562	0
54.568	0
54.579	0
54.588	0
54.596	0
54.607	0
54.612	0
54.618	0
54.622	0
54.642	0
54.658	0
54.661	0
54.673	0
54.681	0
54.69	0
54.699	0
54.718	0
54.727	0
54.736	0
54.742	0
54.744	0
54.75	0
54.756	0
54.76	0
54.769	0
54.78	0
54.793	0
54.803	0
54.809	0
54.823	0
54.834	0
54.84	0
54.855	0
54.861	0
54.873	0
54.886	0
54.895	0
54.909	0
54.915	0
54.926	0
54.936	0
54.943	0
54.955	0
54.962	0
54.977	0
54.985	0
54.99	0
55.005	0
55.012	0
55.031	0
55.035	0
55.059	0
55.063	0
55.072	0
55.085	0
55.094	0
55.106	0
55.116	0
55.121	0
55.141	0
55.154	0
55.162	0
55.178	0
55.186	0
55.198	0
55.2	0
55.205	0
55.225	0
55.233	0
55.241	0
55.251	0
55.255	0
55.268	0
55.274	0
55.278	0
55.283	0
55.291	0
55.296	0
55.309	0
55.313	0
55.327	0
55.336	0
55.337	0
55.339	0
55.351	0
55.367	0
55.387	0
55.391	0
55.398	0
55.408	0
55.424	0
55.443	0
55.455	0
55.469	0
55.481	0
55.491	0
55.499	0
55.523	0
55.533	0
55.543	0
55.551	0
55.573	0
55.583	0
55.594	0
55.605	0
55.624	0
55.639	0
55.648	0
55.659	0
55.669	0
55.687	0
55.702	0
55.709	0
55.712	0
55.72	0
55.734	0
55.773	0
55.794	0
55.805	0
55.814	0
55.819	0
55.831	0
55.84	0
55.851	0
55.867	0
55.874	0
55.88	0
55.886	0
55.894	0
55.901	0
55.92	0
55.926	0
55.938	0
55.942	0
55.954	0
55.96	0
55.976	0
55.98	0
56.	0
56.01	0
56.017	0
56.028	0
56.031	0
56.04	0
56.056	0
56.064	0
56.07	0
56.084	0
56.091	0
56.11	0
56.115	0
56.128	0
56.135	0
56.147	0
56.158	0
56.164	0
56.171	0
56.195	0
56.205	0
56.207	0
56.212	0
56.217	0
56.223	0
56.243	0
56.255	0
56.264	0
56.279	0
56.283	0
56.291	0
56.294	0
56.295	0
56.302	0
56.306	0
56.309	0
56.319	0
56.324	0
56.335	0
56.342	0
56.366	0
56.369	0
56.375	0
56.381	0
56.387	0
56.393	0
56.419	0
56.425	0
56.435	0
56.444	0
56.454	0
56.462	0
56.472	0
56.482	0
56.493	0
56.498	0
56.521	0
56.53	0
56.532	0
56.539	0
56.545	0
56.548	0
56.551	0
56.556	0
56.567	0
56.576	0
56.587	0
56.6	0
56.613	0
56.619	0
56.624	0
56.635	0
56.641	0
56.646	0
56.684	0
56.69	0
56.698	0
56.715	0
56.717	0
56.727	0
56.739	0
56.744	0
56.751	0
56.773	0
56.781	0
56.794	0
56.8	0
56.805	0
56.817	0
56.832	0
56.837	0
56.844	0
56.847	0
56.855	0
56.858	0
56.867	0
56.874	0
56.876	0
56.886	0
56.903	0
56.919	0
56.94	0
56.948	0
56.952	0
56.968	0
56.972	0
56.981	0
56.984	0
56.987	0
56.99	0
57.004	0
57.011	0
57.016	0
57.02	0
57.036	0
57.059	0
57.072	0
57.075	0
57.083	0
57.087	0
57.1	0
57.11	0
57.115	0
57.118	0
57.123	0
57.139	0
57.142	0
57.152	0
57.167	0
57.175	0
57.189	0
57.204	0
57.207	0
57.213	0
57.22	0
57.233	0
57.242	0
57.261	0
57.275	0
57.299	0
57.307	0
57.311	0
57.319	0
57.328	0
57.336	0
57.344	0
57.357	0
57.369	0
57.374	0
57.384	0
57.393	0
57.409	0
57.418	0
57.429	0
57.441	0
57.449	0
57.467	0
57.473	0
57.482	0
57.492	0
57.505	0
57.511	0
57.517	0
57.525	0
57.543	0
57.545	0
57.554	0
57.579	0
57.588	0
57.604	0
57.615	0
57.626	0
57.638	0
57.641	0
57.66	0
57.665	0
57.671	0
57.675	0
57.681	0
57.699	0
57.713	0
57.722	0
57.73	0
57.744	0
57.763	0
57.776	0
57.783	0
57.792	0
57.798	0
57.804	0
57.81	0
57.822	0
57.832	0
57.845	0
57.86	0
57.869	0
57.871	0
57.876	0
57.891	0
57.904	0
57.92	0
57.933	0
57.942	0
57.954	0
57.961	0
57.977	0
57.98	0
57.988	0
58.003	0
58.015	0
58.017	0
58.028	0
58.035	0
58.042	0
58.055	0
58.068	0
58.069	0
58.077	0
58.084	0
58.101	0
58.113	0
58.129	0
58.14	0
58.15	0
58.161	0
58.173	0
58.175	0
58.187	0
58.19	0
58.2	0
58.216	0
58.22	0
58.229	0
58.235	0
58.254	0
58.269	0
58.272	0
58.277	0
58.291	0
58.309	0
58.324	0
58.339	0
58.354	0
58.363	0
58.368	0
58.387	0
58.391	0
58.393	0
58.399	0
58.403	0
58.413	0
58.424	0
58.428	0
58.44	0
58.456	0
58.472	0
58.475	0
58.487	0
58.497	0
58.51	0
58.514	0
58.533	0
58.535	0
58.538	0
58.558	0
58.563	0
58.564	0
58.58	0
58.596	0
58.614	0
58.621	0
58.625	0
58.631	0
58.642	0
58.654	0
58.659	0
58.661	0
58.669	0
58.697	0
58.701	0
58.708	0
58.714	0
58.724	0
58.727	0
58.736	0
58.75	0
58.756	0
58.767	0
58.772	0
58.785	0
58.791	0
58.805	0
58.816	0
58.827	0
58.835	0
58.853	0
58.856	0
58.868	0
58.874	0
58.881	0
58.893	0
58.908	0
58.914	0
58.934	0
58.951	0
58.967	0
58.979	0
58.986	0
58.992	0
58.997	0
59.003	0
59.011	0
59.024	0
59.035	0
59.045	0
59.054	0
59.061	0
59.068	0
59.073	0
59.084	0
59.092	0
59.105	0
59.114	0
59.123	0
59.14	0
59.149	0
59.16	0
59.168	0
59.175	0
59.182	0
59.2	0
59.209	0
59.228	0
59.244	0
59.252	0
59.262	0
59.272	0
59.276	0
59.285	0
59.292	0
59.306	0
59.32	0
59.33	0
59.339	0
59.35	0
59.358	0
59.367	0
59.375	0
59.382	0
59.384	0
59.401	0
59.404	0
59.413	0
59.416	0
59.436	0
59.447	0
59.452	0
59.458	0
59.475	0
59.487	0
59.5	0
59.509	0
59.517	0
59.527	0
59.538	0
59.545	0
59.551	0
59.56	0
59.584	0
59.597	0
59.611	0
59.613	0
59.618	0
59.623	0
59.641	0
59.651	0
59.669	0
59.682	0
59.691	0
59.697	0
59.708	0
59.713	0
59.717	0
59.726	0
59.731	0
59.743	0
59.75	0
59.759	0
59.765	0
59.769	0
59.779	0
59.792	0
59.799	0
59.804	0
59.806	0
59.822	0
59.828	0
59.843	0
59.85	0
59.857	0
59.86	0
59.863	0
59.87	0
59.876	0
59.879	0
59.882	0
59.885	0
59.887	0
59.893	0
59.901	0
59.921	0
59.936	0
59.942	0
59.956	0
59.961	0
59.978	0
59.985	0
59.994	0
60.003	0
60.006	0
60.012	0
60.019	0
60.023	0
60.032	0
60.04	0
60.053	0
60.06	0
60.069	0
60.079	0
60.084	0
60.091	0
60.099	0
60.104	0
60.114	0
60.125	0
60.129	0
60.137	0
60.149	0
60.157	0
60.168	0
60.177	0
60.205	0
60.207	0
60.216	0
60.225	1/10
60.239	1/5
60.243	1/2
60.248	3/10
60.257	2/5
60.27	1/2
60.277	7/10
60.281	4/5
60.286	7/10
60.293	9/10
60.306	1
60.315	9/10
60.327	6/5
60.335	11/10
60.346	6/5
60.349	1
60.36	6/5
60.371	13/10
60.379	11/10
60.392	1
60.401	11/10
60.415	1
60.433	13/10
60.449	3/2
60.456	7/5
60.463	13/10
60.474	13/10
60.485	7/5
60.503	13/10
60.52	13/10
60.524	13/10
60.53	11/10
60.534	6/5
60.541	6/5
60.549	7/5
60.556	7/5
60.562	13/10
60.569	7/5
60.578	3/2
60.593	7/5
60.598	8/5
60.603	8/5
60.614	17/10
60.618	3/2
60.628	8/5
60.647	8/5
60.654	9/5
60.664	17/10
60.675	17/10
60.688	19/10
60.696	2
60.704	21/10
60.722	23/10
60.726	12/5
60.737	5/2
60.748	5/2
60.755	12/5
60.761	23/10
60.763	11/5
60.776	11/5
60.782	2
60.791	21/10
60.808	23/10
60.821	23/10
60.828	12/5
60.843	23/10
60.856	11/5
60.864	21/10
60.883	23/10
60.894	11/5
60.916	5/2
60.922	5/2
60.925	12/5
60.93	12/5
60.938	12/5
60.945	13/5
60.962	5/2
60.974	12/5
60.979	23/10
60.985	23/10
60.994	11/5
60.998	11/5
61.01	2
61.022	11/5
61.039	5/2
61.044	12/5
61.051	23/10
61.056	21/10
61.066	21/10
61.082	11/5
61.088	23/10
61.092	12/5
61.105	5/2
61.11	5/2
61.114	12/5
61.125	12/5
61.137	5/2
61.148	12/5
61.163	12/5
61.168	23/10
61.174	21/10
61.182	21/10
61.192	21/10
61.2	2
61.208	2
61.216	19/10
61.229	2
61.232	2
61.248	19/10
61.252	19/10
61.269	21/10
61.274	21/10
61.277	11/5
61.293	21/10
61.303	19/10
61.325	11/5
61.329	11/5
61.337	11/5
61.341	2
61.354	19/10
61.357	17/10
61.364	9/5
61.383	17/10
61.386	3/2
61.394	13/10
61.399	13/10
61.408	11/10
61.411	11/10
61.42	11/10
61.449	1
61.459	1
61.469	1
61.489	6/5
61.492	13/10
61.505	7/5
61.51	13/10
61.517	6/5
61.523	6/5
61.529	13/10
61.55	7/5
61.557	7/5
61.564	11/10
61.575	6/5
61.589	6/5
61.598	6/5
61.605	6/5
61.618	6/5
61.627	1
61.641	9/10
61.648	9/10
61.658	9/10
61.668	9/10
61.692	6/5
61.707	11/10
61.709	11/10
61.716	1
61.732	9/10
61.741	9/10
61.746	4/5
61.766	7/10
61.769	3/5
61.78	3/5
61.79	1/2
61.794	3/10
61.804	1/5
61.817	1/5
61.827	3/10
61.84	3/10
61.85	2/5
61.86	2/5
61.869	1/2
61.873	3/5
61.882	3/5
61.895	4/5
61.899	7/10
61.912	7/10
61.913	1/2
61.921	3/10
61.931	3/10
61.936	1/10
61.938	0
61.956	1/10
61.961	0
61.971	0
61.979	0
61.99	0
61.998	0
62.01	0
62.018	0
62.025	0
62.033	0
62.042	0
62.042	0
62.051	0
62.067	0
62.085	0
62.099	0
62.108	0
62.116	0
62.133	0
62.142	0
62.155	0
62.157	0
62.165	0
62.168	0
62.182	0
62.196	0
62.205	0
62.214	0
62.227	0
62.236	0
62.241	0
62.244	0
62.256	0
62.26	0
62.271	0
62.272	0
62.311	0
62.321	0
62.329	0
62.346	0
62.35	0
62.356	0
62.373	0
62.384	0
62.395	0
62.399	0
62.405	0
62.41	0
62.417	0
62.438	0
62.447	0
62.455	0
62.463	0
62.471	0
62.481	0
62.498	0
62.504	0
62.52	0
62.542	0
62.548	0
62.561	0
62.571	0
62.58	0
62.587	0
62.597	0
62.6	0
62.603	0
62.61	0
62.616	0
62.623	0
62.631	0
62.634	0
62.65	0
62.664	0
62.672	0
62.689	0
62.699	0
62.718	0
62.722	0
62.726	0
62.742	0
62.748	0
62.751	0
62.774	0
62.782	0
62.789	0
62.796	0
62.807	0
62.818	0
62.83	0
62.843	0
62.857	0
62.873	0
62.891	0
62.904	0
62.908	0
62.92	0
62.925	0
62.938	0
62.95	0
62.955	0
62.963	0
62.978	0
62.992	0
62.996	0
63.004	0
63.016	0
63.03	0
63.039	0
63.042	0
63.044	0
63.054	0
63.061	0
63.066	0
63.074	0
63.08	0
63.088	0
63.096	0
63.105	0
63.123	0
63.133	0
63.146	0
63.151	0
63.159	0
63.164	0
63.192	0
63.196	0
63.21	0
63.218	0
63.223	0
63.225	0
63.235	0
63.239	0
63.257	0
63.268	0
63.274	0
63.285	0
63.294	0
63.3	0
63.303	0
63.323	0
63.336	0
63.347	0
63.358	0
63.373	0
63.377	0
63.389	0
63.402	0
63.41	0
63.423	0
63.424	0
63.434	0
63.444	0
63.453	0
63.464	0
63.476	0
63.486	0
63.494	0
63.509	0
63.516	0
63.52	0
63.526	0
63.541	0
63.546	0
63.56	0
63.583	0
63.592	0
63.607	0
63.619	0
63.621	0
63.626	0
63.636	0
63.639	0
63.647	0
63.651	0
63.657	0
63.663	0
63.67	0
63.673	0
63.678	0
63.688	0
63.706	0
63.721	0
63.73	0
63.747	0
63.764	0
63.793	0
63.798	0
63.814	0
63.826	0
63.832	0
63.837	0
63.843	0
63.851	0
63.865	0
63.875	0
63.886	0
63.897	0
63.904	0
63.918	0
63.928	0
63.939	0
63.942	0
63.953	0
63.961	0
63.968	0
63.997	0
64.004	0
64.014	0
64.018	0
64.026	0
64.033	0
64.045	0
64.051	0
64.065	0
64.085	0
64.099	0
64.115	0
64.135	0
64.157	0
64.161	0
64.178	0
64.18	0
64.19	0
64.198	0
64.205	0
64.215	0
64.227	0
64.236	0
64.242	0
64.253	0
64.271	0
64.277	0
64.292	0
64.294	0
64.306	0
64.313	0
64.321	0
64.325	0
64.33	0
64.336	0
64.343	0
64.347	0
64.349	0
64.357	0
64.382	0
64.391	0
64.398	0
64.409	0
64.411	0
64.424	0
64.431	0
64.441	0
64.448	0
64.456	0
64.467	0
64.49	0
64.511	0
64.522	0
64.533	0
64.541	0
64.544	0
64.551	0
64.559	0
64.579	0
64.608	0
64.615	0
64.632	0
64.639	0
64.654	0
64.661	0
64.668	0
64.676	0
64.686	0
64.693	0
64.696	0
64.7	0
64.706	0
64.721	0
64.723	0
64.733	0
64.74	0
64.751	0
64.759	0
64.764	0
64.78	0
64.789	0
64.803	0
64.806	0
64.823	0
64.829	0
64.84	0
64.845	0
64.849	0
64.855	0
64.863	0
64.872	0
64.885	0
64.888	0
64.894	0
64.903	0
64.914	0
64.927	0
64.931	0
64.938	0
64.939	0
64.944	0
64.951	0
64.959	0
64.968	0
64.976	0
64.985	0
64.994	1/10
64.998	0
65.002	1/10
65.005	1/10
65.014	0
65.022	0
65.037	0
65.044	0
65.052	0
65.065	0
65.077	0
65.081	1/10
65.091	0
65.096	0
65.102	0
65.11	0
65.122	0
65.126	0
65.141	0
65.153	0
65.165	0
65.18	0
65.187	0
65.196	0
65.202	0
65.205	0
65.217	0
65.231	0
65.235	0
65.256	0
65.265	0
65.276	0
65.292	0
65.308	0
65.321	0
65.328	0
65.337	0
65.343	0
65.356	0
65.366	0
65.372	0
65.382	0
65.386	0
65.399	0
65.404	0
65.414	0
65.427	0
65.447	0
65.454	0
65.46	0
65.47	0
65.481	0
65.495	0
65.504	0
65.513	0
65.519	0
65.527	0
65.538	0
65.543	0
65.547	0
65.554	0
65.561	0
65.582	0
65.598	0
65.606	0
65.609	0
65.624	0
65.647	0
65.655	0
65.665	0
65.673	0
65.681	0
65.69	0
65.7	0
65.71	0
65.715	0
65.73	0
65.74	0
65.749	0
65.761	0
65.77	0
65.777	0
65.793	0
65.804	0
65.814	0
65.826	0
65.832	0
65.847	0
65.867	0
65.886	0
65.891	0
65.9	0
65.916	0
65.921	0
65.926	0
65.935	0
65.942	0
65.956	0
65.97	0
65.972	0
65.986	0
65.992	0
66.004	0
66.009	0
66.021	0
66.029	0
66.036	0
66.045	0
66.069	0
66.086	0
66.104	0
66.117	0
66.123	0
66.126	0
66.129	0
66.138	0
66.145	0
66.156	0
66.177	0
66.192	0
66.198	0
66.2	0
66.211	0
66.212	0
66.221	0
66.228	0
66.245	0
66.252	0
66.265	0
66.273	0
66.282	0
66.29	0
66.293	0
66.301	0
66.318	0
66.324	0
66.328	0
66.348	0
66.355	0
66.362	0
66.379	0
66.383	0
66.388	0
66.417	0
66.431	0
66.44	0
66.448	0
66.454	0
66.458	0
66.466	0
66.471	0
66.48	0
66.488	0
66.508	0
66.524	0
66.531	0
66.549	0
66.556	0
66.563	0
66.565	0
66.57	0
66.577	0
66.598	0
66.602	0
66.608	0
66.62	0
66.651	0
66.67	0
66.677	0
66.685	0
66.697	0
66.703	0
66.718	0
66.72	0
66.731	0
66.735	0
66.741	0
66.752	0
66.762	0
66.767	0
66.779	0
66.786	0
66.799	0
66.809	0
66.815	0
66.82	0
66.824	0
66.837	0
66.839	0
66.847	0
66.852	0
66.856	0
66.866	0
66.88	0
66.896	0
66.909	0
66.914	0
66.919	0
66.93	0
66.939	0
66.948	0
66.962	0
66.97	0
66.981	0
66.991	0
66.999	0
67.001	0
67.018	0
67.025	0
67.028	0
67.039	0
67.044	0
67.051	0
67.055	0
67.064	0
67.072	0
67.079	0
67.092	0
67.097	0
67.101	0
67.104	0
67.109	0
67.116	0
67.126	0
67.132	0
67.133	0
67.143	0
67.156	0
67.163	0
67.172	0
67.179	0
67.19	0
67.203	0
67.207	0
67.215	0
67.225	0
67.239	0
67.257	0
67.262	0
67.272	0
67.276	0
67.288	0
67.303	0
67.31	0
67.316	0
67.325	0
67.332	0
67.34	0
67.343	0
67.355	0
67.371	0
67.378	0
67.39	0
67.394	0
67.399	0
67.402	0
67.404	0
67.412	0
67.422	0
67.433	0
67.446	0
67.463	0
67.472	0
67.481	0
67.483	0
67.493	0
67.501	0
67.506	0
67.52	0
67.527	0
67.534	0
67.546	0
67.552	0
67.561	0
67.574	0
67.581	0
67.596	0
67.616	0
67.627	0
67.643	0
67.657	0
67.672	0
67.68	0
67.686	0
67.692	0
67.708	0
67.716	0
67.729	0
67.737	0
67.74	0
67.753	0
67.759	0
67.766	0
67.779	0
67.789	0
67.794	0
67.802	0
67.808	0
67.815	0
67.831	0
67.839	0
67.854	0
67.86	0
67.865	0
67.877	0
67.884	0
67.886	0
67.9	0
67.905	0
67.908	0
67.912	0
67.916	0
67.93	0
67.941	0
67.947	0
67.956	0
67.969	0
67.979	0
67.992	0
68.003	0
68.011	0
68.02	0
68.024	0
68.042	0
68.049	0
68.054	0
68.063	0
68.067	0
68.078	0
68.085	0
68.091	0
68.094	0
68.101	0
68.113	0
68.122	0
68.127	0
68.147	0
68.153	0
68.166	0
68.181	0
68.199	0
68.206	0
68.219	0
68.234	0
68.236	0
68.245	0
68.252	0
68.257	0
68.266	0
68.277	0
68.285	0
68.3	0
68.307	0
68.322	0
68.333	0
68.34	0
68.345	0
68.349	0
68.364	0
68.376	0
68.384	0
68.397	0
68.412	0
68.421	0
68.434	0
68.442	0
68.46	0
68.476	0
68.48	0
68.489	0
68.516	0
68.522	0
68.527	0
68.537	0
68.553	0
68.564	0
68.577	0
68.587	0
68.594	0
68.598	0
68.603	0
68.613	0
68.62	0
68.627	0
68.64	0
68.655	0
68.661	0
68.665	0
68.672	0
68.68	0
68.688	0
68.69	0
68.702	0
68.712	0
68.725	0
68.733	0
68.743	0
68.753	0
68.757	0
68.763	0
68.763	0
68.768	0
68.776	0
68.792	0
68.804	0
68.812	0
68.83	0
68.842	0
68.848	0
68.852	0
68.87	0
68.885	0
68.889	0
68.893	0
68.902	0
68.92	0
68.937	0
68.939	0
68.947	0
68.957	0
68.96	0
68.98	0
68.996	0
69.014	0
69.027	0
69.036	0
69.042	0
69.053	0
69.063	0
69.077	0
69.095	0
69.101	0
69.108	0
69.122	0
69.146	0
69.163	0
69.172	0
69.186	0
69.19	0
69.204	0
69.213	0
69.23	0
69.238	0
69.245	0
69.255	0
69.26	0
69.268	0
69.282	0
69.294	0
69.299	0
69.302	0
69.312	0
69.328	0
69.334	0
69.343	0
69.351	0
69.355	0
69.375	0
69.386	0
69.392	0
69.405	0
69.417	0
69.433	0
69.434	0
69.442	0
69.453	0
69.46	0
69.474	0
69.494	0
69.509	0
69.517	0
69.525	0
69.552	0
69.558	0
69.574	0
69.585	0
69.587	0
69.599	0
69.608	0
69.618	0
69.634	0
69.653	0
69.667	0
69.672	0
69.681	0
69.7	0
69.718	0
69.723	0
69.74	0
69.749	0
69.758	0
69.769	0
69.784	0
69.808	0
69.81	0
69.824	0
69.829	0
69.842	0
69.859	0
69.868	0
69.883	0
69.903	0
69.913	0
69.918	0
69.929	0
69.938	0
69.946	0
69.953	0
69.966	0
69.975	0
69.984	0
69.991	0
69.998	0
70.002	0
70.006	0
70.008	0
70.013	0
70.026	0
70.035	0
70.046	0
70.058	0
70.066	0
70.074	0
70.089	0
70.095	0
70.103	0
70.108	0
70.123	0
70.139	0
70.148	0
70.164	0
70.179	0
70.189	0
70.196	0
70.214	0
70.217	0
70.229	0
70.238	0
70.245	0
70.262	0
70.269	0
70.272	0
70.275	0
70.285	0
70.293	0
70.309	0
70.315	0
70.323	0
70.33	0
70.337	0
70.366	0
70.373	0
70.378	0
70.392	0
70.411	0
70.422	0
70.429	0
70.433	0
70.447	0
70.464	0
70.469	0
70.474	0
70.484	0
70.491	0
70.496	0
70.503	0
70.51	0
70.53	0
70.544	0
70.551	0
70.561	0
70.565	0
70.578	0
70.592	0
70.605	0
70.609	0
70.616	0
70.623	0
70.63	0
70.642	0
70.644	0
70.66	0
70.679	0
70.686	0
70.696	0
70.704	0
70.715	0
70.727	0
70.736	0
70.739	0
70.754	0
70.781	0
70.793	0
70.81	0
70.817	0
70.843	0
70.858	0
70.873	0
70.89	0
70.9	0
70.912	0
70.925	0
70.937	0
70.941	0
70.947	0
70.959	0
70.97	0
70.987	0
70.997	0
71.014	0
71.024	0
71.032	0
71.044	0
71.051	0
71.055	0
71.068	0
71.073	0
71.081	0
71.087	0
71.1	0
71.124	0
71.136	0
71.15	0
71.162	0
71.177	0
71.191	0
71.2	0
71.215	0
71.223	0
71.229	0
71.231	0
71.239	0
71.242	0
71.262	0
71.282	0
71.295	0
71.302	0
71.307	0
71.314	0
71.331	0
71.342	0
71.353	0
71.36	0
71.37	0
71.383	0
71.389	0
71.399	0
71.405	0
71.413	0
71.427	0
71.438	0
71.451	0
71.454	0
71.461	0
71.464	0
71.475	0
71.494	0
71.506	0
71.51	0
71.519	0
71.519	0
71.527	0
71.541	0
71.55	0
71.553	0
71.573	0
71.584	0
71.594	0
71.603	0
71.61	0
71.623	0
71.627	0
71.638	0
71.644	0
71.653	0
71.667	0
71.68	0
71.695	0
71.702	0
71.706	0
71.716	0
71.726	0
71.739	0
71.744	0
71.758	0
71.759	0
71.766	0
71.779	0
71.785	0
71.791	0
71.81	0
71.821	0
71.833	0
71.839	0
71.856	0
71.862	0
71.869	0
71.872	0
71.884	0
71.897	0
71.902	0
71.912	0
71.917	0
71.925	0
71.933	0
71.943	0
71.952	0
71.963	0
71.977	0
71.982	0
71.992	0
72.01	0
72.018	0
72.026	0
72.029	0
72.045	0
72.047	0
72.051	0
72.056	0
72.076	0
72.094	0
72.102	0
72.121	0
72.126	0
72.129	0
72.144	0
72.161	0
72.176	0
72.184	0
72.191	0
72.197	0
72.208	0
72.22	0
72.228	0
72.238	0
72.253	0
72.256	0
72.262	0
72.279	0
72.297	0
72.31	0
72.328	0
72.333	0
72.341	0
72.346	0
72.354	0
72.371	0
72.383	0
72.397	0
72.408	0
72.42	0
72.427	0
72.446	0
72.455	0
72.463	0
72.473	0
72.491	0
72.501	0
72.507	0
72.513	0
72.524	0
72.54	0
72.554	0
72.563	0
72.573	0
72.597	0
72.614	0
72.616	0
72.622	0
72.634	0
72.637	0
72.642	0
72.649	0
72.657	0
72.676	0
72.685	0
72.704	0
72.719	0
72.733	0
72.738	0
72.746	0
72.758	0
72.768	0
72.782	0
72.794	0
72.799	0
72.805	0
72.819	0
72.842	0
72.856	0
72.864	0
72.876	0
72.883	0
72.888	0
72.897	0
72.901	0
72.913	0
72.917	0
72.924	0
72.935	0
72.939	0
72.948	0
72.968	0
72.98	0
72.982	0
72.987	0
73.	0
73.008	0
73.027	0
73.029	0
73.035	0
73.056	0
73.065	0
73.068	0
73.08	0
73.104	0
73.114	0
73.142	0
73.149	0
73.159	0
73.163	0
73.175	0
73.19	0
73.201	0
73.21	0
73.225	0
73.237	0
73.24	0
73.25	0
73.277	0
73.302	0
73.312	0
73.324	0
73.336	0
73.343	0
73.353	0
73.361	0
73.38	0
73.399	0
73.401	0
73.403	0
73.41	0
73.424	0
73.432	0
73.441	0
73.457	0
73.462	0
73.485	0
73.489	0
73.5	0
73.517	0
73.519	0
73.524	0
73.535	0
73.545	0
73.552	0
73.564	0
73.569	0
73.588	0
73.61	0
73.617	0
73.631	0
73.636	0
73.644	0
73.644	0
73.649	0
73.663	0
73.666	0
73.684	0
73.694	0
73.702	0
73.715	0
73.732	0
73.735	0
73.739	0
73.749	0
73.764	0
73.776	0
73.784	0
73.792	0
73.798	0
73.813	0
73.817	0
73.821	0
73.828	0
73.844	0
73.849	0
73.865	0
73.876	0
73.897	0
73.902	0
73.913	0
73.924	0
73.937	0
73.945	0
73.952	0
73.964	0
73.97	0
73.973	0
73.981	0
73.987	0
74.	0
74.005	0
74.012	0
74.029	0
74.044	0
74.047	0
74.058	0
74.061	0
74.067	0
74.086	0
74.093	0
74.111	0
74.132	0
74.146	0
74.169	0
74.173	0
74.187	0
74.194	0
74.207	0
74.22	0
74.241	0
74.249	0
74.257	0
74.263	0
74.274	0
74.299	0
74.313	0
74.321	0
74.332	0
74.341	0
74.356	0
74.367	0
74.371	0
74.375	0
74.378	0
74.382	0
74.394	0
74.401	0
74.409	0
74.424	0
74.43	0
74.443	0
74.448	0
74.457	0
74.478	0
74.487	0
74.493	0
74.499	0
74.507	0
74.516	0
74.518	0
74.532	0
74.549	0
74.575	0
74.581	0
74.602	0
74.608	0
74.614	0
74.625	0
74.631	0
74.636	0
74.643	0
74.647	0
74.648	0
74.658	0
74.661	0
74.685	0
74.689	0
74.698	0
74.701	0
74.707	0
74.723	0
74.728	0
74.744	0
74.76	0
74.776	0
74.781	0
74.792	0
74.801	0
74.807	0
74.822	0
74.829	0
74.843	0
74.854	0
74.861	0
74.869	0
74.88	0
74.894	0
74.912	0
74.923	0
74.932	0
74.953	0
74.958	0
74.967	0
74.974	0
74.999	0
75.	0
75.011	0
75.019	0
75.048	0
75.059	0
75.069	0
75.079	0
75.091	0
75.099	0
75.104	0
75.107	0
75.119	0
75.139	0
75.142	0
75.15	0
75.159	0
75.175	0
75.186	0
75.196	0
75.202	0
75.206	0
75.21	0
75.221	0
75.227	0
75.237	0
75.243	0
75.258	0
75.264	0
75.272	0
75.282	0
75.295	0
75.312	0
75.322	0
75.325	0
75.331	0
75.335	0
75.344	0
75.368	0
75.377	0
75.381	0
75.392	0
75.399	0
75.409	0
75.415	0
75.425	0
75.435	0
75.446	0
75.454	0
75.458	0
75.464	0
75.476	0
75.48	0
75.492	0
75.497	0
75.51	0
75.514	0
75.52	0
75.542	0
75.556	0
75.562	0
75.572	0
75.58	0
75.593	0
75.596	0
75.606	0
75.611	0
75.621	0
75.65	0
75.661	0
75.674	0
75.686	0
75.7	0
75.711	0
75.718	0
75.734	0
75.737	0
75.75	0
75.761	0
75.77	0
75.785	0
75.795	0
75.802	0
75.803	0
75.81	0
75.815	0
75.824	0
75.847	0
75.849	0
75.859	0
75.872	0
75.881	0
75.893	0
75.906	0
75.915	0
75.921	0
75.932	0
75.955	0
75.97	0
75.975	0
75.982	0
75.996	0
76.004	0
76.021	0
76.026	0
76.03	0
76.044	0
76.049	0
76.052	0
76.063	0
76.071	0
76.077	0
76.094	0
76.102	0
76.107	0
76.117	0
76.133	0
76.144	0
76.168	0
76.172	0
76.18	0
76.19	0
76.197	0
76.218	0
76.226	0
76.233	0
76.242	0
76.244	0
76.249	0
76.259	0
76.262	0
76.284	0
76.304	0
76.315	0
76.325	0
76.332	0
76.34	0
76.35	0
76.373	0
76.381	0
76.395	0
76.403	0
76.407	0
76.415	0
76.421	0
76.43	0
76.439	0
76.447	0
76.458	0
76.464	0
76.475	0
76.48	0
76.488	0
76.499	0
76.509	0
76.518	0
76.527	0
76.54	0
76.544	0
76.547	0
76.557	0
76.568	0
76.577	0
76.587	0
76.594	0
76.617	0
76.629	0
76.633	0
76.655	0
76.661	0
76.67	0
76.676	0
76.686	0
76.7	0
76.705	0
76.713	0
76.728	0
76.735	0
76.751	0
76.754	0
76.768	0
76.773	0
76.776	0
76.793	0
76.799	0
76.808	0
76.813	0
76.826	0
76.854	0
76.861	0
76.875	0
76.883	0
76.891	0
76.911	0
76.917	0
76.926	0
76.932	0
76.935	0
76.948	0
76.955	0
76.964	0
76.971	0
76.981	0
76.992	0
77.002	0
77.011	0
77.016	0
77.024	0
77.029	0
77.047	0
77.062	0
77.075	0
77.09	0
77.106	0
77.114	0
77.131	0
77.141	0
77.159	0
77.174	0
77.186	0
77.192	0
77.205	0
77.212	0
77.22	0
77.225	0
77.245	0
77.251	0
77.257	0
77.267	0
77.275	0
77.286	0
77.29	0
77.301	0
77.328	0
77.341	0
77.345	0
77.363	0
77.367	0
77.373	0
77.382	0
77.384	0
77.394	0
77.408	0
77.417	0
77.422	0
77.428	0
77.447	0
77.453	0
77.457	0
77.467	0
77.473	0
77.492	0
77.502	0
77.509	0
77.517	0
77.54	0
77.548	0
77.558	0
77.571	0
77.577	0
77.588	0
77.591	0
77.6	0
77.616	0
77.627	0
77.638	0
77.645	0
77.652	0
77.663	0
77.679	0
77.689	0
77.699	0
77.705	0
77.718	0
77.737	0
77.743	0
77.749	0
77.756	0
77.762	0
77.77	0
77.784	0
77.805	0
77.83	0
77.837	0
77.842	0
77.854	0
77.872	0
77.88	0
77.888	0
77.904	0
77.91	0
77.922	0
77.931	0
77.94	0
77.943	0
77.95	0
77.962	0
77.968	0
77.982	0
77.994	0
78.002	0
78.005	0
78.022	0
78.034	0
78.047	0
78.056	0
78.062	0
78.071	0
78.076	0
78.088	0
78.11	0
78.111	0
78.12	0
78.138	0
78.144	0
78.159	0
78.169	0
78.184	0
78.199	0
78.219	0
78.232	0
78.251	0
78.256	0
78.267	0
78.282	0
78.294	0
78.31	0
78.326	0
78.334	0
78.344	0
78.362	0
78.372	0
78.385	0
78.391	0
78.397	0
78.413	0
78.419	0
78.425	0
78.428	0
78.435	0
78.463	0
78.471	0
78.495	0
78.504	0
78.512	0
78.52	0
78.533	0
78.542	0
78.546	0
78.561	0
78.571	0
78.572	0
78.584	0
78.606	0
78.621	0
78.628	0
78.634	0
78.642	0
78.654	0
78.671	0
78.691	0
78.699	0
78.709	0
78.717	0
78.73	0
78.738	0
78.748	0
78.751	0
78.763	0
78.772	0
78.783	0
78.796	0
78.798	0
78.807	0
78.818	0
78.832	0
78.837	0
78.84	0
78.845	0
78.853	0
78.857	0
78.869	0
78.883	0
78.9	0
78.919	0
78.93	0
78.939	0
78.95	0
78.959	0
78.972	0
78.978	0
78.988	0
78.992	0
78.995	0
78.998	0
79.005	0
79.013	0
79.021	0
79.029	0
79.037	0
79.045	0
79.05	0
79.052	0
79.054	0
79.065	0
79.079	0
79.093	0
79.106	0
79.114	0
79.119	0
79.123	0
79.135	0
79.14	0
79.152	0
79.159	0
79.168	0
79.181	0
79.196	0
79.197	0
79.202	0
79.208	0
79.215	0
79.228	0
79.234	0
79.241	0
79.266	0
79.271	0
79.277	0
79.284	0
79.308	0
79.32	0
79.335	0
79.348	0
79.362	0
79.367	0
79.38	0
79.388	0
79.394	0
79.406	0
79.417	0
79.428	0
79.436	0
79.449	0
79.455	0
79.463	0
79.466	0
79.472	0
79.478	0
79.488	0
79.491	0
79.497	0
79.504	0
79.521	0
79.533	0
79.546	0
79.562	0
79.575	0
79.588	0
79.604	0
79.618	0
79.63	0
79.652	0
79.659	0
79.665	0
79.684	0
79.704	0
79.708	0
79.711	0
79.715	0
79.724	0
79.731	0
79.736	0
79.749	0
79.763	0
79.769	0
79.78	0
79.792	0
79.809	0
79.813	0
79.821	0
79.835	0
79.842	0
79.844	0
79.856	0
79.878	0
79.884	0
79.892	0
79.9	0
79.912	0
79.918	0
79.925	0
79.932	0
79.936	0
79.944	0
79.946	0
79.95	0
79.961	0
79.995	0
79.997	0
80.001	0
80.004	0
80.01	0
80.018	0
80.022	0
80.027	0
80.036	0
80.037	0
80.055	0
80.067	0
80.075	0
80.076	0
80.083	0
80.095	0
80.107	0
80.121	0
80.128	0
80.131	0
80.137	0
80.145	0
80.157	0
80.162	0
80.166	0
80.17	0
80.174	0
80.182	0
80.214	0
80.216	0
80.229	0
80.244	0
80.25	0
80.26	0
80.265	0
80.27	0
80.278	0
80.291	0
80.292	0
80.304	0
80.31	0
80.318	0
80.329	0
80.334	0
80.35	0
80.367	0
80.38	0
80.392	0
80.415	0
80.419	0
80.424	0
80.441	0
80.455	0
80.461	0
80.47	0
80.49	0
80.5	0
80.523	0
80.53	0
80.546	0
80.554	0
80.57	0
80.584	0
80.59	0
80.595	0
80.612	0
80.632	0
80.643	0
80.66	0
80.68	0
80.692	0
80.705	0
80.719	0
80.735	0
80.737	0
80.742	0
80.75	0
80.765	0
80.77	0
80.779	0
80.79	0
80.792	0
80.797	0
80.814	0
80.822	0
80.839	0
80.849	0
80.853	0
80.863	0
80.879	0
80.881	0
80.887	0
80.893	0
80.905	0
80.912	0
80.919	0
80.925	0
80.929	0
80.938	0
80.954	0
80.959	0
80.965	0
80.971	0
80.975	0
80.979	0
80.985	0
81.004	0
81.012	0
81.015	0
81.026	0
81.033	0
81.05	0
81.062	0
81.069	0
81.085	0
81.109	0
81.122	0
81.129	0
81.138	0
81.142	0
81.17	0
81.179	0
81.184	0
81.201	0
81.21	0
81.216	0
81.234	0
81.241	0
81.261	0
81.274	0
81.281	0
81.291	0
81.298	0
81.306	0
81.317	0
81.321	0
81.331	0
81.337	0
81.347	0
81.357	0
81.363	0
81.373	0
81.381	0
81.395	0
81.405	0
81.425	0
81.429	0
81.432	0
81.443	0
81.455	0
81.459	0
81.461	0
81.465	0
81.475	0
81.479	0
81.485	0
81.495	0
81.505	0
81.522	0
81.528	0
81.545	0
81.55	0
81.569	0
81.585	0
81.59	0
81.606	0
81.61	0
81.619	0
81.627	0
81.646	0
81.655	0
81.666	0
81.671	0
81.676	0
81.683	0
81.691	0
81.701	0
81.712	0
81.719	0
81.732	0
81.74	0
81.745	0
81.749	0
81.759	0
81.765	0
81.769	0
81.78	0
81.792	0
81.8	0
81.81	0
81.823	0
81.827	0
81.836	0
81.848	0
81.855	0
81.868	0
81.875	0
81.88	0
81.892	0
81.897	0
81.906	0
81.918	0
81.918	0
81.929	0
81.94	0
81.958	0
81.967	0
81.97	0
81.98	0
81.983	0
81.995	0
81.996	0
81.999	0
82.002	0
82.008	0
82.011	0
82.022	0
82.031	0
82.051	0
82.06	0
82.078	0
82.086	0
82.091	0
82.106	0
82.114	0
82.127	0
82.137	0
82.147	0
82.154	0
82.159	0
82.162	0
82.168	0
82.18	0
82.187	0
82.202	0
82.207	0
82.219	0
82.229	0
82.247	0
82.25	0
82.261	0
82.279	0
82.288	0
82.296	0
82.311	0
82.316	0
82.328	0
82.335	0
82.343	0
82.352	0
82.362	0
82.372	0
82.382	0
82.392	0
82.408	0
82.42	0
82.439	0
82.446	0
82.454	0
82.462	0
82.474	0
82.485	0
82.487	0
82.499	0
82.513	0
82.522	0
82.534	0
82.537	0
82.546	0
82.558	0
82.567	0
82.579	0
82.591	0
82.6	0
82.614	0
82.622	0
82.638	0
82.66	0
82.67	0
82.682	0
82.695	0
82.701	0
82.709	0
82.718	0
82.732	0
82.744	0
82.761	0
82.764	0
82.788	0
82.805	0
82.811	0
82.817	0
82.835	0
82.837	0
82.845	0
82.87	0
82.877	0
82.882	0
82.886	0
82.898	0
82.903	0
82.91	0
82.918	0
82.938	0
82.96	0
82.976	0
82.99	0
82.999	0
83.009	0
83.011	0
83.019	0
83.032	0
83.04	0
83.05	0
83.057	0
83.061	0
83.069	0
83.086	0
83.1	0
83.115	0
83.118	0
83.138	0
83.143	0
83.152	0
83.155	0
83.163	0
83.184	0
83.2	0
83.211	0
83.217	0
83.226	0
83.238	0
83.24	0
83.251	0
83.268	0
83.274	0
83.283	0
83.292	0
83.298	0
83.306	0
83.32	0
83.347	0
83.359	0
83.366	0
83.368	0
83.371	0
83.375	0
83.393	0
83.41	0
83.427	0
83.44	0
83.444	0
83.451	0
83.46	0
83.465	0
83.47	0
83.476	0
83.49	0
83.495	0
83.512	0
83.527	0
83.538	0
83.542	0
83.548	0
83.559	0
83.578	0
83.589	0
83.605	0
83.609	0
83.617	0
83.623	0
83.628	0
83.634	0
83.655	0
83.666	0
83.673	0
83.68	0
83.69	0
83.696	0
83.7	0
83.709	0
83.717	0
83.72	0
83.723	0
83.727	0
83.735	0
83.739	0
83.751	0
83.761	0
83.766	0
83.784	0
83.79	0
83.796	0
83.8	0
83.804	0
83.81	0
83.828	0
83.831	0
83.846	0
83.856	0
83.867	0
83.875	0
83.876	0
83.888	0
83.906	0
83.919	0
83.922	0
83.931	0
83.937	0
83.951	0
83.974	0
83.999	0
84.004	0
84.011	0
84.041	0
84.049	0
84.051	0
84.064	0
84.074	0
84.075	0
84.085	0
84.092	0
84.095	0
84.112	0
84.119	0
84.135	0
84.145	0
84.152	0
84.158	0
84.162	0
84.179	0
84.197	0
84.206	0
84.212	0
84.216	0
84.223	0
84.225	0
84.231	0
84.244	0
84.256	0
84.27	0
84.276	0
84.277	0
84.28	0
84.285	0
84.294	0
84.307	0
84.313	0
84.32	0
84.327	0
84.34	0
84.347	0
84.349	0
84.351	0
84.366	0
84.37	0
84.38	0
84.386	0
84.398	0
84.41	0
84.428	0
84.435	0
84.452	0
84.456	0
84.467	0
84.476	0
84.483	0
84.492	0
84.508	0
84.514	0
84.521	0
84.54	0
84.544	0
84.549	0
84.552	0
84.561	0
84.571	0
84.577	0
84.58	0
84.613	0
84.621	0
84.627	0
84.631	0
84.638	0
84.649	0
84.654	0
84.66	0
84.664	0
84.672	0
84.684	0
84.685	0
84.697	0
84.704	0
84.71	0
84.713	0
84.721	0
84.721	0
84.733	0
84.748	0
84.76	0
84.768	0
84.778	0
84.789	0
84.812	0
84.822	0
84.831	0
84.851	0
84.864	0
84.871	0
84.885	0
84.891	0
84.892	0
84.897	0
84.903	0
84.91	0
84.917	0
84.924	0
84.934	0
84.943	0
84.955	0
84.959	0
84.966	0
84.977	0
84.99	0
84.998	0
85.011	0
85.019	0
85.023	0
85.035	0
85.043	0
85.047	0
85.066	0
85.075	0
85.079	0
85.093	0
85.098	0
85.105	0
85.111	0
85.125	0
85.134	0
85.142	0
85.17	0
85.174	0
85.178	0
85.197	0
85.206	0
85.213	0
85.218	0
85.235	0
85.24	0
85.252	0
85.256	0
85.258	0
85.269	0
85.279	0
85.282	0
85.291	0
85.304	0
85.316	0
85.329	0
85.334	0
85.344	0
85.369	0
85.383	0
85.396	0
85.408	0
85.415	0
85.42	0
85.429	0
85.442	0
85.46	0
85.464	0
85.471	0
85.489	0
85.509	0
85.52	0
85.528	0
85.539	0
85.548	0
85.552	0
85.565	0
85.582	0
85.594	0
85.6	0
85.604	0
85.625	0
85.633	0
85.645	0
85.653	0
85.657	0
85.668	0
85.673	0
85.677	0
85.684	0
85.693	0
85.708	0
85.725	0
85.733	0
85.742	0
85.746	0
85.76	0
85.763	0
85.774	0
85.78	0
85.787	0
85.805	0
85.819	0
85.827	0
85.833	0
85.856	0
85.871	0
85.889	0
85.898	0
85.906	0
85.918	0
85.928	0
85.946	0
85.953	0
85.956	0
85.965	0
85.968	0
85.986	0
86.007	0
86.019	0
86.034	0
86.044	0
86.061	0
86.079	0
86.084	0
86.098	0
86.112	0
86.121	0
86.134	0
86.15	0
86.158	0
86.167	0
86.174	0
86.18	0
86.184	0
86.187	0
86.192	0
86.199	0
86.213	0
86.228	0
86.237	0
86.253	0
86.264	0
86.274	0
86.288	0
86.306	0
86.313	0
86.326	0
86.337	0
86.348	0
86.351	0
86.355	0
86.373	0
86.382	0
86.396	0
86.411	0
86.421	0
86.432	0
86.436	0
86.445	0
86.446	0
86.456	0
86.461	0
86.471	0
86.477	0
86.482	0
86.49	0
86.507	0
86.518	0
86.534	0
86.546	0
86.555	0
86.567	0
86.572	0
86.585	0
86.609	0
86.616	0
86.625	0
86.636	0
86.649	0
86.66	0
86.663	0
86.676	0
86.68	0
86.687	0
86.707	0
86.72	0
86.728	0
86.732	0
86.75	0
86.764	0
86.772	0
86.781	0
86.801	0
86.81	0
86.818	0
86.826	0
86.831	0
86.844	0
86.853	0
86.864	0
86.874	0
86.884	0
86.895	0
86.913	0
86.916	0
86.919	0
86.934	0
86.935	0
86.953	0
86.957	0
86.96	0
86.967	0
86.988	0
86.995	0
87.014	0
87.033	0
87.057	0
87.064	0
87.069	0
87.079	0
87.1	0
87.117	0
87.132	0
87.145	0
87.155	0
87.165	0
87.173	0
87.184	0
87.195	0
87.215	0
87.224	0
87.228	0
87.231	0
87.242	0
87.249	0
87.265	0
87.273	0
87.278	0
87.299	0
87.311	0
87.33	0
87.343	0
87.364	0
87.378	0
87.398	0
87.405	0
87.413	0
87.437	0
87.442	0
87.458	0
87.475	0
87.481	0
87.498	0
87.52	0
87.537	0
87.558	0
87.572	0
87.579	0
87.585	0
87.589	0
87.602	0
87.615	0
87.633	0
87.638	0
87.646	0
87.656	0
87.677	0
87.692	0
87.699	0
87.712	0
87.722	0
87.732	0
87.74	0
87.745	0
87.758	0
87.762	0
87.769	0
87.779	0
87.798	0
87.806	0
87.815	0
87.829	0
87.841	0
87.854	0
87.873	0
87.882	0
87.89	0
87.897	0
87.902	0
87.909	0
87.927	0
87.935	0
87.948	0
87.953	0
87.96	0
87.971	0
87.976	0
87.984	0
87.991	0
88.	0
88.013	0
88.019	0
88.03	0
88.035	0
88.049	0
88.062	0
88.066	0
88.069	0
88.098	0
88.107	0
88.112	0
88.128	0
88.149	0
88.153	0
88.164	0
88.173	0
88.183	0
88.19	0
88.199	0
88.212	0
88.219	0
88.224	0
88.237	0
88.252	0
88.268	0
88.28	0
88.299	0
88.308	0
88.316	0
88.322	0
88.328	0
88.333	0
88.335	0
88.341	0
88.347	0
88.357	0
88.362	0
88.368	0
88.377	0
88.383	0
88.389	0
88.395	0
88.402	0
88.41	0
88.42	0
88.422	0
88.428	0
88.433	0
88.446	0
88.457	0
88.469	0
88.479	0
88.486	0
88.497	0
88.51	0
88.512	0
88.521	0
88.532	0
88.539	0
88.55	0
88.555	0
88.561	0
88.566	0
88.57	0
88.59	0
88.597	0
88.618	0
88.63	0
88.633	0
88.65	0
88.653	0
88.663	0
88.682	0
88.69	0
88.697	0
88.701	0
88.709	0
88.718	0
88.727	0
88.745	0
88.753	0
88.759	0
88.764	0
88.784	0
88.79	0
88.797	0
88.801	0
88.803	0
88.811	0
88.821	0
88.837	0
88.845	0
88.858	0
88.873	0
88.887	0
88.895	0
88.897	0
88.904	0
88.928	0
88.934	0
88.938	0
88.951	0
88.962	0
88.977	0
88.982	0
88.989	0
88.992	0
88.999	0
89.017	0
89.033	0
89.039	0
89.061	0
89.07	0
89.074	0
89.096	0
89.102	0
89.113	0
89.118	0
89.128	0
89.136	0
89.153	0
89.164	0
89.169	0
89.18	0
89.188	0
89.202	0
89.205	0
89.216	0
89.22	0
89.233	0
89.241	0
89.255	0
89.272	0
89.286	0
89.297	0
89.304	0
89.322	0
89.331	0
89.347	0
89.363	0
89.369	0
89.372	0
89.38	0
89.39	0
89.409	0
89.417	0
89.423	0
89.433	0
89.446	0
89.453	0
89.46	0
89.468	0
89.473	0
89.485	0
89.504	0
89.511	0
89.512	0
89.517	0
89.526	0
89.544	0
89.555	0
89.559	0
89.57	0
89.574	0
89.578	0
89.585	0
89.593	0
89.595	0
89.607	0
89.624	0
89.63	0
89.635	0
89.642	0
89.655	0
89.664	0
89.676	0
89.681	0
89.691	0
89.703	0
89.714	0
89.726	0
89.73	0
89.741	0
89.752	0
89.757	0
89.764	0
89.771	0
89.781	0
89.794	0
89.816	0
89.824	0
89.836	0
89.842	0
89.859	0
89.869	0
89.886	0
89.89	0
89.897	0
89.905	0
89.913	0
89.926	0
89.928	0
89.938	0
89.959	0
89.968	0
89.979	0
89.987	0
89.995	0
90.005	0
90.012	0
90.025	0
90.028	0
90.033	0
90.041	0
90.051	0
90.061	0
90.071	0
90.077	0
90.086	0
90.094	0
90.102	0
90.119	0
90.124	0
90.137	0
90.148	0
90.166	0
90.173	0
90.185	0
90.192	0
90.196	0
90.211	0
90.223	0
90.239	0
90.257	0
90.267	0
90.27	0
90.284	0
90.292	0
90.299	0
90.305	0
90.31	0
90.319	0
90.327	0
90.339	0
90.34	0
90.354	0
90.358	0
90.367	0
90.38	0
90.397	0
90.404	0
90.419	0
90.43	0
90.434	0
90.442	0
90.447	0
90.448	0
90.464	0
90.471	0
90.473	0
90.491	0
90.495	0
90.511	0
90.528	0
90.529	0
90.543	0
90.56	0
90.573	0
90.584	0
90.592	0
90.606	0
90.607	0
90.614	0
90.622	0
90.637	0
90.657	0
90.665	0
90.68	0
90.694	0
90.701	0
90.708	0
90.717	0
90.723	0
90.737	0
90.751	0
90.76	0
90.772	0
90.776	0
90.782	0
90.788	0
90.806	0
90.818	0
90.826	0
90.85	0
90.852	0
90.857	0
90.864	0
90.875	0
90.885	0
90.889	0
90.894	0
90.903	0
90.912	0
90.919	0
90.938	0
90.946	0
90.959	0
90.963	0
90.977	0
90.987	0
90.998	0
91.015	0
91.041	0
91.047	0
91.055	0
91.063	0
91.071	0
91.081	0
91.083	0
91.091	0
91.1	0
91.101	0
91.111	0
91.115	0
91.12	0
91.132	0
91.142	0
91.16	0
91.17	0
91.172	0
91.182	0
91.191	0
91.203	0
91.214	0
91.227	0
91.236	0
91.246	0
91.249	0
91.256	0
91.266	0
91.275	0
91.282	0
91.292	0
91.299	0
91.31	0
91.316	0
91.33	0
91.36	0
91.37	0
91.377	0
91.381	0
91.384	0
91.4	0
91.412	0
91.421	0
91.435	0
91.437	0
91.451	0
91.466	0
91.481	0
91.487	0
91.498	0
91.504	0
91.505	0
91.519	0
91.535	0
91.542	0
91.551	0
91.563	0
91.577	0
91.586	0
91.59	0
91.606	0
91.613	0
91.625	0
91.64	0
91.645	0
91.651	0
91.664	0
91.672	0
91.681	0
91.687	0
91.7	0
91.709	0
91.721	0
91.74	0
91.741	0
91.751	0
91.762	0
91.769	0
91.775	0
91.786	0
91.799	0
91.803	0
91.809	0
91.82	0
91.826	0
91.83	0
91.842	0
91.846	0
91.862	0
91.868	0
91.871	0
91.876	0
91.882	0
91.892	0
91.9	0
91.912	0
91.929	0
91.943	0
91.949	0
91.955	0
91.964	0
91.975	0
91.986	0
91.993	0
92.003	0
92.01	0
92.017	0
92.025	0
92.031	0
92.037	0
92.054	0
92.059	0
92.066	0
92.08	0
92.085	0
92.096	0
92.102	0
92.108	0
92.113	0
92.117	0
92.13	0
92.143	0
92.148	0
92.16	0
92.182	0
92.191	0
92.199	0
92.209	0
92.218	0
92.227	0
92.232	0
92.24	0
92.252	0
92.256	0
92.27	0
92.275	0
92.28	0
92.294	0
92.299	0
92.307	0
92.313	0
92.318	0
92.325	0
92.334	0
92.34	0
92.345	0
92.358	0
92.361	0
92.366	0
92.379	0
92.388	0
92.395	0
92.4	0
92.406	0
92.412	0
92.417	0
92.425	0
92.432	0
92.44	0
92.452	0
92.463	0
92.469	0
92.475	0
92.493	0
92.504	0
92.519	0
92.524	0
92.535	0
92.537	0
92.546	0
92.557	0
92.562	1/10
92.568	0
92.58	0
92.587	0
92.601	0
92.608	0
92.616	1/10
92.629	2/5
92.646	2/5
92.652	3/5
92.666	1/2
92.671	2/5
92.672	1/10
92.683	1/10
92.69	1/5
92.706	1/10
92.713	1/10
92.726	1/2
92.73	3/10
92.748	3/5
92.757	4/5
92.765	7/10
92.769	7/10
92.791	7/10
92.799	3/5
92.809	3/5
92.819	7/10
92.824	9/10
92.836	6/5
92.853	8/5
92.862	17/10
92.872	17/10
92.875	7/5
92.879	13/10
92.882	6/5
92.896	6/5
92.907	6/5
92.915	9/10
92.918	9/10
92.924	4/5
92.929	9/10
92.95	11/10
92.968	13/10
92.972	7/5
92.98	6/5
92.996	13/10
93.008	7/5
93.017	3/2
93.025	7/5
93.038	7/5
93.045	3/2
93.048	6/5
93.05	1
93.06	1
93.074	11/10
93.083	11/10
93.097	6/5
93.115	6/5
93.13	7/5
93.148	7/5
93.161	6/5
93.171	6/5
93.182	3/2
93.186	13/10
93.19	11/10
93.201	1
93.216	1
93.228	9/10
93.234	1
93.246	1
93.251	4/5
93.259	7/10
93.277	7/10
93.28	1/2
93.293	2/5
93.301	1/2
93.313	2/5
93.329	3/10
93.337	1/5
93.341	0
93.35	0
93.359	1/10
93.363	0
93.376	0
93.39	0
93.395	0
93.407	0
93.409	0
93.422	0
93.433	0
93.444	0
93.455	0
93.461	0
93.478	0
93.491	0
93.504	0
93.523	0
93.528	0
93.533	0
93.538	0
93.554	0
93.572	0
93.584	0
93.597	0
93.611	0
93.629	0
93.642	0
93.654	0
93.665	0
93.679	0
93.69	0
93.704	0
93.713	0
93.732	0
93.736	0
93.74	0
93.745	0
93.757	0
93.765	0
93.774	0
93.775	0
93.782	0
93.787	0
93.798	0
93.807	0
93.817	0
93.824	0
93.839	0
93.85	0
93.86	0
93.873	0
93.88	0
93.885	0
93.896	0
93.898	0
93.917	0
93.928	0
93.94	0
93.947	0
93.969	0
93.985	0
93.998	0
94.003	0
94.011	0
94.021	0
94.025	0
94.032	0
94.036	0
94.057	0
94.061	0
94.077	0
94.092	0
94.109	0
94.119	0
94.13	0
94.147	0
94.153	0
94.169	0
94.176	0
94.184	0
94.198	0
94.222	0
94.229	0
94.236	0
94.245	0
94.252	0
94.265	0
94.281	0
94.289	0
94.302	0
94.32	0
94.325	0
94.336	0
94.34	0
94.351	0
94.365	0
94.37	0
94.379	0
94.384	0
94.387	0
94.398	0
94.405	0
94.417	0
94.429	0
94.444	0
94.453	0
94.462	0
94.47	0
94.477	0
94.484	0
94.488	0
94.497	0
94.501	0
94.505	0
94.509	0
94.524	0
94.526	0
94.535	0
94.544	0
94.553	0
94.557	0
94.564	0
94.571	0
94.582	0
94.613	0
94.62	0
94.64	0
94.651	0
94.653	0
94.665	0
94.675	0
94.68	0
94.695	1/10
94.71	1/10
94.714	0
94.721	1/5
94.724	0
94.735	0
94.739	0
94.759	0
94.768	1/5
94.778	1/10
94.784	1/5
94.788	0
94.813	1/10
94.819	3/10
94.827	1/5
94.831	1/10
94.845	0
94.852	1/10
94.86	1/10
94.874	1/5
94.875	0
94.888	0
94.899	0
94.908	0
94.922	0
94.926	0
94.933	0
94.943	0
94.95	0
94.967	0
94.974	0
94.978	0
94.989	0
95.005	0
95.019	0
95.04	0
95.045	0
95.049	0
95.056	0
95.076	0
95.085	0
95.101	0
95.108	0
95.12	0
95.127	0
95.134	0
95.149	0
95.16	0
95.169	0
95.173	0
95.182	0
95.194	0
95.207	0
95.222	0
95.23	0
95.234	0
95.242	0
95.26	0
95.266	0
95.272	0
95.28	0
95.285	0
95.297	1/10
95.306	2/5
95.321	1/2
95.343	1/2
95.353	2/5
95.357	1/5
95.361	3/10
95.373	1/5
95.379	1/5
95.382	2/5
95.392	2/5
95.396	1/5
95.405	1/2
95.408	2/5
95.415	3/10
95.424	3/10
95.434	1/5
95.448	0
95.458	0
95.475	1/10
95.486	0
95.495	0
95.498	0
95.502	0
95.511	0
95.516	0
95.522	0
95.535	1/5
95.537	1/10
95.547	1/10
95.553	1/5
95.57	1/10
95.579	0
95.589	0
95.601	1/5
95.615	1/10
95.624	1/5
95.627	1/10
95.637	0
95.653	0
95.656	0
95.66	0
95.67	0
95.682	1/10
95.694	1/10
95.704	1/5
95.71	2/5
95.713	2/5
95.722	3/10
95.727	2/5
95.735	1/2
95.751	1/2
95.755	2/5
95.758	1/5
95.763	0
95.773	2/5
95.78	3/5
95.787	7/10
95.8	4/5
95.815	7/10
95.821	7/10
95.828	4/5
95.835	4/5
95.848	4/5
95.874	1
95.881	1
95.898	1
95.907	6/5
95.91	1
95.914	1
95.917	1
95.923	11/10
95.931	6/5
95.937	11/10
95.942	13/10
95.954	7/5
95.956	13/10
95.972	7/5
95.982	7/5
95.994	3/2
96.01	8/5
96.021	19/10
96.03	19/10
96.041	19/10
96.054	2
96.064	21/10
96.076	21/10
96.086	11/5
96.097	23/10
96.106	12/5
96.114	11/5
96.114	19/10
96.119	17/10
96.132	19/10
96.144	9/5
96.16	9/5
96.175	21/10
96.181	2
96.185	21/10
96.189	12/5
96.202	13/5
96.209	13/5
96.221	27/10
96.226	29/10
96.233	14/5
96.243	29/10
96.255	29/10
96.263	14/5
96.277	27/10
96.284	14/5
96.291	5/2
96.301	12/5
96.312	27/10
96.323	27/10
96.332	14/5
96.349	14/5
96.366	14/5
96.378	31/10
96.384	29/10
96.389	3
96.392	29/10
96.404	16/5
96.421	16/5
96.432	16/5
96.444	16/5
96.462	33/10
96.479	16/5
96.488	17/5
96.506	7/2
96.512	18/5
96.513	18/5
96.521	7/2
96.526	33/10
96.538	7/2
96.542	17/5
96.566	7/2
96.571	33/10
96.576	31/10
96.584	3
96.589	14/5
96.597	27/10
96.602	27/10
96.614	27/10
96.624	27/10
96.639	14/5
96.655	29/10
96.661	29/10
96.669	14/5
96.673	27/10
96.678	13/5
96.695	14/5
96.711	14/5
96.726	14/5
96.737	14/5
96.746	29/10
96.754	31/10
96.759	17/5
96.765	7/2
96.779	7/2
96.783	7/2
96.792	18/5
96.799	17/5
96.821	18/5
96.829	39/10
96.847	19/5
96.874	41/10
96.898	41/10
96.906	41/10
96.907	41/10
96.912	19/5
96.92	37/10
96.925	41/10
96.933	21/5
96.943	43/10
96.953	22/5
96.963	43/10
96.967	22/5
96.972	9/2
96.982	9/2
96.985	9/2
96.992	9/2
97.004	24/5
97.011	49/10
97.023	24/5
97.032	49/10
97.037	49/10
97.055	5
97.063	49/10
97.067	47/10
97.077	23/5
97.085	22/5
97.096	9/2
97.118	24/5
97.128	47/10
97.141	47/10
97.152	47/10
97.166	23/5
97.171	9/2
97.181	9/2
97.187	22/5
97.192	21/5
97.195	21/5
97.207	22/5
97.212	22/5
97.221	21/5
97.231	22/5
97.236	43/10
97.246	23/5
97.256	49/10
97.27	51/10
97.276	53/10
97.289	51/10
97.302	26/5
97.307	5
97.316	49/10
97.323	47/10
97.33	9/2
97.345	23/5
97.356	47/10
97.362	24/5
97.37	47/10
97.39	49/10
97.396	47/10
97.403	47/10
97.427	23/5
97.437	23/5
97.445	22/5
97.458	9/2
97.465	21/5
97.482	21/5
97.49	4
97.509	41/10
97.512	4
97.532	39/10
97.55	4
97.56	19/5
97.572	39/10
97.582	4
97.589	4
97.6	19/5
97.605	37/10
97.615	18/5
97.62	7/2
97.639	7/2
97.649	7/2
97.66	39/10
97.676	39/10
97.686	37/10
97.695	7/2
97.705	7/2
97.714	7/2
97.729	17/5
97.737	17/5
97.741	16/5
97.748	31/10
97.752	3
97.757	29/10
97.769	14/5
97.774	27/10
97.783	3
97.792	3
97.799	3
97.81	3
97.813	29/10
97.826	14/5
97.832	3
97.835	27/10
97.847	13/5
97.862	27/10
97.883	29/10
97.896	14/5
97.904	13/5
97.92	27/10
97.923	13/5
97.934	5/2
97.942	13/5
97.956	5/2
97.961	27/10
97.979	27/10
97.987	27/10
97.994	5/2
98.	5/2
98.016	13/5
98.026	27/10
98.048	14/5
98.053	14/5
98.057	27/10
98.064	27/10
98.074	13/5
98.096	13/5
98.112	27/10
98.124	27/10
98.124	5/2
98.14	5/2
98.15	5/2
98.163	5/2
98.165	23/10
98.18	23/10
98.187	21/10
98.204	11/5
98.217	11/5
98.217	21/10
98.226	2
98.234	19/10
98.236	19/10
98.251	2
98.267	2
98.271	9/5
98.284	17/10
98.297	17/10
98.305	8/5
98.311	17/10
98.322	17/10
98.343	2
98.352	23/10
98.362	5/2
98.368	5/2
98.378	5/2
98.385	5/2
98.408	13/5
98.418	13/5
98.425	27/10
98.444	14/5
98.459	3
98.475	3
98.494	16/5
98.51	33/10
98.517	16/5
98.523	31/10
98.54	31/10
98.551	3
98.576	17/5
98.579	18/5
98.595	18/5
98.612	19/5
98.614	18/5
98.619	18/5
98.629	18/5
98.633	33/10
98.638	33/10
98.642	33/10
98.658	17/5
98.677	18/5
98.681	17/5
98.691	17/5
98.704	18/5
98.725	7/2
98.731	37/10
98.742	39/10
98.756	4
98.758	4
98.773	39/10
98.788	21/5
98.796	21/5
98.803	41/10
98.806	4
98.812	4
98.827	41/10
98.833	4
98.844	4
98.854	43/10
98.863	21/5
98.871	41/10
98.876	41/10
98.881	41/10
98.885	39/10
98.886	37/10
98.899	19/5
98.902	37/10
98.909	19/5
98.917	37/10
98.93	37/10
98.938	37/10
98.942	7/2
98.949	18/5
98.96	7/2
98.968	33/10
98.975	17/5
98.984	33/10
98.987	17/5
99.	7/2
99.018	7/2
99.021	17/5
99.038	17/5
99.042	16/5
99.05	33/10
99.058	33/10
99.068	33/10
99.074	33/10
99.08	17/5
99.084	16/5
99.097	17/5
99.116	18/5
99.121	7/2
99.124	17/5
99.133	7/2
99.139	17/5
99.15	18/5
99.157	7/2
99.173	18/5
99.183	7/2
99.192	33/10
99.201	31/10
99.211	31/10
99.225	31/10
99.245	33/10
99.26	33/10
99.271	33/10
99.28	17/5
99.286	16/5
99.295	16/5
99.305	31/10
99.31	17/5
99.317	33/10
99.327	33/10
99.334	16/5
99.34	3
99.344	3
99.364	31/10
99.375	31/10
99.383	3
99.397	3
99.411	31/10
99.421	31/10
99.425	29/10
99.434	29/10
99.437	13/5
99.443	13/5
99.45	13/5
99.46	27/10
99.463	14/5
99.474	29/10
99.483	3
99.493	33/10
99.51	31/10
99.52	29/10
99.543	29/10
99.551	29/10
99.556	16/5
99.566	31/10
99.572	3
99.584	3
99.592	29/10
99.602	31/10
99.608	29/10
99.621	31/10
99.63	31/10
99.639	16/5
99.649	16/5
99.652	31/10
99.664	16/5
99.677	17/5
99.687	18/5
99.698	37/10
99.703	39/10
99.713	37/10
99.724	18/5
99.728	18/5
99.732	17/5
99.739	17/5
99.745	33/10
99.748	31/10
99.76	29/10
99.767	31/10
99.774	16/5
99.789	31/10
99.794	29/10
99.808	29/10
99.81	27/10
99.83	27/10
99.835	14/5
99.839	27/10
99.847	13/5
99.862	27/10
99.868	13/5
99.884	27/10
99.89	13/5
99.896	27/10
99.903	14/5
99.916	27/10
99.921	27/10
99.928	14/5
99.938	14/5
99.94	14/5
99.949	14/5
99.954	14/5
99.969	29/10
99.988	29/10

==> Chapter_5/tikz/SamplePath_100_Service.txt <==
0.012	0
0.014	1/5
0.036	1/2
0.059	7/10
0.074	1
0.13	11/10
0.151	13/10
0.185	8/5
0.212	9/5
0.242	21/10
0.252	11/5
0.298	12/5
0.322	27/10
0.329	14/5
0.346	3
0.372	3
0.404	31/10
0.422	33/10
0.427	18/5
0.471	17/5
0.483	18/5
0.507	39/10
0.526	41/10
0.543	21/5
0.556	43/10
0.578	23/5
0.606	47/10
0.624	24/5
0.632	49/10
0.647	5
0.666	51/10
0.688	26/5
0.711	53/10
0.727	27/5
0.731	11/2
0.759	53/10
0.764	11/2
0.78	29/5
0.815	28/5
0.822	29/5
0.849	61/10
0.866	63/10
0.907	32/5
0.94	32/5
0.956	13/2
0.975	63/10
1.006	31/5
1.035	63/10
1.064	63/10
1.079	32/5
1.091	31/5
1.115	63/10
1.135	32/5
1.139	33/5
1.148	67/10
1.16	34/5
1.161	71/10
1.169	73/10
1.182	37/5
1.227	37/5
1.251	71/10
1.256	73/10
1.264	38/5
1.276	37/5
1.302	36/5
1.314	7
1.318	36/5
1.326	15/2
1.357	38/5
1.379	38/5
1.382	39/5
1.394	79/10
1.431	79/10
1.455	8
1.466	81/10
1.469	81/10
1.48	41/5
1.496	83/10
1.518	42/5
1.552	81/10
1.565	41/5
1.577	83/10
1.59	42/5
1.618	41/5
1.625	42/5
1.639	17/2
1.646	43/5
1.654	89/10
1.681	9
1.705	9
1.711	89/10
1.736	46/5
1.758	46/5
1.788	9
1.81	89/10
1.824	43/5
1.839	17/2
1.86	17/2
1.865	87/10
1.885	42/5
1.933	87/10
1.952	17/2
1.956	87/10
1.962	9
1.977	91/10
1.987	46/5
1.99	91/10
1.997	47/5
2.022	46/5
2.034	91/10
2.039	47/5
2.062	46/5
2.072	9
2.082	46/5
2.085	93/10
2.103	93/10
2.129	48/5
2.144	97/10
2.152	48/5
2.17	47/5
2.19	91/10
2.191	9
2.222	91/10
2.243	9
2.256	91/10
2.271	46/5
2.289	47/5
2.31	48/5
2.33	48/5
2.353	97/10
2.371	49/5
2.394	48/5
2.414	99/10
2.421	99/10
2.443	99/10
2.457	97/10
2.494	97/10
2.5	49/5
2.516	48/5
2.535	47/5
2.545	93/10
2.549	48/5
2.567	97/10
2.583	49/5
2.612	49/5
2.623	48/5
2.64	97/10
2.65	19/2
2.665	49/5
2.676	10
2.684	10
2.696	97/10
2.702	99/10
2.729	99/10
2.744	49/5
2.765	101/10
2.779	103/10
2.795	52/5
2.812	52/5
2.827	10
2.833	103/10
2.854	21/2
2.881	51/5
2.885	103/10
2.899	53/5
2.911	51/5
2.92	103/10
2.951	21/2
2.98	52/5
2.986	51/5
3.003	10
3.028	51/5
3.046	10
3.052	101/10
3.087	99/10
3.094	49/5
3.112	99/10
3.125	99/10
3.132	10
3.138	101/10
3.141	103/10
3.15	52/5
3.161	107/10
3.176	54/5
3.194	109/10
3.215	56/5
3.22	56/5
3.231	11
3.247	54/5
3.276	53/5
3.283	53/5
3.289	101/10
3.299	51/5
3.321	21/2
3.334	53/5
3.347	53/5
3.356	107/10
3.362	21/2
3.4	54/5
3.425	53/5
3.451	107/10
3.473	21/2
3.479	103/10
3.497	101/10
3.52	99/10
3.529	10
3.552	101/10
3.559	99/10
3.564	99/10
3.592	99/10
3.604	10
3.644	10
3.661	101/10
3.68	97/10
3.685	97/10
3.691	99/10
3.706	99/10
3.719	49/5
3.768	49/5
3.79	101/10
3.803	51/5
3.818	103/10
3.834	52/5
3.853	51/5
3.865	103/10
3.873	101/10
3.887	52/5
3.9	51/5
3.906	103/10
3.909	52/5
3.919	107/10
3.95	107/10
3.962	103/10
3.978	53/5
3.986	21/2
4.009	51/5
4.017	103/10
4.05	51/5
4.067	101/10
4.075	21/2
4.102	52/5
4.146	53/5
4.157	53/5
4.171	52/5
4.183	52/5
4.196	51/5
4.216	21/2
4.249	21/2
4.276	103/10
4.284	103/10
4.294	52/5
4.304	21/2
4.311	107/10
4.323	11
4.335	111/10
4.35	57/5
4.359	111/10
4.369	57/5
4.39	23/2
4.399	23/2
4.415	113/10
4.418	57/5
4.439	117/10
4.454	117/10
4.459	119/10
4.469	61/5
4.489	123/10
4.494	62/5
4.508	25/2
4.515	123/10
4.521	62/5
4.534	127/10
4.554	64/5
4.569	64/5
4.577	123/10
4.582	62/5
4.606	119/10
4.619	59/5
4.627	119/10
4.651	119/10
4.667	119/10
4.687	119/10
4.706	59/5
4.712	121/10
4.726	61/5
4.734	123/10
4.75	123/10
4.765	121/10
4.781	123/10
4.803	63/5
4.817	127/10
4.831	129/10
4.851	127/10
4.866	13
4.871	13
4.875	131/10
4.895	133/10
4.909	27/2
4.924	27/2
4.93	133/10
4.95	64/5
4.957	131/10
4.965	133/10
4.971	133/10
4.977	131/10
4.985	13
4.993	13
5.027	127/10
5.038	129/10
5.057	129/10
5.067	66/5
5.076	67/5
5.083	27/2
5.11	27/2
5.12	69/5
5.135	68/5
5.138	27/2
5.148	67/5
5.167	131/10
5.175	129/10
5.184	127/10
5.192	64/5
5.223	64/5
5.243	123/10
5.266	59/5
5.293	59/5
5.301	119/10
5.306	121/10
5.311	62/5
5.317	123/10
5.333	123/10
5.345	61/5
5.366	61/5
5.378	119/10
5.4	61/5
5.401	62/5
5.407	25/2
5.409	63/5
5.436	63/5
5.444	63/5
5.452	121/10
5.453	61/5
5.469	123/10
5.491	121/10
5.52	119/10
5.534	12
5.545	61/5
5.548	62/5
5.559	25/2
5.57	127/10
5.601	25/2
5.608	63/5
5.622	129/10
5.635	127/10
5.654	63/5
5.669	63/5
5.674	25/2
5.69	123/10
5.703	123/10
5.717	121/10
5.731	123/10
5.738	121/10
5.743	62/5
5.751	121/10
5.758	12
5.781	12
5.787	12
5.794	61/5
5.807	61/5
5.816	25/2
5.819	127/10
5.829	129/10
5.834	64/5
5.843	63/5
5.854	127/10
5.873	127/10
5.878	129/10
5.897	13
5.907	131/10
5.917	67/5
5.926	27/2
5.943	137/10
5.952	137/10
5.965	27/2
5.973	69/5
5.98	137/10
5.993	137/10
6.016	67/5
6.025	66/5
6.032	133/10
6.045	133/10
6.067	67/5
6.084	13
6.105	131/10
6.149	13
6.163	66/5
6.173	66/5
6.184	131/10
6.19	13
6.206	66/5
6.227	66/5
6.238	13
6.253	25/2
6.264	61/5
6.276	117/10
6.285	119/10
6.306	61/5
6.311	123/10
6.32	123/10
6.328	123/10
6.331	25/2
6.34	123/10
6.348	123/10
6.361	121/10
6.367	61/5
6.413	61/5
6.433	61/5
6.446	61/5
6.452	123/10
6.459	62/5
6.467	62/5
6.476	63/5
6.487	129/10
6.488	13
6.498	133/10
6.524	131/10
6.543	129/10
6.576	64/5
6.593	127/10
6.611	127/10
6.63	63/5
6.641	129/10
6.657	129/10
6.668	13
6.678	131/10
6.706	129/10
6.731	64/5
6.754	63/5
6.772	63/5
6.789	25/2
6.833	127/10
6.844	127/10
6.851	25/2
6.86	63/5
6.863	64/5
6.875	64/5
6.886	63/5
6.899	121/10
6.914	62/5
6.925	127/10
6.946	127/10
6.952	25/2
6.959	64/5
6.97	64/5
6.982	13
6.992	66/5
7.012	131/10
7.024	67/5
7.029	66/5
7.037	133/10
7.046	67/5
7.059	67/5
7.066	133/10
7.087	64/5
7.093	131/10
7.103	133/10
7.108	68/5
7.124	27/2
7.139	68/5
7.148	131/10
7.159	66/5
7.177	131/10
7.181	66/5
7.195	27/2
7.202	69/5
7.206	68/5
7.236	137/10
7.259	68/5
7.262	137/10
7.274	141/10
7.297	139/10
7.302	14
7.31	68/5
7.32	139/10
7.336	69/5
7.353	69/5
7.365	137/10
7.396	137/10
7.419	67/5
7.427	68/5
7.437	137/10
7.453	27/2
7.468	133/10
7.471	133/10
7.486	67/5
7.511	131/10
7.514	133/10
7.523	68/5
7.537	69/5
7.561	71/5
7.584	69/5
7.599	137/10
7.612	69/5
7.618	139/10
7.624	68/5
7.628	139/10
7.634	141/10
7.654	141/10
7.676	14
7.691	14
7.711	139/10
7.715	14
7.731	14
7.754	14
7.758	69/5
7.764	137/10
7.78	139/10
7.795	141/10
7.815	14
7.816	141/10
7.826	143/10
7.851	29/2
7.858	72/5
7.875	71/5
7.883	143/10
7.894	73/5
7.9	29/2
7.909	73/5
7.933	147/10
7.94	147/10
7.949	74/5
7.954	29/2
7.96	74/5
7.964	151/10
7.971	77/5
7.981	77/5
7.988	153/10
8.002	77/5
8.01	76/5
8.014	76/5
8.024	76/5
8.041	151/10
8.052	15
8.066	76/5
8.069	153/10
8.074	78/5
8.095	77/5
8.11	31/2
8.119	77/5
8.14	78/5
8.148	77/5
8.169	153/10
8.174	151/10
8.182	77/5
8.189	31/2
8.209	153/10
8.216	151/10
8.244	149/10
8.255	147/10
8.269	147/10
8.298	72/5
8.307	72/5
8.318	72/5
8.324	147/10
8.336	29/2
8.34	73/5
8.352	149/10
8.365	76/5
8.374	76/5
8.384	77/5
8.396	76/5
8.404	151/10
8.41	76/5
8.425	76/5
8.442	78/5
8.447	159/10
8.465	81/5
8.478	81/5
8.482	161/10
8.488	163/10
8.493	83/5
8.502	83/5
8.511	169/10
8.519	167/10
8.536	33/2
8.538	167/10
8.555	83/5
8.574	82/5
8.586	159/10
8.606	157/10
8.614	78/5
8.629	79/5
8.643	31/2
8.664	153/10
8.674	77/5
8.693	77/5
8.711	76/5
8.725	31/2
8.736	153/10
8.744	77/5
8.755	153/10
8.78	15
8.783	74/5
8.791	147/10
8.807	74/5
8.822	147/10
8.841	147/10
8.855	72/5
8.872	141/10
8.877	141/10
8.892	139/10
8.909	68/5
8.927	69/5
8.932	68/5
8.94	68/5
8.961	27/2
8.967	67/5
8.971	68/5
8.977	137/10
8.989	133/10
9.001	137/10
9.018	14
9.035	69/5
9.056	139/10
9.064	14
9.079	141/10
9.086	14
9.094	143/10
9.108	72/5
9.131	29/2
9.141	29/2
9.165	72/5
9.185	141/10
9.197	71/5
9.219	143/10
9.237	143/10
9.245	141/10
9.257	69/5
9.268	69/5
9.288	139/10
9.298	71/5
9.301	143/10
9.313	143/10
9.326	141/10
9.336	14
9.344	141/10
9.352	14
9.378	139/10
9.384	14
9.392	141/10
9.395	72/5
9.398	71/5
9.415	143/10
9.42	72/5
9.433	29/2
9.45	147/10
9.467	74/5
9.486	149/10
9.498	151/10
9.509	153/10
9.529	151/10
9.544	74/5
9.558	74/5
9.568	149/10
9.578	149/10
9.598	74/5
9.611	147/10
9.619	73/5
9.634	147/10
9.642	74/5
9.653	74/5
9.669	73/5
9.682	73/5
9.686	72/5
9.697	29/2
9.708	74/5
9.719	74/5
9.727	73/5
9.742	73/5
9.752	15
9.761	151/10
9.784	153/10
9.806	77/5
9.828	76/5
9.838	153/10
9.844	76/5
9.857	151/10
9.872	76/5
9.881	76/5
9.891	31/2
9.898	153/10
9.913	153/10
9.928	151/10
9.942	151/10
9.961	15
9.976	151/10
9.985	74/5
9.992	74/5
10.013	143/10
10.021	29/2
10.022	73/5
10.042	141/10
10.05	71/5
10.07	71/5
10.077	143/10
10.085	72/5
10.087	29/2
10.094	72/5
10.098	143/10
10.116	143/10
10.144	141/10
10.149	143/10
10.168	141/10
10.182	14
10.187	143/10
10.198	29/2
10.205	29/2
10.215	147/10
10.221	15
10.234	15
10.246	151/10
10.264	76/5
10.279	76/5
10.286	151/10
10.293	77/5
10.303	78/5
10.31	157/10
10.325	31/2
10.348	15
10.356	74/5
10.364	151/10
10.374	149/10
10.376	15
10.39	15
10.396	76/5
10.41	31/2
10.421	78/5
10.436	77/5
10.451	15
10.457	153/10
10.471	151/10
10.477	151/10
10.492	151/10
10.501	77/5
10.504	31/2
10.516	79/5
10.52	159/10
10.526	157/10
10.536	79/5
10.549	79/5
10.56	159/10
10.569	16
10.582	157/10
10.589	31/2
10.596	78/5
10.611	78/5
10.622	78/5
10.653	159/10
10.666	16
10.669	163/10
10.679	163/10
10.682	82/5
10.69	33/2
10.704	33/2
10.724	167/10
10.747	169/10
10.762	17
10.771	171/10
10.781	171/10
10.786	173/10
10.793	87/5
10.8	87/5
10.811	87/5
10.819	173/10
10.832	17
10.851	86/5
10.859	173/10
10.881	173/10
10.884	171/10
10.891	84/5
10.897	84/5
10.919	84/5
10.933	84/5
10.941	163/10
10.945	33/2
10.952	82/5
10.969	82/5
10.98	167/10
10.988	167/10
11.012	82/5
11.021	82/5
11.033	161/10
11.041	81/5
11.068	161/10
11.082	159/10
11.099	79/5
11.101	161/10
11.111	159/10
11.122	157/10
11.146	161/10
11.155	161/10
11.164	159/10
11.176	79/5
11.191	78/5
11.204	79/5
11.209	79/5
11.222	31/2
11.236	31/2
11.239	78/5
11.253	157/10
11.272	157/10
11.29	157/10
11.292	79/5
11.302	16
11.317	81/5
11.331	163/10
11.336	82/5
11.376	82/5
11.387	159/10
11.394	16
11.404	79/5
11.425	157/10
11.432	78/5
11.455	31/2
11.462	79/5
11.475	79/5
11.477	161/10
11.489	159/10
11.504	79/5
11.518	79/5
11.525	78/5
11.536	78/5
11.546	157/10
11.554	157/10
11.564	79/5
11.592	159/10
11.605	79/5
11.625	161/10
11.64	159/10
11.647	16
11.656	16
11.666	79/5
11.681	157/10
11.693	79/5
11.705	159/10
11.71	79/5
11.718	31/2
11.72	77/5
11.731	78/5
11.748	78/5
11.754	79/5
11.783	79/5
11.786	161/10
11.791	82/5
11.8	83/5
11.814	167/10
11.825	84/5
11.833	17
11.842	171/10
11.846	171/10
11.866	171/10
11.893	173/10
11.901	173/10
11.919	173/10
11.943	17
11.953	17
11.96	173/10
11.973	88/5
11.987	87/5
11.993	169/10
12.013	17
12.02	171/10
12.029	173/10
12.034	173/10
12.041	35/2
12.051	35/2
12.066	173/10
12.075	88/5
12.086	87/5
12.091	86/5
12.11	17
12.125	17
12.134	17
12.138	171/10
12.14	87/5
12.142	177/10
12.149	18
12.165	89/5
12.169	179/10
12.189	88/5
12.197	177/10
12.212	87/5
12.215	35/2
12.223	35/2
12.227	86/5
12.236	173/10
12.252	173/10
12.272	86/5
12.28	17
12.29	171/10
12.316	17
12.323	84/5
12.336	83/5
12.346	163/10
12.349	33/2
12.362	83/5
12.371	83/5
12.384	83/5
12.402	83/5
12.407	82/5
12.422	159/10
12.429	159/10
12.442	16
12.456	81/5
12.46	16
12.482	79/5
12.492	159/10
12.501	157/10
12.514	157/10
12.53	157/10
12.536	31/2
12.539	78/5
12.544	159/10
12.561	157/10
12.574	157/10
12.577	159/10
12.579	16
12.594	79/5
12.625	31/2
12.629	153/10
12.641	77/5
12.648	77/5
12.669	76/5
12.674	77/5
12.697	31/2
12.716	78/5
12.728	31/2
12.749	79/5
12.772	159/10
12.782	159/10
12.794	161/10
12.8	81/5
12.82	157/10
12.833	159/10
12.843	16
12.857	16
12.868	16
12.887	157/10
12.893	157/10
12.904	31/2
12.914	31/2
12.929	78/5
12.934	157/10
12.956	157/10
12.958	79/5
12.978	159/10
12.987	159/10
13.002	159/10
13.013	16
13.03	159/10
13.041	16
13.06	81/5
13.096	163/10
13.102	83/5
13.106	82/5
13.12	82/5
13.133	33/2
13.146	33/2
13.155	81/5
13.159	82/5
13.167	33/2
13.173	82/5
13.176	83/5
13.18	169/10
13.189	171/10
13.198	86/5
13.209	87/5
13.212	86/5
13.223	88/5
13.235	87/5
13.248	173/10
13.251	173/10
13.259	171/10
13.265	17
13.287	171/10
13.294	87/5
13.302	177/10
13.312	18
13.321	183/10
13.326	183/10
13.337	37/2
13.347	37/2
13.352	93/5
13.366	93/5
13.388	92/5
13.394	92/5
13.4	37/2
13.426	187/10
13.434	189/10
13.45	191/10
13.463	94/5
13.474	187/10
13.488	93/5
13.492	93/5
13.507	37/2
13.516	183/10
13.531	183/10
13.535	179/10
13.545	181/10
13.57	181/10
13.573	91/5
13.589	181/10
13.607	179/10
13.615	179/10
13.632	88/5
13.646	35/2
13.657	173/10
13.672	86/5
13.691	17
13.698	86/5
13.701	173/10
13.722	86/5
13.731	86/5
13.737	86/5
13.741	173/10
13.747	88/5
13.754	89/5
13.76	179/10
13.77	89/5
13.783	177/10
13.791	18
13.801	179/10
13.805	177/10
13.823	89/5
13.842	89/5
13.844	179/10
13.849	181/10
13.864	89/5
13.884	177/10
13.889	18
13.894	18
13.904	177/10
13.917	89/5
13.924	35/2
13.944	88/5
13.954	35/2
13.97	35/2
13.984	173/10
13.993	169/10
14.003	86/5
14.01	86/5
14.018	87/5
14.025	35/2
14.039	88/5
14.05	173/10
14.059	35/2
14.072	17
14.075	17
14.089	169/10
14.1	84/5
14.108	163/10
14.113	82/5
14.118	33/2
14.128	84/5
14.141	169/10
14.152	169/10
14.161	84/5
14.173	84/5
14.183	83/5
14.194	169/10
14.205	169/10
14.216	171/10
14.237	87/5
14.254	87/5
14.257	35/2
14.26	88/5
14.274	18
14.281	18
14.294	89/5
14.303	89/5
14.337	177/10
14.346	88/5
14.355	177/10
14.365	18
14.375	181/10
14.384	177/10
14.4	88/5
14.418	87/5
14.432	87/5
14.439	35/2
14.45	87/5
14.469	86/5
14.472	173/10
14.482	87/5
14.499	88/5
14.502	89/5
14.513	173/10
14.521	88/5
14.527	177/10
14.538	177/10
14.542	88/5
14.562	88/5
14.574	88/5
14.581	87/5
14.599	87/5
14.608	88/5
14.613	88/5
14.619	35/2
14.626	88/5
14.647	35/2
14.658	35/2
14.665	88/5
14.685	35/2
14.692	88/5
14.701	179/10
14.712	88/5
14.717	87/5
14.72	177/10
14.728	89/5
14.734	89/5
14.74	179/10
14.749	89/5
14.757	177/10
14.769	88/5
14.778	177/10
14.783	177/10
14.809	87/5
14.825	87/5
14.83	173/10
14.851	173/10
14.87	173/10
14.884	86/5
14.891	173/10
14.901	35/2
14.911	88/5
14.926	177/10
14.944	89/5
14.955	88/5
14.964	87/5
14.974	177/10
14.981	87/5
14.984	88/5
15.	88/5
15.02	89/5
15.029	18
15.04	18
15.049	181/10
15.059	88/5
15.076	88/5
15.095	171/10
15.099	86/5
15.111	171/10
15.127	173/10
15.141	171/10
15.15	86/5
15.158	17
15.163	84/5
15.172	17
15.179	84/5
15.191	17
15.205	17
15.223	173/10
15.238	169/10
15.251	83/5
15.267	167/10
15.284	83/5
15.295	82/5
15.312	82/5
15.318	163/10
15.328	82/5
15.334	82/5
15.342	33/2
15.378	81/5
15.388	157/10
15.408	31/2
15.428	31/2
15.441	153/10
15.452	31/2
15.464	78/5
15.47	157/10
15.494	157/10
15.505	76/5
15.516	76/5
15.524	149/10
15.545	151/10
15.559	153/10
15.576	77/5
15.587	78/5
15.591	78/5
15.598	159/10
15.612	157/10
15.632	78/5
15.647	157/10
15.654	78/5
15.664	31/2
15.672	153/10
15.678	77/5
15.684	31/2
15.694	78/5
15.706	153/10
15.72	76/5
15.724	153/10
15.729	153/10
15.732	77/5
15.737	157/10
15.744	79/5
15.754	78/5
15.757	159/10
15.765	16
15.779	16
15.794	157/10
15.803	157/10
15.807	79/5
15.816	159/10
15.826	81/5
15.852	161/10
15.865	163/10
15.884	163/10
15.892	161/10
15.897	82/5
15.913	33/2
15.921	83/5
15.937	163/10
15.95	161/10
15.968	82/5
15.979	167/10
15.985	167/10
15.999	82/5
16.003	82/5
16.009	82/5
16.014	33/2
16.026	82/5
16.041	163/10
16.054	83/5
16.069	82/5
16.076	167/10
16.084	33/2
16.097	163/10
16.108	82/5
16.117	82/5
16.124	163/10
16.129	82/5
16.134	163/10
16.152	33/2
16.166	33/2
16.174	163/10
16.186	82/5
16.203	83/5
16.207	82/5
16.221	83/5
16.232	83/5
16.25	83/5
16.254	169/10
16.268	173/10
16.277	171/10
16.295	169/10
16.301	171/10
16.306	171/10
16.317	83/5
16.329	167/10
16.344	82/5
16.357	83/5
16.37	83/5
16.385	83/5
16.397	83/5
16.405	17
16.413	171/10
16.418	87/5
16.428	171/10
16.447	84/5
16.449	171/10
16.451	173/10
16.465	173/10
16.481	87/5
16.5	173/10
16.511	87/5
16.53	88/5
16.549	88/5
16.572	88/5
16.603	87/5
16.609	173/10
16.626	87/5
16.635	173/10
16.647	173/10
16.665	86/5
16.668	86/5
16.684	17
16.696	171/10
16.7	87/5
16.705	87/5
16.722	86/5
16.735	173/10
16.746	171/10
16.752	173/10
16.775	173/10
16.78	171/10
16.8	171/10
16.829	17
16.836	17
16.846	169/10
16.852	84/5
16.874	33/2
16.895	33/2
16.899	83/5
16.904	167/10
16.916	83/5
16.932	82/5
16.953	81/5
16.966	33/2
16.984	82/5
16.985	82/5
16.992	33/2
17.005	81/5
17.02	33/2
17.036	167/10
17.043	17
17.055	171/10
17.063	87/5
17.082	35/2
17.087	89/5
17.098	179/10
17.106	89/5
17.125	177/10
17.13	179/10
17.147	89/5
17.165	173/10
17.172	173/10
17.176	173/10
17.195	173/10
17.202	87/5
17.208	88/5
17.222	88/5
17.234	88/5
17.239	88/5
17.257	177/10
17.267	179/10
17.278	181/10
17.287	18
17.311	181/10
17.332	92/5
17.34	37/2
17.349	183/10
17.356	183/10
17.368	91/5
17.391	181/10
17.398	18
17.406	183/10
17.408	91/5
17.417	37/2
17.42	37/2
17.431	91/5
17.434	183/10
17.444	89/5
17.447	179/10
17.473	88/5
17.493	88/5
17.505	89/5
17.521	35/2
17.531	35/2
17.546	89/5
17.561	89/5
17.57	88/5
17.579	89/5
17.599	89/5
17.601	18
17.611	183/10
17.622	183/10
17.636	183/10
17.644	92/5
17.649	37/2
17.653	93/5
17.667	37/2
17.681	94/5
17.707	37/2
17.722	37/2
17.73	37/2
17.747	93/5
17.751	92/5
17.768	92/5
17.782	183/10
17.785	91/5
17.791	18
17.805	183/10
17.815	37/2
17.819	93/5
17.833	93/5
17.837	189/10
17.85	191/10
17.868	191/10
17.883	19
17.891	96/5
17.899	19
17.918	19
17.925	96/5
17.934	94/5
17.954	94/5
17.961	187/10
17.972	92/5
17.986	92/5
18.003	183/10
18.011	183/10
18.037	37/2
18.05	183/10
18.058	91/5
18.072	183/10
18.081	181/10
18.092	181/10
18.105	179/10
18.117	179/10
18.123	18
18.13	18
18.139	181/10
18.151	181/10
18.166	18
18.168	183/10
18.168	93/5
18.179	183/10
18.192	18
18.205	91/5
18.214	92/5
18.218	93/5
18.226	93/5
18.248	94/5
18.268	94/5
18.277	94/5
18.291	92/5
18.302	92/5
18.306	91/5
18.312	91/5
18.321	92/5
18.34	181/10
18.349	91/5
18.362	92/5
18.372	181/10
18.385	181/10
18.4	88/5
18.42	87/5
18.425	35/2
18.43	179/10
18.445	18
18.449	181/10
18.456	181/10
18.478	181/10
18.482	91/5
18.485	183/10
18.501	92/5
18.506	183/10
18.516	92/5
18.526	93/5
18.547	183/10
18.552	89/5
18.554	179/10
18.583	89/5
18.59	181/10
18.605	183/10
18.612	37/2
18.619	183/10
18.626	18
18.644	18
18.651	89/5
18.67	177/10
18.679	35/2
18.69	89/5
18.706	88/5
18.723	177/10
18.725	88/5
18.74	177/10
18.753	86/5
18.761	17
18.768	171/10
18.783	171/10
18.792	169/10
18.808	169/10
18.819	17
18.833	83/5
18.851	84/5
18.858	84/5
18.865	84/5
18.867	17
18.881	169/10
18.895	84/5
18.903	171/10
18.919	173/10
18.936	17
18.947	17
18.954	169/10
18.964	17
18.976	86/5
18.978	87/5
18.985	89/5
18.998	89/5
19.01	177/10
19.022	177/10
19.037	177/10
19.047	177/10
19.057	35/2
19.068	87/5
19.078	177/10
19.086	179/10
19.11	179/10
19.117	18
19.129	181/10
19.134	91/5
19.14	91/5
19.153	183/10
19.164	92/5
19.184	37/2
19.19	187/10
19.202	93/5
19.208	187/10
19.22	37/2
19.245	92/5
19.249	93/5
19.253	187/10
19.265	94/5
19.283	94/5
19.297	93/5
19.311	91/5
19.316	93/5
19.341	93/5
19.342	94/5
19.362	37/2
19.369	37/2
19.378	183/10
19.381	183/10
19.397	93/5
19.41	93/5
19.422	92/5
19.433	183/10
19.436	181/10
19.438	177/10
19.449	181/10
19.456	181/10
19.469	18
19.48	181/10
19.481	91/5
19.496	92/5
19.502	179/10
19.511	177/10
19.529	177/10
19.547	35/2
19.555	88/5
19.573	35/2
19.576	179/10
19.587	179/10
19.596	181/10
19.605	183/10
19.611	92/5
19.632	91/5
19.637	183/10
19.656	92/5
19.663	94/5
19.676	93/5
19.681	94/5
19.699	187/10
19.701	93/5
19.713	183/10
19.715	92/5
19.723	92/5
19.731	183/10
19.736	183/10
19.745	91/5
19.751	92/5
19.763	92/5
19.767	187/10
19.78	19
19.799	19
19.806	96/5
19.817	19
19.829	96/5
19.844	187/10
19.847	19
19.857	187/10
19.867	189/10
19.872	93/5
19.885	91/5
19.897	183/10
19.905	183/10
19.914	91/5
19.927	181/10
19.936	181/10
19.952	177/10
19.962	177/10
19.969	88/5
19.982	179/10
19.989	179/10
20.001	181/10
20.007	91/5
20.023	91/5
20.032	183/10
20.056	18
20.069	91/5
20.083	181/10
20.098	18
20.114	179/10
20.13	88/5
20.141	88/5
20.156	87/5
20.165	89/5
20.169	181/10
20.184	181/10
20.19	183/10
20.205	91/5
20.225	91/5
20.246	37/2
20.255	183/10
20.263	92/5
20.279	91/5
20.284	91/5
20.317	89/5
20.331	177/10
20.354	35/2
20.356	35/2
20.368	88/5
20.375	179/10
20.389	89/5
20.393	18
20.399	89/5
20.403	89/5
20.429	88/5
20.441	35/2
20.447	35/2
20.466	35/2
20.483	35/2
20.497	177/10
20.502	179/10
20.515	181/10
20.525	179/10
20.53	91/5
20.54	92/5
20.555	91/5
20.588	179/10
20.605	179/10
20.615	181/10
20.623	181/10
20.63	183/10
20.633	92/5
20.637	93/5
20.649	181/10
20.655	18
20.666	18
20.672	89/5
20.678	179/10
20.691	18
20.706	91/5
20.726	183/10
20.735	183/10
20.738	91/5
20.75	91/5
20.761	93/5
20.769	187/10
20.781	189/10
20.788	187/10
20.799	189/10
20.809	187/10
20.822	187/10
20.834	187/10
20.851	37/2
20.86	92/5
20.878	91/5
20.883	91/5
20.901	91/5
20.907	179/10
20.919	91/5
20.927	183/10
20.937	183/10
20.948	181/10
20.956	18
20.962	18
20.978	181/10
21.	181/10
21.011	91/5
21.024	18
21.033	91/5
21.04	92/5
21.051	91/5
21.058	181/10
21.067	92/5
21.08	91/5
21.09	177/10
21.1	88/5
21.111	89/5
21.119	173/10
21.15	177/10
21.162	35/2
21.172	89/5
21.191	89/5
21.195	88/5
21.206	35/2
21.212	88/5
21.229	173/10
21.237	17
21.253	169/10
21.259	86/5
21.268	35/2
21.276	89/5
21.292	177/10
21.302	87/5
21.31	35/2
21.326	177/10
21.339	88/5
21.355	177/10
21.379	89/5
21.388	89/5
21.396	87/5
21.408	177/10
21.411	179/10
21.424	18
21.439	18
21.448	181/10
21.465	181/10
21.472	183/10
21.482	91/5
21.488	37/2
21.497	93/5
21.514	183/10
21.528	183/10
21.535	37/2
21.54	93/5
21.549	92/5
21.562	91/5
21.567	183/10
21.579	37/2
21.59	37/2
21.601	37/2
21.622	93/5
21.632	92/5
21.65	92/5
21.666	37/2
21.679	92/5
21.688	18
21.69	183/10
21.714	181/10
21.722	91/5
21.734	91/5
21.739	92/5
21.746	93/5
21.753	94/5
21.766	96/5
21.786	191/10
21.795	191/10
21.823	96/5
21.853	19
21.873	191/10
21.883	193/10
21.895	193/10
21.904	193/10
21.916	96/5
21.937	193/10
21.953	193/10
21.972	19
21.986	189/10
21.997	191/10
22.001	97/5
22.005	97/5
22.013	96/5
22.032	191/10
22.037	19
22.048	19
22.056	94/5
22.058	189/10
22.069	187/10
22.082	37/2
22.099	91/5
22.106	18
22.112	181/10
22.135	18
22.143	177/10
22.162	177/10
22.164	89/5
22.168	18
22.171	88/5
22.179	177/10
22.188	35/2
22.19	89/5
22.202	177/10
22.224	89/5
22.233	89/5
22.244	177/10
22.251	179/10
22.266	88/5
22.286	87/5
22.315	173/10
22.321	88/5
22.334	35/2
22.336	88/5
22.352	88/5
22.355	35/2
22.381	87/5
22.392	86/5
22.405	171/10
22.412	17
22.417	173/10
22.428	87/5
22.436	88/5
22.458	88/5
22.469	179/10
22.478	181/10
22.486	91/5
22.499	91/5
22.508	18
22.51	18
22.524	177/10
22.532	89/5
22.536	179/10
22.542	179/10
22.552	18
22.564	91/5
22.565	183/10
22.58	183/10
22.595	37/2
22.604	183/10
22.616	91/5
22.634	183/10
22.644	183/10
22.658	181/10
22.675	181/10
22.68	91/5
22.691	92/5
22.704	92/5
22.718	92/5
22.726	37/2
22.733	183/10
22.745	91/5
22.764	183/10
22.77	181/10
22.782	18
22.789	179/10
22.791	89/5
22.804	179/10
22.822	88/5
22.835	88/5
22.848	87/5
22.876	171/10
22.889	86/5
22.891	35/2
22.906	35/2
22.912	88/5
22.94	173/10
22.96	173/10
22.966	173/10
22.983	171/10
22.992	171/10
23.005	84/5
23.008	169/10
23.023	167/10
23.033	17
23.04	17
23.054	171/10
23.071	171/10
23.086	171/10
23.091	169/10
23.105	83/5
23.113	83/5
23.122	169/10
23.126	83/5
23.133	82/5
23.143	81/5
23.153	16
23.172	16
23.192	159/10
23.206	16
23.221	161/10
23.228	161/10
23.25	81/5
23.265	161/10
23.289	163/10
23.306	82/5
23.313	161/10
23.319	159/10
23.331	163/10
23.344	163/10
23.363	163/10
23.368	161/10
23.378	161/10
23.391	81/5
23.399	159/10
23.41	161/10
23.433	16
23.435	81/5
23.444	163/10
23.448	83/5
23.461	83/5
23.466	84/5
23.476	84/5
23.489	83/5
23.493	167/10
23.503	82/5
23.509	82/5
23.523	163/10
23.529	163/10
23.54	82/5
23.571	161/10
23.577	163/10
23.612	81/5
23.619	16
23.621	161/10
23.637	161/10
23.643	163/10
23.659	82/5
23.678	163/10
23.685	163/10
23.693	82/5
23.704	81/5
23.718	82/5
23.723	33/2
23.727	83/5
23.733	82/5
23.739	83/5
23.741	167/10
23.77	84/5
23.783	83/5
23.793	82/5
23.805	81/5
23.836	159/10
23.85	159/10
23.86	157/10
23.87	157/10
23.888	78/5
23.9	78/5
23.906	31/2
23.917	77/5
23.919	31/2
23.925	153/10
23.932	31/2
23.937	78/5
23.947	31/2
23.96	77/5
23.969	76/5
23.977	31/2
23.991	153/10
24.003	149/10
24.007	149/10
24.028	149/10
24.033	15
24.041	29/2
24.059	72/5
24.072	72/5
24.075	73/5
24.077	147/10
24.081	147/10
24.09	15
24.1	15
24.105	15
24.116	74/5
24.13	29/2
24.137	29/2
24.147	73/5
24.158	149/10
24.171	147/10
24.178	149/10
24.188	149/10
24.203	72/5
24.21	72/5
24.215	73/5
24.228	149/10
24.246	151/10
24.25	76/5
24.266	77/5
24.278	79/5
24.287	157/10
24.299	78/5
24.312	157/10
24.317	77/5
24.328	76/5
24.336	153/10
24.348	77/5
24.36	76/5
24.367	76/5
24.376	77/5
24.383	31/2
24.406	79/5
24.427	159/10
24.433	161/10
24.439	161/10
24.451	78/5
24.466	31/2
24.471	31/2
24.493	31/2
24.511	153/10
24.525	151/10
24.542	153/10
24.544	151/10
24.551	77/5
24.553	31/2
24.574	77/5
24.586	77/5
24.592	78/5
24.627	78/5
24.634	77/5
24.64	77/5
24.645	77/5
24.654	31/2
24.662	31/2
24.669	79/5
24.675	79/5
24.682	161/10
24.695	81/5
24.71	82/5
24.713	163/10
24.725	33/2
24.729	167/10
24.738	83/5
24.753	33/2
24.78	163/10
24.798	167/10
24.799	84/5
24.806	169/10
24.816	17
24.831	17
24.855	167/10
24.864	84/5
24.868	169/10
24.876	169/10
24.892	86/5
24.907	171/10
24.918	86/5
24.932	86/5
24.941	86/5
24.953	87/5
24.982	86/5
24.99	84/5
24.995	17
25.002	84/5
25.015	84/5
25.027	33/2
25.044	33/2
25.048	82/5
25.065	83/5
25.074	167/10
25.077	17
25.087	169/10
25.099	169/10
25.107	17
25.119	169/10
25.128	171/10
25.144	171/10
25.157	171/10
25.167	86/5
25.18	86/5
25.188	86/5
25.198	17
25.2	173/10
25.207	86/5
25.212	169/10
25.22	169/10
25.228	167/10
25.237	84/5
25.245	83/5
25.249	33/2
25.254	83/5
25.273	169/10
25.291	83/5
25.297	83/5
25.315	83/5
25.321	83/5
25.328	169/10
25.347	84/5
25.374	169/10
25.386	82/5
25.402	82/5
25.409	33/2
25.42	84/5
25.421	84/5
25.427	17
25.437	171/10
25.448	171/10
25.456	87/5
25.473	87/5
25.485	87/5
25.492	88/5
25.501	173/10
25.519	171/10
25.529	83/5
25.546	167/10
25.548	17
25.554	86/5
25.568	87/5
25.571	87/5
25.578	87/5
25.592	169/10
25.601	17
25.607	17
25.611	171/10
25.636	35/2
25.653	35/2
25.659	88/5
25.681	89/5
25.691	89/5
25.723	88/5
25.74	89/5
25.748	89/5
25.76	89/5
25.774	88/5
25.782	88/5
25.799	171/10
25.807	86/5
25.826	86/5
25.837	173/10
25.861	17
25.87	84/5
25.877	82/5
25.893	83/5
25.898	84/5
25.902	169/10
25.908	169/10
25.915	17
25.954	17
25.977	86/5
25.987	87/5
25.992	177/10
26.	177/10
26.015	88/5
26.028	88/5
26.045	177/10
26.051	35/2
26.059	173/10
26.072	177/10
26.093	87/5
26.109	35/2
26.119	35/2
26.126	88/5
26.127	179/10
26.137	179/10
26.152	89/5
26.169	91/5
26.183	181/10
26.193	181/10
26.209	18
26.225	89/5
26.246	181/10
26.254	89/5
26.261	91/5
26.263	183/10
26.276	181/10
26.286	179/10
26.298	181/10
26.301	18
26.317	179/10
26.32	18
26.326	179/10
26.337	181/10
26.354	181/10
26.357	183/10
26.368	18
26.381	91/5
26.393	183/10
26.405	89/5
26.433	18
26.448	18
26.456	181/10
26.459	91/5
26.469	37/2
26.483	91/5
26.485	37/2
26.505	37/2
26.512	92/5
26.52	183/10
26.522	93/5
26.527	93/5
26.532	92/5
26.543	94/5
26.554	189/10
26.559	187/10
26.575	189/10
26.586	191/10
26.597	189/10
26.603	191/10
26.608	96/5
26.627	193/10
26.633	39/2
26.64	39/2
26.674	39/2
26.689	99/5
26.696	201/10
26.716	101/5
26.726	102/5
26.739	203/10
26.748	102/5
26.764	20
26.77	201/10
26.792	101/5
26.803	41/2
26.817	103/5
26.824	102/5
26.838	102/5
26.847	101/5
26.858	41/2
26.861	203/10
26.869	103/5
26.876	103/5
26.887	201/10
26.913	99/5
26.915	197/10
26.942	98/5
26.953	197/10
26.96	99/5
26.969	197/10
26.98	99/5
26.99	199/10
26.995	20
26.999	201/10
27.004	203/10
27.022	41/2
27.034	207/10
27.058	41/2
27.069	20
27.076	20
27.089	99/5
27.106	20
27.113	20
27.118	99/5
27.123	99/5
27.138	193/10
27.14	193/10
27.147	19
27.154	19
27.158	19
27.166	193/10
27.189	19
27.194	93/5
27.205	92/5
27.22	183/10
27.231	18
27.236	181/10
27.242	18
27.247	183/10
27.252	183/10
27.269	37/2
27.279	92/5
27.286	37/2
27.295	183/10
27.305	37/2
27.312	183/10
27.321	93/5
27.337	93/5
27.353	93/5
27.372	37/2
27.389	37/2
27.397	92/5
27.403	93/5
27.413	187/10
27.431	37/2
27.438	183/10
27.449	183/10
27.462	91/5
27.469	183/10
27.475	93/5
27.482	92/5
27.494	183/10
27.508	91/5
27.523	92/5
27.53	187/10
27.553	189/10
27.554	189/10
27.565	94/5
27.572	96/5
27.577	193/10
27.593	193/10
27.619	39/2
27.628	96/5
27.634	187/10
27.64	187/10
27.647	92/5
27.655	183/10
27.656	183/10
27.664	37/2
27.673	37/2
27.684	92/5
27.69	92/5
27.707	93/5
27.716	93/5
27.723	37/2
27.728	93/5
27.738	187/10
27.748	187/10
27.758	94/5
27.765	94/5
27.77	19
27.775	96/5
27.781	96/5
27.787	191/10
27.795	191/10
27.803	94/5
27.811	183/10
27.821	18
27.841	18
27.849	18
27.864	183/10
27.874	183/10
27.882	91/5
27.893	18
27.899	18
27.909	181/10
27.914	183/10
27.922	18
27.946	179/10
27.956	88/5
27.966	89/5
27.975	179/10
27.989	179/10
27.993	91/5
27.998	37/2
28.01	18
28.019	89/5
28.027	177/10
28.036	181/10
28.048	181/10
28.071	18
28.078	18
28.094	89/5
28.111	177/10
28.127	86/5
28.136	86/5
28.139	35/2
28.15	35/2
28.163	173/10
28.179	171/10
28.191	173/10
28.201	87/5
28.202	35/2
28.216	88/5
28.223	88/5
28.23	88/5
28.239	88/5
28.253	86/5
28.259	86/5
28.272	173/10
28.284	88/5
28.293	89/5
28.302	88/5
28.311	87/5
28.334	173/10
28.346	173/10
28.366	171/10
28.371	87/5
28.386	86/5
28.4	87/5
28.41	88/5
28.416	88/5
28.424	88/5
28.442	87/5
28.451	86/5
28.462	169/10
28.476	17
28.485	169/10
28.5	83/5
28.507	82/5
28.518	82/5
28.522	82/5
28.54	82/5
28.557	33/2
28.569	84/5
28.582	17
28.597	84/5
28.611	84/5
28.62	17
28.625	169/10
28.642	171/10
28.646	173/10
28.665	87/5
28.684	177/10
28.693	179/10
28.701	179/10
28.711	181/10
28.717	183/10
28.728	92/5
28.735	92/5
28.747	92/5
28.751	37/2
28.762	37/2
28.772	93/5
28.778	37/2
28.785	183/10
28.794	91/5
28.814	18
28.826	89/5
28.829	181/10
28.835	18
28.842	181/10
28.851	179/10
28.862	181/10
28.866	18
28.876	91/5
28.89	92/5
28.903	183/10
28.912	181/10
28.932	183/10
28.938	92/5
28.942	37/2
28.944	94/5
28.95	93/5
28.959	92/5
28.971	91/5
28.978	91/5
28.993	91/5
29.017	179/10
29.024	91/5
29.029	18
29.044	35/2
29.059	35/2
29.069	173/10
29.079	87/5
29.091	89/5
29.114	88/5
29.118	179/10
29.125	18
29.146	35/2
29.152	88/5
29.166	177/10
29.17	89/5
29.173	181/10
29.177	179/10
29.186	88/5
29.196	173/10
29.21	171/10
29.227	17
29.241	86/5
29.249	88/5
29.259	87/5
29.268	88/5
29.286	88/5
29.291	87/5
29.306	173/10
29.315	88/5
29.338	18
29.346	18
29.354	91/5
29.36	91/5
29.363	183/10
29.374	93/5
29.385	37/2
29.4	187/10
29.419	92/5
29.432	92/5
29.439	187/10
29.448	37/2
29.46	183/10
29.463	92/5
29.472	187/10
29.483	94/5
29.491	19
29.502	19
29.528	97/5
29.542	97/5
29.549	96/5
29.554	39/2
29.57	99/5
29.579	98/5
29.597	191/10
29.6	191/10
29.61	189/10
29.623	94/5
29.643	93/5
29.648	187/10
29.665	93/5
29.67	93/5
29.68	37/2
29.693	37/2
29.706	37/2
29.719	37/2
29.732	183/10
29.743	181/10
29.746	91/5
29.751	37/2
29.758	183/10
29.775	89/5
29.781	87/5
29.793	88/5
29.804	88/5
29.827	173/10
29.838	87/5
29.85	88/5
29.877	86/5
29.891	171/10
29.901	173/10
29.904	173/10
29.911	87/5
29.925	87/5
29.937	87/5
29.96	173/10
29.968	89/5
29.971	181/10
29.981	18
29.983	91/5
29.994	91/5
30.012	92/5
30.015	91/5
30.027	91/5
30.032	37/2
30.038	93/5
30.05	92/5
30.067	92/5
30.077	181/10
30.082	18
30.106	181/10
30.115	179/10
30.122	18
30.127	183/10
30.138	18
30.155	177/10
30.171	89/5
30.178	89/5
30.18	179/10
30.191	89/5
30.201	18
30.207	183/10
30.21	92/5
30.222	93/5
30.234	183/10
30.243	183/10
30.257	37/2
30.266	183/10
30.274	181/10
30.28	92/5
30.297	92/5
30.317	93/5
30.333	92/5
30.339	183/10
30.348	37/2
30.357	187/10
30.376	37/2
30.382	187/10
30.392	189/10
30.399	94/5
30.408	19
30.432	187/10
30.452	94/5
30.462	19
30.475	189/10
30.483	94/5
30.488	93/5
30.505	92/5
30.507	37/2
30.519	92/5
30.533	92/5
30.547	91/5
30.551	37/2
30.584	183/10
30.591	91/5
30.604	91/5
30.615	37/2
30.622	183/10
30.64	181/10
30.652	181/10
30.654	91/5
30.66	91/5
30.665	92/5
30.679	91/5
30.692	91/5
30.702	18
30.708	91/5
30.72	18
30.732	91/5
30.736	91/5
30.741	181/10
30.756	183/10
30.769	183/10
30.784	183/10
30.791	92/5
30.808	92/5
30.814	93/5
30.825	187/10
30.832	189/10
30.843	187/10
30.861	189/10
30.891	19
30.904	189/10
30.914	19
30.928	94/5
30.938	191/10
30.948	97/5
30.96	19
30.973	97/5
30.982	39/2
30.994	193/10
31.019	97/5
31.029	96/5
31.044	187/10
31.047	94/5
31.057	189/10
31.063	191/10
31.07	191/10
31.09	94/5
31.095	19
31.1	191/10
31.11	96/5
31.113	97/5
31.126	97/5
31.137	98/5
31.143	98/5
31.164	193/10
31.169	98/5
31.177	97/5
31.182	39/2
31.197	96/5
31.213	96/5
31.247	193/10
31.259	19
31.265	191/10
31.266	97/5
31.289	97/5
31.303	193/10
31.312	97/5
31.325	97/5
31.347	39/2
31.359	19
31.385	94/5
31.397	187/10
31.41	19
31.419	191/10
31.428	94/5
31.441	96/5
31.452	97/5
31.459	97/5
31.463	96/5
31.47	193/10
31.489	197/10
31.498	97/5
31.521	191/10
31.531	189/10
31.55	93/5
31.558	92/5
31.568	37/2
31.568	93/5
31.573	94/5
31.578	37/2
31.589	183/10
31.596	181/10
31.602	91/5
31.606	92/5
31.615	92/5
31.626	183/10
31.642	181/10
31.659	18
31.665	181/10
31.673	181/10
31.684	183/10
31.699	18
31.705	183/10
31.718	183/10
31.725	183/10
31.729	183/10
31.735	187/10
31.742	187/10
31.75	93/5
31.753	187/10
31.76	187/10
31.767	187/10
31.77	94/5
31.777	183/10
31.784	92/5
31.787	181/10
31.793	183/10
31.799	183/10
31.818	37/2
31.834	37/2
31.86	93/5
31.866	187/10
31.876	187/10
31.886	94/5
31.905	19
31.912	187/10
31.921	187/10
31.936	37/2
31.948	93/5
31.951	189/10
31.97	189/10
31.98	191/10
31.983	94/5
32.003	93/5
32.011	181/10
32.026	183/10
32.029	92/5
32.039	187/10
32.05	19
32.062	96/5
32.072	39/2
32.084	97/5
32.086	193/10
32.093	98/5
32.1	20
32.117	99/5
32.129	197/10
32.136	97/5
32.141	96/5
32.157	97/5
32.169	193/10
32.174	19
32.185	19
32.188	189/10
32.196	96/5
32.207	96/5
32.228	97/5
32.24	193/10
32.246	193/10
32.253	98/5
32.273	197/10
32.28	197/10
32.288	99/5
32.309	201/10
32.316	20
32.321	99/5
32.33	199/10
32.341	201/10
32.347	98/5
32.35	97/5
32.366	98/5
32.377	98/5
32.385	98/5
32.391	99/5
32.399	199/10
32.417	199/10
32.424	199/10
32.442	199/10
32.448	197/10
32.461	199/10
32.464	97/5
32.469	98/5
32.482	97/5
32.49	97/5
32.503	96/5
32.51	96/5
32.513	97/5
32.528	197/10
32.53	98/5
32.554	193/10
32.56	191/10
32.566	191/10
32.588	191/10
32.594	94/5
32.604	37/2
32.628	92/5
32.636	91/5
32.639	92/5
32.656	181/10
32.667	88/5
32.675	87/5
32.691	35/2
32.707	177/10
32.733	179/10
32.74	179/10
32.751	18
32.76	181/10
32.772	183/10
32.781	183/10
32.797	183/10
32.8	37/2
32.831	189/10
32.839	189/10
32.851	189/10
32.861	93/5
32.872	93/5
32.879	92/5
32.893	92/5
32.905	93/5
32.915	183/10
32.937	187/10
32.949	94/5
32.963	37/2
32.992	181/10
33.006	181/10
33.029	179/10
33.038	181/10
33.051	91/5
33.065	183/10
33.073	183/10
33.078	187/10
33.084	187/10
33.099	187/10
33.105	94/5
33.11	93/5
33.12	94/5
33.129	94/5
33.139	19
33.144	19
33.152	19
33.16	191/10
33.164	193/10
33.172	97/5
33.175	193/10
33.179	193/10
33.184	97/5
33.192	197/10
33.215	197/10
33.233	39/2
33.251	96/5
33.255	96/5
33.262	189/10
33.272	189/10
33.278	19
33.293	191/10
33.303	39/2
33.311	193/10
33.318	191/10
33.323	97/5
33.329	197/10
33.34	98/5
33.35	199/10
33.36	98/5
33.368	197/10
33.373	99/5
33.384	99/5
33.387	201/10
33.395	199/10
33.404	199/10
33.419	197/10
33.43	99/5
33.442	197/10
33.451	99/5
33.465	197/10
33.476	99/5
33.481	20
33.49	201/10
33.511	101/5
33.518	20
33.533	99/5
33.536	199/10
33.544	199/10
33.552	99/5
33.568	20
33.581	199/10
33.595	99/5
33.601	98/5
33.607	197/10
33.618	199/10
33.629	99/5
33.64	98/5
33.644	197/10
33.648	98/5
33.653	193/10
33.659	19
33.666	37/2
33.673	93/5
33.686	93/5
33.692	93/5
33.702	92/5
33.708	91/5
33.72	91/5
33.724	183/10
33.738	183/10
33.751	91/5
33.763	18
33.781	177/10
33.784	177/10
33.795	35/2
33.808	177/10
33.814	18
33.819	183/10
33.84	18
33.854	89/5
33.868	89/5
33.878	89/5
33.881	179/10
33.889	183/10
33.899	187/10
33.901	94/5
33.916	94/5
33.922	94/5
33.928	19
33.944	96/5
33.953	19
33.964	193/10
33.974	97/5
33.983	96/5
33.987	96/5
33.993	193/10
34.004	193/10
34.009	98/5
34.014	97/5
34.022	98/5
34.033	98/5
34.056	39/2
34.068	39/2
34.083	97/5
34.093	97/5
34.099	97/5
34.112	191/10
34.124	96/5
34.14	189/10
34.15	189/10
34.162	93/5
34.17	91/5
34.179	91/5
34.2	91/5
34.222	91/5
34.25	179/10
34.272	91/5
34.288	91/5
34.302	177/10
34.314	89/5
34.321	18
34.331	91/5
34.339	91/5
34.344	183/10
34.349	181/10
34.37	89/5
34.383	89/5
34.394	179/10
34.399	179/10
34.415	177/10
34.424	18
34.437	89/5
34.441	181/10
34.451	181/10
34.461	179/10
34.475	89/5
34.494	179/10
34.528	18
34.541	177/10
34.548	177/10
34.556	179/10
34.566	177/10
34.568	179/10
34.588	179/10
34.595	177/10
34.604	18
34.617	18
34.625	18
34.627	183/10
34.638	183/10
34.646	183/10
34.656	179/10
34.665	89/5
34.67	177/10
34.692	89/5
34.695	18
34.71	177/10
34.722	35/2
34.744	35/2
34.757	87/5
34.767	173/10
34.784	35/2
34.791	87/5
34.807	169/10
34.809	171/10
34.817	17
34.835	169/10
34.836	171/10
34.845	86/5
34.848	171/10
34.854	171/10
34.864	17
34.883	84/5
34.904	167/10
34.908	17
34.929	167/10
34.938	171/10
34.944	171/10
34.952	17
34.964	86/5
34.968	173/10
34.977	35/2
34.988	87/5
34.996	88/5
35.007	89/5
35.019	18
35.031	35/2
35.041	89/5
35.049	177/10
35.058	177/10
35.071	177/10
35.087	177/10
35.089	35/2
35.098	177/10
35.111	87/5
35.124	86/5
35.13	86/5
35.138	17
35.151	169/10
35.163	167/10
35.172	167/10
35.178	163/10
35.183	161/10
35.195	163/10
35.203	82/5
35.208	83/5
35.227	163/10
35.238	81/5
35.243	33/2
35.253	169/10
35.27	167/10
35.28	167/10
35.294	84/5
35.31	171/10
35.319	84/5
35.328	167/10
35.346	84/5
35.35	17
35.368	86/5
35.371	17
35.385	17
35.411	167/10
35.423	83/5
35.447	82/5
35.473	82/5
35.478	81/5
35.49	79/5
35.506	157/10
35.521	157/10
35.537	78/5
35.55	79/5
35.565	157/10
35.572	157/10
35.59	78/5
35.598	79/5
35.601	16
35.608	159/10
35.623	78/5
35.628	79/5
35.644	157/10
35.66	159/10
35.666	159/10
35.669	159/10
35.681	159/10
35.7	161/10
35.704	81/5
35.727	33/2
35.748	167/10
35.778	17
35.791	171/10
35.813	169/10
35.82	86/5
35.829	86/5
35.836	87/5
35.845	86/5
35.864	173/10
35.873	173/10
35.892	87/5
35.907	86/5
35.92	86/5
35.931	17
35.944	17
35.948	173/10
35.962	173/10
35.97	171/10
35.988	84/5
35.997	17
36.001	17
36.017	17
36.034	167/10
36.044	167/10
36.053	83/5
36.081	83/5
36.097	83/5
36.108	82/5
36.114	82/5
36.122	33/2
36.128	84/5
36.149	167/10
36.152	167/10
36.163	84/5
36.17	84/5
36.182	83/5
36.205	82/5
36.216	82/5
36.223	84/5
36.228	167/10
36.24	167/10
36.256	169/10
36.265	167/10
36.273	167/10
36.29	169/10
36.307	83/5
36.314	82/5
36.325	163/10
36.343	163/10
36.346	83/5
36.349	169/10
36.355	17
36.362	167/10
36.377	169/10
36.389	84/5
36.397	169/10
36.409	169/10
36.412	17
36.423	84/5
36.438	33/2
36.446	83/5
36.475	82/5
36.489	82/5
36.53	82/5
36.557	33/2
36.563	167/10
36.572	33/2
36.591	163/10
36.597	83/5
36.6	167/10
36.609	17
36.613	17
36.619	171/10
36.634	86/5
36.649	86/5
36.664	169/10
36.677	84/5
36.683	169/10
36.687	17
36.693	169/10
36.703	86/5
36.712	173/10
36.726	88/5
36.739	177/10
36.75	179/10
36.76	177/10
36.767	18
36.774	91/5
36.782	92/5
36.785	93/5
36.79	189/10
36.814	189/10
36.819	94/5
36.83	187/10
36.858	92/5
36.87	92/5
36.871	93/5
36.88	94/5
36.882	187/10
36.898	189/10
36.904	187/10
36.911	187/10
36.922	187/10
36.928	189/10
36.931	19
36.937	191/10
36.943	193/10
36.956	191/10
36.97	94/5
36.978	93/5
36.98	94/5
36.997	37/2
37.013	91/5
37.016	92/5
37.029	91/5
37.035	92/5
37.052	187/10
37.057	93/5
37.073	94/5
37.081	93/5
37.09	187/10
37.095	191/10
37.102	97/5
37.116	193/10
37.121	193/10
37.13	94/5
37.134	94/5
37.147	191/10
37.165	94/5
37.181	37/2
37.188	92/5
37.202	92/5
37.213	93/5
37.233	94/5
37.24	19
37.242	191/10
37.248	19
37.257	189/10
37.261	96/5
37.267	97/5
37.288	19
37.311	189/10
37.321	191/10
37.33	191/10
37.354	96/5
37.362	19
37.375	189/10
37.386	189/10
37.396	19
37.409	189/10
37.415	94/5
37.436	37/2
37.447	183/10
37.454	92/5
37.464	37/2
37.476	91/5
37.486	91/5
37.493	183/10
37.501	18
37.509	179/10
37.518	181/10
37.525	179/10
37.535	88/5
37.541	179/10
37.553	179/10
37.555	91/5
37.566	91/5
37.587	183/10
37.604	181/10
37.61	181/10
37.629	89/5
37.638	88/5
37.651	88/5
37.654	177/10
37.664	89/5
37.669	177/10
37.686	177/10
37.7	177/10
37.705	89/5
37.713	87/5
37.72	87/5
37.733	88/5
37.746	177/10
37.754	181/10
37.761	91/5
37.769	91/5
37.779	183/10
37.793	37/2
37.812	187/10
37.819	93/5
37.822	189/10
37.832	191/10
37.859	187/10
37.877	191/10
37.886	97/5
37.903	39/2
37.91	39/2
37.917	39/2
37.918	97/5
37.939	98/5
37.949	97/5
37.971	96/5
37.978	19
37.984	96/5
37.99	191/10
38.004	93/5
38.011	94/5
38.021	93/5
38.031	92/5
38.04	93/5
38.046	94/5
38.061	94/5
38.092	37/2
38.1	187/10
38.105	92/5
38.125	181/10
38.137	181/10
38.145	179/10
38.151	18
38.164	18
38.184	179/10
38.197	177/10
38.219	88/5
38.222	89/5
38.226	87/5
38.235	88/5
38.252	87/5
38.288	87/5
38.296	88/5
38.304	177/10
38.324	35/2
38.326	173/10
38.348	173/10
38.351	86/5
38.36	86/5
38.374	86/5
38.387	169/10
38.401	17
38.407	17
38.415	86/5
38.426	169/10
38.439	167/10
38.447	83/5
38.463	163/10
38.47	163/10
38.473	33/2
38.49	163/10
38.498	83/5
38.503	84/5
38.509	84/5
38.513	167/10
38.523	83/5
38.534	81/5
38.545	81/5
38.552	81/5
38.558	163/10
38.572	33/2
38.574	82/5
38.579	83/5
38.586	161/10
38.597	78/5
38.601	77/5
38.613	31/2
38.617	77/5
38.628	77/5
38.641	31/2
38.648	157/10
38.661	159/10
38.665	159/10
38.683	157/10
38.686	77/5
38.695	77/5
38.7	77/5
38.711	153/10
38.718	151/10
38.738	77/5
38.758	153/10
38.76	77/5
38.771	76/5
38.786	153/10
38.803	153/10
38.807	78/5
38.815	157/10
38.825	157/10
38.833	79/5
38.839	79/5
38.847	79/5
38.861	157/10
38.864	159/10
38.868	31/2
38.88	157/10
38.893	78/5
38.904	77/5
38.931	153/10
38.938	77/5
38.946	78/5
38.954	77/5
38.968	15
38.991	149/10
39.001	74/5
39.021	15
39.045	151/10
39.053	15
39.059	151/10
39.079	149/10
39.087	151/10
39.104	15
39.127	76/5
39.149	15
39.156	15
39.165	149/10
39.173	151/10
39.181	74/5
39.197	15
39.202	15
39.215	151/10
39.23	15
39.24	15
39.242	76/5
39.257	76/5
39.262	153/10
39.274	78/5
39.288	31/2
39.309	76/5
39.324	153/10
39.338	77/5
39.341	78/5
39.354	78/5
39.363	78/5
39.368	157/10
39.378	78/5
39.396	157/10
39.402	157/10
39.416	79/5
39.425	161/10
39.437	159/10
39.447	159/10
39.457	159/10
39.475	16
39.509	81/5
39.526	33/2
39.539	84/5
39.558	167/10
39.569	33/2
39.579	33/2
39.583	161/10
39.608	16
39.616	79/5
39.627	161/10
39.634	78/5
39.643	79/5
39.664	78/5
39.669	79/5
39.679	161/10
39.69	81/5
39.701	82/5
39.718	167/10
39.72	169/10
39.733	169/10
39.738	171/10
39.751	87/5
39.757	173/10
39.766	88/5
39.771	88/5
39.777	18
39.782	18
39.796	18
39.804	91/5
39.819	18
39.824	181/10
39.834	91/5
39.841	91/5
39.857	179/10
39.867	179/10
39.877	177/10
39.888	18
39.902	89/5
39.907	179/10
39.91	91/5
39.924	91/5
39.931	91/5
39.937	37/2
39.945	37/2
39.952	37/2
39.966	93/5
39.971	37/2
39.977	93/5
39.993	94/5
40.006	94/5
40.011	94/5
40.014	187/10
40.022	187/10
40.029	187/10
40.04	92/5
40.051	37/2
40.056	93/5
40.061	187/10
40.071	187/10
40.079	92/5
40.085	183/10
40.094	18
40.099	181/10
40.112	18
40.123	91/5
40.133	181/10
40.165	18
40.173	91/5
40.194	183/10
40.202	37/2
40.208	187/10
40.211	93/5
40.229	94/5
40.243	93/5
40.246	189/10
40.261	189/10
40.273	189/10
40.278	19
40.29	187/10
40.3	94/5
40.315	19
40.32	191/10
40.331	189/10
40.341	96/5
40.349	191/10
40.358	191/10
40.366	191/10
40.382	189/10
40.386	189/10
40.399	187/10
40.402	94/5
40.413	94/5
40.419	187/10
40.43	93/5
40.446	93/5
40.447	93/5
40.457	93/5
40.471	187/10
40.485	187/10
40.489	189/10
40.507	187/10
40.508	94/5
40.522	94/5
40.535	191/10
40.566	191/10
40.583	96/5
40.586	96/5
40.59	19
40.596	97/5
40.602	96/5
40.612	39/2
40.614	99/5
40.621	39/2
40.627	97/5
40.637	97/5
40.653	191/10
40.659	96/5
40.671	189/10
40.712	19
40.723	19
40.73	191/10
40.746	189/10
40.749	189/10
40.755	187/10
40.762	93/5
40.77	92/5
40.78	92/5
40.8	91/5
40.813	183/10
40.833	181/10
40.854	181/10
40.864	92/5
40.868	37/2
40.884	91/5
40.891	93/5
40.9	189/10
40.904	93/5
40.911	92/5
40.916	92/5
40.925	94/5
40.93	93/5
40.938	93/5
40.962	187/10
40.966	94/5
40.974	19
40.98	191/10
40.998	96/5
41.003	191/10
41.021	191/10
41.027	189/10
41.03	187/10
41.034	187/10
41.051	187/10
41.067	19
41.074	19
41.081	94/5
41.087	37/2
41.099	93/5
41.113	93/5
41.124	187/10
41.131	189/10
41.139	96/5
41.146	94/5
41.154	189/10
41.172	189/10
41.194	19
41.207	96/5
41.224	97/5
41.229	98/5
41.239	197/10
41.246	197/10
41.252	98/5
41.268	193/10
41.276	191/10
41.286	96/5
41.303	193/10
41.318	94/5
41.326	94/5
41.337	189/10
41.35	187/10
41.357	187/10
41.367	187/10
41.373	189/10
41.394	187/10
41.401	92/5
41.414	187/10
41.432	94/5
41.446	187/10
41.457	19
41.467	96/5
41.473	187/10
41.483	93/5
41.49	92/5
41.51	183/10
41.52	179/10
41.538	181/10
41.547	181/10
41.553	183/10
41.566	181/10
41.586	183/10
41.603	18
41.624	179/10
41.633	179/10
41.645	89/5
41.655	89/5
41.659	179/10
41.666	18
41.672	92/5
41.684	179/10
41.708	87/5
41.715	173/10
41.728	173/10
41.737	173/10
41.757	171/10
41.769	86/5
41.778	173/10
41.789	35/2
41.801	88/5
41.803	177/10
41.808	88/5
41.826	87/5
41.847	171/10
41.86	169/10
41.872	171/10
41.885	17
41.892	84/5
41.9	84/5
41.914	169/10
41.922	17
41.936	86/5
41.945	169/10
41.953	86/5
41.966	35/2
41.975	171/10
41.985	173/10
41.996	173/10
42.007	87/5
42.021	87/5
42.026	86/5
42.031	35/2
42.041	177/10
42.051	35/2
42.055	87/5
42.065	88/5
42.077	179/10
42.086	179/10
42.095	179/10
42.106	179/10
42.114	179/10
42.13	179/10
42.151	177/10
42.16	88/5
42.177	89/5
42.197	179/10
42.211	18
42.223	18
42.23	91/5
42.251	92/5
42.279	183/10
42.294	181/10
42.298	183/10
42.311	18
42.318	89/5
42.341	177/10
42.351	177/10
42.362	177/10
42.365	179/10
42.371	177/10
42.387	89/5
42.401	177/10
42.415	88/5
42.431	87/5
42.438	87/5
42.453	173/10
42.463	171/10
42.467	86/5
42.477	86/5
42.483	169/10
42.499	17
42.509	84/5
42.518	83/5
42.525	82/5
42.535	81/5
42.543	163/10
42.547	167/10
42.56	83/5
42.572	83/5
42.575	84/5
42.584	17
42.59	169/10
42.604	167/10
42.623	84/5
42.633	84/5
42.636	83/5
42.643	169/10
42.653	17
42.658	171/10
42.667	173/10
42.678	17
42.698	171/10
42.703	35/2
42.71	177/10
42.714	177/10
42.742	89/5
42.75	177/10
42.759	177/10
42.767	179/10
42.778	89/5
42.785	181/10
42.799	181/10
42.81	181/10
42.824	181/10
42.837	179/10
42.847	18
42.863	18
42.872	91/5
42.892	181/10
42.906	181/10
42.914	179/10
42.945	179/10
42.961	183/10
42.966	91/5
42.977	183/10
42.992	183/10
42.998	181/10
43.008	181/10
43.027	89/5
43.033	181/10
43.041	37/2
43.06	91/5
43.072	92/5
43.091	92/5
43.099	92/5
43.114	37/2
43.131	37/2
43.15	37/2
43.173	187/10
43.178	92/5
43.192	93/5
43.196	93/5
43.204	94/5
43.214	94/5
43.225	94/5
43.231	187/10
43.249	92/5
43.262	183/10
43.264	93/5
43.271	94/5
43.281	189/10
43.285	191/10
43.29	97/5
43.3	191/10
43.311	193/10
43.319	19
43.327	19
43.335	189/10
43.337	19
43.356	96/5
43.37	189/10
43.384	187/10
43.397	93/5
43.405	187/10
43.409	19
43.429	189/10
43.434	189/10
43.44	19
43.452	96/5
43.459	193/10
43.461	193/10
43.476	98/5
43.479	197/10
43.49	98/5
43.496	97/5
43.508	191/10
43.52	93/5
43.533	94/5
43.546	37/2
43.556	183/10
43.561	92/5
43.571	187/10
43.583	37/2
43.589	37/2
43.596	93/5
43.605	37/2
43.616	189/10
43.632	94/5
43.634	19
43.637	191/10
43.642	96/5
43.654	191/10
43.672	19
43.687	189/10
43.694	93/5
43.716	183/10
43.724	93/5
43.733	37/2
43.738	37/2
43.753	37/2
43.762	94/5
43.769	37/2
43.785	91/5
43.788	183/10
43.8	187/10
43.813	94/5
43.823	189/10
43.831	19
43.853	193/10
43.862	39/2
43.874	98/5
43.884	197/10
43.901	98/5
43.918	199/10
43.926	99/5
43.934	20
43.945	20
43.956	20
43.97	20
43.981	199/10
43.997	201/10
44.002	102/5
44.019	103/5
44.022	207/10
44.025	21
44.039	21
44.044	211/10
44.051	106/5
44.069	213/10
44.082	43/2
44.087	213/10
44.096	21
44.109	104/5
44.115	103/5
44.13	103/5
44.136	104/5
44.147	207/10
44.153	102/5
44.161	102/5
44.199	201/10
44.206	101/5
44.219	203/10
44.224	102/5
44.232	207/10
44.241	101/5
44.249	101/5
44.276	20
44.282	20
44.289	101/5
44.301	20
44.31	102/5
44.312	201/10
44.325	203/10
44.329	102/5
44.345	207/10
44.368	209/10
44.374	209/10
44.382	106/5
44.391	43/2
44.393	43/2
44.401	107/5
44.403	43/2
44.416	108/5
44.424	217/10
44.438	109/5
44.458	108/5
44.473	213/10
44.485	108/5
44.493	217/10
44.496	109/5
44.513	108/5
44.52	109/5
44.53	109/5
44.546	108/5
44.566	213/10
44.58	104/5
44.582	209/10
44.599	211/10
44.61	106/5
44.622	207/10
44.634	104/5
44.642	21
44.651	21
44.657	41/2
44.675	209/10
44.698	209/10
44.706	211/10
44.713	107/5
44.719	108/5
44.729	108/5
44.735	108/5
44.75	43/2
44.768	217/10
44.781	217/10
44.794	106/5
44.797	43/2
44.806	217/10
44.813	109/5
44.816	22
44.821	111/5
44.83	22
44.835	109/5
44.847	108/5
44.854	109/5
44.864	219/10
44.872	22
44.891	22
44.898	221/10
44.908	223/10
44.912	111/5
44.927	223/10
44.936	223/10
44.949	221/10
44.967	22
44.981	111/5
44.989	22
44.998	219/10
45.008	217/10
45.016	43/2
45.021	43/2
45.027	108/5
45.045	107/5
45.046	43/2
45.059	107/5
45.065	217/10
45.085	43/2
45.097	217/10
45.103	107/5
45.11	217/10
45.118	43/2
45.127	43/2
45.137	108/5
45.145	219/10
45.159	109/5
45.169	109/5
45.176	22
45.189	109/5
45.196	109/5
45.201	217/10
45.21	109/5
45.222	22
45.237	22
45.246	109/5
45.26	221/10
45.261	223/10
45.266	223/10
45.275	113/5
45.281	112/5
45.291	111/5
45.298	22
45.311	219/10
45.313	43/2
45.322	109/5
45.342	217/10
45.358	219/10
45.365	217/10
45.379	43/2
45.395	43/2
45.401	43/2
45.405	43/2
45.412	43/2
45.427	106/5
45.44	106/5
45.452	211/10
45.455	213/10
45.458	104/5
45.474	103/5
45.487	41/2
45.492	103/5
45.505	201/10
45.509	199/10
45.518	20
45.528	99/5
45.541	98/5
45.55	98/5
45.564	197/10
45.575	99/5
45.585	199/10
45.593	99/5
45.6	98/5
45.612	98/5
45.623	98/5
45.63	197/10
45.636	199/10
45.641	199/10
45.648	201/10
45.663	101/5
45.678	197/10
45.695	39/2
45.701	197/10
45.709	98/5
45.719	197/10
45.73	197/10
45.743	98/5
45.754	98/5
45.772	193/10
45.794	94/5
45.811	187/10
45.829	94/5
45.839	19
45.856	19
45.864	191/10
45.867	191/10
45.877	191/10
45.889	189/10
45.904	93/5
45.908	187/10
45.927	92/5
45.938	37/2
45.949	93/5
45.967	187/10
45.974	94/5
45.983	94/5
45.999	19
46.012	94/5
46.018	191/10
46.031	96/5
46.045	97/5
46.056	97/5
46.061	98/5
46.071	39/2
46.078	199/10
46.085	199/10
46.089	199/10
46.095	20
46.099	101/5
46.105	203/10
46.114	20
46.13	203/10
46.133	102/5
46.142	102/5
46.153	201/10
46.183	199/10
46.186	20
46.197	99/5
46.215	99/5
46.229	99/5
46.233	99/5
46.245	39/2
46.248	98/5
46.251	197/10
46.256	20
46.261	199/10
46.278	20
46.284	199/10
46.291	203/10
46.303	20
46.306	99/5
46.313	20
46.318	39/2
46.321	193/10
46.34	19
46.364	93/5
46.38	94/5
46.405	187/10
46.421	94/5
46.44	189/10
46.446	19
46.453	96/5
46.457	39/2
46.47	39/2
46.493	98/5
46.508	98/5
46.517	199/10
46.529	197/10
46.537	197/10
46.556	39/2
46.561	98/5
46.575	98/5
46.579	96/5
46.585	97/5
46.59	98/5
46.598	98/5
46.615	191/10
46.629	191/10
46.646	97/5
46.666	191/10
46.679	96/5
46.684	193/10
46.693	191/10
46.698	97/5
46.705	97/5
46.722	97/5
46.732	193/10
46.739	197/10
46.749	199/10
46.751	197/10
46.756	99/5
46.768	197/10
46.781	199/10
46.786	197/10
46.795	96/5
46.798	193/10
46.804	191/10
46.81	193/10
46.826	97/5
46.833	98/5
46.852	97/5
46.863	99/5
46.876	98/5
46.89	197/10
46.899	197/10
46.904	39/2
46.917	39/2
46.933	98/5
46.948	39/2
46.959	39/2
46.964	39/2
46.974	39/2
46.987	97/5
47.003	193/10
47.012	193/10
47.013	39/2
47.031	99/5
47.041	197/10
47.046	99/5
47.055	199/10
47.065	20
47.072	99/5
47.094	197/10
47.106	199/10
47.123	201/10
47.136	203/10
47.139	201/10
47.157	99/5
47.165	201/10
47.172	201/10
47.179	201/10
47.198	203/10
47.207	102/5
47.223	203/10
47.23	101/5
47.237	103/5
47.251	102/5
47.258	102/5
47.265	199/10
47.282	197/10
47.306	97/5
47.317	193/10
47.323	96/5
47.338	96/5
47.351	191/10
47.355	97/5
47.363	98/5
47.37	99/5
47.377	201/10
47.4	203/10
47.416	201/10
47.425	102/5
47.428	41/2
47.434	41/2
47.44	102/5
47.45	203/10
47.454	201/10
47.464	201/10
47.482	203/10
47.485	102/5
47.49	102/5
47.5	102/5
47.508	199/10
47.517	97/5
47.524	193/10
47.538	98/5
47.55	98/5
47.561	39/2
47.568	99/5
47.586	99/5
47.598	98/5
47.619	197/10
47.648	197/10
47.657	39/2
47.666	39/2
47.686	98/5
47.692	98/5
47.701	99/5
47.705	201/10
47.716	41/2
47.729	203/10
47.735	102/5
47.743	201/10
47.752	99/5
47.756	199/10
47.758	20
47.768	197/10
47.784	39/2
47.791	19
47.801	96/5
47.808	193/10
47.81	97/5
47.821	193/10
47.834	191/10
47.85	193/10
47.851	98/5
47.864	193/10
47.872	96/5
47.885	97/5
47.901	96/5
47.907	98/5
47.913	197/10
47.92	99/5
47.927	98/5
47.935	99/5
47.954	199/10
47.973	203/10
47.981	41/2
47.993	41/2
47.999	203/10
48.013	101/5
48.019	203/10
48.025	101/5
48.031	20
48.04	20
48.049	101/5
48.073	99/5
48.077	201/10
48.084	101/5
48.097	101/5
48.108	203/10
48.118	102/5
48.125	207/10
48.145	41/2
48.16	203/10
48.17	201/10
48.181	102/5
48.195	103/5
48.199	207/10
48.205	104/5
48.22	104/5
48.231	21
48.241	211/10
48.246	211/10
48.258	106/5
48.265	209/10
48.285	209/10
48.305	209/10
48.313	21
48.327	21
48.334	207/10
48.337	104/5
48.354	21
48.362	209/10
48.365	21
48.367	207/10
48.385	101/5
48.394	197/10
48.406	96/5
48.41	96/5
48.422	96/5
48.437	19
48.447	191/10
48.459	191/10
48.462	187/10
48.469	187/10
48.49	92/5
48.516	183/10
48.519	92/5
48.547	92/5
48.564	179/10
48.573	18
48.586	91/5
48.599	91/5
48.606	37/2
48.611	92/5
48.62	93/5
48.629	93/5
48.642	187/10
48.655	189/10
48.659	187/10
48.664	189/10
48.669	189/10
48.674	189/10
48.677	189/10
48.695	189/10
48.707	189/10
48.708	19
48.722	96/5
48.739	96/5
48.75	96/5
48.758	191/10
48.767	189/10
48.778	187/10
48.78	93/5
48.784	189/10
48.789	96/5
48.795	19
48.805	96/5
48.809	19
48.82	94/5
48.829	187/10
48.844	37/2
48.858	189/10
48.864	93/5
48.883	187/10
48.892	94/5
48.896	37/2
48.91	93/5
48.911	37/2
48.927	92/5
48.951	183/10
48.96	37/2
48.967	183/10
48.987	91/5
48.993	37/2
49.006	93/5
49.01	94/5
49.019	92/5
49.03	93/5
49.045	187/10
49.057	187/10
49.064	189/10
49.068	191/10
49.078	96/5
49.083	193/10
49.091	193/10
49.11	94/5
49.114	189/10
49.12	189/10
49.127	189/10
49.137	187/10
49.157	187/10
49.166	93/5
49.19	94/5
49.192	93/5
49.203	19
49.21	94/5
49.216	189/10
49.223	191/10
49.227	19
49.231	19
49.246	191/10
49.257	189/10
49.272	19
49.279	193/10
49.295	193/10
49.302	193/10
49.313	191/10
49.317	19
49.327	96/5
49.335	189/10
49.342	93/5
49.351	187/10
49.358	189/10
49.362	189/10
49.368	189/10
49.379	92/5
49.399	179/10
49.405	89/5
49.416	87/5
49.425	88/5
49.432	18
49.433	181/10
49.45	183/10
49.458	37/2
49.465	94/5
49.473	189/10
49.494	93/5
49.506	93/5
49.515	187/10
49.523	19
49.538	19
49.543	94/5
49.557	93/5
49.565	183/10
49.575	183/10
49.582	181/10
49.604	183/10
49.628	89/5
49.643	89/5
49.652	89/5
49.659	88/5
49.673	89/5
49.679	88/5
49.681	177/10
49.695	179/10
49.708	183/10
49.735	92/5
49.738	37/2
49.75	187/10
49.762	37/2
49.775	92/5
49.786	91/5
49.792	92/5
49.802	94/5
49.805	189/10
49.816	19
49.825	96/5
49.836	193/10
49.843	94/5
49.854	93/5
49.861	189/10
49.877	187/10
49.888	189/10
49.9	191/10
49.914	19
49.92	19
49.937	19
49.957	191/10
49.977	19
49.985	19
49.991	193/10
49.997	193/10
50.005	98/5
50.011	98/5
50.017	193/10
50.023	191/10
50.027	191/10
50.032	189/10
50.038	96/5
50.048	97/5
50.053	39/2
50.063	97/5
50.076	39/2
50.094	97/5
50.095	39/2
50.103	197/10
50.119	197/10
50.138	39/2
50.146	19
50.156	96/5
50.17	96/5
50.183	189/10
50.186	19
50.188	96/5
50.2	193/10
50.22	193/10
50.232	193/10
50.235	193/10
50.251	97/5
50.259	97/5
50.272	96/5
50.29	97/5
50.292	39/2
50.308	193/10
50.313	39/2
50.321	97/5
50.334	98/5
50.361	39/2
50.37	193/10
50.384	98/5
50.392	97/5
50.4	193/10
50.413	39/2
50.433	97/5
50.457	189/10
50.462	187/10
50.466	92/5
50.485	92/5
50.49	92/5
50.507	181/10
50.514	37/2
50.541	93/5
50.548	94/5
50.569	94/5
50.587	187/10
50.596	92/5
50.599	92/5
50.607	91/5
50.613	91/5
50.619	183/10
50.63	93/5
50.636	187/10
50.644	19
50.649	191/10
50.656	96/5
50.66	191/10
50.671	19
50.676	96/5
50.68	39/2
50.688	97/5
50.699	39/2
50.712	97/5
50.729	98/5
50.745	39/2
50.758	99/5
50.765	97/5
50.776	97/5
50.784	97/5
50.798	39/2
50.802	39/2
50.81	98/5
50.818	98/5
50.827	197/10
50.836	98/5
50.842	98/5
50.848	98/5
50.861	98/5
50.87	97/5
50.884	96/5
50.89	193/10
50.895	97/5
50.905	191/10
50.916	193/10
50.924	191/10
50.926	193/10
50.931	193/10
50.938	197/10
50.942	197/10
50.955	99/5
50.961	199/10
50.968	20
50.976	203/10
50.981	99/5
50.991	99/5
51.013	97/5
51.025	193/10
51.032	191/10
51.042	94/5
51.054	19
51.059	191/10
51.063	96/5
51.084	96/5
51.094	19
51.102	191/10
51.112	96/5
51.123	96/5
51.133	97/5
51.144	98/5
51.15	197/10
51.159	99/5
51.174	98/5
51.182	99/5
51.195	98/5
51.202	98/5
51.216	98/5
51.223	99/5
51.226	199/10
51.236	20
51.261	20
51.263	203/10
51.271	203/10
51.285	203/10
51.292	203/10
51.297	41/2
51.31	41/2
51.327	103/5
51.352	207/10
51.368	209/10
51.377	209/10
51.388	207/10
51.4	103/5
51.411	41/2
51.419	104/5
51.435	104/5
51.438	207/10
51.447	209/10
51.456	209/10
51.467	103/5
51.49	104/5
51.503	104/5
51.509	104/5
51.517	209/10
51.525	207/10
51.528	207/10
51.532	104/5
51.543	209/10
51.548	207/10
51.556	104/5
51.56	41/2
51.562	41/2
51.57	209/10
51.578	207/10
51.583	41/2
51.593	41/2
51.606	41/2
51.614	102/5
51.63	41/2
51.645	41/2
51.648	41/2
51.65	103/5
51.661	103/5
51.676	41/2
51.686	41/2
51.69	104/5
51.705	209/10
51.715	104/5
51.722	209/10
51.734	21
51.739	21
51.745	213/10
51.752	43/2
51.758	106/5
51.771	107/5
51.795	43/2
51.8	213/10
51.815	106/5
51.823	43/2
51.836	213/10
51.843	43/2
51.864	217/10
51.87	107/5
51.879	107/5
51.896	106/5
51.902	21
51.91	21
51.919	41/2
51.929	203/10
51.936	101/5
51.947	102/5
51.961	20
51.969	101/5
51.976	20
51.988	197/10
51.993	99/5
51.999	98/5
52.004	98/5
52.009	99/5
52.019	20
52.026	101/5
52.04	201/10
52.067	20
52.083	20
52.09	201/10
52.098	101/5
52.108	103/5
52.114	103/5
52.12	101/5
52.136	203/10
52.144	203/10
52.15	203/10
52.153	102/5
52.16	41/2
52.167	102/5
52.173	101/5
52.179	201/10
52.181	101/5
52.194	201/10
52.204	101/5
52.228	101/5
52.232	203/10
52.251	20
52.256	201/10
52.268	201/10
52.279	99/5
52.294	199/10
52.302	199/10
52.308	20
52.32	102/5
52.325	41/2
52.336	203/10
52.343	102/5
52.348	203/10
52.359	203/10
52.364	201/10
52.381	101/5
52.388	103/5
52.401	203/10
52.406	203/10
52.415	207/10
52.424	209/10
52.428	21
52.442	213/10
52.447	213/10
52.458	106/5
52.461	213/10
52.469	107/5
52.483	107/5
52.489	107/5
52.497	108/5
52.502	109/5
52.505	107/5
52.509	108/5
52.527	107/5
52.539	213/10
52.553	106/5
52.557	213/10
52.571	106/5
52.587	107/5
52.598	109/5
52.605	109/5
52.611	217/10
52.62	107/5
52.628	43/2
52.645	109/5
52.655	219/10
52.657	111/5
52.664	109/5
52.67	22
52.672	221/10
52.692	22
52.707	109/5
52.714	109/5
52.723	108/5
52.731	108/5
52.742	217/10
52.755	217/10
52.76	221/10
52.769	221/10
52.777	223/10
52.785	223/10
52.79	112/5
52.805	112/5
52.813	227/10
52.817	113/5
52.824	229/10
52.84	23
52.846	23
52.861	227/10
52.87	112/5
52.873	45/2
52.879	114/5
52.884	23
52.893	23
52.903	23
52.906	113/5
52.913	45/2
52.916	227/10
52.936	23
52.947	114/5
52.95	112/5
52.962	45/2
52.966	114/5
52.97	113/5
52.979	45/2
52.984	45/2
53.001	45/2
53.006	45/2
53.015	45/2
53.023	112/5
53.042	112/5
53.053	111/5
53.057	223/10
53.068	45/2
53.078	22
53.088	109/5
53.093	109/5
53.099	108/5
53.105	107/5
53.114	106/5
53.119	104/5
53.123	104/5
53.139	104/5
53.148	211/10
53.158	104/5
53.163	103/5
53.167	41/2
53.179	102/5
53.181	41/2
53.186	203/10
53.193	102/5
53.207	102/5
53.219	207/10
53.225	209/10
53.227	21
53.229	211/10
53.236	211/10
53.239	107/5
53.256	21
53.266	211/10
53.272	106/5
53.279	107/5
53.284	211/10
53.29	107/5
53.303	107/5
53.315	21
53.318	21
53.329	211/10
53.333	213/10
53.348	106/5
53.355	43/2
53.363	43/2
53.377	213/10
53.394	211/10
53.397	209/10
53.417	213/10
53.436	213/10
53.446	217/10
53.456	109/5
53.47	108/5
53.481	107/5
53.493	106/5
53.497	209/10
53.52	102/5
53.534	201/10
53.549	98/5
53.57	199/10
53.573	201/10
53.584	203/10
53.594	20
53.599	201/10
53.623	20
53.636	197/10
53.65	197/10
53.66	39/2
53.669	193/10
53.681	193/10
53.708	97/5
53.723	98/5
53.735	96/5
53.742	98/5
53.746	197/10
53.748	197/10
53.76	97/5
53.776	97/5
53.781	39/2
53.792	197/10
53.8	201/10
53.822	101/5
53.833	101/5
53.847	203/10
53.853	102/5
53.857	102/5
53.863	104/5
53.869	209/10
53.875	104/5
53.895	104/5
53.915	207/10
53.93	207/10
53.942	104/5
53.95	211/10
53.954	106/5
53.965	211/10
53.968	211/10
53.976	106/5
53.981	211/10
53.99	104/5
53.993	104/5
54.003	211/10
54.015	21
54.025	41/2
54.029	203/10
54.035	103/5
54.048	102/5
54.05	103/5
54.058	209/10
54.064	21
54.073	21
54.089	106/5
54.097	43/2
54.104	217/10
54.107	217/10
54.118	109/5
54.14	108/5
54.145	109/5
54.155	217/10
54.168	107/5
54.175	43/2
54.185	217/10
54.197	217/10
54.206	108/5
54.219	108/5
54.23	108/5
54.237	43/2
54.246	107/5
54.26	211/10
54.266	106/5
54.269	213/10
54.277	43/2
54.297	43/2
54.3	213/10
54.311	107/5
54.32	108/5
54.323	43/2
54.336	217/10
54.345	109/5
54.347	219/10
54.358	107/5
54.371	213/10
54.382	108/5
54.388	217/10
54.403	217/10
54.409	217/10
54.415	219/10
54.433	219/10
54.445	217/10
54.448	109/5
54.457	43/2
54.465	43/2
54.471	108/5
54.484	217/10
54.499	219/10
54.503	22
54.509	109/5
54.521	22
54.53	223/10
54.537	45/2
54.551	111/5
54.562	112/5
54.568	45/2
54.579	114/5
54.588	114/5
54.596	45/2
54.607	111/5
54.612	223/10
54.618	223/10
54.622	227/10
54.642	229/10
54.658	229/10
54.661	23
54.673	114/5
54.681	229/10
54.69	231/10
54.699	233/10
54.718	114/5
54.727	229/10
54.736	113/5
54.742	229/10
54.744	23
54.75	233/10
54.756	233/10
54.76	117/5
54.769	116/5
54.78	231/10
54.793	23
54.803	231/10
54.809	231/10
54.823	231/10
54.834	23
54.84	114/5
54.855	113/5
54.861	114/5
54.873	229/10
54.886	231/10
54.895	113/5
54.909	113/5
54.915	113/5
54.926	113/5
54.936	113/5
54.943	23
54.955	231/10
54.962	233/10
54.977	231/10
54.985	229/10
54.99	23
55.005	229/10
55.012	23
55.031	23
55.035	229/10
55.059	229/10
55.063	227/10
55.072	227/10
55.085	229/10
55.094	227/10
55.106	229/10
55.116	23
55.121	229/10
55.141	231/10
55.154	231/10
55.162	233/10
55.178	116/5
55.186	23
55.198	229/10
55.2	23
55.205	113/5
55.225	223/10
55.233	112/5
55.241	112/5
55.251	113/5
55.255	227/10
55.268	113/5
55.274	113/5
55.278	227/10
55.283	227/10
55.291	45/2
55.296	45/2
55.309	223/10
55.313	111/5
55.327	219/10
55.336	109/5
55.337	219/10
55.339	221/10
55.351	22
55.367	217/10
55.387	43/2
55.391	217/10
55.398	43/2
55.408	217/10
55.424	43/2
55.443	43/2
55.455	213/10
55.469	43/2
55.481	108/5
55.491	108/5
55.499	107/5
55.523	107/5
55.533	108/5
55.543	108/5
55.551	108/5
55.573	217/10
55.583	43/2
55.594	109/5
55.605	109/5
55.624	109/5
55.639	219/10
55.648	107/5
55.659	106/5
55.669	107/5
55.687	217/10
55.702	217/10
55.709	217/10
55.712	43/2
55.72	108/5
55.734	108/5
55.773	43/2
55.794	106/5
55.805	106/5
55.814	21
55.819	106/5
55.831	21
55.84	209/10
55.851	209/10
55.867	207/10
55.874	41/2
55.88	103/5
55.886	207/10
55.894	209/10
55.901	211/10
55.92	104/5
55.926	103/5
55.938	209/10
55.942	209/10
55.954	106/5
55.96	21
55.976	209/10
55.98	213/10
56.	106/5
56.01	107/5
56.017	213/10
56.028	43/2
56.031	107/5
56.04	107/5
56.056	43/2
56.064	109/5
56.07	219/10
56.084	108/5
56.091	43/2
56.11	213/10
56.115	107/5
56.128	211/10
56.135	104/5
56.147	209/10
56.158	209/10
56.164	21
56.171	211/10
56.195	21
56.205	211/10
56.207	107/5
56.212	107/5
56.217	106/5
56.223	43/2
56.243	107/5
56.255	106/5
56.264	106/5
56.279	21
56.283	211/10
56.291	106/5
56.294	106/5
56.295	106/5
56.302	21
56.306	209/10
56.309	209/10
56.319	211/10
56.324	213/10
56.335	106/5
56.342	21
56.366	213/10
56.369	108/5
56.375	219/10
56.381	219/10
56.387	111/5
56.393	219/10
56.419	108/5
56.425	107/5
56.435	43/2
56.444	217/10
56.454	43/2
56.462	213/10
56.472	213/10
56.482	21
56.493	104/5
56.498	103/5
56.521	103/5
56.53	103/5
56.532	209/10
56.539	211/10
56.545	107/5
56.548	106/5
56.551	207/10
56.556	207/10
56.567	103/5
56.576	103/5
56.587	104/5
56.6	207/10
56.613	101/5
56.619	41/2
56.624	207/10
56.635	103/5
56.641	103/5
56.646	209/10
56.684	103/5
56.69	103/5
56.698	102/5
56.715	199/10
56.717	20
56.727	199/10
56.739	20
56.744	197/10
56.751	39/2
56.773	98/5
56.781	199/10
56.794	199/10
56.8	101/5
56.805	201/10
56.817	20
56.832	201/10
56.837	199/10
56.844	20
56.847	203/10
56.855	99/5
56.858	20
56.867	201/10
56.874	203/10
56.876	41/2
56.886	41/2
56.903	102/5
56.919	102/5
56.94	20
56.948	199/10
56.952	199/10
56.968	98/5
56.972	39/2
56.981	98/5
56.984	97/5
56.987	98/5
56.99	99/5
57.004	199/10
57.011	201/10
57.016	101/5
57.02	41/2
57.036	103/5
57.059	201/10
57.072	199/10
57.075	197/10
57.083	197/10
57.087	39/2
57.1	197/10
57.11	99/5
57.115	199/10
57.118	101/5
57.123	203/10
57.139	102/5
57.142	203/10
57.152	203/10
57.167	203/10
57.175	41/2
57.189	102/5
57.204	201/10
57.207	199/10
57.213	199/10
57.22	199/10
57.233	201/10
57.242	203/10
57.261	102/5
57.275	41/2
57.299	21
57.307	211/10
57.311	106/5
57.319	106/5
57.328	213/10
57.336	43/2
57.344	109/5
57.357	43/2
57.369	108/5
57.374	108/5
57.384	43/2
57.393	107/5
57.409	219/10
57.418	221/10
57.429	111/5
57.441	22
57.449	219/10
57.467	108/5
57.473	43/2
57.482	43/2
57.492	108/5
57.505	43/2
57.511	107/5
57.517	213/10
57.525	213/10
57.543	104/5
57.545	21
57.554	106/5
57.579	211/10
57.588	106/5
57.604	106/5
57.615	106/5
57.626	211/10
57.638	107/5
57.641	213/10
57.66	106/5
57.665	213/10
57.671	211/10
57.675	211/10
57.681	211/10
57.699	104/5
57.713	203/10
57.722	99/5
57.73	98/5
57.744	97/5
57.763	193/10
57.776	193/10
57.783	19
57.792	96/5
57.798	19
57.804	193/10
57.81	193/10
57.822	193/10
57.832	96/5
57.845	19
57.86	191/10
57.869	96/5
57.871	193/10
57.876	191/10
57.891	94/5
57.904	187/10
57.92	187/10
57.933	93/5
57.942	37/2
57.954	187/10
57.961	187/10
57.977	187/10
57.98	37/2
57.988	183/10
58.003	92/5
58.015	37/2
58.017	187/10
58.028	191/10
58.035	96/5
58.042	191/10
58.055	191/10
58.068	94/5
58.069	191/10
58.077	193/10
58.084	97/5
58.101	97/5
58.113	193/10
58.129	193/10
58.14	197/10
58.15	199/10
58.161	101/5
58.173	20
58.175	201/10
58.187	20
58.19	20
58.2	20
58.216	199/10
58.22	197/10
58.229	197/10
58.235	197/10
58.254	97/5
58.269	193/10
58.272	98/5
58.277	99/5
58.291	39/2
58.309	96/5
58.324	191/10
58.339	191/10
58.354	19
58.363	189/10
58.368	19
58.387	189/10
58.391	19
58.393	96/5
58.399	19
58.403	193/10
58.413	19
58.424	191/10
58.428	39/2
58.44	98/5
58.456	98/5
58.472	98/5
58.475	39/2
58.487	39/2
58.497	197/10
58.51	39/2
58.514	98/5
58.533	97/5
58.535	39/2
58.538	197/10
58.558	197/10
58.563	197/10
58.564	20
58.58	39/2
58.596	197/10
58.614	199/10
58.621	20
58.625	199/10
58.631	199/10
58.642	99/5
58.654	201/10
58.659	203/10
58.661	102/5
58.669	101/5
58.697	201/10
58.701	201/10
58.708	199/10
58.714	20
58.724	201/10
58.727	41/2
58.736	41/2
58.75	41/2
58.756	41/2
58.767	203/10
58.772	102/5
58.785	41/2
58.791	207/10
58.805	102/5
58.816	201/10
58.827	41/2
58.835	103/5
58.853	207/10
58.856	207/10
58.868	209/10
58.874	213/10
58.881	43/2
58.893	43/2
58.908	43/2
58.914	213/10
58.934	107/5
58.951	43/2
58.967	109/5
58.979	217/10
58.986	22
58.992	112/5
58.997	45/2
59.003	227/10
59.011	229/10
59.024	227/10
59.035	114/5
59.045	113/5
59.054	114/5
59.061	45/2
59.068	114/5
59.073	114/5
59.084	114/5
59.092	231/10
59.105	231/10
59.114	47/2
59.123	237/10
59.14	237/10
59.149	47/2
59.16	47/2
59.168	237/10
59.175	24
59.182	24
59.2	239/10
59.209	239/10
59.228	241/10
59.244	24
59.252	241/10
59.262	121/5
59.272	49/2
59.276	121/5
59.285	24
59.292	119/5
59.306	233/10
59.32	116/5
59.33	116/5
59.339	118/5
59.35	233/10
59.358	233/10
59.367	23
59.375	227/10
59.382	227/10
59.384	227/10
59.401	112/5
59.404	45/2
59.413	223/10
59.416	111/5
59.436	223/10
59.447	223/10
59.452	45/2
59.458	113/5
59.475	114/5
59.487	113/5
59.5	223/10
59.509	109/5
59.517	108/5
59.527	109/5
59.538	221/10
59.545	111/5
59.551	223/10
59.56	221/10
59.584	109/5
59.597	219/10
59.611	108/5
59.613	219/10
59.618	221/10
59.623	223/10
59.641	22
59.651	223/10
59.669	223/10
59.682	221/10
59.691	219/10
59.697	22
59.708	217/10
59.713	109/5
59.717	219/10
59.726	107/5
59.731	107/5
59.743	211/10
59.75	104/5
59.759	21
59.765	107/5
59.769	108/5
59.779	43/2
59.792	213/10
59.799	211/10
59.804	107/5
59.806	108/5
59.822	213/10
59.828	43/2
59.843	21
59.85	209/10
59.857	21
59.86	211/10
59.863	107/5
59.87	43/2
59.876	213/10
59.879	106/5
59.882	107/5
59.885	108/5
59.887	219/10
59.893	43/2
59.901	43/2
59.921	108/5
59.936	107/5
59.942	213/10
59.956	106/5
59.961	21
59.978	213/10
59.985	211/10
59.994	104/5
60.003	104/5
60.006	207/10
60.012	104/5
60.019	209/10
60.023	209/10
60.032	104/5
60.04	104/5
60.053	104/5
60.06	207/10
60.069	41/2
60.079	41/2
60.084	101/5
60.091	20
60.099	99/5
60.104	99/5
60.114	199/10
60.125	20
60.129	101/5
60.137	101/5
60.149	102/5
60.157	102/5
60.168	103/5
60.177	203/10
60.205	41/2
60.207	103/5
60.216	104/5
60.225	21
60.239	211/10
60.243	213/10
60.248	106/5
60.257	106/5
60.27	107/5
60.277	107/5
60.281	43/2
60.286	107/5
60.293	43/2
60.306	107/5
60.315	213/10
60.327	213/10
60.335	107/5
60.346	213/10
60.349	106/5
60.36	213/10
60.371	213/10
60.379	106/5
60.392	213/10
60.401	106/5
60.415	213/10
60.433	43/2
60.449	107/5
60.456	107/5
60.463	107/5
60.474	107/5
60.485	213/10
60.503	107/5
60.52	108/5
60.524	106/5
60.53	213/10
60.534	107/5
60.541	107/5
60.549	213/10
60.556	43/2
60.562	109/5
60.569	109/5
60.578	219/10
60.593	108/5
60.598	213/10
60.603	213/10
60.614	213/10
60.618	107/5
60.628	21
60.647	106/5
60.654	106/5
60.664	209/10
60.675	209/10
60.688	209/10
60.696	104/5
60.704	104/5
60.722	104/5
60.726	209/10
60.737	21
60.748	209/10
60.755	21
60.761	211/10
60.763	211/10
60.776	106/5
60.782	211/10
60.791	21
60.808	21
60.821	21
60.828	211/10
60.843	211/10
60.856	21
60.864	209/10
60.883	104/5
60.894	207/10
60.916	207/10
60.922	21
60.925	21
60.93	104/5
60.938	102/5
60.945	207/10
60.962	104/5
60.974	104/5
60.979	211/10
60.985	211/10
60.994	107/5
60.998	108/5
61.01	43/2
61.022	107/5
61.039	107/5
61.044	107/5
61.051	211/10
61.056	104/5
61.066	104/5
61.082	103/5
61.088	207/10
61.092	41/2
61.105	102/5
61.11	102/5
61.114	203/10
61.125	99/5
61.137	199/10
61.148	99/5
61.163	99/5
61.168	201/10
61.174	20
61.182	199/10
61.192	20
61.2	201/10
61.208	201/10
61.216	99/5
61.229	197/10
61.232	197/10
61.248	39/2
61.252	39/2
61.269	98/5
61.274	99/5
61.277	199/10
61.293	99/5
61.303	199/10
61.325	199/10
61.329	99/5
61.337	199/10
61.341	99/5
61.354	199/10
61.357	99/5
61.364	199/10
61.383	20
61.386	201/10
61.394	101/5
61.399	20
61.408	201/10
61.411	201/10
61.42	101/5
61.449	201/10
61.459	203/10
61.469	102/5
61.489	41/2
61.492	103/5
61.505	207/10
61.51	41/2
61.517	104/5
61.523	104/5
61.529	21
61.55	106/5
61.557	106/5
61.564	211/10
61.575	213/10
61.589	213/10
61.598	213/10
61.605	211/10
61.618	21
61.627	209/10
61.641	209/10
61.648	211/10
61.658	213/10
61.668	211/10
61.692	211/10
61.707	106/5
61.709	21
61.716	104/5
61.732	209/10
61.741	209/10
61.746	104/5
61.766	211/10
61.769	209/10
61.78	211/10
61.79	209/10
61.794	21
61.804	211/10
61.817	211/10
61.827	106/5
61.84	106/5
61.85	106/5
61.86	106/5
61.869	213/10
61.873	107/5
61.882	108/5
61.895	217/10
61.899	108/5
61.912	108/5
61.913	43/2
61.921	108/5
61.931	107/5
61.936	211/10
61.938	106/5
61.956	211/10
61.961	106/5
61.971	106/5
61.979	106/5
61.99	107/5
61.998	106/5
62.01	213/10
62.018	107/5
62.025	211/10
62.033	209/10
62.042	103/5
62.042	104/5
62.051	207/10
62.067	103/5
62.085	41/2
62.099	103/5
62.108	103/5
62.116	103/5
62.133	103/5
62.142	207/10
62.155	21
62.157	104/5
62.165	211/10
62.168	211/10
62.182	211/10
62.196	211/10
62.205	211/10
62.214	211/10
62.227	21
62.236	21
62.241	104/5
62.244	211/10
62.256	21
62.26	106/5
62.271	104/5
62.272	209/10
62.311	104/5
62.321	103/5
62.329	207/10
62.346	41/2
62.35	207/10
62.356	209/10
62.373	103/5
62.384	103/5
62.395	104/5
62.399	21
62.405	21
62.41	106/5
62.417	21
62.438	211/10
62.447	104/5
62.455	104/5
62.463	103/5
62.471	207/10
62.481	41/2
62.498	101/5
62.504	102/5
62.52	101/5
62.542	201/10
62.548	203/10
62.561	203/10
62.571	102/5
62.58	102/5
62.587	41/2
62.597	203/10
62.6	103/5
62.603	207/10
62.61	103/5
62.616	41/2
62.623	103/5
62.631	104/5
62.634	21
62.65	21
62.664	21
62.672	106/5
62.689	211/10
62.699	21
62.718	209/10
62.722	106/5
62.726	21
62.742	103/5
62.748	104/5
62.751	207/10
62.774	209/10
62.782	207/10
62.789	207/10
62.796	207/10
62.807	207/10
62.818	207/10
62.83	207/10
62.843	103/5
62.857	21
62.873	104/5
62.891	106/5
62.904	106/5
62.908	106/5
62.92	106/5
62.925	213/10
62.938	108/5
62.95	43/2
62.955	43/2
62.963	43/2
62.978	43/2
62.992	43/2
62.996	213/10
63.004	106/5
63.016	106/5
63.03	209/10
63.039	207/10
63.042	104/5
63.044	209/10
63.054	104/5
63.061	207/10
63.066	207/10
63.074	41/2
63.08	209/10
63.088	104/5
63.096	209/10
63.105	209/10
63.123	211/10
63.133	213/10
63.146	213/10
63.151	107/5
63.159	106/5
63.164	21
63.192	209/10
63.196	104/5
63.21	211/10
63.218	107/5
63.223	108/5
63.225	217/10
63.235	109/5
63.239	109/5
63.257	22
63.268	22
63.274	109/5
63.285	217/10
63.294	219/10
63.3	219/10
63.303	221/10
63.323	22
63.336	43/2
63.347	108/5
63.358	109/5
63.373	22
63.377	22
63.389	217/10
63.402	107/5
63.41	107/5
63.423	211/10
63.424	106/5
63.434	213/10
63.444	213/10
63.453	211/10
63.464	213/10
63.476	106/5
63.486	106/5
63.494	43/2
63.509	43/2
63.516	107/5
63.52	43/2
63.526	108/5
63.541	109/5
63.546	109/5
63.56	217/10
63.583	109/5
63.592	109/5
63.607	109/5
63.619	109/5
63.621	221/10
63.626	111/5
63.636	22
63.639	111/5
63.647	22
63.651	221/10
63.657	111/5
63.663	223/10
63.67	112/5
63.673	111/5
63.678	111/5
63.688	111/5
63.706	112/5
63.721	45/2
63.73	113/5
63.747	114/5
63.764	23
63.793	227/10
63.798	229/10
63.814	229/10
63.826	227/10
63.832	114/5
63.837	114/5
63.843	114/5
63.851	227/10
63.865	229/10
63.875	227/10
63.886	114/5
63.897	113/5
63.904	227/10
63.918	229/10
63.928	113/5
63.939	113/5
63.942	113/5
63.953	113/5
63.961	113/5
63.968	45/2
63.997	23
64.004	229/10
64.014	231/10
64.018	117/5
64.026	231/10
64.033	117/5
64.045	231/10
64.051	116/5
64.065	233/10
64.085	47/2
64.099	117/5
64.115	47/2
64.135	231/10
64.157	231/10
64.161	47/2
64.178	116/5
64.18	117/5
64.19	237/10
64.198	24
64.205	241/10
64.215	121/5
64.227	121/5
64.236	237/10
64.242	47/2
64.253	118/5
64.271	237/10
64.277	47/2
64.292	233/10
64.294	23
64.306	227/10
64.313	114/5
64.321	229/10
64.325	23
64.33	23
64.336	116/5
64.343	47/2
64.347	119/5
64.349	239/10
64.357	239/10
64.382	241/10
64.391	239/10
64.398	24
64.409	118/5
64.411	118/5
64.424	119/5
64.431	118/5
64.441	233/10
64.448	117/5
64.456	118/5
64.467	119/5
64.49	241/10
64.511	243/10
64.522	241/10
64.533	24
64.541	241/10
64.544	243/10
64.551	243/10
64.559	241/10
64.579	119/5
64.608	239/10
64.615	239/10
64.632	241/10
64.639	237/10
64.654	237/10
64.661	237/10
64.668	239/10
64.676	24
64.686	24
64.693	121/5
64.696	122/5
64.7	49/2
64.706	122/5
64.721	121/5
64.723	122/5
64.733	123/5
64.74	123/5
64.751	124/5
64.759	247/10
64.764	247/10
64.78	124/5
64.789	249/10
64.803	251/10
64.806	126/5
64.823	51/2
64.829	253/10
64.84	128/5
64.845	257/10
64.849	26
64.855	131/5
64.863	132/5
64.872	131/5
64.885	263/10
64.888	263/10
64.894	53/2
64.903	53/2
64.914	53/2
64.927	134/5
64.931	271/10
64.938	271/10
64.939	269/10
64.944	269/10
64.951	133/5
64.959	133/5
64.968	269/10
64.976	27
64.985	137/5
64.994	273/10
64.998	271/10
65.002	137/5
65.005	138/5
65.014	277/10
65.022	55/2
65.037	136/5
65.044	27
65.052	136/5
65.065	55/2
65.077	137/5
65.081	55/2
65.091	137/5
65.096	136/5
65.102	267/10
65.11	263/10
65.122	263/10
65.126	132/5
65.141	263/10
65.153	261/10
65.165	129/5
65.18	253/10
65.187	251/10
65.196	249/10
65.202	126/5
65.205	25
65.217	25
65.231	25
65.235	126/5
65.256	253/10
65.265	51/2
65.276	257/10
65.292	26
65.308	26
65.321	261/10
65.328	263/10
65.337	261/10
65.343	261/10
65.356	129/5
65.366	129/5
65.372	259/10
65.382	129/5
65.386	261/10
65.399	129/5
65.404	51/2
65.414	253/10
65.427	253/10
65.447	25
65.454	253/10
65.46	253/10
65.47	253/10
65.481	127/5
65.495	253/10
65.504	127/5
65.513	251/10
65.519	127/5
65.527	251/10
65.538	124/5
65.543	251/10
65.547	126/5
65.554	128/5
65.561	251/10
65.582	25
65.598	249/10
65.606	249/10
65.609	249/10
65.624	247/10
65.647	49/2
65.655	247/10
65.665	247/10
65.673	25
65.681	247/10
65.69	247/10
65.7	123/5
65.71	122/5
65.715	123/5
65.73	123/5
65.74	247/10
65.749	123/5
65.761	243/10
65.77	121/5
65.777	239/10
65.793	119/5
65.804	239/10
65.814	121/5
65.826	121/5
65.832	122/5
65.847	123/5
65.867	122/5
65.886	243/10
65.891	123/5
65.9	249/10
65.916	247/10
65.921	247/10
65.926	247/10
65.935	249/10
65.942	249/10
65.956	124/5
65.97	251/10
65.972	251/10
65.986	126/5
65.992	127/5
66.004	126/5
66.009	253/10
66.021	25
66.029	126/5
66.036	249/10
66.045	25
66.069	247/10
66.086	123/5
66.104	49/2
66.117	49/2
66.123	24
66.126	121/5
66.129	24
66.138	47/2
66.145	118/5
66.156	47/2
66.177	116/5
66.192	117/5
66.198	237/10
66.2	24
66.211	24
66.212	241/10
66.221	122/5
66.228	243/10
66.245	122/5
66.252	123/5
66.265	123/5
66.273	124/5
66.282	124/5
66.29	25
66.293	126/5
66.301	126/5
66.318	249/10
66.324	249/10
66.328	126/5
66.348	251/10
66.355	251/10
66.362	126/5
66.379	25
66.383	25
66.388	253/10
66.417	127/5
66.431	253/10
66.44	25
66.448	247/10
66.454	25
66.458	247/10
66.466	249/10
66.471	249/10
66.48	249/10
66.488	25
66.508	126/5
66.524	126/5
66.531	124/5
66.549	124/5
66.556	122/5
66.563	122/5
66.565	243/10
66.57	241/10
66.577	243/10
66.598	121/5
66.602	121/5
66.608	24
66.62	121/5
66.651	24
66.67	119/5
66.677	119/5
66.685	24
66.697	47/2
66.703	118/5
66.718	118/5
66.72	239/10
66.731	118/5
66.735	237/10
66.741	237/10
66.752	24
66.762	24
66.767	119/5
66.779	239/10
66.786	239/10
66.799	118/5
66.809	47/2
66.815	118/5
66.82	118/5
66.824	47/2
66.837	237/10
66.839	24
66.847	121/5
66.852	121/5
66.856	24
66.866	237/10
66.88	47/2
66.896	116/5
66.909	229/10
66.914	229/10
66.919	23
66.93	227/10
66.939	229/10
66.948	229/10
66.962	23
66.97	229/10
66.981	113/5
66.991	229/10
66.999	227/10
67.001	114/5
67.018	229/10
67.025	227/10
67.028	23
67.039	114/5
67.044	113/5
67.051	113/5
67.055	227/10
67.064	227/10
67.072	114/5
67.079	113/5
67.092	223/10
67.097	112/5
67.101	227/10
67.104	114/5
67.109	45/2
67.116	223/10
67.126	221/10
67.132	111/5
67.133	111/5
67.143	221/10
67.156	221/10
67.163	219/10
67.172	219/10
67.179	111/5
67.19	22
67.203	109/5
67.207	219/10
67.215	109/5
67.225	109/5
67.239	108/5
67.257	213/10
67.262	107/5
67.272	107/5
67.276	217/10
67.288	108/5
67.303	217/10
67.31	221/10
67.316	45/2
67.325	45/2
67.332	227/10
67.34	229/10
67.343	229/10
67.355	113/5
67.371	114/5
67.378	23
67.39	117/5
67.394	117/5
67.399	118/5
67.402	233/10
67.404	117/5
67.412	118/5
67.422	239/10
67.433	239/10
67.446	241/10
67.463	241/10
67.472	118/5
67.481	119/5
67.483	119/5
67.493	237/10
67.501	119/5
67.506	119/5
67.52	24
67.527	24
67.534	239/10
67.546	241/10
67.552	121/5
67.561	49/2
67.574	49/2
67.581	243/10
67.596	243/10
67.616	123/5
67.627	122/5
67.643	24
67.657	241/10
67.672	239/10
67.68	239/10
67.686	47/2
67.692	117/5
67.708	116/5
67.716	117/5
67.729	117/5
67.737	116/5
67.74	47/2
67.753	116/5
67.759	233/10
67.766	116/5
67.779	231/10
67.789	116/5
67.794	231/10
67.802	47/2
67.808	47/2
67.815	233/10
67.831	231/10
67.839	231/10
67.854	229/10
67.86	231/10
67.865	231/10
67.877	114/5
67.884	223/10
67.886	111/5
67.9	219/10
67.905	221/10
67.908	223/10
67.912	113/5
67.916	23
67.93	227/10
67.941	113/5
67.947	45/2
67.956	111/5
67.969	111/5
67.979	223/10
67.992	223/10
68.003	45/2
68.011	45/2
68.02	111/5
68.024	22
68.042	111/5
68.049	45/2
68.054	223/10
68.063	111/5
68.067	221/10
68.078	111/5
68.085	112/5
68.091	221/10
68.094	219/10
68.101	217/10
68.113	217/10
68.122	22
68.127	221/10
68.147	221/10
68.153	111/5
68.166	112/5
68.181	223/10
68.199	221/10
68.206	112/5
68.219	227/10
68.234	114/5
68.236	23
68.245	116/5
68.252	116/5
68.257	23
68.266	227/10
68.277	114/5
68.285	23
68.3	23
68.307	231/10
68.322	114/5
68.333	114/5
68.34	229/10
68.345	116/5
68.349	229/10
68.364	23
68.376	229/10
68.384	227/10
68.397	231/10
68.412	231/10
68.421	114/5
68.434	114/5
68.442	112/5
68.46	221/10
68.476	22
68.48	22
68.489	219/10
68.516	109/5
68.522	43/2
68.527	213/10
68.537	211/10
68.553	104/5
68.564	21
68.577	209/10
68.587	209/10
68.594	106/5
68.598	211/10
68.603	213/10
68.613	211/10
68.62	211/10
68.627	107/5
68.64	213/10
68.655	21
68.661	104/5
68.665	209/10
68.672	106/5
68.68	209/10
68.688	209/10
68.69	209/10
68.702	104/5
68.712	104/5
68.725	209/10
68.733	207/10
68.743	101/5
68.753	20
68.757	98/5
68.763	99/5
68.763	20
68.768	99/5
68.776	20
68.792	199/10
68.804	201/10
68.812	101/5
68.83	102/5
68.842	101/5
68.848	102/5
68.852	102/5
68.87	201/10
68.885	101/5
68.889	203/10
68.893	203/10
68.902	20
68.92	99/5
68.937	98/5
68.939	197/10
68.947	199/10
68.957	20
68.96	201/10
68.98	101/5
68.996	201/10
69.014	101/5
69.027	199/10
69.036	199/10
69.042	203/10
69.053	41/2
69.063	41/2
69.077	41/2
69.095	101/5
69.101	203/10
69.108	203/10
69.122	104/5
69.146	203/10
69.163	101/5
69.172	102/5
69.186	203/10
69.19	102/5
69.204	103/5
69.213	207/10
69.23	102/5
69.238	201/10
69.245	199/10
69.255	199/10
69.26	101/5
69.268	201/10
69.282	101/5
69.294	102/5
69.299	201/10
69.302	101/5
69.312	101/5
69.328	20
69.334	197/10
69.343	39/2
69.351	199/10
69.355	101/5
69.375	203/10
69.386	201/10
69.392	102/5
69.405	201/10
69.417	203/10
69.433	20
69.434	201/10
69.442	101/5
69.453	20
69.46	99/5
69.474	197/10
69.494	39/2
69.509	193/10
69.517	191/10
69.525	96/5
69.552	96/5
69.558	97/5
69.574	96/5
69.585	96/5
69.587	97/5
69.599	98/5
69.608	99/5
69.618	193/10
69.634	197/10
69.653	39/2
69.667	98/5
69.672	39/2
69.681	98/5
69.7	197/10
69.718	39/2
69.723	193/10
69.74	39/2
69.749	39/2
69.758	199/10
69.769	99/5
69.784	101/5
69.808	20
69.81	101/5
69.824	102/5
69.829	101/5
69.842	201/10
69.859	101/5
69.868	201/10
69.883	99/5
69.903	98/5
69.913	39/2
69.918	39/2
69.929	197/10
69.938	199/10
69.946	98/5
69.953	99/5
69.966	98/5
69.975	39/2
69.984	97/5
69.991	97/5
69.998	193/10
70.002	97/5
70.006	197/10
70.008	99/5
70.013	99/5
70.026	39/2
70.035	97/5
70.046	193/10
70.058	39/2
70.066	98/5
70.074	20
70.089	101/5
70.095	203/10
70.103	203/10
70.108	102/5
70.123	102/5
70.139	201/10
70.148	199/10
70.164	199/10
70.179	101/5
70.189	20
70.196	20
70.214	99/5
70.217	98/5
70.229	191/10
70.238	189/10
70.245	19
70.262	189/10
70.269	94/5
70.272	19
70.275	19
70.285	19
70.293	93/5
70.309	19
70.315	94/5
70.323	191/10
70.33	97/5
70.337	39/2
70.366	97/5
70.373	97/5
70.378	97/5
70.392	98/5
70.411	97/5
70.422	197/10
70.429	99/5
70.433	99/5
70.447	99/5
70.464	98/5
70.469	199/10
70.474	199/10
70.484	197/10
70.491	99/5
70.496	98/5
70.503	197/10
70.51	197/10
70.53	101/5
70.544	102/5
70.551	203/10
70.561	101/5
70.565	203/10
70.578	101/5
70.592	101/5
70.605	101/5
70.609	102/5
70.616	102/5
70.623	102/5
70.63	41/2
70.642	103/5
70.644	102/5
70.66	102/5
70.679	203/10
70.686	102/5
70.696	41/2
70.704	41/2
70.715	203/10
70.727	201/10
70.736	203/10
70.739	102/5
70.754	203/10
70.781	20
70.793	199/10
70.81	98/5
70.817	98/5
70.843	98/5
70.858	193/10
70.873	19
70.89	189/10
70.9	187/10
70.912	191/10
70.925	19
70.937	19
70.941	191/10
70.947	191/10
70.959	191/10
70.97	19
70.987	191/10
70.997	189/10
71.014	19
71.024	191/10
71.032	191/10
71.044	93/5
71.051	94/5
71.055	187/10
71.068	187/10
71.073	19
71.081	94/5
71.087	93/5
71.1	189/10
71.124	96/5
71.136	96/5
71.15	96/5
71.162	193/10
71.177	193/10
71.191	191/10
71.2	189/10
71.215	189/10
71.223	19
71.229	19
71.231	19
71.239	189/10
71.242	96/5
71.262	193/10
71.282	39/2
71.295	197/10
71.302	201/10
71.307	203/10
71.314	102/5
71.331	203/10
71.342	201/10
71.353	201/10
71.36	203/10
71.37	41/2
71.383	203/10
71.389	41/2
71.399	103/5
71.405	207/10
71.413	207/10
71.427	209/10
71.438	211/10
71.451	211/10
71.454	107/5
71.461	106/5
71.464	43/2
71.475	109/5
71.494	217/10
71.506	107/5
71.51	209/10
71.519	21
71.519	106/5
71.527	213/10
71.541	211/10
71.55	209/10
71.553	207/10
71.573	207/10
71.584	104/5
71.594	207/10
71.603	102/5
71.61	41/2
71.623	203/10
71.627	203/10
71.638	101/5
71.644	20
71.653	199/10
71.667	199/10
71.68	201/10
71.695	201/10
71.702	20
71.706	101/5
71.716	203/10
71.726	41/2
71.739	101/5
71.744	20
71.758	101/5
71.759	203/10
71.766	203/10
71.779	201/10
71.785	101/5
71.791	102/5
71.81	199/10
71.821	197/10
71.833	97/5
71.839	97/5
71.856	191/10
71.862	189/10
71.869	191/10
71.872	96/5
71.884	96/5
71.897	191/10
71.902	19
71.912	189/10
71.917	189/10
71.925	191/10
71.933	94/5
71.943	183/10
71.952	183/10
71.963	93/5
71.977	93/5
71.982	187/10
71.992	187/10
72.01	19
72.018	189/10
72.026	191/10
72.029	191/10
72.045	191/10
72.047	96/5
72.051	97/5
72.056	39/2
72.076	39/2
72.094	193/10
72.102	96/5
72.121	193/10
72.126	193/10
72.129	97/5
72.144	97/5
72.161	98/5
72.176	98/5
72.184	99/5
72.191	199/10
72.197	39/2
72.208	39/2
72.22	98/5
72.228	197/10
72.238	98/5
72.253	193/10
72.256	98/5
72.262	98/5
72.279	193/10
72.297	193/10
72.31	94/5
72.328	19
72.333	94/5
72.341	94/5
72.346	94/5
72.354	191/10
72.371	19
72.383	19
72.397	187/10
72.408	189/10
72.42	93/5
72.427	94/5
72.446	183/10
72.455	37/2
72.463	183/10
72.473	183/10
72.491	183/10
72.501	92/5
72.507	187/10
72.513	187/10
72.524	187/10
72.54	93/5
72.554	93/5
72.563	93/5
72.573	92/5
72.597	92/5
72.614	91/5
72.616	181/10
72.622	89/5
72.634	35/2
72.637	35/2
72.642	35/2
72.649	171/10
72.657	86/5
72.676	173/10
72.685	35/2
72.704	88/5
72.719	179/10
72.733	89/5
72.738	181/10
72.746	91/5
72.758	183/10
72.768	181/10
72.782	179/10
72.794	18
72.799	18
72.805	179/10
72.819	179/10
72.842	91/5
72.856	179/10
72.864	91/5
72.876	183/10
72.883	92/5
72.888	91/5
72.897	91/5
72.901	183/10
72.913	93/5
72.917	93/5
72.924	187/10
72.935	93/5
72.939	37/2
72.948	94/5
72.968	94/5
72.98	187/10
72.982	94/5
72.987	94/5
73.	93/5
73.008	94/5
73.027	191/10
73.029	193/10
73.035	193/10
73.056	96/5
73.065	19
73.068	191/10
73.08	193/10
73.104	94/5
73.114	94/5
73.142	37/2
73.149	94/5
73.159	189/10
73.163	19
73.175	19
73.19	187/10
73.201	94/5
73.21	37/2
73.225	37/2
73.237	91/5
73.24	183/10
73.25	93/5
73.277	183/10
73.302	91/5
73.312	183/10
73.324	183/10
73.336	92/5
73.343	94/5
73.353	187/10
73.361	187/10
73.38	93/5
73.399	37/2
73.401	94/5
73.403	189/10
73.41	189/10
73.424	187/10
73.432	94/5
73.441	94/5
73.457	93/5
73.462	189/10
73.485	189/10
73.489	96/5
73.5	19
73.517	187/10
73.519	93/5
73.524	187/10
73.535	187/10
73.545	93/5
73.552	37/2
73.564	93/5
73.569	94/5
73.588	94/5
73.61	37/2
73.617	183/10
73.631	183/10
73.636	183/10
73.644	187/10
73.644	19
73.649	94/5
73.663	19
73.666	94/5
73.684	37/2
73.694	37/2
73.702	93/5
73.715	93/5
73.732	92/5
73.735	183/10
73.739	37/2
73.749	183/10
73.764	183/10
73.776	181/10
73.784	18
73.792	89/5
73.798	18
73.813	18
73.817	18
73.821	181/10
73.828	92/5
73.844	91/5
73.849	92/5
73.865	91/5
73.876	37/2
73.897	93/5
73.902	93/5
73.913	183/10
73.924	183/10
73.937	183/10
73.945	181/10
73.952	89/5
73.964	177/10
73.97	179/10
73.973	179/10
73.981	91/5
73.987	179/10
74.	179/10
74.005	181/10
74.012	179/10
74.029	91/5
74.044	91/5
74.047	37/2
74.058	91/5
74.061	92/5
74.067	187/10
74.086	94/5
74.093	94/5
74.111	93/5
74.132	94/5
74.146	94/5
74.169	187/10
74.173	37/2
74.187	92/5
74.194	92/5
74.207	91/5
74.22	18
74.241	183/10
74.249	181/10
74.257	181/10
74.263	181/10
74.274	91/5
74.299	183/10
74.313	18
74.321	88/5
74.332	89/5
74.341	89/5
74.356	88/5
74.367	88/5
74.371	87/5
74.375	177/10
74.378	35/2
74.382	88/5
74.394	86/5
74.401	87/5
74.409	35/2
74.424	87/5
74.43	35/2
74.443	88/5
74.448	87/5
74.457	88/5
74.478	173/10
74.487	88/5
74.493	177/10
74.499	177/10
74.507	88/5
74.516	88/5
74.518	89/5
74.532	181/10
74.549	89/5
74.575	88/5
74.581	18
74.602	18
74.608	18
74.614	179/10
74.625	181/10
74.631	18
74.636	18
74.643	181/10
74.647	91/5
74.648	181/10
74.658	183/10
74.661	37/2
74.685	91/5
74.689	18
74.698	18
74.701	18
74.707	177/10
74.723	179/10
74.728	179/10
74.744	179/10
74.76	88/5
74.776	173/10
74.781	17
74.792	171/10
74.801	171/10
74.807	87/5
74.822	173/10
74.829	17
74.843	17
74.854	84/5
74.861	167/10
74.869	169/10
74.88	167/10
74.894	169/10
74.912	171/10
74.923	173/10
74.932	35/2
74.953	88/5
74.958	87/5
74.967	87/5
74.974	87/5
74.999	88/5
75.	89/5
75.011	89/5
75.019	18
75.048	91/5
75.059	18
75.069	179/10
75.079	179/10
75.091	89/5
75.099	181/10
75.104	179/10
75.107	179/10
75.119	179/10
75.139	181/10
75.142	88/5
75.15	177/10
75.159	179/10
75.175	181/10
75.186	92/5
75.196	91/5
75.202	91/5
75.206	183/10
75.21	37/2
75.221	183/10
75.227	183/10
75.237	91/5
75.243	179/10
75.258	88/5
75.264	88/5
75.272	177/10
75.282	179/10
75.295	177/10
75.312	177/10
75.322	177/10
75.325	177/10
75.331	177/10
75.335	18
75.344	89/5
75.368	89/5
75.377	181/10
75.381	91/5
75.392	181/10
75.399	18
75.409	181/10
75.415	181/10
75.425	183/10
75.435	181/10
75.446	181/10
75.454	183/10
75.458	93/5
75.464	94/5
75.476	189/10
75.48	187/10
75.492	187/10
75.497	187/10
75.51	37/2
75.514	183/10
75.52	183/10
75.542	89/5
75.556	88/5
75.562	88/5
75.572	87/5
75.58	88/5
75.593	35/2
75.596	88/5
75.606	88/5
75.611	88/5
75.621	89/5
75.65	177/10
75.661	88/5
75.674	88/5
75.686	173/10
75.7	177/10
75.711	89/5
75.718	18
75.734	181/10
75.737	92/5
75.75	37/2
75.761	94/5
75.77	189/10
75.785	19
75.795	187/10
75.802	94/5
75.803	191/10
75.81	96/5
75.815	191/10
75.824	96/5
75.847	19
75.849	96/5
75.859	98/5
75.872	39/2
75.881	193/10
75.893	97/5
75.906	191/10
75.915	96/5
75.921	96/5
75.932	193/10
75.955	19
75.97	19
75.975	189/10
75.982	96/5
75.996	39/2
76.004	193/10
76.021	191/10
76.026	19
76.03	96/5
76.044	19
76.049	191/10
76.052	19
76.063	193/10
76.071	19
76.077	19
76.094	96/5
76.102	191/10
76.107	193/10
76.117	193/10
76.133	96/5
76.144	96/5
76.168	97/5
76.172	193/10
76.18	39/2
76.19	197/10
76.197	99/5
76.218	197/10
76.226	201/10
76.233	199/10
76.242	197/10
76.244	99/5
76.249	99/5
76.259	199/10
76.262	199/10
76.284	199/10
76.304	98/5
76.315	97/5
76.325	97/5
76.332	39/2
76.34	197/10
76.35	199/10
76.373	99/5
76.381	20
76.395	197/10
76.403	197/10
76.407	20
76.415	201/10
76.421	20
76.43	101/5
76.439	199/10
76.447	201/10
76.458	201/10
76.464	99/5
76.475	99/5
76.48	99/5
76.488	201/10
76.499	99/5
76.509	197/10
76.518	20
76.527	20
76.54	197/10
76.544	99/5
76.547	99/5
76.557	98/5
76.568	98/5
76.577	98/5
76.587	98/5
76.594	97/5
76.617	39/2
76.629	193/10
76.633	97/5
76.655	96/5
76.661	96/5
76.67	197/10
76.676	99/5
76.686	20
76.7	39/2
76.705	193/10
76.713	191/10
76.728	19
76.735	96/5
76.751	96/5
76.754	191/10
76.768	193/10
76.773	191/10
76.776	97/5
76.793	96/5
76.799	96/5
76.808	19
76.813	94/5
76.826	93/5
76.854	92/5
76.861	93/5
76.875	183/10
76.883	92/5
76.891	94/5
76.911	37/2
76.917	183/10
76.926	37/2
76.932	94/5
76.935	94/5
76.948	187/10
76.955	187/10
76.964	93/5
76.971	93/5
76.981	92/5
76.992	37/2
77.002	93/5
77.011	187/10
77.016	37/2
77.024	37/2
77.029	93/5
77.047	92/5
77.062	37/2
77.075	187/10
77.09	187/10
77.106	37/2
77.114	18
77.131	91/5
77.141	37/2
77.159	187/10
77.174	93/5
77.186	92/5
77.192	187/10
77.205	94/5
77.212	94/5
77.22	93/5
77.225	93/5
77.245	37/2
77.251	37/2
77.257	92/5
77.267	91/5
77.275	179/10
77.286	89/5
77.29	181/10
77.301	181/10
77.328	181/10
77.341	183/10
77.345	92/5
77.363	91/5
77.367	181/10
77.373	183/10
77.382	183/10
77.384	92/5
77.394	37/2
77.408	94/5
77.417	19
77.422	191/10
77.428	96/5
77.447	187/10
77.453	189/10
77.457	19
77.467	193/10
77.473	97/5
77.492	98/5
77.502	98/5
77.509	97/5
77.517	97/5
77.54	39/2
77.548	39/2
77.558	97/5
77.571	99/5
77.577	199/10
77.588	201/10
77.591	101/5
77.6	199/10
77.616	39/2
77.627	197/10
77.638	199/10
77.645	99/5
77.652	199/10
77.663	20
77.679	99/5
77.689	98/5
77.699	199/10
77.705	201/10
77.718	99/5
77.737	197/10
77.743	197/10
77.749	98/5
77.756	197/10
77.762	197/10
77.77	98/5
77.784	99/5
77.805	39/2
77.83	39/2
77.837	96/5
77.842	97/5
77.854	96/5
77.872	97/5
77.88	99/5
77.888	199/10
77.904	203/10
77.91	20
77.922	20
77.931	99/5
77.94	199/10
77.943	20
77.95	99/5
77.962	39/2
77.968	197/10
77.982	97/5
77.994	97/5
78.002	96/5
78.005	39/2
78.022	197/10
78.034	98/5
78.047	99/5
78.056	39/2
78.062	98/5
78.071	97/5
78.076	39/2
78.088	197/10
78.11	20
78.111	201/10
78.12	101/5
78.138	103/5
78.144	207/10
78.159	207/10
78.169	207/10
78.184	207/10
78.199	207/10
78.219	101/5
78.232	20
78.251	199/10
78.256	201/10
78.267	98/5
78.282	193/10
78.294	96/5
78.31	97/5
78.326	97/5
78.334	98/5
78.344	197/10
78.362	199/10
78.372	101/5
78.385	201/10
78.391	203/10
78.397	102/5
78.413	103/5
78.419	104/5
78.425	106/5
78.428	213/10
78.435	211/10
78.463	21
78.471	211/10
78.495	106/5
78.504	213/10
78.512	107/5
78.52	43/2
78.533	108/5
78.542	109/5
78.546	22
78.561	217/10
78.571	43/2
78.572	107/5
78.584	211/10
78.606	103/5
78.621	203/10
78.628	41/2
78.634	103/5
78.642	203/10
78.654	201/10
78.671	201/10
78.691	203/10
78.699	201/10
78.709	201/10
78.717	102/5
78.73	41/2
78.738	203/10
78.748	203/10
78.751	103/5
78.763	104/5
78.772	209/10
78.783	207/10
78.796	103/5
78.798	207/10
78.807	203/10
78.818	101/5
78.832	102/5
78.837	103/5
78.84	207/10
78.845	209/10
78.853	209/10
78.857	211/10
78.869	209/10
78.883	103/5
78.9	102/5
78.919	203/10
78.93	101/5
78.939	101/5
78.95	101/5
78.959	101/5
78.972	199/10
78.978	197/10
78.988	201/10
78.992	99/5
78.995	20
78.998	101/5
79.005	102/5
79.013	103/5
79.021	207/10
79.029	21
79.037	211/10
79.045	107/5
79.05	108/5
79.052	108/5
79.054	217/10
79.065	43/2
79.079	213/10
79.093	213/10
79.106	107/5
79.114	211/10
79.119	104/5
79.123	103/5
79.135	207/10
79.14	41/2
79.152	103/5
79.159	104/5
79.168	41/2
79.181	103/5
79.196	207/10
79.197	103/5
79.202	41/2
79.208	41/2
79.215	203/10
79.228	201/10
79.234	102/5
79.241	203/10
79.266	101/5
79.271	203/10
79.277	207/10
79.284	102/5
79.308	102/5
79.32	207/10
79.335	102/5
79.348	201/10
79.362	101/5
79.367	20
79.38	39/2
79.388	197/10
79.394	98/5
79.406	98/5
79.417	99/5
79.428	199/10
79.436	20
79.449	20
79.455	201/10
79.463	201/10
79.466	201/10
79.472	201/10
79.478	101/5
79.488	203/10
79.491	201/10
79.497	20
79.504	101/5
79.521	102/5
79.533	103/5
79.546	103/5
79.562	207/10
79.575	41/2
79.588	207/10
79.604	209/10
79.618	207/10
79.63	203/10
79.652	41/2
79.659	103/5
79.665	103/5
79.684	207/10
79.704	104/5
79.708	103/5
79.711	41/2
79.715	41/2
79.724	102/5
79.731	41/2
79.736	41/2
79.749	41/2
79.763	207/10
79.769	41/2
79.78	41/2
79.792	103/5
79.809	209/10
79.813	209/10
79.821	103/5
79.835	203/10
79.842	201/10
79.844	102/5
79.856	199/10
79.878	97/5
79.884	197/10
79.892	98/5
79.9	199/10
79.912	201/10
79.918	20
79.925	101/5
79.932	20
79.936	99/5
79.944	98/5
79.946	98/5
79.95	197/10
79.961	201/10
79.995	199/10
79.997	20
80.001	201/10
80.004	199/10
80.01	20
80.018	101/5
80.022	203/10
80.027	101/5
80.036	102/5
80.037	103/5
80.055	207/10
80.067	103/5
80.075	21
80.076	104/5
80.083	103/5
80.095	103/5
80.107	41/2
80.121	41/2
80.128	103/5
80.131	104/5
80.137	104/5
80.145	104/5
80.157	103/5
80.162	102/5
80.166	102/5
80.17	41/2
80.174	102/5
80.182	201/10
80.214	20
80.216	199/10
80.229	203/10
80.244	20
80.25	20
80.26	101/5
80.265	203/10
80.27	103/5
80.278	207/10
80.291	207/10
80.292	207/10
80.304	207/10
80.31	207/10
80.318	21
80.329	104/5
80.334	104/5
80.35	209/10
80.367	102/5
80.38	102/5
80.392	101/5
80.415	20
80.419	101/5
80.424	203/10
80.441	41/2
80.455	203/10
80.461	203/10
80.47	99/5
80.49	39/2
80.5	96/5
80.523	19
80.53	19
80.546	19
80.554	19
80.57	189/10
80.584	187/10
80.59	37/2
80.595	37/2
80.612	91/5
80.632	92/5
80.643	183/10
80.66	89/5
80.68	89/5
80.692	88/5
80.705	35/2
80.719	88/5
80.735	88/5
80.737	35/2
80.742	179/10
80.75	179/10
80.765	89/5
80.77	89/5
80.779	91/5
80.79	91/5
80.792	93/5
80.797	93/5
80.814	37/2
80.822	189/10
80.839	187/10
80.849	93/5
80.853	94/5
80.863	189/10
80.879	96/5
80.881	193/10
80.887	98/5
80.893	98/5
80.905	197/10
80.912	20
80.919	39/2
80.925	39/2
80.929	98/5
80.938	99/5
80.954	20
80.959	199/10
80.965	199/10
80.971	197/10
80.975	98/5
80.979	197/10
80.985	99/5
81.004	99/5
81.012	39/2
81.015	39/2
81.026	39/2
81.033	193/10
81.05	191/10
81.062	39/2
81.069	99/5
81.085	199/10
81.109	201/10
81.122	197/10
81.129	199/10
81.138	199/10
81.142	199/10
81.17	99/5
81.179	201/10
81.184	203/10
81.201	102/5
81.21	20
81.216	99/5
81.234	199/10
81.241	199/10
81.261	99/5
81.274	201/10
81.281	201/10
81.291	201/10
81.298	199/10
81.306	199/10
81.317	197/10
81.321	99/5
81.331	20
81.337	20
81.347	99/5
81.357	20
81.363	39/2
81.373	96/5
81.381	97/5
81.395	99/5
81.405	99/5
81.425	201/10
81.429	101/5
81.432	102/5
81.443	101/5
81.455	101/5
81.459	41/2
81.461	41/2
81.465	41/2
81.475	41/2
81.479	41/2
81.485	207/10
81.495	104/5
81.505	103/5
81.522	203/10
81.528	201/10
81.545	199/10
81.55	201/10
81.569	203/10
81.585	41/2
81.59	41/2
81.606	201/10
81.61	101/5
81.619	199/10
81.627	197/10
81.646	97/5
81.655	193/10
81.666	193/10
81.671	39/2
81.676	99/5
81.683	199/10
81.691	201/10
81.701	20
81.712	197/10
81.719	96/5
81.732	97/5
81.74	98/5
81.745	98/5
81.749	197/10
81.759	97/5
81.765	96/5
81.769	19
81.78	19
81.792	19
81.8	19
81.81	187/10
81.823	92/5
81.827	37/2
81.836	92/5
81.848	183/10
81.855	91/5
81.868	179/10
81.875	18
81.88	89/5
81.892	18
81.897	181/10
81.906	92/5
81.918	93/5
81.918	94/5
81.929	191/10
81.94	96/5
81.958	97/5
81.967	193/10
81.97	98/5
81.98	98/5
81.983	98/5
81.995	97/5
81.996	98/5
81.999	199/10
82.002	199/10
82.008	199/10
82.011	20
82.022	199/10
82.031	97/5
82.051	193/10
82.06	191/10
82.078	191/10
82.086	96/5
82.091	191/10
82.106	19
82.114	187/10
82.127	189/10
82.137	187/10
82.147	37/2
82.154	92/5
82.159	93/5
82.162	93/5
82.168	94/5
82.18	94/5
82.187	191/10
82.202	193/10
82.207	193/10
82.219	193/10
82.229	97/5
82.247	97/5
82.25	39/2
82.261	98/5
82.279	99/5
82.288	199/10
82.296	199/10
82.311	199/10
82.316	20
82.328	203/10
82.335	20
82.343	99/5
82.352	98/5
82.362	97/5
82.372	191/10
82.382	96/5
82.392	189/10
82.408	189/10
82.42	94/5
82.439	189/10
82.446	189/10
82.454	19
82.462	193/10
82.474	193/10
82.485	193/10
82.487	97/5
82.499	189/10
82.513	189/10
82.522	187/10
82.534	37/2
82.537	93/5
82.546	94/5
82.558	94/5
82.567	187/10
82.579	19
82.591	189/10
82.6	191/10
82.614	191/10
82.622	193/10
82.638	97/5
82.66	39/2
82.67	39/2
82.682	193/10
82.695	191/10
82.701	191/10
82.709	96/5
82.718	187/10
82.732	93/5
82.744	94/5
82.761	19
82.764	96/5
82.788	39/2
82.805	19
82.811	189/10
82.817	191/10
82.835	189/10
82.837	191/10
82.845	191/10
82.87	191/10
82.877	191/10
82.882	96/5
82.886	191/10
82.898	193/10
82.903	96/5
82.91	97/5
82.918	99/5
82.938	201/10
82.96	20
82.976	39/2
82.99	39/2
82.999	39/2
83.009	193/10
83.011	191/10
83.019	191/10
83.032	94/5
83.04	94/5
83.05	94/5
83.057	94/5
83.061	189/10
83.069	187/10
83.086	187/10
83.1	187/10
83.115	91/5
83.118	183/10
83.138	183/10
83.143	92/5
83.152	93/5
83.155	94/5
83.163	187/10
83.184	93/5
83.2	93/5
83.211	93/5
83.217	93/5
83.226	92/5
83.238	93/5
83.24	94/5
83.251	187/10
83.268	189/10
83.274	19
83.283	189/10
83.292	187/10
83.298	94/5
83.306	189/10
83.32	187/10
83.347	93/5
83.359	93/5
83.366	93/5
83.368	187/10
83.371	189/10
83.375	189/10
83.393	37/2
83.41	187/10
83.427	93/5
83.44	92/5
83.444	91/5
83.451	183/10
83.46	37/2
83.465	94/5
83.47	93/5
83.476	187/10
83.49	94/5
83.495	191/10
83.512	191/10
83.527	191/10
83.538	19
83.542	191/10
83.548	97/5
83.559	98/5
83.578	39/2
83.589	96/5
83.605	187/10
83.609	93/5
83.617	189/10
83.623	189/10
83.628	189/10
83.634	19
83.655	193/10
83.666	189/10
83.673	193/10
83.68	191/10
83.69	19
83.696	94/5
83.7	187/10
83.709	187/10
83.717	93/5
83.72	19
83.723	191/10
83.727	96/5
83.735	97/5
83.739	39/2
83.751	39/2
83.761	99/5
83.766	199/10
83.784	98/5
83.79	193/10
83.796	191/10
83.8	96/5
83.804	193/10
83.81	19
83.828	19
83.831	193/10
83.846	19
83.856	189/10
83.867	96/5
83.875	193/10
83.876	98/5
83.888	193/10
83.906	96/5
83.919	97/5
83.922	99/5
83.931	20
83.937	101/5
83.951	101/5
83.974	199/10
83.999	197/10
84.004	98/5
84.011	199/10
84.041	199/10
84.049	201/10
84.051	199/10
84.064	20
84.074	20
84.075	20
84.085	101/5
84.092	41/2
84.095	103/5
84.112	103/5
84.119	103/5
84.135	41/2
84.145	41/2
84.152	101/5
84.158	102/5
84.162	101/5
84.179	101/5
84.197	201/10
84.206	199/10
84.212	20
84.216	20
84.223	203/10
84.225	101/5
84.231	101/5
84.244	101/5
84.256	102/5
84.27	199/10
84.276	201/10
84.277	20
84.28	197/10
84.285	98/5
84.294	20
84.307	20
84.313	199/10
84.32	199/10
84.327	199/10
84.34	20
84.347	99/5
84.349	98/5
84.351	199/10
84.366	99/5
84.37	201/10
84.38	201/10
84.386	199/10
84.398	199/10
84.41	197/10
84.428	197/10
84.435	97/5
84.452	98/5
84.456	197/10
84.467	98/5
84.476	98/5
84.483	193/10
84.492	94/5
84.508	94/5
84.514	94/5
84.521	189/10
84.54	93/5
84.544	187/10
84.549	187/10
84.552	37/2
84.561	187/10
84.571	187/10
84.577	93/5
84.58	187/10
84.613	189/10
84.621	189/10
84.627	191/10
84.631	19
84.638	19
84.649	189/10
84.654	94/5
84.66	94/5
84.664	94/5
84.672	94/5
84.684	94/5
84.685	187/10
84.697	94/5
84.704	92/5
84.71	92/5
84.713	92/5
84.721	181/10
84.721	91/5
84.733	181/10
84.748	177/10
84.76	179/10
84.768	88/5
84.778	177/10
84.789	179/10
84.812	18
84.822	18
84.831	18
84.851	179/10
84.864	89/5
84.871	89/5
84.885	179/10
84.891	179/10
84.892	18
84.897	18
84.903	91/5
84.91	183/10
84.917	92/5
84.924	93/5
84.934	183/10
84.943	183/10
84.955	91/5
84.959	18
84.966	35/2
84.977	35/2
84.99	35/2
84.998	177/10
85.011	88/5
85.019	87/5
85.023	35/2
85.035	177/10
85.043	89/5
85.047	181/10
85.066	88/5
85.075	177/10
85.079	35/2
85.093	86/5
85.098	35/2
85.105	89/5
85.111	18
85.125	18
85.134	179/10
85.142	181/10
85.17	89/5
85.174	89/5
85.178	181/10
85.197	183/10
85.206	92/5
85.213	187/10
85.218	93/5
85.235	37/2
85.24	37/2
85.252	18
85.256	89/5
85.258	89/5
85.269	173/10
85.279	87/5
85.282	35/2
85.291	88/5
85.304	173/10
85.316	87/5
85.329	87/5
85.334	88/5
85.344	177/10
85.369	177/10
85.383	18
85.396	179/10
85.408	179/10
85.415	18
85.42	183/10
85.429	181/10
85.442	183/10
85.46	91/5
85.464	37/2
85.471	189/10
85.489	19
85.509	189/10
85.52	191/10
85.528	97/5
85.539	39/2
85.548	97/5
85.552	98/5
85.565	97/5
85.582	191/10
85.594	19
85.6	187/10
85.604	94/5
85.625	37/2
85.633	187/10
85.645	19
85.653	191/10
85.657	96/5
85.668	97/5
85.673	96/5
85.677	96/5
85.684	96/5
85.693	193/10
85.708	94/5
85.725	183/10
85.733	181/10
85.742	91/5
85.746	181/10
85.76	18
85.763	183/10
85.774	18
85.78	179/10
85.787	179/10
85.805	89/5
85.819	179/10
85.827	181/10
85.833	91/5
85.856	91/5
85.871	183/10
85.889	183/10
85.898	37/2
85.906	189/10
85.918	187/10
85.928	93/5
85.946	183/10
85.953	91/5
85.956	91/5
85.965	177/10
85.968	35/2
85.986	35/2
86.007	87/5
86.019	35/2
86.034	35/2
86.044	87/5
86.061	88/5
86.079	177/10
86.084	177/10
86.098	35/2
86.112	35/2
86.121	173/10
86.134	86/5
86.15	171/10
86.158	173/10
86.167	173/10
86.174	173/10
86.18	173/10
86.184	87/5
86.187	88/5
86.192	177/10
86.199	179/10
86.213	18
86.228	179/10
86.237	177/10
86.253	173/10
86.264	87/5
86.274	87/5
86.288	169/10
86.306	82/5
86.313	16
86.326	163/10
86.337	167/10
86.348	33/2
86.351	167/10
86.355	33/2
86.373	81/5
86.382	82/5
86.396	159/10
86.411	81/5
86.421	81/5
86.432	82/5
86.436	33/2
86.445	161/10
86.446	82/5
86.456	81/5
86.461	33/2
86.471	33/2
86.477	33/2
86.482	82/5
86.49	33/2
86.507	163/10
86.518	82/5
86.534	161/10
86.546	81/5
86.555	159/10
86.567	79/5
86.572	16
86.585	79/5
86.609	81/5
86.616	82/5
86.625	33/2
86.636	33/2
86.649	163/10
86.66	161/10
86.663	16
86.676	16
86.68	79/5
86.687	159/10
86.707	16
86.72	157/10
86.728	77/5
86.732	31/2
86.75	16
86.764	159/10
86.772	161/10
86.781	163/10
86.801	167/10
86.81	33/2
86.818	33/2
86.826	167/10
86.831	82/5
86.844	33/2
86.853	16
86.864	16
86.874	81/5
86.884	83/5
86.895	167/10
86.913	33/2
86.916	84/5
86.919	82/5
86.934	161/10
86.935	81/5
86.953	82/5
86.957	82/5
86.96	167/10
86.967	33/2
86.988	16
86.995	79/5
87.014	157/10
87.033	79/5
87.057	78/5
87.064	78/5
87.069	78/5
87.079	77/5
87.1	157/10
87.117	79/5
87.132	81/5
87.145	163/10
87.155	163/10
87.165	163/10
87.173	33/2
87.184	83/5
87.195	82/5
87.215	84/5
87.224	84/5
87.228	169/10
87.231	84/5
87.242	173/10
87.249	87/5
87.265	87/5
87.273	177/10
87.278	89/5
87.299	89/5
87.311	88/5
87.33	18
87.343	177/10
87.364	35/2
87.378	89/5
87.398	89/5
87.405	18
87.413	179/10
87.437	18
87.442	91/5
87.458	92/5
87.475	92/5
87.481	92/5
87.498	37/2
87.52	37/2
87.537	37/2
87.558	183/10
87.572	91/5
87.579	18
87.585	181/10
87.589	91/5
87.602	181/10
87.615	181/10
87.633	181/10
87.638	183/10
87.646	92/5
87.656	93/5
87.677	92/5
87.692	181/10
87.699	179/10
87.712	181/10
87.722	181/10
87.732	91/5
87.74	18
87.745	18
87.758	18
87.762	89/5
87.769	89/5
87.779	88/5
87.798	35/2
87.806	177/10
87.815	179/10
87.829	88/5
87.841	88/5
87.854	171/10
87.873	86/5
87.882	173/10
87.89	84/5
87.897	17
87.902	86/5
87.909	86/5
87.927	171/10
87.935	169/10
87.948	171/10
87.953	169/10
87.96	171/10
87.971	173/10
87.976	177/10
87.984	89/5
87.991	177/10
88.	88/5
88.013	89/5
88.019	181/10
88.03	181/10
88.035	181/10
88.049	179/10
88.062	177/10
88.066	179/10
88.069	181/10
88.098	183/10
88.107	183/10
88.112	91/5
88.128	181/10
88.149	183/10
88.153	183/10
88.164	181/10
88.173	92/5
88.183	37/2
88.19	93/5
88.199	93/5
88.212	187/10
88.219	189/10
88.224	19
88.237	189/10
88.252	187/10
88.268	93/5
88.28	183/10
88.299	183/10
88.308	92/5
88.316	91/5
88.322	91/5
88.328	91/5
88.333	18
88.335	18
88.341	179/10
88.347	18
88.357	18
88.362	181/10
88.368	183/10
88.377	181/10
88.383	179/10
88.389	18
88.395	89/5
88.402	179/10
88.41	179/10
88.42	177/10
88.422	18
88.428	181/10
88.433	89/5
88.446	177/10
88.457	89/5
88.469	18
88.479	183/10
88.486	92/5
88.497	92/5
88.51	91/5
88.512	18
88.521	89/5
88.532	179/10
88.539	181/10
88.55	92/5
88.555	94/5
88.561	94/5
88.566	94/5
88.57	96/5
88.59	96/5
88.597	191/10
88.618	189/10
88.63	187/10
88.633	94/5
88.65	187/10
88.653	94/5
88.663	37/2
88.682	183/10
88.69	37/2
88.697	93/5
88.701	37/2
88.709	37/2
88.718	93/5
88.727	94/5
88.745	187/10
88.753	93/5
88.759	93/5
88.764	189/10
88.784	191/10
88.79	96/5
88.797	191/10
88.801	97/5
88.803	97/5
88.811	96/5
88.821	98/5
88.837	97/5
88.845	97/5
88.858	98/5
88.873	39/2
88.887	197/10
88.895	39/2
88.897	39/2
88.904	193/10
88.928	98/5
88.934	98/5
88.938	197/10
88.951	197/10
88.962	39/2
88.977	96/5
88.982	97/5
88.989	96/5
88.992	193/10
88.999	191/10
89.017	191/10
89.033	193/10
89.039	39/2
89.061	97/5
89.07	98/5
89.074	98/5
89.096	39/2
89.102	39/2
89.113	39/2
89.118	98/5
89.128	197/10
89.136	199/10
89.153	199/10
89.164	197/10
89.169	99/5
89.18	98/5
89.188	199/10
89.202	201/10
89.205	203/10
89.216	102/5
89.22	102/5
89.233	102/5
89.241	102/5
89.255	101/5
89.272	101/5
89.286	103/5
89.297	41/2
89.304	203/10
89.322	203/10
89.331	20
89.347	99/5
89.363	98/5
89.369	99/5
89.372	201/10
89.38	203/10
89.39	101/5
89.409	101/5
89.417	20
89.423	199/10
89.433	199/10
89.446	98/5
89.453	199/10
89.46	201/10
89.468	20
89.473	203/10
89.485	203/10
89.504	41/2
89.511	41/2
89.512	103/5
89.517	207/10
89.526	104/5
89.544	203/10
89.555	41/2
89.559	102/5
89.57	41/2
89.574	103/5
89.578	209/10
89.585	21
89.593	211/10
89.595	106/5
89.607	106/5
89.624	21
89.63	106/5
89.635	213/10
89.642	43/2
89.655	107/5
89.664	106/5
89.676	106/5
89.681	21
89.691	21
89.703	21
89.714	209/10
89.726	209/10
89.73	104/5
89.741	207/10
89.752	209/10
89.757	209/10
89.764	211/10
89.771	106/5
89.781	209/10
89.794	104/5
89.816	104/5
89.824	103/5
89.836	103/5
89.842	102/5
89.859	101/5
89.869	102/5
89.886	41/2
89.89	207/10
89.897	209/10
89.905	211/10
89.913	209/10
89.926	104/5
89.928	104/5
89.938	209/10
89.959	211/10
89.968	21
89.979	213/10
89.987	213/10
89.995	107/5
90.005	107/5
90.012	217/10
90.025	109/5
90.028	22
90.033	221/10
90.041	111/5
90.051	111/5
90.061	113/5
90.071	113/5
90.077	112/5
90.086	45/2
90.094	45/2
90.102	223/10
90.119	223/10
90.124	223/10
90.137	22
90.148	109/5
90.166	109/5
90.173	108/5
90.185	217/10
90.192	217/10
90.196	43/2
90.211	109/5
90.223	217/10
90.239	217/10
90.257	217/10
90.267	108/5
90.27	108/5
90.284	108/5
90.292	217/10
90.299	219/10
90.305	109/5
90.31	219/10
90.319	111/5
90.327	113/5
90.339	223/10
90.34	112/5
90.354	223/10
90.358	112/5
90.367	45/2
90.38	112/5
90.397	219/10
90.404	219/10
90.419	109/5
90.43	108/5
90.434	43/2
90.442	109/5
90.447	221/10
90.448	112/5
90.464	111/5
90.471	22
90.473	223/10
90.491	223/10
90.495	113/5
90.511	113/5
90.528	227/10
90.529	229/10
90.543	116/5
90.56	229/10
90.573	229/10
90.584	227/10
90.592	229/10
90.606	113/5
90.607	114/5
90.614	231/10
90.622	231/10
90.637	231/10
90.657	23
90.665	117/5
90.68	231/10
90.694	116/5
90.701	116/5
90.708	116/5
90.717	229/10
90.723	229/10
90.737	231/10
90.751	23
90.76	227/10
90.772	45/2
90.776	227/10
90.782	229/10
90.788	227/10
90.806	229/10
90.818	227/10
90.826	45/2
90.85	111/5
90.852	223/10
90.857	22
90.864	109/5
90.875	221/10
90.885	219/10
90.889	219/10
90.894	111/5
90.903	112/5
90.912	45/2
90.919	45/2
90.938	113/5
90.946	227/10
90.959	23
90.963	229/10
90.977	116/5
90.987	117/5
90.998	117/5
91.015	117/5
91.041	233/10
91.047	116/5
91.055	116/5
91.063	233/10
91.071	231/10
91.081	233/10
91.083	118/5
91.091	117/5
91.1	116/5
91.101	47/2
91.111	23
91.115	23
91.12	117/5
91.132	117/5
91.142	117/5
91.16	117/5
91.17	116/5
91.172	118/5
91.182	116/5
91.191	116/5
91.203	117/5
91.214	237/10
91.227	237/10
91.236	47/2
91.246	119/5
91.249	119/5
91.256	239/10
91.266	24
91.275	119/5
91.282	241/10
91.292	241/10
91.299	121/5
91.31	241/10
91.316	24
91.33	118/5
91.36	47/2
91.37	237/10
91.377	119/5
91.381	239/10
91.384	119/5
91.4	24
91.412	241/10
91.421	241/10
91.435	24
91.437	121/5
91.451	122/5
91.466	247/10
91.481	249/10
91.487	247/10
91.498	122/5
91.504	122/5
91.505	49/2
91.519	122/5
91.535	243/10
91.542	243/10
91.551	241/10
91.563	24
91.577	119/5
91.586	121/5
91.59	241/10
91.606	119/5
91.613	239/10
91.625	237/10
91.64	24
91.645	241/10
91.651	243/10
91.664	121/5
91.672	121/5
91.681	121/5
91.687	49/2
91.7	247/10
91.709	124/5
91.721	124/5
91.74	25
91.741	251/10
91.751	25
91.762	247/10
91.769	123/5
91.775	122/5
91.786	123/5
91.799	49/2
91.803	123/5
91.809	123/5
91.82	124/5
91.826	122/5
91.83	49/2
91.842	49/2
91.846	25
91.862	25
91.868	251/10
91.871	251/10
91.876	25
91.882	249/10
91.892	253/10
91.9	126/5
91.912	126/5
91.929	126/5
91.943	249/10
91.949	249/10
91.955	49/2
91.964	247/10
91.975	247/10
91.986	249/10
91.993	49/2
92.003	122/5
92.01	241/10
92.017	241/10
92.025	24
92.031	119/5
92.037	239/10
92.054	24
92.059	239/10
92.066	241/10
92.08	24
92.085	237/10
92.096	47/2
92.102	47/2
92.108	237/10
92.113	237/10
92.117	24
92.13	243/10
92.143	122/5
92.148	122/5
92.16	122/5
92.182	243/10
92.191	119/5
92.199	118/5
92.209	118/5
92.218	118/5
92.227	117/5
92.232	116/5
92.24	116/5
92.252	233/10
92.256	117/5
92.27	117/5
92.275	118/5
92.28	117/5
92.294	47/2
92.299	118/5
92.307	117/5
92.313	116/5
92.318	47/2
92.325	118/5
92.334	119/5
92.34	237/10
92.345	119/5
92.358	239/10
92.361	237/10
92.366	47/2
92.379	117/5
92.388	117/5
92.395	116/5
92.4	47/2
92.406	118/5
92.412	239/10
92.417	24
92.425	119/5
92.432	119/5
92.44	47/2
92.452	233/10
92.463	233/10
92.469	47/2
92.475	233/10
92.493	47/2
92.504	239/10
92.519	241/10
92.524	243/10
92.535	123/5
92.537	247/10
92.546	247/10
92.557	124/5
92.562	251/10
92.568	251/10
92.58	25
92.587	25
92.601	126/5
92.608	127/5
92.616	251/10
92.629	251/10
92.646	251/10
92.652	25
92.666	249/10
92.671	124/5
92.672	247/10
92.683	247/10
92.69	124/5
92.706	247/10
92.713	247/10
92.726	123/5
92.73	49/2
92.748	49/2
92.757	122/5
92.765	241/10
92.769	239/10
92.791	119/5
92.799	119/5
92.809	241/10
92.819	24
92.824	239/10
92.836	237/10
92.853	118/5
92.862	117/5
92.872	117/5
92.875	233/10
92.879	117/5
92.882	117/5
92.896	117/5
92.907	117/5
92.915	233/10
92.918	233/10
92.924	117/5
92.929	119/5
92.95	47/2
92.968	117/5
92.972	233/10
92.98	117/5
92.996	47/2
93.008	118/5
93.017	47/2
93.025	117/5
93.038	233/10
93.045	117/5
93.048	233/10
93.05	117/5
93.06	116/5
93.074	116/5
93.083	116/5
93.097	231/10
93.115	231/10
93.13	116/5
93.148	231/10
93.161	116/5
93.171	116/5
93.182	117/5
93.186	47/2
93.19	117/5
93.201	233/10
93.216	233/10
93.228	231/10
93.234	116/5
93.246	116/5
93.251	231/10
93.259	231/10
93.277	233/10
93.28	116/5
93.293	233/10
93.301	116/5
93.313	231/10
93.329	116/5
93.337	233/10
93.341	116/5
93.35	116/5
93.359	233/10
93.363	233/10
93.376	23
93.39	229/10
93.395	231/10
93.407	229/10
93.409	23
93.422	116/5
93.433	231/10
93.444	114/5
93.455	114/5
93.461	227/10
93.478	227/10
93.491	229/10
93.504	229/10
93.523	113/5
93.528	227/10
93.533	227/10
93.538	229/10
93.554	227/10
93.572	111/5
93.584	219/10
93.597	107/5
93.611	109/5
93.629	108/5
93.642	108/5
93.654	108/5
93.665	108/5
93.679	108/5
93.69	217/10
93.704	22
93.713	111/5
93.732	111/5
93.736	221/10
93.74	223/10
93.745	223/10
93.757	223/10
93.765	112/5
93.774	114/5
93.775	229/10
93.782	114/5
93.787	116/5
93.798	231/10
93.807	229/10
93.817	229/10
93.824	23
93.839	231/10
93.85	233/10
93.86	117/5
93.873	47/2
93.88	117/5
93.885	237/10
93.896	239/10
93.898	119/5
93.917	119/5
93.928	119/5
93.94	241/10
93.947	239/10
93.969	121/5
93.985	239/10
93.998	119/5
94.003	119/5
94.011	119/5
94.021	24
94.025	24
94.032	24
94.036	24
94.057	237/10
94.061	239/10
94.077	24
94.092	121/5
94.109	243/10
94.119	122/5
94.13	243/10
94.147	241/10
94.153	241/10
94.169	24
94.176	241/10
94.184	24
94.198	119/5
94.222	118/5
94.229	117/5
94.236	119/5
94.245	47/2
94.252	233/10
94.265	47/2
94.281	233/10
94.289	231/10
94.302	229/10
94.32	114/5
94.325	229/10
94.336	113/5
94.34	23
94.351	231/10
94.365	114/5
94.37	229/10
94.379	23
94.384	23
94.387	231/10
94.398	231/10
94.405	23
94.417	231/10
94.429	229/10
94.444	229/10
94.453	113/5
94.462	223/10
94.47	22
94.477	217/10
94.484	22
94.488	111/5
94.497	112/5
94.501	45/2
94.505	114/5
94.509	113/5
94.524	114/5
94.526	227/10
94.535	229/10
94.544	116/5
94.553	229/10
94.557	116/5
94.564	118/5
94.571	239/10
94.582	241/10
94.613	119/5
94.62	24
94.64	24
94.651	119/5
94.653	239/10
94.665	24
94.675	119/5
94.68	239/10
94.695	239/10
94.71	239/10
94.714	118/5
94.721	118/5
94.724	47/2
94.735	118/5
94.739	24
94.759	241/10
94.768	122/5
94.778	243/10
94.784	121/5
94.788	243/10
94.813	243/10
94.819	122/5
94.827	243/10
94.831	241/10
94.845	24
94.852	241/10
94.86	241/10
94.874	121/5
94.875	241/10
94.888	239/10
94.899	24
94.908	119/5
94.922	239/10
94.926	119/5
94.933	119/5
94.943	237/10
94.95	47/2
94.967	118/5
94.974	119/5
94.978	24
94.989	239/10
95.005	237/10
95.019	118/5
95.04	119/5
95.045	233/10
95.049	231/10
95.056	47/2
95.076	119/5
95.085	237/10
95.101	237/10
95.108	119/5
95.12	118/5
95.127	117/5
95.134	117/5
95.149	231/10
95.16	231/10
95.169	229/10
95.173	23
95.182	117/5
95.194	116/5
95.207	227/10
95.222	227/10
95.23	229/10
95.234	229/10
95.242	227/10
95.26	229/10
95.266	23
95.272	233/10
95.28	118/5
95.285	119/5
95.297	119/5
95.306	119/5
95.321	24
95.343	24
95.353	239/10
95.357	24
95.361	237/10
95.373	119/5
95.379	118/5
95.382	118/5
95.392	237/10
95.396	118/5
95.405	117/5
95.408	116/5
95.415	231/10
95.424	229/10
95.434	23
95.448	229/10
95.458	113/5
95.475	114/5
95.486	45/2
95.495	45/2
95.498	111/5
95.502	45/2
95.511	45/2
95.516	45/2
95.522	45/2
95.535	111/5
95.537	223/10
95.547	221/10
95.553	111/5
95.57	223/10
95.579	111/5
95.589	111/5
95.601	223/10
95.615	111/5
95.624	111/5
95.627	22
95.637	219/10
95.653	108/5
95.656	108/5
95.66	217/10
95.67	109/5
95.682	109/5
95.694	109/5
95.704	22
95.71	22
95.713	22
95.722	221/10
95.727	111/5
95.735	223/10
95.751	45/2
95.755	113/5
95.758	45/2
95.763	113/5
95.773	45/2
95.78	114/5
95.787	229/10
95.8	227/10
95.815	227/10
95.821	227/10
95.828	113/5
95.835	114/5
95.848	229/10
95.874	116/5
95.881	116/5
95.898	114/5
95.907	229/10
95.91	114/5
95.914	23
95.917	114/5
95.923	23
95.931	229/10
95.937	229/10
95.942	114/5
95.954	114/5
95.956	113/5
95.972	227/10
95.982	227/10
95.994	113/5
96.01	114/5
96.021	23
96.03	23
96.041	23
96.054	229/10
96.064	114/5
96.076	23
96.086	229/10
96.097	23
96.106	23
96.114	231/10
96.114	23
96.119	231/10
96.132	23
96.144	233/10
96.16	117/5
96.175	117/5
96.181	47/2
96.185	233/10
96.189	47/2
96.202	119/5
96.209	118/5
96.221	118/5
96.226	47/2
96.233	116/5
96.243	116/5
96.255	23
96.263	229/10
96.277	113/5
96.284	227/10
96.291	113/5
96.301	45/2
96.312	227/10
96.323	227/10
96.332	229/10
96.349	113/5
96.366	114/5
96.378	114/5
96.384	229/10
96.389	23
96.392	229/10
96.404	229/10
96.421	229/10
96.432	23
96.444	229/10
96.462	114/5
96.479	45/2
96.488	112/5
96.506	223/10
96.512	111/5
96.513	221/10
96.521	111/5
96.526	221/10
96.538	221/10
96.542	112/5
96.566	113/5
96.571	45/2
96.576	112/5
96.584	223/10
96.589	111/5
96.597	221/10
96.602	221/10
96.614	22
96.624	22
96.639	221/10
96.655	22
96.661	219/10
96.669	219/10
96.673	219/10
96.678	22
96.695	221/10
96.711	221/10
96.726	221/10
96.737	22
96.746	109/5
96.754	109/5
96.759	109/5
96.765	108/5
96.779	108/5
96.783	108/5
96.792	217/10
96.799	109/5
96.821	217/10
96.829	217/10
96.847	217/10
96.874	217/10
96.898	219/10
96.906	217/10
96.907	217/10
96.912	108/5
96.92	219/10
96.925	109/5
96.933	217/10
96.943	43/2
96.953	211/10
96.963	107/5
96.967	213/10
96.972	106/5
96.982	107/5
96.985	217/10
96.992	217/10
97.004	217/10
97.011	108/5
97.023	217/10
97.032	108/5
97.037	108/5
97.055	43/2
97.063	107/5
97.067	213/10
97.077	106/5
97.085	213/10
97.096	211/10
97.118	21
97.128	211/10
97.141	211/10
97.152	209/10
97.166	104/5
97.171	207/10
97.181	207/10
97.187	102/5
97.192	203/10
97.195	20
97.207	201/10
97.212	199/10
97.221	99/5
97.231	199/10
97.236	101/5
97.246	101/5
97.256	20
97.27	20
97.276	197/10
97.289	99/5
97.302	197/10
97.307	99/5
97.316	199/10
97.323	20
97.33	199/10
97.345	201/10
97.356	203/10
97.362	101/5
97.37	101/5
97.39	203/10
97.396	101/5
97.403	101/5
97.427	101/5
97.437	101/5
97.445	201/10
97.458	201/10
97.465	20
97.482	101/5
97.49	203/10
97.509	203/10
97.512	203/10
97.532	102/5
97.55	101/5
97.56	201/10
97.572	20
97.582	201/10
97.589	201/10
97.6	101/5
97.605	201/10
97.615	99/5
97.62	199/10
97.639	201/10
97.649	201/10
97.66	101/5
97.676	20
97.686	199/10
97.695	20
97.705	101/5
97.714	101/5
97.729	41/2
97.737	207/10
97.741	103/5
97.748	103/5
97.752	102/5
97.757	203/10
97.769	101/5
97.774	201/10
97.783	201/10
97.792	201/10
97.799	203/10
97.81	201/10
97.813	201/10
97.826	102/5
97.832	102/5
97.835	203/10
97.847	203/10
97.862	102/5
97.883	203/10
97.896	203/10
97.904	102/5
97.92	41/2
97.923	41/2
97.934	103/5
97.942	41/2
97.956	41/2
97.961	41/2
97.979	41/2
97.987	41/2
97.994	102/5
98.	103/5
98.016	102/5
98.026	102/5
98.048	103/5
98.053	103/5
98.057	203/10
98.064	101/5
98.074	41/2
98.096	207/10
98.112	104/5
98.124	104/5
98.124	209/10
98.14	104/5
98.15	103/5
98.163	207/10
98.165	104/5
98.18	104/5
98.187	207/10
98.204	104/5
98.217	103/5
98.217	103/5
98.226	207/10
98.234	207/10
98.236	209/10
98.251	21
98.267	21
98.271	211/10
98.284	107/5
98.297	107/5
98.305	107/5
98.311	43/2
98.322	43/2
98.343	43/2
98.352	217/10
98.362	108/5
98.368	109/5
98.378	108/5
98.385	107/5
98.408	213/10
98.418	213/10
98.425	213/10
98.444	213/10
98.459	107/5
98.475	108/5
98.494	43/2
98.51	217/10
98.517	107/5
98.523	43/2
98.54	217/10
98.551	217/10
98.576	109/5
98.579	108/5
98.595	109/5
98.612	217/10
98.614	109/5
98.619	217/10
98.629	217/10
98.633	108/5
98.638	109/5
98.642	108/5
98.658	43/2
98.677	107/5
98.681	43/2
98.691	108/5
98.704	217/10
98.725	108/5
98.731	219/10
98.742	109/5
98.756	22
98.758	22
98.773	221/10
98.788	223/10
98.796	45/2
98.803	112/5
98.806	112/5
98.812	112/5
98.827	223/10
98.833	113/5
98.844	112/5
98.854	112/5
98.863	45/2
98.871	45/2
98.876	45/2
98.881	45/2
98.885	112/5
98.886	45/2
98.899	111/5
98.902	45/2
98.909	112/5
98.917	223/10
98.93	223/10
98.938	45/2
98.942	113/5
98.949	227/10
98.96	227/10
98.968	114/5
98.975	23
98.984	229/10
98.987	23
99.	229/10
99.018	114/5
99.021	114/5
99.038	23
99.042	229/10
99.05	229/10
99.058	229/10
99.068	227/10
99.074	227/10
99.08	114/5
99.084	229/10
99.097	114/5
99.116	227/10
99.121	227/10
99.124	112/5
99.133	223/10
99.139	223/10
99.15	112/5
99.157	227/10
99.173	227/10
99.183	112/5
99.192	45/2
99.201	112/5
99.211	113/5
99.225	114/5
99.245	229/10
99.26	231/10
99.271	231/10
99.28	229/10
99.286	23
99.295	116/5
99.305	231/10
99.31	231/10
99.317	231/10
99.327	229/10
99.334	114/5
99.34	227/10
99.344	227/10
99.364	45/2
99.375	223/10
99.383	221/10
99.397	112/5
99.411	45/2
99.421	223/10
99.425	111/5
99.434	45/2
99.437	112/5
99.443	113/5
99.45	112/5
99.46	112/5
99.463	223/10
99.474	111/5
99.483	223/10
99.493	45/2
99.51	112/5
99.52	221/10
99.543	221/10
99.551	223/10
99.556	223/10
99.566	112/5
99.572	227/10
99.584	223/10
99.592	112/5
99.602	112/5
99.608	45/2
99.621	114/5
99.63	227/10
99.639	45/2
99.649	45/2
99.652	45/2
99.664	45/2
99.677	113/5
99.687	227/10
99.698	114/5
99.703	231/10
99.713	116/5
99.724	233/10
99.728	116/5
99.732	233/10
99.739	47/2
99.745	47/2
99.748	118/5
99.76	237/10
99.767	237/10
99.774	119/5
99.789	239/10
99.794	119/5
99.808	239/10
99.81	24
99.83	24
99.835	239/10
99.839	239/10
99.847	24
99.862	118/5
99.868	47/2
99.884	47/2
99.89	117/5
99.896	47/2
99.903	117/5
99.916	47/2
99.921	233/10
99.928	117/5
99.938	117/5
99.94	233/10
99.949	117/5
99.954	117/5
99.969	47/2
99.988	237/10

==> Chapter_5/tikz/SamplePath_100_Total.txt <==
0.012	0
0.014	1/5
0.036	1/2
0.059	7/10
0.074	1
0.13	11/10
0.151	13/10
0.185	8/5
0.212	9/5
0.242	21/10
0.252	11/5
0.298	12/5
0.322	27/10
0.329	29/10
0.346	31/10
0.372	31/10
0.404	16/5
0.422	17/5
0.427	37/10
0.471	37/10
0.483	39/10
0.507	21/5
0.526	22/5
0.543	23/5
0.556	47/10
0.578	5
0.606	51/10
0.624	26/5
0.632	53/10
0.647	11/2
0.666	28/5
0.688	57/10
0.711	29/5
0.727	59/10
0.731	6
0.759	61/10
0.764	63/10
0.78	33/5
0.815	33/5
0.822	34/5
0.849	71/10
0.866	73/10
0.907	15/2
0.94	15/2
0.956	77/10
0.975	77/10
1.006	38/5
1.035	77/10
1.064	39/5
1.079	79/10
1.091	39/5
1.115	79/10
1.135	8
1.139	41/5
1.148	83/10
1.16	42/5
1.161	87/10
1.169	89/10
1.182	91/10
1.227	46/5
1.251	89/10
1.256	91/10
1.264	47/5
1.276	93/10
1.302	47/5
1.314	47/5
1.318	48/5
1.326	99/10
1.357	10
1.379	101/10
1.382	103/10
1.394	52/5
1.431	52/5
1.455	53/5
1.466	107/10
1.469	107/10
1.48	54/5
1.496	109/10
1.518	111/10
1.552	11
1.565	111/10
1.577	56/5
1.59	57/5
1.618	57/5
1.625	58/5
1.639	117/10
1.646	119/10
1.654	121/10
1.681	123/10
1.705	62/5
1.711	25/2
1.736	64/5
1.758	129/10
1.788	129/10
1.81	129/10
1.824	127/10
1.839	64/5
1.86	129/10
1.865	131/10
1.885	129/10
1.933	131/10
1.952	66/5
1.956	67/5
1.962	137/10
1.977	69/5
1.987	139/10
1.99	139/10
1.997	71/5
2.022	14
2.034	14
2.039	143/10
2.062	143/10
2.072	71/5
2.082	72/5
2.085	29/2
2.103	73/5
2.129	149/10
2.144	15
2.152	151/10
2.17	76/5
2.19	151/10
2.191	151/10
2.222	153/10
2.243	153/10
2.256	31/2
2.271	78/5
2.289	79/5
2.31	16
2.33	159/10
2.353	16
2.371	81/5
2.394	81/5
2.414	33/2
2.421	33/2
2.443	33/2
2.457	163/10
2.494	33/2
2.5	167/10
2.516	33/2
2.535	82/5
2.545	33/2
2.549	84/5
2.567	169/10
2.583	171/10
2.612	171/10
2.623	86/5
2.64	173/10
2.65	86/5
2.665	87/5
2.676	88/5
2.684	88/5
2.696	35/2
2.702	177/10
2.729	179/10
2.744	179/10
2.765	91/5
2.779	183/10
2.795	37/2
2.812	93/5
2.827	92/5
2.833	187/10
2.854	189/10
2.881	189/10
2.885	19
2.899	193/10
2.911	96/5
2.92	193/10
2.951	97/5
2.98	97/5
2.986	193/10
3.003	96/5
3.028	97/5
3.046	193/10
3.052	97/5
3.087	97/5
3.094	193/10
3.112	39/2
3.125	197/10
3.132	99/5
3.138	20
3.141	101/5
3.15	102/5
3.161	207/10
3.176	209/10
3.194	21
3.215	106/5
3.22	211/10
3.231	211/10
3.247	21
3.276	209/10
3.283	21
3.289	207/10
3.299	104/5
3.321	209/10
3.334	21
3.347	106/5
3.356	213/10
3.362	211/10
3.4	213/10
3.425	107/5
3.451	43/2
3.473	43/2
3.479	107/5
3.497	107/5
3.52	107/5
3.529	108/5
3.552	217/10
3.559	217/10
3.564	217/10
3.592	109/5
3.604	109/5
3.644	219/10
3.661	221/10
3.68	219/10
3.685	22
3.691	111/5
3.706	223/10
3.719	221/10
3.768	22
3.79	111/5
3.803	223/10
3.818	112/5
3.834	113/5
3.853	112/5
3.865	113/5
3.873	45/2
3.887	227/10
3.9	113/5
3.906	114/5
3.909	23
3.919	116/5
3.95	231/10
3.962	229/10
3.978	116/5
3.986	116/5
4.009	23
4.017	116/5
4.05	116/5
4.067	116/5
4.075	117/5
4.102	47/2
4.146	118/5
4.157	47/2
4.171	233/10
4.183	117/5
4.196	233/10
4.216	118/5
4.249	118/5
4.276	118/5
4.284	118/5
4.294	119/5
4.304	239/10
4.311	24
4.323	243/10
4.335	49/2
4.35	247/10
4.359	49/2
4.369	247/10
4.39	249/10
4.399	249/10
4.415	124/5
4.418	249/10
4.439	251/10
4.454	253/10
4.459	51/2
4.469	129/5
4.489	259/10
4.494	261/10
4.508	263/10
4.515	263/10
4.521	132/5
4.534	267/10
4.554	269/10
4.569	269/10
4.577	134/5
4.582	27
4.606	134/5
4.619	269/10
4.627	271/10
4.651	136/5
4.667	271/10
4.687	271/10
4.706	271/10
4.712	137/5
4.726	138/5
4.734	277/10
4.75	277/10
4.765	55/2
4.781	277/10
4.803	28
4.817	141/5
4.831	141/5
4.851	281/10
4.866	283/10
4.871	142/5
4.875	142/5
4.895	143/5
4.909	144/5
4.924	144/5
4.93	144/5
4.95	57/2
4.957	287/10
4.965	289/10
4.971	289/10
4.977	29
4.985	144/5
4.993	287/10
5.027	142/5
5.038	143/5
5.057	143/5
5.067	144/5
5.076	29
5.083	291/10
5.11	293/10
5.12	59/2
5.135	147/5
5.138	147/5
5.148	146/5
5.167	29
5.175	291/10
5.184	29
5.192	291/10
5.223	29
5.243	144/5
5.266	142/5
5.293	142/5
5.301	57/2
5.306	287/10
5.311	29
5.317	29
5.333	291/10
5.345	291/10
5.366	291/10
5.378	291/10
5.4	293/10
5.401	59/2
5.407	148/5
5.409	149/5
5.436	149/5
5.444	149/5
5.452	297/10
5.453	299/10
5.469	30
5.491	301/10
5.52	151/5
5.534	303/10
5.545	303/10
5.548	61/2
5.559	153/5
5.57	154/5
5.601	154/5
5.608	309/10
5.622	156/5
5.635	31
5.654	31
5.669	311/10
5.674	31
5.69	309/10
5.703	309/10
5.717	309/10
5.731	31
5.738	309/10
5.743	311/10
5.751	311/10
5.758	156/5
5.781	156/5
5.787	156/5
5.794	157/5
5.807	158/5
5.816	159/5
5.819	32
5.829	321/10
5.834	321/10
5.843	32
5.854	321/10
5.873	161/5
5.878	161/5
5.897	323/10
5.907	162/5
5.917	327/10
5.926	329/10
5.943	33
5.952	33
5.965	329/10
5.973	331/10
5.98	166/5
5.993	166/5
6.016	331/10
6.025	33
6.032	331/10
6.045	166/5
6.067	333/10
6.084	331/10
6.105	33
6.149	164/5
6.163	33
6.173	329/10
6.184	327/10
6.19	327/10
6.206	164/5
6.227	329/10
6.238	164/5
6.253	65/2
6.264	162/5
6.276	321/10
6.285	323/10
6.306	163/5
6.311	164/5
6.32	329/10
6.328	33
6.331	166/5
6.34	33
6.348	166/5
6.361	331/10
6.367	333/10
6.413	333/10
6.433	333/10
6.446	166/5
6.452	333/10
6.459	67/2
6.467	67/2
6.476	337/10
6.487	34
6.488	341/10
6.498	172/5
6.524	172/5
6.543	343/10
6.576	343/10
6.593	34
6.611	34
6.63	341/10
6.641	172/5
6.657	172/5
6.668	69/2
6.678	347/10
6.706	173/5
6.731	172/5
6.754	69/2
6.772	69/2
6.789	69/2
6.833	173/5
6.844	347/10
6.851	173/5
6.86	347/10
6.863	349/10
6.875	35
6.886	349/10
6.899	174/5
6.914	35
6.925	351/10
6.946	351/10
6.952	349/10
6.959	351/10
6.97	351/10
6.982	176/5
6.992	176/5
7.012	353/10
7.024	71/2
7.029	71/2
7.037	177/5
7.046	178/5
7.059	178/5
7.066	177/5
7.087	351/10
7.093	176/5
7.103	353/10
7.108	71/2
7.124	178/5
7.139	357/10
7.148	71/2
7.159	178/5
7.177	71/2
7.181	357/10
7.195	359/10
7.202	361/10
7.206	36
7.236	361/10
7.259	179/5
7.262	36
7.274	361/10
7.297	181/5
7.302	361/10
7.31	179/5
7.32	361/10
7.336	361/10
7.353	361/10
7.365	181/5
7.396	181/5
7.419	361/10
7.427	361/10
7.437	363/10
7.453	361/10
7.468	36
7.471	361/10
7.486	181/5
7.511	181/5
7.514	182/5
7.523	367/10
7.537	369/10
7.561	371/10
7.584	184/5
7.599	184/5
7.612	37
7.618	37
7.624	37
7.628	186/5
7.634	373/10
7.654	373/10
7.676	186/5
7.691	371/10
7.711	371/10
7.715	373/10
7.731	187/5
7.754	75/2
7.758	187/5
7.764	373/10
7.78	75/2
7.795	75/2
7.815	187/5
7.816	75/2
7.826	188/5
7.851	188/5
7.858	75/2
7.875	75/2
7.883	188/5
7.894	189/5
7.9	379/10
7.909	381/10
7.933	381/10
7.94	191/5
7.949	383/10
7.954	381/10
7.96	383/10
7.964	192/5
7.971	193/5
7.981	387/10
7.988	387/10
8.002	387/10
8.01	387/10
8.014	389/10
8.024	389/10
8.041	387/10
8.052	194/5
8.066	194/5
8.069	389/10
8.074	196/5
8.095	196/5
8.11	197/5
8.119	197/5
8.14	79/2
8.148	79/2
8.169	393/10
8.174	391/10
8.182	197/5
8.189	79/2
8.209	79/2
8.216	79/2
8.244	197/5
8.255	79/2
8.269	198/5
8.298	198/5
8.307	79/2
8.318	197/5
8.324	397/10
8.336	397/10
8.34	397/10
8.352	399/10
8.365	401/10
8.374	201/5
8.384	202/5
8.396	202/5
8.404	81/2
8.41	203/5
8.425	407/10
8.442	204/5
8.447	41
8.465	206/5
8.478	206/5
8.482	206/5
8.488	207/5
8.493	83/2
8.502	83/2
8.511	417/10
8.519	83/2
8.536	413/10
8.538	83/2
8.555	83/2
8.574	413/10
8.586	409/10
8.606	409/10
8.614	409/10
8.629	41
8.643	409/10
8.664	41
8.674	411/10
8.693	206/5
8.711	411/10
8.725	207/5
8.736	206/5
8.744	413/10
8.755	206/5
8.78	409/10
8.783	409/10
8.791	204/5
8.807	41
8.822	409/10
8.841	204/5
8.855	81/2
8.872	201/5
8.877	401/10
8.892	401/10
8.909	399/10
8.927	401/10
8.932	40
8.94	401/10
8.961	399/10
8.967	399/10
8.971	40
8.977	201/5
8.989	401/10
9.001	201/5
9.018	81/2
9.035	203/5
9.056	203/5
9.064	203/5
9.079	407/10
9.086	407/10
9.094	41
9.108	206/5
9.131	411/10
9.141	41
9.165	409/10
9.185	203/5
9.197	407/10
9.219	409/10
9.237	409/10
9.245	409/10
9.257	409/10
9.268	41
9.288	206/5
9.298	413/10
9.301	207/5
9.313	83/2
9.326	207/5
9.336	206/5
9.344	413/10
9.352	413/10
9.378	413/10
9.384	83/2
9.392	417/10
9.395	419/10
9.398	417/10
9.415	208/5
9.42	209/5
9.433	419/10
9.45	42
9.467	421/10
9.486	211/5
9.498	212/5
9.509	212/5
9.529	423/10
9.544	421/10
9.558	421/10
9.568	421/10
9.578	423/10
9.598	421/10
9.611	421/10
9.619	211/5
9.634	212/5
9.642	213/5
9.653	427/10
9.669	214/5
9.682	429/10
9.686	429/10
9.697	43
9.708	433/10
9.719	217/5
9.727	431/10
9.742	216/5
9.752	217/5
9.761	218/5
9.784	437/10
9.806	439/10
9.828	439/10
9.838	441/10
9.844	44
9.857	439/10
9.872	44
9.881	221/5
9.891	222/5
9.898	222/5
9.913	222/5
9.928	222/5
9.942	222/5
9.961	443/10
9.976	89/2
9.985	222/5
9.992	443/10
10.013	221/5
10.021	443/10
10.022	89/2
10.042	441/10
10.05	443/10
10.07	443/10
10.077	89/2
10.085	447/10
10.087	224/5
10.094	224/5
10.098	447/10
10.116	224/5
10.144	449/10
10.149	45
10.168	449/10
10.182	224/5
10.187	45
10.198	45
10.205	451/10
10.215	226/5
10.221	453/10
10.234	227/5
10.246	91/2
10.264	457/10
10.279	459/10
10.286	229/5
10.293	461/10
10.303	461/10
10.31	231/5
10.325	231/5
10.348	46
10.356	459/10
10.364	461/10
10.374	459/10
10.376	461/10
10.39	461/10
10.396	231/5
10.41	232/5
10.421	93/2
10.436	232/5
10.451	231/5
10.457	232/5
10.471	463/10
10.477	231/5
10.492	463/10
10.501	93/2
10.504	93/2
10.516	234/5
10.52	47
10.526	469/10
10.536	47
10.549	469/10
10.56	47
10.569	471/10
10.582	471/10
10.589	47
10.596	236/5
10.611	237/5
10.622	237/5
10.653	238/5
10.666	239/5
10.669	48
10.679	48
10.682	241/5
10.69	241/5
10.704	242/5
10.724	242/5
10.747	242/5
10.762	243/5
10.771	487/10
10.781	487/10
10.786	487/10
10.793	244/5
10.8	244/5
10.811	244/5
10.819	489/10
10.832	489/10
10.851	491/10
10.859	246/5
10.881	493/10
10.884	493/10
10.891	49
10.897	49
10.919	491/10
10.933	246/5
10.941	489/10
10.945	489/10
10.952	487/10
10.969	487/10
10.98	489/10
10.988	49
11.012	487/10
11.021	244/5
11.033	242/5
11.041	97/2
11.068	483/10
11.082	242/5
11.099	483/10
11.101	243/5
11.111	487/10
11.122	244/5
11.146	489/10
11.155	244/5
11.164	244/5
11.176	243/5
11.191	487/10
11.204	244/5
11.209	244/5
11.222	244/5
11.236	489/10
11.239	49
11.253	491/10
11.272	246/5
11.29	491/10
11.292	493/10
11.302	99/2
11.317	248/5
11.331	99/2
11.336	248/5
11.376	497/10
11.387	248/5
11.394	497/10
11.404	248/5
11.425	248/5
11.432	247/5
11.455	247/5
11.462	248/5
11.475	249/5
11.477	50
11.489	50
11.504	499/10
11.518	50
11.525	499/10
11.536	499/10
11.546	501/10
11.554	50
11.564	501/10
11.592	251/5
11.605	501/10
11.625	503/10
11.64	503/10
11.647	252/5
11.656	101/2
11.666	503/10
11.681	251/5
11.693	251/5
11.705	501/10
11.71	501/10
11.718	499/10
11.72	249/5
11.731	499/10
11.748	497/10
11.754	249/5
11.783	249/5
11.786	499/10
11.791	501/10
11.8	251/5
11.814	252/5
11.825	101/2
11.833	507/10
11.842	509/10
11.846	254/5
11.866	509/10
11.893	509/10
11.901	254/5
11.919	254/5
11.943	253/5
11.953	507/10
11.96	509/10
11.973	511/10
11.987	509/10
11.993	253/5
12.013	507/10
12.02	509/10
12.029	51
12.034	51
12.041	256/5
12.051	256/5
12.066	256/5
12.075	103/2
12.086	257/5
12.091	513/10
12.11	513/10
12.125	513/10
12.134	513/10
12.138	257/5
12.14	258/5
12.142	517/10
12.149	52
12.165	259/5
12.169	519/10
12.189	517/10
12.197	259/5
12.212	259/5
12.215	259/5
12.223	52
12.227	259/5
12.236	52
12.252	52
12.272	519/10
12.28	517/10
12.29	259/5
12.316	259/5
12.323	517/10
12.336	103/2
12.346	257/5
12.349	258/5
12.362	103/2
12.371	103/2
12.384	258/5
12.402	103/2
12.407	257/5
12.422	513/10
12.429	256/5
12.442	257/5
12.456	103/2
12.46	258/5
12.482	513/10
12.492	513/10
12.501	51
12.514	511/10
12.53	511/10
12.536	51
12.539	511/10
12.544	513/10
12.561	51
12.574	511/10
12.577	256/5
12.579	257/5
12.594	513/10
12.625	256/5
12.629	513/10
12.641	103/2
12.648	103/2
12.669	257/5
12.674	258/5
12.697	517/10
12.716	517/10
12.728	517/10
12.749	259/5
12.772	258/5
12.782	517/10
12.794	517/10
12.8	259/5
12.82	257/5
12.833	257/5
12.843	103/2
12.857	517/10
12.868	259/5
12.887	517/10
12.893	258/5
12.904	103/2
12.914	258/5
12.929	517/10
12.934	259/5
12.956	519/10
12.958	521/10
12.978	519/10
12.987	519/10
13.002	52
13.013	521/10
13.03	52
13.041	52
13.06	521/10
13.096	523/10
13.102	105/2
13.106	262/5
13.12	105/2
13.133	263/5
13.146	527/10
13.155	105/2
13.159	105/2
13.167	263/5
13.173	105/2
13.176	527/10
13.18	264/5
13.189	529/10
13.198	53
13.209	266/5
13.212	266/5
13.223	533/10
13.235	533/10
13.248	533/10
13.251	533/10
13.259	533/10
13.265	533/10
13.287	533/10
13.294	107/2
13.302	537/10
13.312	539/10
13.321	541/10
13.326	271/5
13.337	271/5
13.347	543/10
13.352	109/2
13.366	109/2
13.388	272/5
13.394	272/5
13.4	109/2
13.426	547/10
13.434	549/10
13.45	551/10
13.463	55
13.474	551/10
13.488	276/5
13.492	276/5
13.507	276/5
13.516	276/5
13.531	551/10
13.535	549/10
13.545	551/10
13.57	549/10
13.573	55
13.589	549/10
13.607	547/10
13.615	274/5
13.632	109/2
13.646	272/5
13.657	543/10
13.672	271/5
13.691	541/10
13.698	541/10
13.701	271/5
13.722	541/10
13.731	54
13.737	54
13.741	54
13.747	271/5
13.754	272/5
13.76	109/2
13.77	109/2
13.783	272/5
13.791	273/5
13.801	273/5
13.805	273/5
13.823	273/5
13.842	547/10
13.844	274/5
13.849	55
13.864	547/10
13.884	109/2
13.889	547/10
13.894	274/5
13.904	109/2
13.917	109/2
13.924	272/5
13.944	272/5
13.954	271/5
13.97	271/5
13.984	541/10
13.993	537/10
14.003	539/10
14.01	54
14.018	541/10
14.025	271/5
14.039	272/5
14.05	271/5
14.059	271/5
14.072	539/10
14.075	539/10
14.089	54
14.1	539/10
14.108	267/5
14.113	107/2
14.118	268/5
14.128	537/10
14.141	268/5
14.152	107/2
14.161	107/2
14.173	107/2
14.183	268/5
14.194	269/5
14.205	269/5
14.216	539/10
14.237	541/10
14.254	54
14.257	54
14.26	541/10
14.274	543/10
14.281	271/5
14.294	271/5
14.303	543/10
14.337	541/10
14.346	54
14.355	541/10
14.365	541/10
14.375	271/5
14.384	541/10
14.4	54
14.418	539/10
14.432	54
14.439	269/5
14.45	268/5
14.469	268/5
14.472	537/10
14.482	537/10
14.499	269/5
14.502	269/5
14.513	268/5
14.521	269/5
14.527	539/10
14.538	539/10
14.542	537/10
14.562	268/5
14.574	268/5
14.581	267/5
14.599	533/10
14.608	267/5
14.613	533/10
14.619	533/10
14.626	266/5
14.647	53
14.658	529/10
14.665	53
14.685	529/10
14.692	53
14.701	53
14.712	53
14.717	53
14.72	266/5
14.728	267/5
14.734	267/5
14.74	267/5
14.749	533/10
14.757	533/10
14.769	533/10
14.778	267/5
14.783	107/2
14.809	266/5
14.825	531/10
14.83	53
14.851	53
14.87	266/5
14.884	533/10
14.891	107/2
14.901	268/5
14.911	537/10
14.926	268/5
14.944	537/10
14.955	537/10
14.964	107/2
14.974	269/5
14.981	268/5
14.984	269/5
15.	269/5
15.02	269/5
15.029	269/5
15.04	537/10
15.049	539/10
15.059	269/5
15.076	539/10
15.095	269/5
15.099	269/5
15.111	269/5
15.127	539/10
15.141	54
15.15	54
15.158	54
15.163	541/10
15.172	271/5
15.179	271/5
15.191	271/5
15.205	543/10
15.223	109/2
15.238	271/5
15.251	541/10
15.267	54
15.284	539/10
15.295	269/5
15.312	537/10
15.318	268/5
15.328	537/10
15.334	269/5
15.342	537/10
15.378	267/5
15.388	531/10
15.408	53
15.428	531/10
15.441	53
15.452	53
15.464	53
15.47	266/5
15.494	266/5
15.505	53
15.516	529/10
15.524	263/5
15.545	263/5
15.559	527/10
15.576	527/10
15.587	529/10
15.591	529/10
15.598	531/10
15.612	531/10
15.632	53
15.647	531/10
15.654	531/10
15.664	531/10
15.672	529/10
15.678	53
15.684	266/5
15.694	266/5
15.706	53
15.72	264/5
15.724	264/5
15.729	53
15.732	266/5
15.737	267/5
15.744	107/2
15.754	267/5
15.757	268/5
15.765	537/10
15.779	269/5
15.794	537/10
15.803	537/10
15.807	539/10
15.816	539/10
15.826	271/5
15.852	541/10
15.865	271/5
15.884	543/10
15.892	54
15.897	271/5
15.913	271/5
15.921	272/5
15.937	271/5
15.95	54
15.968	543/10
15.979	271/5
15.985	271/5
15.999	539/10
16.003	54
16.009	54
16.014	54
16.026	269/5
16.041	539/10
16.054	271/5
16.069	271/5
16.076	272/5
16.084	109/2
16.097	272/5
16.108	109/2
16.117	109/2
16.124	543/10
16.129	109/2
16.134	272/5
16.152	273/5
16.166	273/5
16.174	273/5
16.186	547/10
16.203	547/10
16.207	109/2
16.221	547/10
16.232	273/5
16.25	547/10
16.254	274/5
16.268	55
16.277	274/5
16.295	547/10
16.301	274/5
16.306	549/10
16.317	109/2
16.329	547/10
16.344	109/2
16.357	109/2
16.37	273/5
16.385	273/5
16.397	273/5
16.405	274/5
16.413	547/10
16.418	549/10
16.428	549/10
16.447	109/2
16.449	547/10
16.451	549/10
16.465	549/10
16.481	551/10
16.5	549/10
16.511	549/10
16.53	551/10
16.549	549/10
16.572	55
16.603	549/10
16.609	549/10
16.626	274/5
16.635	274/5
16.647	547/10
16.665	273/5
16.668	273/5
16.684	109/2
16.696	273/5
16.7	549/10
16.705	55
16.722	55
16.735	55
16.746	55
16.752	551/10
16.775	551/10
16.78	55
16.8	55
16.829	55
16.836	55
16.846	549/10
16.852	547/10
16.874	273/5
16.895	273/5
16.899	547/10
16.904	549/10
16.916	274/5
16.932	547/10
16.953	109/2
16.966	547/10
16.984	547/10
16.985	274/5
16.992	549/10
17.005	547/10
17.02	274/5
17.036	549/10
17.043	551/10
17.055	553/10
17.063	277/5
17.082	111/2
17.087	279/5
17.098	279/5
17.106	279/5
17.125	278/5
17.13	278/5
17.147	111/2
17.165	277/5
17.172	277/5
17.176	277/5
17.195	277/5
17.202	276/5
17.208	553/10
17.222	553/10
17.234	276/5
17.239	553/10
17.257	553/10
17.267	111/2
17.278	111/2
17.287	277/5
17.311	111/2
17.332	279/5
17.34	56
17.349	56
17.356	56
17.368	559/10
17.391	559/10
17.398	279/5
17.406	561/10
17.408	281/5
17.417	282/5
17.42	113/2
17.431	563/10
17.434	113/2
17.444	561/10
17.447	281/5
17.473	279/5
17.493	557/10
17.505	557/10
17.521	277/5
17.531	276/5
17.546	111/2
17.561	278/5
17.57	553/10
17.579	277/5
17.599	277/5
17.601	278/5
17.611	559/10
17.622	279/5
17.636	56
17.644	561/10
17.649	563/10
17.653	282/5
17.667	561/10
17.681	563/10
17.707	281/5
17.722	563/10
17.73	563/10
17.747	113/2
17.751	282/5
17.768	282/5
17.782	563/10
17.785	281/5
17.791	281/5
17.805	113/2
17.815	283/5
17.819	284/5
17.833	569/10
17.837	57
17.85	571/10
17.868	571/10
17.883	569/10
17.891	284/5
17.899	283/5
17.918	567/10
17.925	284/5
17.934	567/10
17.954	567/10
17.961	283/5
17.972	281/5
17.986	281/5
18.003	561/10
18.011	563/10
18.037	563/10
18.05	281/5
18.058	281/5
18.072	281/5
18.081	563/10
18.092	282/5
18.105	282/5
18.117	563/10
18.123	563/10
18.13	563/10
18.139	282/5
18.151	282/5
18.166	282/5
18.168	283/5
18.168	284/5
18.179	283/5
18.192	113/2
18.205	113/2
18.214	113/2
18.218	567/10
18.226	569/10
18.248	569/10
18.268	57
18.277	571/10
18.291	284/5
18.302	569/10
18.306	569/10
18.312	284/5
18.321	569/10
18.34	569/10
18.349	57
18.362	571/10
18.372	567/10
18.385	284/5
18.4	283/5
18.42	113/2
18.425	113/2
18.43	567/10
18.445	284/5
18.449	284/5
18.456	567/10
18.478	284/5
18.482	569/10
18.485	569/10
18.501	57
18.506	569/10
18.516	569/10
18.526	57
18.547	284/5
18.552	282/5
18.554	283/5
18.583	282/5
18.59	283/5
18.605	283/5
18.612	283/5
18.619	283/5
18.626	282/5
18.644	563/10
18.651	561/10
18.67	56
18.679	56
18.69	56
18.706	56
18.723	56
18.725	561/10
18.74	281/5
18.753	559/10
18.761	559/10
18.768	56
18.783	559/10
18.792	279/5
18.808	559/10
18.819	561/10
18.833	56
18.851	281/5
18.858	563/10
18.865	282/5
18.867	283/5
18.881	283/5
18.895	563/10
18.903	282/5
18.919	283/5
18.936	282/5
18.947	282/5
18.954	282/5
18.964	283/5
18.976	567/10
18.978	569/10
18.985	571/10
18.998	286/5
19.01	57
19.022	571/10
19.037	57
19.047	569/10
19.057	284/5
19.068	567/10
19.078	569/10
19.086	571/10
19.11	57
19.117	571/10
19.129	286/5
19.134	573/10
19.14	287/5
19.153	115/2
19.164	115/2
19.184	287/5
19.19	288/5
19.202	115/2
19.208	577/10
19.22	288/5
19.245	288/5
19.249	288/5
19.253	577/10
19.265	577/10
19.283	577/10
19.297	577/10
19.311	288/5
19.316	577/10
19.341	579/10
19.342	581/10
19.362	289/5
19.369	577/10
19.378	577/10
19.381	288/5
19.397	288/5
19.41	577/10
19.422	288/5
19.433	287/5
19.436	573/10
19.438	286/5
19.449	287/5
19.456	573/10
19.469	286/5
19.48	573/10
19.481	287/5
19.496	287/5
19.502	286/5
19.511	286/5
19.529	573/10
19.547	573/10
19.555	115/2
19.573	287/5
19.576	115/2
19.587	287/5
19.596	115/2
19.605	288/5
19.611	289/5
19.632	577/10
19.637	289/5
19.656	289/5
19.663	58
19.676	579/10
19.681	581/10
19.699	579/10
19.701	579/10
19.713	289/5
19.715	579/10
19.723	289/5
19.731	115/2
19.736	115/2
19.745	573/10
19.751	287/5
19.763	573/10
19.767	287/5
19.78	288/5
19.799	289/5
19.806	289/5
19.817	289/5
19.829	289/5
19.844	288/5
19.847	289/5
19.857	577/10
19.867	288/5
19.872	288/5
19.885	115/2
19.897	288/5
19.905	288/5
19.914	577/10
19.927	288/5
19.936	115/2
19.952	287/5
19.962	115/2
19.969	115/2
19.982	289/5
19.989	579/10
20.001	58
20.007	581/10
20.023	581/10
20.032	291/5
20.056	291/5
20.069	291/5
20.083	291/5
20.098	291/5
20.114	291/5
20.13	579/10
20.141	579/10
20.156	577/10
20.165	579/10
20.169	581/10
20.184	291/5
20.19	291/5
20.205	581/10
20.225	291/5
20.246	292/5
20.255	292/5
20.263	117/2
20.279	292/5
20.284	117/2
20.317	583/10
20.331	291/5
20.354	58
20.356	58
20.368	581/10
20.375	583/10
20.389	291/5
20.393	583/10
20.399	291/5
20.403	291/5
20.429	291/5
20.441	581/10
20.447	581/10
20.466	581/10
20.483	58
20.497	58
20.502	291/5
20.515	583/10
20.525	581/10
20.53	583/10
20.54	292/5
20.555	291/5
20.588	58
20.605	579/10
20.615	58
20.623	579/10
20.63	58
20.633	58
20.637	291/5
20.649	289/5
20.655	289/5
20.666	579/10
20.672	289/5
20.678	579/10
20.691	289/5
20.706	579/10
20.726	58
20.735	581/10
20.738	58
20.75	58
20.761	291/5
20.769	583/10
20.781	583/10
20.788	583/10
20.799	583/10
20.809	291/5
20.822	292/5
20.834	583/10
20.851	291/5
20.86	58
20.878	289/5
20.883	579/10
20.901	289/5
20.907	577/10
20.919	289/5
20.927	58
20.937	58
20.948	581/10
20.956	581/10
20.962	583/10
20.978	583/10
21.	117/2
21.011	293/5
21.024	117/2
21.033	587/10
21.04	294/5
21.051	294/5
21.058	589/10
21.067	296/5
21.08	591/10
21.09	587/10
21.1	292/5
21.111	117/2
21.119	292/5
21.15	117/2
21.162	117/2
21.172	293/5
21.191	293/5
21.195	587/10
21.206	293/5
21.212	294/5
21.229	587/10
21.237	117/2
21.253	117/2
21.259	293/5
21.268	294/5
21.276	59
21.292	589/10
21.302	293/5
21.31	292/5
21.326	117/2
21.339	292/5
21.355	117/2
21.379	293/5
21.388	587/10
21.396	293/5
21.408	587/10
21.411	589/10
21.424	59
21.439	59
21.448	591/10
21.465	593/10
21.472	593/10
21.482	593/10
21.488	119/2
21.497	298/5
21.514	119/2
21.528	297/5
21.535	298/5
21.54	299/5
21.549	599/10
21.562	599/10
21.567	299/5
21.579	599/10
21.59	599/10
21.601	599/10
21.622	601/10
21.632	599/10
21.65	299/5
21.666	60
21.679	299/5
21.688	298/5
21.69	599/10
21.714	599/10
21.722	601/10
21.734	601/10
21.739	603/10
21.746	121/2
21.753	303/5
21.766	607/10
21.786	121/2
21.795	121/2
21.823	302/5
21.853	301/5
21.873	603/10
21.883	121/2
21.895	303/5
21.904	303/5
21.916	607/10
21.937	607/10
21.953	607/10
21.972	121/2
21.986	603/10
21.997	603/10
22.001	121/2
22.005	121/2
22.013	301/5
22.032	301/5
22.037	603/10
22.048	603/10
22.056	603/10
22.058	121/2
22.069	121/2
22.082	302/5
22.099	603/10
22.106	601/10
22.112	603/10
22.135	603/10
22.143	599/10
22.162	60
22.164	601/10
22.168	601/10
22.171	599/10
22.179	599/10
22.188	60
22.19	301/5
22.202	60
22.224	599/10
22.233	599/10
22.244	599/10
22.251	60
22.266	299/5
22.286	299/5
22.315	298/5
22.321	597/10
22.334	298/5
22.336	597/10
22.352	597/10
22.355	298/5
22.381	298/5
22.392	298/5
22.405	298/5
22.412	119/2
22.417	298/5
22.428	597/10
22.436	299/5
22.458	299/5
22.469	599/10
22.478	60
22.486	601/10
22.499	601/10
22.508	599/10
22.51	599/10
22.524	299/5
22.532	298/5
22.536	597/10
22.542	298/5
22.552	597/10
22.564	597/10
22.565	299/5
22.58	597/10
22.595	299/5
22.604	299/5
22.616	298/5
22.634	597/10
22.644	299/5
22.658	298/5
22.675	119/2
22.68	119/2
22.691	597/10
22.704	597/10
22.718	597/10
22.726	599/10
22.733	298/5
22.745	119/2
22.764	119/2
22.77	297/5
22.782	593/10
22.789	296/5
22.791	296/5
22.804	296/5
22.822	589/10
22.835	59
22.848	59
22.876	59
22.889	589/10
22.891	591/10
22.906	296/5
22.912	297/5
22.94	296/5
22.96	296/5
22.966	296/5
22.983	296/5
22.992	591/10
23.005	59
23.008	296/5
23.023	591/10
23.033	593/10
23.04	593/10
23.054	297/5
23.071	297/5
23.086	593/10
23.091	593/10
23.105	59
23.113	591/10
23.122	593/10
23.126	591/10
23.133	591/10
23.143	591/10
23.153	59
23.172	59
23.192	589/10
23.206	591/10
23.221	593/10
23.228	593/10
23.25	296/5
23.265	296/5
23.289	593/10
23.306	296/5
23.313	59
23.319	587/10
23.331	589/10
23.344	294/5
23.363	294/5
23.368	587/10
23.378	294/5
23.391	589/10
23.399	294/5
23.41	294/5
23.433	587/10
23.435	587/10
23.444	589/10
23.448	59
23.461	591/10
23.466	296/5
23.476	296/5
23.489	59
23.493	296/5
23.503	591/10
23.509	591/10
23.523	296/5
23.529	297/5
23.54	593/10
23.571	593/10
23.577	296/5
23.612	296/5
23.619	591/10
23.621	591/10
23.637	296/5
23.643	296/5
23.659	593/10
23.678	593/10
23.685	593/10
23.693	119/2
23.704	593/10
23.718	297/5
23.723	296/5
23.727	297/5
23.733	297/5
23.739	297/5
23.741	297/5
23.77	119/2
23.783	298/5
23.793	297/5
23.805	593/10
23.836	59
23.85	59
23.86	294/5
23.87	587/10
23.888	117/2
23.9	117/2
23.906	292/5
23.917	291/5
23.919	583/10
23.925	581/10
23.932	291/5
23.937	291/5
23.947	581/10
23.96	581/10
23.969	58
23.977	291/5
23.991	581/10
24.003	58
24.007	581/10
24.028	58
24.033	581/10
24.041	579/10
24.059	289/5
24.072	289/5
24.075	58
24.077	581/10
24.081	581/10
24.09	583/10
24.1	581/10
24.105	291/5
24.116	583/10
24.13	581/10
24.137	581/10
24.147	581/10
24.158	292/5
24.171	583/10
24.178	292/5
24.188	292/5
24.203	581/10
24.21	291/5
24.215	292/5
24.228	117/2
24.246	293/5
24.25	587/10
24.266	587/10
24.278	294/5
24.287	587/10
24.299	293/5
24.312	117/2
24.317	581/10
24.328	58
24.336	291/5
24.348	583/10
24.36	291/5
24.367	583/10
24.376	583/10
24.383	583/10
24.406	583/10
24.427	292/5
24.433	293/5
24.439	587/10
24.451	583/10
24.466	581/10
24.471	291/5
24.493	291/5
24.511	583/10
24.525	291/5
24.542	291/5
24.544	291/5
24.551	117/2
24.553	293/5
24.574	293/5
24.586	117/2
24.592	587/10
24.627	294/5
24.634	294/5
24.64	294/5
24.645	294/5
24.654	59
24.662	59
24.669	591/10
24.675	591/10
24.682	593/10
24.695	297/5
24.71	119/2
24.713	298/5
24.725	597/10
24.729	597/10
24.738	119/2
24.753	119/2
24.78	297/5
24.798	298/5
24.799	597/10
24.806	597/10
24.816	599/10
24.831	299/5
24.855	119/2
24.864	298/5
24.868	597/10
24.876	599/10
24.892	601/10
24.907	601/10
24.918	601/10
24.932	60
24.941	599/10
24.953	60
24.982	60
24.99	299/5
24.995	60
25.002	599/10
25.015	599/10
25.027	597/10
25.044	597/10
25.048	597/10
25.065	599/10
25.074	60
25.077	301/5
25.087	301/5
25.099	603/10
25.107	301/5
25.119	301/5
25.128	603/10
25.144	601/10
25.157	601/10
25.167	603/10
25.18	301/5
25.188	301/5
25.198	601/10
25.2	603/10
25.207	603/10
25.212	601/10
25.22	301/5
25.228	301/5
25.237	302/5
25.245	603/10
25.249	603/10
25.254	121/2
25.273	304/5
25.291	304/5
25.297	607/10
25.315	607/10
25.321	607/10
25.328	609/10
25.347	609/10
25.374	304/5
25.386	121/2
25.402	302/5
25.409	121/2
25.42	607/10
25.421	303/5
25.427	304/5
25.437	61
25.448	61
25.456	306/5
25.473	613/10
25.485	613/10
25.492	613/10
25.501	613/10
25.519	613/10
25.529	304/5
25.546	609/10
25.548	611/10
25.554	611/10
25.568	306/5
25.571	613/10
25.578	306/5
25.592	609/10
25.601	304/5
25.607	304/5
25.611	609/10
25.636	611/10
25.653	61
25.659	611/10
25.681	306/5
25.691	306/5
25.723	611/10
25.74	306/5
25.748	306/5
25.76	611/10
25.774	609/10
25.782	304/5
25.799	607/10
25.807	304/5
25.826	607/10
25.837	607/10
25.861	302/5
25.87	302/5
25.877	301/5
25.893	302/5
25.898	302/5
25.902	121/2
25.908	302/5
25.915	603/10
25.954	603/10
25.977	302/5
25.987	121/2
25.992	607/10
26.	607/10
26.015	302/5
26.028	302/5
26.045	121/2
26.051	121/2
26.059	302/5
26.072	121/2
26.093	301/5
26.109	301/5
26.119	603/10
26.126	302/5
26.127	121/2
26.137	303/5
26.152	607/10
26.169	609/10
26.183	609/10
26.193	611/10
26.209	61
26.225	609/10
26.246	609/10
26.254	607/10
26.261	304/5
26.263	609/10
26.276	304/5
26.286	303/5
26.298	607/10
26.301	304/5
26.317	607/10
26.32	609/10
26.326	609/10
26.337	611/10
26.354	306/5
26.357	307/5
26.368	613/10
26.381	307/5
26.393	307/5
26.405	611/10
26.433	611/10
26.448	611/10
26.456	61
26.459	611/10
26.469	613/10
26.483	613/10
26.485	123/2
26.505	308/5
26.512	123/2
26.52	123/2
26.522	617/10
26.527	309/5
26.532	309/5
26.543	619/10
26.554	621/10
26.559	62
26.575	621/10
26.586	621/10
26.597	621/10
26.603	311/5
26.608	623/10
26.627	623/10
26.633	125/2
26.64	125/2
26.674	125/2
26.689	627/10
26.696	629/10
26.716	627/10
26.726	314/5
26.739	313/5
26.748	627/10
26.764	125/2
26.77	627/10
26.792	627/10
26.803	313/5
26.817	627/10
26.824	627/10
26.838	314/5
26.847	314/5
26.858	627/10
26.861	627/10
26.869	314/5
26.876	629/10
26.887	312/5
26.913	621/10
26.915	62
26.942	619/10
26.953	62
26.96	621/10
26.969	62
26.98	309/5
26.99	62
26.995	621/10
26.999	311/5
27.004	623/10
27.022	623/10
27.034	623/10
27.058	311/5
27.069	309/5
27.076	619/10
27.089	62
27.106	619/10
27.113	619/10
27.118	619/10
27.123	62
27.138	617/10
27.14	308/5
27.147	307/5
27.154	306/5
27.158	613/10
27.166	123/2
27.189	306/5
27.194	609/10
27.205	609/10
27.22	609/10
27.231	304/5
27.236	61
27.242	609/10
27.247	61
27.252	609/10
27.269	61
27.279	609/10
27.286	61
27.295	609/10
27.305	611/10
27.312	609/10
27.321	611/10
27.337	611/10
27.353	611/10
27.372	61
27.389	304/5
27.397	607/10
27.403	607/10
27.413	609/10
27.431	304/5
27.438	303/5
27.449	302/5
27.462	603/10
27.469	121/2
27.475	607/10
27.482	303/5
27.494	302/5
27.508	601/10
27.523	301/5
27.53	603/10
27.553	302/5
27.554	121/2
27.565	302/5
27.572	121/2
27.577	121/2
27.593	121/2
27.619	121/2
27.628	301/5
27.634	299/5
27.64	299/5
27.647	298/5
27.655	593/10
27.656	593/10
27.664	297/5
27.673	593/10
27.684	296/5
27.69	593/10
27.707	297/5
27.716	297/5
27.723	593/10
27.728	297/5
27.738	119/2
27.748	119/2
27.758	597/10
27.765	299/5
27.77	299/5
27.775	299/5
27.781	299/5
27.787	599/10
27.795	601/10
27.803	60
27.811	299/5
27.821	119/2
27.841	119/2
27.849	297/5
27.864	597/10
27.874	597/10
27.882	119/2
27.893	119/2
27.899	297/5
27.909	298/5
27.914	298/5
27.922	296/5
27.946	591/10
27.956	591/10
27.966	591/10
27.975	593/10
27.989	591/10
27.993	297/5
27.998	298/5
28.01	593/10
28.019	593/10
28.027	296/5
28.036	593/10
28.048	297/5
28.071	297/5
28.078	119/2
28.094	119/2
28.111	297/5
28.127	593/10
28.136	593/10
28.139	119/2
28.15	119/2
28.163	297/5
28.179	297/5
28.191	297/5
28.201	297/5
28.202	119/2
28.216	298/5
28.223	298/5
28.23	119/2
28.239	119/2
28.253	297/5
28.259	298/5
28.272	119/2
28.284	298/5
28.293	597/10
28.302	119/2
28.311	297/5
28.334	591/10
28.346	59
28.366	589/10
28.371	591/10
28.386	591/10
28.4	296/5
28.41	296/5
28.416	296/5
28.424	296/5
28.442	59
28.451	294/5
28.462	293/5
28.476	294/5
28.485	294/5
28.5	294/5
28.507	587/10
28.518	294/5
28.522	294/5
28.54	587/10
28.557	587/10
28.569	59
28.582	59
28.597	294/5
28.611	587/10
28.62	294/5
28.625	294/5
28.642	589/10
28.646	589/10
28.665	59
28.684	296/5
28.693	297/5
28.701	297/5
28.711	119/2
28.717	119/2
28.728	298/5
28.735	298/5
28.747	298/5
28.751	597/10
28.762	299/5
28.772	597/10
28.778	597/10
28.785	597/10
28.794	298/5
28.814	119/2
28.826	119/2
28.829	597/10
28.835	299/5
28.842	60
28.851	60
28.862	601/10
28.866	301/5
28.876	302/5
28.89	121/2
28.903	603/10
28.912	302/5
28.932	302/5
28.938	303/5
28.942	303/5
28.944	609/10
28.95	304/5
28.959	609/10
28.971	304/5
28.978	304/5
28.993	607/10
29.017	302/5
29.024	303/5
29.029	302/5
29.044	603/10
29.059	603/10
29.069	603/10
29.079	121/2
29.091	607/10
29.114	304/5
29.118	61
29.125	611/10
29.146	607/10
29.152	303/5
29.166	121/2
29.17	303/5
29.173	304/5
29.177	607/10
29.186	121/2
29.196	603/10
29.21	301/5
29.227	603/10
29.241	121/2
29.249	303/5
29.259	121/2
29.268	303/5
29.286	121/2
29.291	603/10
29.306	301/5
29.315	301/5
29.338	603/10
29.346	603/10
29.354	302/5
29.36	302/5
29.363	302/5
29.374	607/10
29.385	304/5
29.4	61
29.419	609/10
29.432	609/10
29.439	611/10
29.448	61
29.46	611/10
29.463	613/10
29.472	307/5
29.483	307/5
29.491	307/5
29.502	613/10
29.528	123/2
29.542	308/5
29.549	308/5
29.554	309/5
29.57	621/10
29.579	311/5
29.597	619/10
29.6	309/5
29.61	309/5
29.623	308/5
29.643	308/5
29.648	617/10
29.665	123/2
29.67	308/5
29.68	308/5
29.693	123/2
29.706	123/2
29.719	123/2
29.732	307/5
29.743	123/2
29.746	123/2
29.751	309/5
29.758	617/10
29.775	123/2
29.781	613/10
29.793	307/5
29.804	613/10
29.827	306/5
29.838	611/10
29.85	611/10
29.877	304/5
29.891	303/5
29.901	303/5
29.904	303/5
29.911	607/10
29.925	609/10
29.937	304/5
29.96	304/5
29.968	609/10
29.971	611/10
29.981	611/10
29.983	613/10
29.994	306/5
30.012	306/5
30.015	61
30.027	61
30.032	613/10
30.038	307/5
30.05	307/5
30.067	307/5
30.077	611/10
30.082	611/10
30.106	611/10
30.115	611/10
30.122	613/10
30.127	123/2
30.138	306/5
30.155	609/10
30.171	304/5
30.178	609/10
30.18	61
30.191	304/5
30.201	609/10
30.207	611/10
30.21	306/5
30.222	613/10
30.234	61
30.243	61
30.257	611/10
30.266	61
30.274	61
30.28	306/5
30.297	306/5
30.317	306/5
30.333	306/5
30.339	306/5
30.348	613/10
30.357	613/10
30.376	613/10
30.382	613/10
30.392	307/5
30.399	123/2
30.408	617/10
30.432	617/10
30.452	309/5
30.462	309/5
30.475	309/5
30.483	617/10
30.488	309/5
30.505	617/10
30.507	309/5
30.519	308/5
30.533	308/5
30.547	123/2
30.551	617/10
30.584	308/5
30.591	123/2
30.604	123/2
30.615	617/10
30.622	617/10
30.64	308/5
30.652	617/10
30.654	619/10
30.66	619/10
30.665	619/10
30.679	619/10
30.692	62
30.702	62
30.708	62
30.72	62
30.732	621/10
30.736	62
30.741	62
30.756	621/10
30.769	621/10
30.784	62
30.791	621/10
30.808	311/5
30.814	621/10
30.825	621/10
30.832	311/5
30.843	621/10
30.861	623/10
30.891	312/5
30.904	311/5
30.914	623/10
30.928	311/5
30.938	312/5
30.948	312/5
30.96	311/5
30.973	312/5
30.982	125/2
30.994	125/2
31.019	313/5
31.029	313/5
31.044	623/10
31.047	125/2
31.057	313/5
31.063	313/5
31.07	313/5
31.09	623/10
31.095	312/5
31.1	313/5
31.11	314/5
31.113	314/5
31.126	627/10
31.137	629/10
31.143	629/10
31.164	627/10
31.169	629/10
31.177	629/10
31.182	631/10
31.197	629/10
31.213	314/5
31.247	629/10
31.259	627/10
31.265	314/5
31.266	63
31.289	63
31.303	629/10
31.312	631/10
31.325	631/10
31.347	63
31.359	629/10
31.385	314/5
31.397	627/10
31.41	627/10
31.419	314/5
31.428	627/10
31.441	314/5
31.452	629/10
31.459	314/5
31.463	314/5
31.47	314/5
31.489	629/10
31.498	313/5
31.521	125/2
31.531	312/5
31.55	311/5
31.558	311/5
31.568	623/10
31.568	125/2
31.573	627/10
31.578	312/5
31.589	623/10
31.596	311/5
31.602	623/10
31.606	125/2
31.615	125/2
31.626	311/5
31.642	621/10
31.659	311/5
31.665	623/10
31.673	125/2
31.684	125/2
31.699	125/2
31.705	313/5
31.718	627/10
31.725	313/5
31.729	312/5
31.735	313/5
31.742	313/5
31.75	313/5
31.753	627/10
31.76	629/10
31.767	629/10
31.77	63
31.777	627/10
31.784	314/5
31.787	313/5
31.793	313/5
31.799	313/5
31.818	627/10
31.834	313/5
31.86	313/5
31.866	627/10
31.876	313/5
31.886	313/5
31.905	313/5
31.912	125/2
31.921	313/5
31.936	125/2
31.948	125/2
31.951	314/5
31.97	627/10
31.98	313/5
31.983	313/5
32.003	312/5
32.011	62
32.026	62
32.029	311/5
32.039	312/5
32.05	313/5
32.062	313/5
32.072	627/10
32.084	313/5
32.086	313/5
32.093	313/5
32.1	627/10
32.117	627/10
32.129	627/10
32.136	313/5
32.141	312/5
32.157	312/5
32.169	312/5
32.174	621/10
32.185	62
32.188	621/10
32.196	312/5
32.207	312/5
32.228	312/5
32.24	623/10
32.246	311/5
32.253	125/2
32.273	623/10
32.28	311/5
32.288	623/10
32.309	313/5
32.316	125/2
32.321	623/10
32.33	623/10
32.341	312/5
32.347	311/5
32.35	621/10
32.366	311/5
32.377	311/5
32.385	311/5
32.391	311/5
32.399	312/5
32.417	623/10
32.424	623/10
32.442	312/5
32.448	623/10
32.461	125/2
32.464	311/5
32.469	623/10
32.482	621/10
32.49	311/5
32.503	311/5
32.51	311/5
32.513	623/10
32.528	312/5
32.53	311/5
32.554	309/5
32.56	617/10
32.566	617/10
32.588	309/5
32.594	123/2
32.604	613/10
32.628	306/5
32.636	306/5
32.639	307/5
32.656	306/5
32.667	61
32.675	609/10
32.691	609/10
32.707	61
32.733	609/10
32.74	61
32.751	611/10
32.76	306/5
32.772	613/10
32.781	123/2
32.797	307/5
32.8	123/2
32.831	308/5
32.839	617/10
32.851	308/5
32.861	613/10
32.872	307/5
32.879	613/10
32.893	307/5
32.905	123/2
32.915	611/10
32.937	306/5
32.949	307/5
32.963	613/10
32.992	613/10
33.006	306/5
33.029	306/5
33.038	307/5
33.051	613/10
33.065	307/5
33.073	306/5
33.078	307/5
33.084	123/2
33.099	308/5
33.105	617/10
33.11	617/10
33.12	309/5
33.129	309/5
33.139	309/5
33.144	309/5
33.152	309/5
33.16	309/5
33.164	619/10
33.172	62
33.175	619/10
33.179	62
33.184	621/10
33.192	312/5
33.215	623/10
33.233	623/10
33.251	62
33.255	62
33.262	617/10
33.272	617/10
33.278	619/10
33.293	62
33.303	621/10
33.311	619/10
33.318	309/5
33.323	62
33.329	311/5
33.34	311/5
33.35	311/5
33.36	62
33.368	621/10
33.373	311/5
33.384	623/10
33.387	125/2
33.395	312/5
33.404	312/5
33.419	312/5
33.43	125/2
33.442	313/5
33.451	627/10
33.465	314/5
33.476	629/10
33.481	63
33.49	63
33.511	63
33.518	63
33.533	629/10
33.536	631/10
33.544	631/10
33.552	631/10
33.568	633/10
33.581	633/10
33.595	317/5
33.601	317/5
33.607	317/5
33.618	318/5
33.629	317/5
33.64	317/5
33.644	127/2
33.648	633/10
33.653	63
33.659	629/10
33.666	627/10
33.673	629/10
33.686	629/10
33.692	314/5
33.702	629/10
33.708	314/5
33.72	629/10
33.724	63
33.738	316/5
33.751	63
33.763	63
33.781	629/10
33.784	63
33.795	629/10
33.808	629/10
33.814	316/5
33.819	317/5
33.84	633/10
33.854	633/10
33.868	633/10
33.878	317/5
33.881	317/5
33.889	127/2
33.899	637/10
33.901	319/5
33.916	639/10
33.922	319/5
33.928	64
33.944	64
33.953	641/10
33.964	641/10
33.974	643/10
33.983	643/10
33.987	643/10
33.993	322/5
34.004	643/10
34.009	129/2
34.014	322/5
34.022	322/5
34.033	322/5
34.056	322/5
34.068	322/5
34.083	321/5
34.093	321/5
34.099	643/10
34.112	64
34.124	641/10
34.14	64
34.15	64
34.162	639/10
34.17	127/2
34.179	127/2
34.2	127/2
34.222	127/2
34.25	633/10
34.272	127/2
34.288	127/2
34.302	317/5
34.314	127/2
34.321	318/5
34.331	637/10
34.339	319/5
34.344	637/10
34.349	637/10
34.37	318/5
34.383	318/5
34.394	319/5
34.399	639/10
34.415	319/5
34.424	641/10
34.437	639/10
34.441	321/5
34.451	641/10
34.461	641/10
34.475	64
34.494	639/10
34.528	319/5
34.541	318/5
34.548	318/5
34.556	318/5
34.566	317/5
34.568	127/2
34.588	318/5
34.595	317/5
34.604	637/10
34.617	637/10
34.625	637/10
34.627	639/10
34.638	319/5
34.646	319/5
34.656	317/5
34.665	316/5
34.67	629/10
34.692	63
34.695	316/5
34.71	63
34.722	63
34.744	629/10
34.757	314/5
34.767	627/10
34.784	314/5
34.791	313/5
34.807	623/10
34.809	125/2
34.817	313/5
34.835	125/2
34.836	313/5
34.845	125/2
34.848	313/5
34.854	627/10
34.864	125/2
34.883	312/5
34.904	311/5
34.908	623/10
34.929	623/10
34.938	623/10
34.944	125/2
34.952	313/5
34.964	627/10
34.968	314/5
34.977	629/10
34.988	314/5
34.996	63
35.007	631/10
35.019	631/10
35.031	314/5
35.041	63
35.049	63
35.058	316/5
35.071	316/5
35.087	316/5
35.089	316/5
35.098	316/5
35.111	63
35.124	63
35.13	63
35.138	631/10
35.151	63
35.163	629/10
35.172	63
35.178	314/5
35.183	313/5
35.195	627/10
35.203	629/10
35.208	63
35.227	314/5
35.238	627/10
35.243	629/10
35.253	63
35.27	629/10
35.28	629/10
35.294	631/10
35.31	633/10
35.319	316/5
35.328	63
35.346	63
35.35	631/10
35.368	631/10
35.371	316/5
35.385	316/5
35.411	63
35.423	627/10
35.447	314/5
35.473	314/5
35.478	629/10
35.49	313/5
35.506	313/5
35.521	313/5
35.537	125/2
35.55	313/5
35.565	125/2
35.572	125/2
35.59	125/2
35.598	313/5
35.601	313/5
35.608	125/2
35.623	623/10
35.628	312/5
35.644	621/10
35.66	621/10
35.666	62
35.669	62
35.681	619/10
35.7	62
35.704	621/10
35.727	621/10
35.748	621/10
35.778	621/10
35.791	619/10
35.813	619/10
35.82	311/5
35.829	311/5
35.836	623/10
35.845	623/10
35.864	125/2
35.873	312/5
35.892	623/10
35.907	623/10
35.92	623/10
35.931	623/10
35.944	312/5
35.948	313/5
35.962	313/5
35.97	125/2
35.988	312/5
35.997	125/2
36.001	125/2
36.017	312/5
36.034	311/5
36.044	621/10
36.053	621/10
36.081	621/10
36.097	62
36.108	62
36.114	62
36.122	621/10
36.128	312/5
36.149	312/5
36.152	312/5
36.163	313/5
36.17	313/5
36.182	312/5
36.205	623/10
36.216	623/10
36.223	125/2
36.228	125/2
36.24	125/2
36.256	125/2
36.265	313/5
36.273	125/2
36.29	313/5
36.307	312/5
36.314	311/5
36.325	311/5
36.343	311/5
36.346	312/5
36.349	313/5
36.355	125/2
36.362	621/10
36.377	621/10
36.389	309/5
36.397	619/10
36.409	309/5
36.412	62
36.423	619/10
36.438	309/5
36.446	309/5
36.475	308/5
36.489	617/10
36.53	308/5
36.557	617/10
36.563	309/5
36.572	617/10
36.591	123/2
36.597	617/10
36.6	309/5
36.609	619/10
36.613	62
36.619	311/5
36.634	311/5
36.649	621/10
36.664	619/10
36.677	309/5
36.683	619/10
36.687	62
36.693	619/10
36.703	621/10
36.712	62
36.726	311/5
36.739	623/10
36.75	125/2
36.76	312/5
36.767	313/5
36.774	627/10
36.782	627/10
36.785	629/10
36.79	316/5
36.814	631/10
36.819	629/10
36.83	314/5
36.858	125/2
36.87	125/2
36.871	627/10
36.88	314/5
36.882	314/5
36.898	63
36.904	63
36.911	629/10
36.922	314/5
36.928	314/5
36.931	629/10
36.937	631/10
36.943	316/5
36.956	629/10
36.97	314/5
36.978	627/10
36.98	629/10
36.997	627/10
37.013	312/5
37.016	125/2
37.029	312/5
37.035	312/5
37.052	313/5
37.057	313/5
37.073	314/5
37.081	627/10
37.09	627/10
37.095	629/10
37.102	631/10
37.116	631/10
37.121	631/10
37.13	627/10
37.134	314/5
37.147	629/10
37.165	627/10
37.181	313/5
37.188	312/5
37.202	312/5
37.213	125/2
37.233	627/10
37.24	627/10
37.242	627/10
37.248	627/10
37.257	314/5
37.261	631/10
37.267	316/5
37.288	63
37.311	629/10
37.321	629/10
37.33	627/10
37.354	313/5
37.362	312/5
37.375	623/10
37.386	621/10
37.396	62
37.409	617/10
37.415	617/10
37.436	308/5
37.447	308/5
37.454	308/5
37.464	617/10
37.476	308/5
37.486	617/10
37.493	619/10
37.501	308/5
37.509	308/5
37.518	308/5
37.525	123/2
37.535	307/5
37.541	308/5
37.553	308/5
37.555	309/5
37.566	309/5
37.587	619/10
37.604	617/10
37.61	617/10
37.629	123/2
37.638	123/2
37.651	308/5
37.654	309/5
37.664	619/10
37.669	619/10
37.686	62
37.7	311/5
37.705	312/5
37.713	621/10
37.72	311/5
37.733	623/10
37.746	623/10
37.754	125/2
37.761	627/10
37.769	314/5
37.779	629/10
37.793	631/10
37.812	631/10
37.819	629/10
37.822	63
37.832	316/5
37.859	631/10
37.877	633/10
37.886	127/2
37.903	318/5
37.91	318/5
37.917	637/10
37.918	318/5
37.939	637/10
37.949	637/10
37.971	318/5
37.978	317/5
37.984	317/5
37.99	317/5
38.004	316/5
38.011	316/5
38.021	631/10
38.031	629/10
38.04	63
38.046	63
38.061	629/10
38.092	314/5
38.1	314/5
38.105	313/5
38.125	125/2
38.137	125/2
38.145	312/5
38.151	125/2
38.164	125/2
38.184	623/10
38.197	621/10
38.219	62
38.222	621/10
38.226	619/10
38.235	621/10
38.252	311/5
38.288	311/5
38.296	311/5
38.304	623/10
38.324	623/10
38.326	311/5
38.348	311/5
38.351	62
38.36	621/10
38.374	62
38.387	619/10
38.401	617/10
38.407	617/10
38.415	309/5
38.426	617/10
38.439	308/5
38.447	613/10
38.463	61
38.47	61
38.473	306/5
38.49	611/10
38.498	611/10
38.503	611/10
38.509	306/5
38.513	613/10
38.523	613/10
38.534	611/10
38.545	611/10
38.552	61
38.558	611/10
38.572	306/5
38.574	611/10
38.579	306/5
38.586	61
38.597	303/5
38.601	303/5
38.613	121/2
38.617	301/5
38.628	601/10
38.641	301/5
38.648	301/5
38.661	603/10
38.665	302/5
38.683	302/5
38.686	301/5
38.695	603/10
38.7	301/5
38.711	603/10
38.718	601/10
38.738	302/5
38.758	301/5
38.76	302/5
38.771	302/5
38.786	303/5
38.803	121/2
38.807	607/10
38.815	609/10
38.825	609/10
38.833	61
38.839	609/10
38.847	304/5
38.861	607/10
38.864	304/5
38.868	303/5
38.88	607/10
38.893	607/10
38.904	121/2
38.931	302/5
38.938	121/2
38.946	607/10
38.954	303/5
38.968	302/5
38.991	121/2
39.001	121/2
39.021	303/5
39.045	607/10
39.053	607/10
39.059	304/5
39.079	121/2
39.087	607/10
39.104	302/5
39.127	302/5
39.149	121/2
39.156	302/5
39.165	603/10
39.173	121/2
39.181	603/10
39.197	302/5
39.202	302/5
39.215	121/2
39.23	121/2
39.24	302/5
39.242	303/5
39.257	607/10
39.262	304/5
39.274	304/5
39.288	607/10
39.309	303/5
39.324	607/10
39.338	607/10
39.341	609/10
39.354	61
39.363	611/10
39.368	306/5
39.378	611/10
39.396	609/10
39.402	609/10
39.416	611/10
39.425	613/10
39.437	306/5
39.447	611/10
39.457	306/5
39.475	613/10
39.509	307/5
39.526	308/5
39.539	309/5
39.558	617/10
39.569	617/10
39.579	617/10
39.583	617/10
39.608	309/5
39.616	619/10
39.627	621/10
39.634	619/10
39.643	619/10
39.664	619/10
39.669	309/5
39.679	619/10
39.69	619/10
39.701	62
39.718	62
39.72	311/5
39.733	623/10
39.738	623/10
39.751	312/5
39.757	312/5
39.766	313/5
39.771	627/10
39.777	314/5
39.782	627/10
39.796	313/5
39.804	627/10
39.819	627/10
39.824	314/5
39.834	629/10
39.841	63
39.857	314/5
39.867	314/5
39.877	313/5
39.888	627/10
39.902	313/5
39.907	627/10
39.91	629/10
39.924	629/10
39.931	63
39.937	631/10
39.945	316/5
39.952	631/10
39.966	631/10
39.971	631/10
39.977	633/10
39.993	633/10
40.006	316/5
40.011	316/5
40.014	633/10
40.022	317/5
40.029	633/10
40.04	63
40.051	631/10
40.056	316/5
40.061	633/10
40.071	633/10
40.079	316/5
40.085	316/5
40.094	631/10
40.099	633/10
40.112	316/5
40.123	316/5
40.133	63
40.165	629/10
40.173	63
40.194	316/5
40.202	633/10
40.208	633/10
40.211	316/5
40.229	317/5
40.243	316/5
40.246	317/5
40.261	127/2
40.273	127/2
40.278	637/10
40.29	318/5
40.3	637/10
40.315	637/10
40.32	319/5
40.331	639/10
40.341	641/10
40.349	319/5
40.358	637/10
40.366	637/10
40.382	318/5
40.386	127/2
40.399	633/10
40.402	317/5
40.413	317/5
40.419	633/10
40.43	633/10
40.446	633/10
40.447	317/5
40.457	317/5
40.471	317/5
40.485	633/10
40.489	633/10
40.507	317/5
40.508	317/5
40.522	317/5
40.535	127/2
40.566	127/2
40.583	127/2
40.586	127/2
40.59	317/5
40.596	127/2
40.602	127/2
40.612	637/10
40.614	639/10
40.621	318/5
40.627	317/5
40.637	317/5
40.653	631/10
40.659	633/10
40.671	631/10
40.712	63
40.723	629/10
40.73	314/5
40.746	314/5
40.749	627/10
40.755	627/10
40.762	313/5
40.77	313/5
40.78	627/10
40.8	627/10
40.813	629/10
40.833	314/5
40.854	314/5
40.864	63
40.868	631/10
40.884	629/10
40.891	63
40.9	316/5
40.904	629/10
40.911	314/5
40.916	627/10
40.925	314/5
40.93	627/10
40.938	314/5
40.962	313/5
40.966	627/10
40.974	314/5
40.98	629/10
40.998	314/5
41.003	125/2
41.021	313/5
41.027	313/5
41.03	627/10
41.034	125/2
41.051	312/5
41.067	125/2
41.074	125/2
41.081	623/10
41.087	311/5
41.099	621/10
41.113	621/10
41.124	311/5
41.131	623/10
41.139	125/2
41.146	311/5
41.154	621/10
41.172	621/10
41.194	311/5
41.207	311/5
41.224	623/10
41.229	623/10
41.239	125/2
41.246	313/5
41.252	125/2
41.268	312/5
41.276	125/2
41.286	313/5
41.303	125/2
41.318	623/10
41.326	623/10
41.337	623/10
41.35	312/5
41.357	312/5
41.367	125/2
41.373	627/10
41.394	627/10
41.401	314/5
41.414	629/10
41.432	314/5
41.446	314/5
41.457	63
41.467	631/10
41.473	629/10
41.483	627/10
41.49	313/5
41.51	125/2
41.52	312/5
41.538	125/2
41.547	125/2
41.553	313/5
41.566	125/2
41.586	125/2
41.603	312/5
41.624	312/5
41.633	313/5
41.645	627/10
41.655	314/5
41.659	63
41.666	631/10
41.672	633/10
41.684	314/5
41.708	627/10
41.715	125/2
41.728	125/2
41.737	313/5
41.757	313/5
41.769	627/10
41.778	314/5
41.789	63
41.801	316/5
41.803	316/5
41.808	316/5
41.826	316/5
41.847	629/10
41.86	629/10
41.872	631/10
41.885	629/10
41.892	313/5
41.9	627/10
41.914	314/5
41.922	629/10
41.936	63
41.945	314/5
41.953	63
41.966	629/10
41.975	627/10
41.985	314/5
41.996	627/10
42.007	313/5
42.021	125/2
42.026	313/5
42.031	314/5
42.041	629/10
42.051	629/10
42.055	629/10
42.065	63
42.077	631/10
42.086	316/5
42.095	316/5
42.106	633/10
42.114	316/5
42.13	316/5
42.151	316/5
42.16	316/5
42.177	633/10
42.197	316/5
42.211	633/10
42.223	633/10
42.23	127/2
42.251	127/2
42.279	316/5
42.294	631/10
42.298	316/5
42.311	63
42.318	63
42.341	314/5
42.351	313/5
42.362	627/10
42.365	629/10
42.371	314/5
42.387	629/10
42.401	314/5
42.415	125/2
42.431	313/5
42.438	312/5
42.453	312/5
42.463	623/10
42.467	125/2
42.477	312/5
42.483	623/10
42.499	623/10
42.509	623/10
42.518	621/10
42.525	621/10
42.535	619/10
42.543	621/10
42.547	623/10
42.56	62
42.572	62
42.575	62
42.584	621/10
42.59	621/10
42.604	311/5
42.623	623/10
42.633	311/5
42.636	311/5
42.643	312/5
42.653	313/5
42.658	627/10
42.667	314/5
42.678	313/5
42.698	313/5
42.703	627/10
42.71	314/5
42.714	629/10
42.742	631/10
42.75	63
42.759	631/10
42.767	631/10
42.778	63
42.785	316/5
42.799	316/5
42.81	316/5
42.824	631/10
42.837	631/10
42.847	316/5
42.863	631/10
42.872	316/5
42.892	316/5
42.906	631/10
42.914	63
42.945	63
42.961	631/10
42.966	316/5
42.977	633/10
42.992	127/2
42.998	317/5
43.008	317/5
43.027	316/5
43.033	317/5
43.041	127/2
43.06	317/5
43.072	127/2
43.091	127/2
43.099	317/5
43.114	127/2
43.131	318/5
43.15	318/5
43.173	318/5
43.178	318/5
43.192	318/5
43.196	317/5
43.204	127/2
43.214	317/5
43.225	317/5
43.231	316/5
43.249	631/10
43.262	631/10
43.264	633/10
43.271	317/5
43.281	317/5
43.285	127/2
43.29	637/10
43.3	637/10
43.311	319/5
43.319	127/2
43.327	317/5
43.335	633/10
43.337	127/2
43.356	318/5
43.37	127/2
43.384	127/2
43.397	633/10
43.405	633/10
43.409	127/2
43.429	633/10
43.434	633/10
43.44	317/5
43.452	318/5
43.459	637/10
43.461	127/2
43.476	637/10
43.479	319/5
43.49	319/5
43.496	637/10
43.508	318/5
43.52	127/2
43.533	127/2
43.546	316/5
43.556	631/10
43.561	316/5
43.571	317/5
43.583	317/5
43.589	317/5
43.596	318/5
43.605	317/5
43.616	127/2
43.632	127/2
43.634	318/5
43.637	319/5
43.642	639/10
43.654	639/10
43.672	637/10
43.687	318/5
43.694	317/5
43.716	316/5
43.724	317/5
43.733	633/10
43.738	317/5
43.753	633/10
43.762	127/2
43.769	633/10
43.785	316/5
43.788	316/5
43.8	317/5
43.813	127/2
43.823	637/10
43.831	637/10
43.853	637/10
43.862	319/5
43.874	639/10
43.884	64
43.901	64
43.918	64
43.926	639/10
43.934	64
43.945	639/10
43.956	64
43.97	321/5
43.981	639/10
43.997	639/10
44.002	641/10
44.019	321/5
44.022	322/5
44.025	323/5
44.039	323/5
44.044	324/5
44.051	649/10
44.069	651/10
44.082	326/5
44.087	326/5
44.096	649/10
44.109	324/5
44.115	324/5
44.13	324/5
44.136	649/10
44.147	323/5
44.153	323/5
44.161	323/5
44.199	322/5
44.206	322/5
44.219	322/5
44.224	129/2
44.232	647/10
44.241	323/5
44.249	323/5
44.276	129/2
44.282	322/5
44.289	129/2
44.301	322/5
44.31	129/2
44.312	643/10
44.325	643/10
44.329	129/2
44.345	647/10
44.368	647/10
44.374	323/5
44.382	129/2
44.391	647/10
44.393	323/5
44.401	129/2
44.403	323/5
44.416	647/10
44.424	324/5
44.438	647/10
44.458	129/2
44.473	643/10
44.485	129/2
44.493	647/10
44.496	649/10
44.513	324/5
44.52	649/10
44.53	65
44.546	65
44.566	649/10
44.58	323/5
44.582	647/10
44.599	649/10
44.61	324/5
44.622	129/2
44.634	323/5
44.642	324/5
44.651	324/5
44.657	129/2
44.675	323/5
44.698	323/5
44.706	647/10
44.713	649/10
44.719	649/10
44.729	324/5
44.735	649/10
44.75	649/10
44.768	65
44.781	649/10
44.794	323/5
44.797	324/5
44.806	649/10
44.813	651/10
44.816	653/10
44.821	327/5
44.83	327/5
44.835	327/5
44.847	326/5
44.854	653/10
44.864	327/5
44.872	653/10
44.891	653/10
44.898	131/2
44.908	131/2
44.912	326/5
44.927	65
44.936	649/10
44.949	649/10
44.967	649/10
44.981	65
44.989	649/10
44.998	324/5
45.008	647/10
45.016	323/5
45.021	323/5
45.027	324/5
45.045	324/5
45.046	649/10
45.059	649/10
45.065	649/10
45.085	324/5
45.097	649/10
45.103	647/10
45.11	649/10
45.118	649/10
45.127	649/10
45.137	65
45.145	653/10
45.159	326/5
45.169	327/5
45.176	328/5
45.189	131/2
45.196	131/2
45.201	131/2
45.21	328/5
45.222	329/5
45.237	329/5
45.246	329/5
45.26	66
45.261	331/5
45.266	663/10
45.275	333/5
45.281	333/5
45.291	133/2
45.298	332/5
45.311	332/5
45.313	663/10
45.322	133/2
45.342	332/5
45.358	332/5
45.365	133/2
45.379	133/2
45.395	332/5
45.401	332/5
45.405	332/5
45.412	332/5
45.427	661/10
45.44	661/10
45.452	331/5
45.455	332/5
45.458	661/10
45.474	661/10
45.487	659/10
45.492	66
45.505	66
45.509	66
45.518	661/10
45.528	661/10
45.541	661/10
45.55	66
45.564	66
45.575	329/5
45.585	329/5
45.593	329/5
45.6	657/10
45.612	659/10
45.623	66
45.63	661/10
45.636	331/5
45.641	663/10
45.648	663/10
45.663	332/5
45.678	331/5
45.695	331/5
45.701	663/10
45.709	663/10
45.719	133/2
45.73	333/5
45.743	133/2
45.754	332/5
45.772	66
45.794	659/10
45.811	329/5
45.829	659/10
45.839	66
45.856	659/10
45.864	659/10
45.867	659/10
45.877	329/5
45.889	657/10
45.904	328/5
45.908	657/10
45.927	653/10
45.938	131/2
45.949	653/10
45.967	327/5
45.974	131/2
45.983	328/5
45.999	657/10
46.012	328/5
46.018	659/10
46.031	66
46.045	66
46.056	659/10
46.061	661/10
46.071	66
46.078	661/10
46.085	331/5
46.089	331/5
46.095	661/10
46.099	663/10
46.105	663/10
46.114	659/10
46.13	66
46.133	331/5
46.142	331/5
46.153	661/10
46.183	329/5
46.186	659/10
46.197	329/5
46.215	657/10
46.229	328/5
46.233	131/2
46.245	653/10
46.248	131/2
46.251	328/5
46.256	328/5
46.261	328/5
46.278	328/5
46.284	328/5
46.291	329/5
46.303	328/5
46.306	328/5
46.313	657/10
46.318	328/5
46.321	328/5
46.34	131/2
46.364	653/10
46.38	131/2
46.405	327/5
46.421	131/2
46.44	131/2
46.446	328/5
46.453	657/10
46.457	659/10
46.47	66
46.493	66
46.508	329/5
46.517	661/10
46.529	66
46.537	659/10
46.556	329/5
46.561	657/10
46.575	657/10
46.579	327/5
46.585	131/2
46.59	657/10
46.598	657/10
46.615	328/5
46.629	327/5
46.646	657/10
46.666	131/2
46.679	327/5
46.684	131/2
46.693	131/2
46.698	657/10
46.705	328/5
46.722	657/10
46.732	329/5
46.739	66
46.749	66
46.751	329/5
46.756	66
46.768	657/10
46.781	657/10
46.786	657/10
46.795	327/5
46.798	131/2
46.804	653/10
46.81	327/5
46.826	327/5
46.833	328/5
46.852	653/10
46.863	131/2
46.876	328/5
46.89	131/2
46.899	328/5
46.904	657/10
46.917	328/5
46.933	657/10
46.948	328/5
46.959	131/2
46.964	131/2
46.974	131/2
46.987	327/5
47.003	327/5
47.012	327/5
47.013	328/5
47.031	329/5
47.041	329/5
47.046	329/5
47.055	659/10
47.065	659/10
47.072	659/10
47.094	657/10
47.106	329/5
47.123	659/10
47.136	66
47.139	66
47.157	657/10
47.165	659/10
47.172	657/10
47.179	329/5
47.198	329/5
47.207	657/10
47.223	328/5
47.23	657/10
47.237	659/10
47.251	659/10
47.258	659/10
47.265	328/5
47.282	657/10
47.306	131/2
47.317	327/5
47.323	326/5
47.338	651/10
47.351	649/10
47.355	65
47.363	651/10
47.37	651/10
47.377	327/5
47.4	131/2
47.416	653/10
47.425	131/2
47.428	657/10
47.434	328/5
47.44	328/5
47.45	131/2
47.454	653/10
47.464	326/5
47.482	653/10
47.485	327/5
47.49	131/2
47.5	131/2
47.508	653/10
47.517	649/10
47.524	649/10
47.538	326/5
47.55	653/10
47.561	653/10
47.568	328/5
47.586	657/10
47.598	328/5
47.619	328/5
47.648	328/5
47.657	328/5
47.666	131/2
47.686	131/2
47.692	328/5
47.701	329/5
47.705	66
47.716	331/5
47.729	66
47.735	661/10
47.743	659/10
47.752	329/5
47.756	659/10
47.758	661/10
47.768	331/5
47.784	663/10
47.791	663/10
47.801	332/5
47.808	133/2
47.81	667/10
47.821	667/10
47.834	133/2
47.85	133/2
47.851	667/10
47.864	133/2
47.872	331/5
47.885	663/10
47.901	331/5
47.907	663/10
47.913	332/5
47.92	133/2
47.927	133/2
47.935	333/5
47.954	334/5
47.973	334/5
47.981	669/10
47.993	67
47.999	67
48.013	669/10
48.019	67
48.025	669/10
48.031	667/10
48.04	667/10
48.049	669/10
48.073	334/5
48.077	671/10
48.084	336/5
48.097	336/5
48.108	673/10
48.118	337/5
48.125	673/10
48.145	336/5
48.16	673/10
48.17	673/10
48.181	135/2
48.195	135/2
48.199	135/2
48.205	677/10
48.22	677/10
48.231	339/5
48.241	679/10
48.246	68
48.258	681/10
48.265	677/10
48.285	339/5
48.305	679/10
48.313	68
48.327	679/10
48.334	339/5
48.337	679/10
48.354	681/10
48.362	339/5
48.365	68
48.367	679/10
48.385	338/5
48.394	673/10
48.406	336/5
48.41	336/5
48.422	336/5
48.437	336/5
48.447	673/10
48.459	337/5
48.462	673/10
48.469	135/2
48.49	673/10
48.516	336/5
48.519	337/5
48.547	337/5
48.564	67
48.573	671/10
48.586	671/10
48.599	669/10
48.606	336/5
48.611	671/10
48.62	673/10
48.629	336/5
48.642	336/5
48.655	673/10
48.659	336/5
48.664	336/5
48.669	336/5
48.674	673/10
48.677	336/5
48.695	673/10
48.707	673/10
48.708	673/10
48.722	135/2
48.739	135/2
48.75	135/2
48.758	673/10
48.767	671/10
48.778	671/10
48.78	336/5
48.784	135/2
48.789	677/10
48.795	135/2
48.805	338/5
48.809	677/10
48.82	338/5
48.829	135/2
48.844	337/5
48.858	135/2
48.864	336/5
48.883	337/5
48.892	135/2
48.896	673/10
48.91	337/5
48.911	673/10
48.927	673/10
48.951	673/10
48.96	337/5
48.967	337/5
48.987	673/10
48.993	135/2
49.006	337/5
49.01	337/5
49.019	337/5
49.03	338/5
49.045	338/5
49.057	677/10
49.064	339/5
49.068	679/10
49.078	681/10
49.083	341/5
49.091	681/10
49.11	679/10
49.114	68
49.12	68
49.127	68
49.137	339/5
49.157	339/5
49.166	677/10
49.19	679/10
49.192	339/5
49.203	679/10
49.21	677/10
49.216	679/10
49.223	681/10
49.227	681/10
49.231	341/5
49.246	681/10
49.257	68
49.272	68
49.279	341/5
49.295	681/10
49.302	681/10
49.313	341/5
49.317	681/10
49.327	681/10
49.335	681/10
49.342	339/5
49.351	679/10
49.358	68
49.362	681/10
49.368	68
49.379	338/5
49.399	337/5
49.405	671/10
49.416	669/10
49.425	67
49.432	671/10
49.433	673/10
49.45	673/10
49.458	337/5
49.465	338/5
49.473	677/10
49.494	135/2
49.506	338/5
49.515	677/10
49.523	338/5
49.538	338/5
49.543	135/2
49.557	337/5
49.565	671/10
49.575	671/10
49.582	671/10
49.604	336/5
49.628	334/5
49.643	334/5
49.652	334/5
49.659	133/2
49.673	667/10
49.679	333/5
49.681	334/5
49.695	67
49.708	671/10
49.735	671/10
49.738	336/5
49.75	337/5
49.762	337/5
49.775	336/5
49.786	336/5
49.792	336/5
49.802	673/10
49.805	337/5
49.816	337/5
49.825	337/5
49.836	135/2
49.843	673/10
49.854	336/5
49.861	337/5
49.877	336/5
49.888	336/5
49.9	673/10
49.914	336/5
49.92	671/10
49.937	67
49.957	669/10
49.977	669/10
49.985	67
49.991	673/10
49.997	336/5
50.005	337/5
50.011	135/2
50.017	336/5
50.023	336/5
50.027	671/10
50.032	671/10
50.038	673/10
50.048	337/5
50.053	337/5
50.063	673/10
50.076	337/5
50.094	337/5
50.095	135/2
50.103	338/5
50.119	135/2
50.138	337/5
50.146	336/5
50.156	673/10
50.17	673/10
50.183	671/10
50.186	336/5
50.188	337/5
50.2	338/5
50.22	339/5
50.232	339/5
50.235	339/5
50.251	679/10
50.259	339/5
50.272	677/10
50.29	339/5
50.292	68
50.308	681/10
50.313	681/10
50.321	68
50.334	681/10
50.361	68
50.37	679/10
50.384	681/10
50.392	68
50.4	68
50.413	341/5
50.433	68
50.457	339/5
50.462	677/10
50.466	338/5
50.485	338/5
50.49	677/10
50.507	677/10
50.514	339/5
50.541	68
50.548	68
50.569	681/10
50.587	681/10
50.596	681/10
50.599	341/5
50.607	681/10
50.613	341/5
50.619	342/5
50.63	343/5
50.636	687/10
50.644	69
50.649	691/10
50.656	693/10
50.66	347/5
50.671	693/10
50.676	347/5
50.68	139/2
50.688	139/2
50.699	348/5
50.712	139/2
50.729	139/2
50.745	347/5
50.758	693/10
50.765	346/5
50.776	346/5
50.784	693/10
50.798	347/5
50.802	347/5
50.81	139/2
50.818	347/5
50.827	139/2
50.836	693/10
50.842	693/10
50.848	346/5
50.861	346/5
50.87	346/5
50.884	69
50.89	346/5
50.895	346/5
50.905	346/5
50.916	346/5
50.924	691/10
50.926	691/10
50.931	69
50.938	346/5
50.942	346/5
50.955	693/10
50.961	139/2
50.968	347/5
50.976	348/5
50.981	347/5
50.991	347/5
51.013	691/10
51.025	69
51.032	689/10
51.042	689/10
51.054	69
51.059	691/10
51.063	691/10
51.084	691/10
51.094	691/10
51.102	346/5
51.112	346/5
51.123	693/10
51.133	139/2
51.144	697/10
51.15	697/10
51.159	697/10
51.174	347/5
51.182	139/2
51.195	139/2
51.202	348/5
51.216	139/2
51.223	348/5
51.226	349/5
51.236	70
51.261	70
51.263	351/5
51.271	351/5
51.285	351/5
51.292	701/10
51.297	703/10
51.31	141/2
51.327	703/10
51.352	701/10
51.368	701/10
51.377	351/5
51.388	701/10
51.4	699/10
51.411	349/5
51.419	699/10
51.435	70
51.438	699/10
51.447	70
51.456	349/5
51.467	699/10
51.49	70
51.503	70
51.509	70
51.517	699/10
51.525	349/5
51.528	349/5
51.532	699/10
51.543	701/10
51.548	701/10
51.556	351/5
51.56	701/10
51.562	351/5
51.57	703/10
51.578	701/10
51.583	701/10
51.593	701/10
51.606	70
51.614	349/5
51.63	349/5
51.645	699/10
51.648	70
51.65	701/10
51.661	701/10
51.676	701/10
51.686	701/10
51.69	703/10
51.705	701/10
51.715	70
51.722	701/10
51.734	701/10
51.739	701/10
51.745	703/10
51.752	703/10
51.758	70
51.771	70
51.795	699/10
51.8	349/5
51.815	697/10
51.823	699/10
51.836	349/5
51.843	70
51.864	70
51.87	699/10
51.879	349/5
51.896	699/10
51.902	699/10
51.91	701/10
51.919	699/10
51.929	697/10
51.936	139/2
51.947	348/5
51.961	693/10
51.969	139/2
51.976	347/5
51.988	346/5
51.993	347/5
51.999	347/5
52.004	139/2
52.009	697/10
52.019	699/10
52.026	70
52.04	349/5
52.067	697/10
52.083	349/5
52.09	70
52.098	701/10
52.108	351/5
52.114	703/10
52.12	70
52.136	351/5
52.144	703/10
52.15	703/10
52.153	141/2
52.16	703/10
52.167	703/10
52.173	352/5
52.179	351/5
52.181	352/5
52.194	352/5
52.204	141/2
52.228	353/5
52.232	354/5
52.251	707/10
52.256	354/5
52.268	707/10
52.279	352/5
52.294	351/5
52.302	351/5
52.308	352/5
52.32	141/2
52.325	353/5
52.336	141/2
52.343	707/10
52.348	353/5
52.359	707/10
52.364	707/10
52.381	709/10
52.388	71
52.401	354/5
52.406	354/5
52.415	71
52.424	711/10
52.428	713/10
52.442	713/10
52.447	356/5
52.458	709/10
52.461	711/10
52.469	711/10
52.483	356/5
52.489	713/10
52.497	143/2
52.502	143/2
52.505	713/10
52.509	357/5
52.527	713/10
52.539	713/10
52.553	711/10
52.557	356/5
52.571	356/5
52.587	356/5
52.598	713/10
52.605	713/10
52.611	713/10
52.62	713/10
52.628	713/10
52.645	143/2
52.655	143/2
52.657	717/10
52.664	143/2
52.67	717/10
52.672	359/5
52.692	143/2
52.707	713/10
52.714	357/5
52.723	143/2
52.731	143/2
52.742	717/10
52.755	358/5
52.76	717/10
52.769	717/10
52.777	359/5
52.785	359/5
52.79	719/10
52.805	359/5
52.813	721/10
52.817	721/10
52.824	723/10
52.84	723/10
52.846	361/5
52.861	72
52.87	719/10
52.873	72
52.879	361/5
52.884	361/5
52.893	361/5
52.903	723/10
52.906	361/5
52.913	721/10
52.916	361/5
52.936	362/5
52.947	362/5
52.95	361/5
52.962	361/5
52.966	723/10
52.97	723/10
52.979	721/10
52.984	72
53.001	72
53.006	721/10
53.015	72
53.023	359/5
53.042	719/10
53.053	719/10
53.057	721/10
53.068	361/5
53.078	359/5
53.088	359/5
53.093	359/5
53.099	359/5
53.105	717/10
53.114	717/10
53.119	143/2
53.123	357/5
53.139	143/2
53.148	717/10
53.158	357/5
53.163	713/10
53.167	713/10
53.179	356/5
53.181	357/5
53.186	713/10
53.193	143/2
53.207	357/5
53.219	358/5
53.225	359/5
53.227	359/5
53.229	72
53.236	72
53.239	723/10
53.256	723/10
53.266	723/10
53.272	723/10
53.279	362/5
53.284	721/10
53.29	361/5
53.303	723/10
53.315	72
53.318	361/5
53.329	723/10
53.333	362/5
53.348	145/2
53.355	145/2
53.363	363/5
53.377	363/5
53.394	145/2
53.397	362/5
53.417	145/2
53.436	145/2
53.446	363/5
53.456	364/5
53.47	363/5
53.481	145/2
53.493	145/2
53.497	362/5
53.52	72
53.534	359/5
53.549	143/2
53.57	143/2
53.573	717/10
53.584	359/5
53.594	358/5
53.599	359/5
53.623	143/2
53.636	711/10
53.65	711/10
53.66	711/10
53.669	711/10
53.681	71
53.708	711/10
53.723	356/5
53.735	71
53.742	356/5
53.746	357/5
53.748	713/10
53.76	711/10
53.776	71
53.781	356/5
53.792	357/5
53.8	358/5
53.822	143/2
53.833	357/5
53.847	357/5
53.853	143/2
53.857	143/2
53.863	358/5
53.869	359/5
53.875	359/5
53.895	359/5
53.915	359/5
53.93	359/5
53.942	719/10
53.95	721/10
53.954	72
53.965	359/5
53.968	719/10
53.976	719/10
53.981	359/5
53.99	717/10
53.993	358/5
54.003	359/5
54.015	717/10
54.025	357/5
54.029	143/2
54.035	717/10
54.048	358/5
54.05	359/5
54.058	721/10
54.064	723/10
54.073	361/5
54.089	361/5
54.097	723/10
54.104	362/5
54.107	145/2
54.118	363/5
54.14	362/5
54.145	363/5
54.155	723/10
54.168	361/5
54.175	361/5
54.185	723/10
54.197	145/2
54.206	363/5
54.219	363/5
54.23	363/5
54.237	363/5
54.246	363/5
54.26	723/10
54.266	723/10
54.269	362/5
54.277	363/5
54.297	145/2
54.3	362/5
54.311	145/2
54.32	145/2
54.323	363/5
54.336	364/5
54.345	727/10
54.347	729/10
54.358	729/10
54.371	729/10
54.382	729/10
54.388	73
54.403	73
54.409	731/10
54.415	731/10
54.433	366/5
54.445	366/5
54.448	367/5
54.457	731/10
54.465	73
54.471	731/10
54.484	366/5
54.499	366/5
54.503	731/10
54.509	731/10
54.521	366/5
54.53	733/10
54.537	147/2
54.551	367/5
54.562	147/2
54.568	737/10
54.579	739/10
54.588	739/10
54.596	737/10
54.607	147/2
54.612	368/5
54.618	147/2
54.622	147/2
54.642	368/5
54.658	737/10
54.661	369/5
54.673	737/10
54.681	737/10
54.69	369/5
54.699	369/5
54.718	147/2
54.727	368/5
54.736	147/2
54.742	147/2
54.744	737/10
54.75	369/5
54.756	739/10
54.76	369/5
54.769	737/10
54.78	147/2
54.793	147/2
54.803	147/2
54.809	367/5
54.823	366/5
54.834	73
54.84	731/10
54.855	73
54.861	73
54.873	73
54.886	731/10
54.895	729/10
54.909	729/10
54.915	727/10
54.926	364/5
54.936	727/10
54.943	729/10
54.955	729/10
54.962	729/10
54.977	364/5
54.985	364/5
54.99	364/5
55.005	729/10
55.012	727/10
55.031	727/10
55.035	363/5
55.059	363/5
55.063	363/5
55.072	363/5
55.085	727/10
55.094	364/5
55.106	364/5
55.116	364/5
55.121	727/10
55.141	364/5
55.154	364/5
55.162	364/5
55.178	363/5
55.186	363/5
55.198	145/2
55.2	363/5
55.205	362/5
55.225	723/10
55.233	145/2
55.241	145/2
55.251	363/5
55.255	363/5
55.268	363/5
55.274	727/10
55.278	364/5
55.283	73
55.291	364/5
55.296	729/10
55.309	729/10
55.313	364/5
55.327	727/10
55.336	145/2
55.337	727/10
55.339	729/10
55.351	364/5
55.367	364/5
55.387	727/10
55.391	364/5
55.398	727/10
55.408	727/10
55.424	363/5
55.443	363/5
55.455	723/10
55.469	145/2
55.481	145/2
55.491	363/5
55.499	363/5
55.523	363/5
55.533	363/5
55.543	727/10
55.551	727/10
55.573	729/10
55.583	364/5
55.594	364/5
55.605	729/10
55.624	364/5
55.639	364/5
55.648	145/2
55.659	723/10
55.669	145/2
55.687	727/10
55.702	364/5
55.709	729/10
55.712	364/5
55.72	363/5
55.734	727/10
55.773	363/5
55.794	362/5
55.805	145/2
55.814	362/5
55.819	145/2
55.831	723/10
55.84	723/10
55.851	723/10
55.867	723/10
55.874	361/5
55.88	723/10
55.886	723/10
55.894	362/5
55.901	145/2
55.92	721/10
55.926	721/10
55.938	362/5
55.942	362/5
55.954	363/5
55.96	363/5
55.976	145/2
55.98	727/10
56.	145/2
56.01	363/5
56.017	362/5
56.028	145/2
56.031	145/2
56.04	727/10
56.056	727/10
56.064	729/10
56.07	364/5
56.084	145/2
56.091	723/10
56.11	361/5
56.115	362/5
56.128	361/5
56.135	72
56.147	359/5
56.158	359/5
56.164	72
56.171	361/5
56.195	72
56.205	719/10
56.207	721/10
56.212	721/10
56.217	721/10
56.223	723/10
56.243	361/5
56.255	723/10
56.264	362/5
56.279	723/10
56.283	362/5
56.291	363/5
56.294	145/2
56.295	363/5
56.302	363/5
56.306	145/2
56.309	363/5
56.319	363/5
56.324	364/5
56.335	727/10
56.342	727/10
56.366	727/10
56.369	729/10
56.375	73
56.381	731/10
56.387	366/5
56.393	73
56.419	727/10
56.425	363/5
56.435	727/10
56.444	364/5
56.454	727/10
56.462	727/10
56.472	364/5
56.482	727/10
56.493	364/5
56.498	364/5
56.521	729/10
56.53	729/10
56.532	731/10
56.539	731/10
56.545	733/10
56.548	366/5
56.551	729/10
56.556	73
56.567	729/10
56.576	364/5
56.587	73
56.6	729/10
56.613	145/2
56.619	727/10
56.624	364/5
56.635	364/5
56.641	364/5
56.646	73
56.684	729/10
56.69	364/5
56.698	727/10
56.715	723/10
56.717	145/2
56.727	145/2
56.739	363/5
56.744	723/10
56.751	723/10
56.773	723/10
56.781	145/2
56.794	145/2
56.8	727/10
56.805	363/5
56.817	723/10
56.832	723/10
56.837	361/5
56.844	723/10
56.847	363/5
56.855	361/5
56.858	361/5
56.867	723/10
56.874	362/5
56.876	362/5
56.886	362/5
56.903	723/10
56.919	361/5
56.94	359/5
56.948	359/5
56.952	359/5
56.968	143/2
56.972	143/2
56.981	143/2
56.984	713/10
56.987	143/2
56.99	358/5
57.004	717/10
57.011	719/10
57.016	719/10
57.02	721/10
57.036	72
57.059	719/10
57.072	719/10
57.075	72
57.083	719/10
57.087	359/5
57.1	72
57.11	719/10
57.115	721/10
57.118	723/10
57.123	362/5
57.139	362/5
57.142	723/10
57.152	362/5
57.167	145/2
57.175	145/2
57.189	362/5
57.204	361/5
57.207	361/5
57.213	721/10
57.22	721/10
57.233	361/5
57.242	723/10
57.261	361/5
57.275	721/10
57.299	721/10
57.307	361/5
57.311	361/5
57.319	723/10
57.328	723/10
57.336	362/5
57.344	727/10
57.357	145/2
57.369	145/2
57.374	727/10
57.384	363/5
57.393	723/10
57.409	723/10
57.418	362/5
57.429	723/10
57.441	361/5
57.449	361/5
57.467	721/10
57.473	721/10
57.482	723/10
57.492	361/5
57.505	72
57.511	72
57.517	72
57.525	72
57.543	359/5
57.545	72
57.554	721/10
57.579	72
57.588	361/5
57.604	723/10
57.615	362/5
57.626	723/10
57.638	145/2
57.641	363/5
57.66	363/5
57.665	362/5
57.671	723/10
57.675	362/5
57.681	362/5
57.699	361/5
57.713	719/10
57.722	358/5
57.73	143/2
57.744	143/2
57.763	143/2
57.776	143/2
57.783	357/5
57.792	357/5
57.798	143/2
57.804	717/10
57.81	717/10
57.822	143/2
57.832	143/2
57.845	357/5
57.86	713/10
57.869	713/10
57.871	143/2
57.876	713/10
57.891	356/5
57.904	71
57.92	711/10
57.933	71
57.942	71
57.954	356/5
57.961	713/10
57.977	713/10
57.98	356/5
57.988	711/10
58.003	356/5
58.015	711/10
58.017	356/5
58.028	713/10
58.035	143/2
58.042	358/5
58.055	717/10
58.068	358/5
58.069	359/5
58.077	719/10
58.084	719/10
58.101	359/5
58.113	717/10
58.129	359/5
58.14	719/10
58.15	72
58.161	361/5
58.173	72
58.175	721/10
58.187	719/10
58.19	72
58.2	721/10
58.216	719/10
58.22	719/10
58.229	72
58.235	721/10
58.254	359/5
58.269	359/5
58.272	72
58.277	721/10
58.291	717/10
58.309	358/5
58.324	357/5
58.339	357/5
58.354	356/5
58.363	356/5
58.368	713/10
58.387	356/5
58.391	357/5
58.393	143/2
58.399	358/5
58.403	359/5
58.413	143/2
58.424	358/5
58.428	717/10
58.44	719/10
58.456	719/10
58.472	359/5
58.475	359/5
58.487	72
58.497	72
58.51	719/10
58.514	721/10
58.533	721/10
58.535	361/5
58.538	362/5
58.558	723/10
58.563	361/5
58.564	362/5
58.58	361/5
58.596	723/10
58.614	723/10
58.621	361/5
58.625	721/10
58.631	723/10
58.642	72
58.654	361/5
58.659	723/10
58.661	723/10
58.669	723/10
58.697	723/10
58.701	723/10
58.708	721/10
58.714	721/10
58.724	723/10
58.727	145/2
58.736	362/5
58.75	363/5
58.756	727/10
58.767	364/5
58.772	364/5
58.785	729/10
58.791	729/10
58.805	145/2
58.816	361/5
58.827	723/10
58.835	723/10
58.853	723/10
58.856	362/5
58.868	145/2
58.874	363/5
58.881	363/5
58.893	145/2
58.908	363/5
58.914	362/5
58.934	145/2
58.951	363/5
58.967	727/10
58.979	363/5
58.986	727/10
58.992	729/10
58.997	73
59.003	731/10
59.011	366/5
59.024	366/5
59.035	731/10
59.045	731/10
59.054	366/5
59.061	73
59.068	366/5
59.073	733/10
59.084	366/5
59.092	147/2
59.105	367/5
59.114	147/2
59.123	368/5
59.14	368/5
59.149	367/5
59.16	147/2
59.168	737/10
59.175	369/5
59.182	369/5
59.2	368/5
59.209	368/5
59.228	368/5
59.244	147/2
59.252	368/5
59.262	737/10
59.272	737/10
59.276	147/2
59.285	147/2
59.292	367/5
59.306	366/5
59.32	733/10
59.33	733/10
59.339	147/2
59.35	733/10
59.358	733/10
59.367	366/5
59.375	73
59.382	731/10
59.384	73
59.401	729/10
59.404	731/10
59.413	73
59.416	729/10
59.436	729/10
59.447	727/10
59.452	729/10
59.458	73
59.475	366/5
59.487	731/10
59.5	73
59.509	364/5
59.517	363/5
59.527	364/5
59.538	73
59.545	73
59.551	366/5
59.56	366/5
59.584	73
59.597	731/10
59.611	73
59.613	366/5
59.618	733/10
59.623	733/10
59.641	731/10
59.651	366/5
59.669	367/5
59.682	367/5
59.691	367/5
59.697	366/5
59.708	73
59.713	366/5
59.717	733/10
59.726	729/10
59.731	729/10
59.743	364/5
59.75	363/5
59.759	363/5
59.765	727/10
59.769	364/5
59.779	364/5
59.792	727/10
59.799	727/10
59.804	729/10
59.806	729/10
59.822	727/10
59.828	364/5
59.843	363/5
59.85	727/10
59.857	364/5
59.86	364/5
59.863	73
59.87	731/10
59.876	731/10
59.879	366/5
59.882	733/10
59.885	147/2
59.887	369/5
59.893	147/2
59.901	368/5
59.921	368/5
59.936	368/5
59.942	368/5
59.956	147/2
59.961	147/2
59.978	737/10
59.985	368/5
59.994	368/5
60.003	147/2
60.006	147/2
60.012	737/10
60.019	369/5
60.023	739/10
60.032	739/10
60.04	74
60.053	74
60.06	369/5
60.069	737/10
60.079	737/10
60.084	147/2
60.091	147/2
60.099	367/5
60.104	367/5
60.114	368/5
60.125	737/10
60.129	739/10
60.137	369/5
60.149	739/10
60.157	739/10
60.168	74
60.177	739/10
60.205	739/10
60.207	739/10
60.216	74
60.225	74
60.239	739/10
60.243	74
60.248	74
60.257	74
60.27	74
60.277	739/10
60.281	74
60.286	74
60.293	74
60.306	74
60.315	74
60.327	74
60.335	74
60.346	74
60.349	74
60.36	74
60.371	74
60.379	74
60.392	74
60.401	739/10
60.415	74
60.433	74
60.449	74
60.456	74
60.463	739/10
60.474	74
60.485	74
60.503	739/10
60.52	74
60.524	739/10
60.53	739/10
60.534	74
60.541	74
60.549	74
60.556	74
60.562	74
60.569	74
60.578	74
60.593	74
60.598	74
60.603	74
60.614	74
60.618	74
60.628	74
60.647	74
60.654	74
60.664	74
60.675	74
60.688	74
60.696	74
60.704	74
60.722	74
60.726	74
60.737	74
60.748	74
60.755	74
60.761	74
60.763	74
60.776	74
60.782	74
60.791	74
60.808	74
60.821	74
60.828	74
60.843	74
60.856	74
60.864	74
60.883	74
60.894	74
60.916	74
60.922	74
60.925	74
60.93	74
60.938	739/10
60.945	74
60.962	74
60.974	74
60.979	74
60.985	74
60.994	74
60.998	74
61.01	74
61.022	74
61.039	74
61.044	74
61.051	74
61.056	739/10
61.066	74
61.082	74
61.088	74
61.092	74
61.105	74
61.11	74
61.114	74
61.125	74
61.137	739/10
61.148	739/10
61.163	739/10
61.168	74
61.174	74
61.182	739/10
61.192	74
61.2	74
61.208	74
61.216	74
61.229	74
61.232	74
61.248	739/10
61.252	74
61.269	74
61.274	74
61.277	74
61.293	739/10
61.303	74
61.325	74
61.329	739/10
61.337	74
61.341	74
61.354	74
61.357	74
61.364	74
61.383	74
61.386	74
61.394	74
61.399	74
61.408	74
61.411	74
61.42	74
61.449	74
61.459	74
61.469	74
61.489	74
61.492	74
61.505	74
61.51	739/10
61.517	739/10
61.523	74
61.529	74
61.55	74
61.557	74
61.564	739/10
61.575	74
61.589	74
61.598	74
61.605	739/10
61.618	74
61.627	739/10
61.641	739/10
61.648	74
61.658	74
61.668	74
61.692	74
61.707	74
61.709	74
61.716	739/10
61.732	74
61.741	74
61.746	739/10
61.766	74
61.769	739/10
61.78	74
61.79	739/10
61.794	74
61.804	74
61.817	74
61.827	74
61.84	74
61.85	74
61.86	74
61.869	739/10
61.873	739/10
61.882	74
61.895	74
61.899	74
61.912	74
61.913	74
61.921	74
61.931	74
61.936	739/10
61.938	74
61.956	74
61.961	74
61.971	74
61.979	739/10
61.99	74
61.998	369/5
62.01	737/10
62.018	369/5
62.025	737/10
62.033	368/5
62.042	367/5
62.042	368/5
62.051	368/5
62.067	147/2
62.085	733/10
62.099	147/2
62.108	147/2
62.116	147/2
62.133	368/5
62.142	367/5
62.155	733/10
62.157	366/5
62.165	731/10
62.168	731/10
62.182	731/10
62.196	73
62.205	729/10
62.214	731/10
62.227	729/10
62.236	364/5
62.241	727/10
62.244	73
62.256	73
62.26	366/5
62.271	364/5
62.272	729/10
62.311	729/10
62.321	727/10
62.329	727/10
62.346	363/5
62.35	727/10
62.356	364/5
62.373	145/2
62.384	362/5
62.395	145/2
62.399	727/10
62.405	364/5
62.41	364/5
62.417	363/5
62.438	727/10
62.447	145/2
62.455	362/5
62.463	145/2
62.471	363/5
62.481	363/5
62.498	723/10
62.504	362/5
62.52	723/10
62.542	721/10
62.548	361/5
62.561	361/5
62.571	361/5
62.58	361/5
62.587	723/10
62.597	361/5
62.6	362/5
62.603	145/2
62.61	145/2
62.616	363/5
62.623	727/10
62.631	727/10
62.634	729/10
62.65	729/10
62.664	729/10
62.672	731/10
62.689	364/5
62.699	727/10
62.718	363/5
62.722	364/5
62.726	727/10
62.742	362/5
62.748	145/2
62.751	723/10
62.774	362/5
62.782	362/5
62.789	723/10
62.796	361/5
62.807	361/5
62.818	361/5
62.83	361/5
62.843	72
62.857	721/10
62.873	721/10
62.891	361/5
62.904	723/10
62.908	723/10
62.92	723/10
62.925	362/5
62.938	723/10
62.95	361/5
62.955	721/10
62.963	361/5
62.978	361/5
62.992	723/10
62.996	361/5
63.004	721/10
63.016	361/5
63.03	721/10
63.039	721/10
63.042	361/5
63.044	362/5
63.054	361/5
63.061	721/10
63.066	361/5
63.074	721/10
63.08	723/10
63.088	361/5
63.096	723/10
63.105	723/10
63.123	362/5
63.133	362/5
63.146	723/10
63.151	145/2
63.159	145/2
63.164	145/2
63.192	362/5
63.196	362/5
63.21	145/2
63.218	727/10
63.223	727/10
63.225	364/5
63.235	73
63.239	729/10
63.257	73
63.268	73
63.274	731/10
63.285	73
63.294	366/5
63.3	366/5
63.303	366/5
63.323	729/10
63.336	145/2
63.347	363/5
63.358	363/5
63.373	727/10
63.377	727/10
63.389	362/5
63.402	361/5
63.41	361/5
63.423	72
63.424	721/10
63.434	361/5
63.444	723/10
63.453	721/10
63.464	361/5
63.476	721/10
63.486	72
63.494	361/5
63.509	361/5
63.516	721/10
63.52	361/5
63.526	723/10
63.541	362/5
63.546	362/5
63.56	723/10
63.583	145/2
63.592	145/2
63.607	145/2
63.619	363/5
63.621	727/10
63.626	364/5
63.636	363/5
63.639	364/5
63.647	364/5
63.651	364/5
63.657	729/10
63.663	73
63.67	731/10
63.673	731/10
63.678	366/5
63.688	731/10
63.706	366/5
63.721	73
63.73	366/5
63.747	366/5
63.764	733/10
63.793	73
63.798	73
63.814	73
63.826	73
63.832	729/10
63.837	364/5
63.843	364/5
63.851	727/10
63.865	727/10
63.875	363/5
63.886	363/5
63.897	145/2
63.904	727/10
63.918	729/10
63.928	727/10
63.939	364/5
63.942	364/5
63.953	364/5
63.961	364/5
63.968	364/5
63.997	729/10
64.004	363/5
64.014	727/10
64.018	363/5
64.026	361/5
64.033	362/5
64.045	721/10
64.051	723/10
64.065	145/2
64.085	145/2
64.099	723/10
64.115	361/5
64.135	72
64.157	721/10
64.161	723/10
64.178	72
64.18	361/5
64.19	362/5
64.198	727/10
64.205	729/10
64.215	731/10
64.227	731/10
64.236	73
64.242	73
64.253	73
64.271	729/10
64.277	729/10
64.292	727/10
64.294	723/10
64.306	721/10
64.313	723/10
64.321	723/10
64.325	145/2
64.33	723/10
64.336	362/5
64.343	145/2
64.347	364/5
64.349	729/10
64.357	364/5
64.382	729/10
64.391	729/10
64.398	364/5
64.409	363/5
64.411	727/10
64.424	364/5
64.431	727/10
64.441	145/2
64.448	145/2
64.456	363/5
64.467	363/5
64.49	363/5
64.511	727/10
64.522	145/2
64.533	723/10
64.541	361/5
64.544	362/5
64.551	145/2
64.559	361/5
64.579	361/5
64.608	361/5
64.615	721/10
64.632	361/5
64.639	719/10
64.654	72
64.661	72
64.668	72
64.676	361/5
64.686	361/5
64.693	723/10
64.696	362/5
64.7	145/2
64.706	723/10
64.721	723/10
64.723	145/2
64.733	363/5
64.74	727/10
64.751	364/5
64.759	363/5
64.764	145/2
64.78	362/5
64.789	362/5
64.803	363/5
64.806	363/5
64.823	729/10
64.829	363/5
64.84	729/10
64.845	73
64.849	733/10
64.855	733/10
64.863	733/10
64.872	733/10
64.885	147/2
64.888	367/5
64.894	367/5
64.903	147/2
64.914	147/2
64.927	737/10
64.931	739/10
64.938	369/5
64.939	369/5
64.944	739/10
64.951	737/10
64.959	737/10
64.968	737/10
64.976	369/5
64.985	74
64.994	74
64.998	369/5
65.002	74
65.005	74
65.014	74
65.022	74
65.037	739/10
65.044	369/5
65.052	739/10
65.065	369/5
65.077	739/10
65.081	74
65.091	369/5
65.096	737/10
65.102	147/2
65.11	731/10
65.122	733/10
65.126	733/10
65.141	366/5
65.153	731/10
65.165	73
65.18	727/10
65.187	363/5
65.196	727/10
65.202	729/10
65.205	727/10
65.217	363/5
65.231	145/2
65.235	727/10
65.256	364/5
65.265	73
65.276	731/10
65.292	733/10
65.308	731/10
65.321	366/5
65.328	733/10
65.337	366/5
65.343	731/10
65.356	729/10
65.366	729/10
65.372	729/10
65.382	364/5
65.386	729/10
65.399	729/10
65.404	727/10
65.414	145/2
65.427	362/5
65.447	723/10
65.454	145/2
65.46	362/5
65.47	362/5
65.481	361/5
65.495	72
65.504	719/10
65.513	358/5
65.519	359/5
65.527	357/5
65.538	357/5
65.543	143/2
65.547	717/10
65.554	719/10
65.561	717/10
65.582	143/2
65.598	358/5
65.606	717/10
65.609	358/5
65.624	717/10
65.647	357/5
65.655	358/5
65.665	143/2
65.673	717/10
65.681	358/5
65.69	358/5
65.7	143/2
65.71	713/10
65.715	357/5
65.73	357/5
65.74	143/2
65.749	357/5
65.761	71
65.77	707/10
65.777	703/10
65.793	703/10
65.804	141/2
65.814	707/10
65.826	354/5
65.832	71
65.847	356/5
65.867	71
65.886	709/10
65.891	711/10
65.9	713/10
65.916	357/5
65.921	357/5
65.926	357/5
65.935	357/5
65.942	143/2
65.956	143/2
65.97	717/10
65.972	717/10
65.986	719/10
65.992	72
66.004	719/10
66.009	359/5
66.021	358/5
66.029	358/5
66.036	357/5
66.045	357/5
66.069	713/10
66.086	357/5
66.104	713/10
66.117	713/10
66.123	356/5
66.126	713/10
66.129	356/5
66.138	354/5
66.145	71
66.156	707/10
66.177	141/2
66.192	353/5
66.198	354/5
66.2	71
66.211	709/10
66.212	71
66.221	713/10
66.228	713/10
66.245	713/10
66.252	143/2
66.265	143/2
66.273	717/10
66.282	358/5
66.29	717/10
66.293	719/10
66.301	719/10
66.318	359/5
66.324	717/10
66.328	719/10
66.348	717/10
66.355	717/10
66.362	719/10
66.379	359/5
66.383	359/5
66.388	72
66.417	719/10
66.431	359/5
66.44	357/5
66.448	711/10
66.454	713/10
66.458	711/10
66.466	711/10
66.471	71
66.48	71
66.488	356/5
66.508	713/10
66.524	713/10
66.531	71
66.549	71
66.556	354/5
66.563	354/5
66.565	707/10
66.57	353/5
66.577	707/10
66.598	353/5
66.602	141/2
66.608	703/10
66.62	352/5
66.651	352/5
66.67	703/10
66.677	703/10
66.685	703/10
66.697	703/10
66.703	352/5
66.718	352/5
66.72	353/5
66.731	703/10
66.735	141/2
66.741	353/5
66.752	354/5
66.762	354/5
66.767	353/5
66.779	354/5
66.786	354/5
66.799	353/5
66.809	352/5
66.815	141/2
66.82	352/5
66.824	351/5
66.837	703/10
66.839	141/2
66.847	141/2
66.852	352/5
66.856	352/5
66.866	351/5
66.88	701/10
66.896	699/10
66.909	697/10
66.914	697/10
66.919	699/10
66.93	139/2
66.939	139/2
66.948	347/5
66.962	348/5
66.97	347/5
66.981	691/10
66.991	693/10
66.999	346/5
67.001	347/5
67.018	693/10
67.025	346/5
67.028	347/5
67.039	139/2
67.044	693/10
67.051	347/5
67.055	348/5
67.064	697/10
67.072	349/5
67.079	697/10
67.092	348/5
67.097	697/10
67.101	699/10
67.104	701/10
67.109	699/10
67.116	699/10
67.126	697/10
67.132	699/10
67.133	699/10
67.143	349/5
67.156	697/10
67.163	348/5
67.172	697/10
67.179	699/10
67.19	349/5
67.203	349/5
67.207	70
67.215	699/10
67.225	699/10
67.239	699/10
67.257	349/5
67.262	70
67.272	701/10
67.276	703/10
67.288	703/10
67.303	703/10
67.31	703/10
67.316	141/2
67.325	141/2
67.332	141/2
67.34	141/2
67.343	141/2
67.355	352/5
67.371	352/5
67.378	353/5
67.39	354/5
67.394	709/10
67.399	709/10
67.402	353/5
67.404	354/5
67.412	709/10
67.422	71
67.433	71
67.446	711/10
67.463	711/10
67.472	709/10
67.481	71
67.483	709/10
67.493	709/10
67.501	354/5
67.506	354/5
67.52	354/5
67.527	709/10
67.534	354/5
67.546	709/10
67.552	709/10
67.561	711/10
67.574	711/10
67.581	709/10
67.596	709/10
67.616	71
67.627	71
67.643	354/5
67.657	354/5
67.672	707/10
67.68	707/10
67.686	353/5
67.692	141/2
67.708	703/10
67.716	141/2
67.729	141/2
67.737	351/5
67.74	141/2
67.753	351/5
67.759	703/10
67.766	703/10
67.779	701/10
67.789	351/5
67.794	703/10
67.802	141/2
67.808	353/5
67.815	353/5
67.831	352/5
67.839	352/5
67.854	703/10
67.86	703/10
67.865	351/5
67.877	70
67.884	349/5
67.886	699/10
67.9	349/5
67.905	349/5
67.908	349/5
67.912	70
67.916	351/5
67.93	70
67.941	70
67.947	70
67.956	349/5
67.969	697/10
67.979	699/10
67.992	349/5
68.003	699/10
68.011	70
68.02	70
68.024	701/10
68.042	701/10
68.049	703/10
68.054	351/5
68.063	70
68.067	699/10
68.078	349/5
68.085	699/10
68.091	697/10
68.094	348/5
68.101	697/10
68.113	348/5
68.122	349/5
68.127	699/10
68.147	70
68.153	701/10
68.166	351/5
68.181	701/10
68.199	701/10
68.206	703/10
68.219	141/2
68.234	352/5
68.236	353/5
68.245	354/5
68.252	709/10
68.257	71
68.266	354/5
68.277	709/10
68.285	354/5
68.3	354/5
68.307	709/10
68.322	707/10
68.333	354/5
68.34	709/10
68.345	711/10
68.349	707/10
68.364	709/10
68.376	707/10
68.384	707/10
68.397	709/10
68.412	709/10
68.421	353/5
68.434	353/5
68.442	141/2
68.46	703/10
68.476	70
68.48	70
68.489	699/10
68.516	699/10
68.522	697/10
68.527	697/10
68.537	697/10
68.553	693/10
68.564	693/10
68.577	346/5
68.587	691/10
68.594	347/5
68.598	347/5
68.603	348/5
68.613	347/5
68.62	139/2
68.627	139/2
68.64	347/5
68.655	693/10
68.661	693/10
68.665	693/10
68.672	139/2
68.68	347/5
68.688	347/5
68.69	347/5
68.702	693/10
68.712	693/10
68.725	347/5
68.733	347/5
68.743	691/10
68.753	69
68.757	689/10
68.763	691/10
68.763	693/10
68.768	346/5
68.776	347/5
68.792	346/5
68.804	693/10
68.812	691/10
68.83	346/5
68.842	691/10
68.848	346/5
68.852	346/5
68.87	69
68.885	346/5
68.889	346/5
68.893	347/5
68.902	346/5
68.92	69
68.937	69
68.939	346/5
68.947	693/10
68.957	139/2
68.96	348/5
68.98	697/10
68.996	348/5
69.014	348/5
69.027	693/10
69.036	691/10
69.042	693/10
69.053	693/10
69.063	693/10
69.077	346/5
69.095	69
69.101	346/5
69.108	346/5
69.122	346/5
69.146	691/10
69.163	691/10
69.172	693/10
69.186	347/5
69.19	139/2
69.204	697/10
69.213	699/10
69.23	697/10
69.238	348/5
69.245	348/5
69.255	348/5
69.26	349/5
69.268	349/5
69.282	699/10
69.294	701/10
69.299	349/5
69.302	699/10
69.312	701/10
69.328	699/10
69.334	699/10
69.343	697/10
69.351	349/5
69.355	70
69.375	699/10
69.386	699/10
69.392	701/10
69.405	699/10
69.417	70
69.433	349/5
69.434	699/10
69.442	697/10
69.453	349/5
69.46	348/5
69.474	347/5
69.494	346/5
69.509	691/10
69.517	689/10
69.525	691/10
69.552	346/5
69.558	693/10
69.574	346/5
69.585	693/10
69.587	347/5
69.599	693/10
69.608	347/5
69.618	693/10
69.634	347/5
69.653	346/5
69.667	691/10
69.672	691/10
69.681	346/5
69.7	693/10
69.718	693/10
69.723	69
69.74	691/10
69.749	346/5
69.758	693/10
69.769	693/10
69.784	139/2
69.808	139/2
69.81	697/10
69.824	699/10
69.829	349/5
69.842	697/10
69.859	699/10
69.868	348/5
69.883	693/10
69.903	693/10
69.913	347/5
69.918	347/5
69.929	139/2
69.938	139/2
69.946	347/5
69.953	347/5
69.966	139/2
69.975	347/5
69.984	139/2
69.991	348/5
69.998	348/5
70.002	697/10
70.006	699/10
70.008	699/10
70.013	70
70.026	70
70.035	699/10
70.046	697/10
70.058	697/10
70.066	699/10
70.074	699/10
70.089	70
70.095	699/10
70.103	699/10
70.108	70
70.123	699/10
70.139	348/5
70.148	139/2
70.164	348/5
70.179	349/5
70.189	139/2
70.196	139/2
70.214	347/5
70.217	693/10
70.229	689/10
70.238	69
70.245	691/10
70.262	689/10
70.269	344/5
70.272	689/10
70.275	687/10
70.285	344/5
70.293	342/5
70.309	343/5
70.315	137/2
70.323	344/5
70.33	689/10
70.337	691/10
70.366	69
70.373	691/10
70.378	691/10
70.392	346/5
70.411	691/10
70.422	693/10
70.429	139/2
70.433	348/5
70.447	697/10
70.464	349/5
70.469	70
70.474	70
70.484	701/10
70.491	703/10
70.496	351/5
70.503	703/10
70.51	352/5
70.53	352/5
70.544	352/5
70.551	703/10
70.561	703/10
70.565	352/5
70.578	703/10
70.592	352/5
70.605	141/2
70.609	353/5
70.616	707/10
70.623	707/10
70.63	354/5
70.642	354/5
70.644	707/10
70.66	354/5
70.679	707/10
70.686	709/10
70.696	711/10
70.704	711/10
70.715	711/10
70.727	354/5
70.736	709/10
70.739	709/10
70.754	354/5
70.781	141/2
70.793	351/5
70.81	70
70.817	701/10
70.843	701/10
70.858	349/5
70.873	347/5
70.89	693/10
70.9	693/10
70.912	139/2
70.925	693/10
70.937	693/10
70.941	139/2
70.947	347/5
70.959	693/10
70.97	347/5
70.987	347/5
70.997	347/5
71.014	348/5
71.024	139/2
71.032	347/5
71.044	346/5
71.051	693/10
71.055	693/10
71.068	346/5
71.073	139/2
71.081	347/5
71.087	346/5
71.1	346/5
71.124	691/10
71.136	69
71.15	689/10
71.162	344/5
71.177	687/10
71.191	687/10
71.2	343/5
71.215	687/10
71.223	343/5
71.229	343/5
71.231	343/5
71.239	342/5
71.242	137/2
71.262	687/10
71.282	689/10
71.295	689/10
71.302	69
71.307	691/10
71.314	693/10
71.331	346/5
71.342	69
71.353	691/10
71.36	693/10
71.37	347/5
71.383	693/10
71.389	347/5
71.399	348/5
71.405	139/2
71.413	139/2
71.427	348/5
71.438	697/10
71.451	697/10
71.454	699/10
71.461	349/5
71.464	699/10
71.475	699/10
71.494	697/10
71.506	697/10
71.51	347/5
71.519	348/5
71.519	349/5
71.527	697/10
71.541	348/5
71.55	139/2
71.553	348/5
71.573	139/2
71.584	139/2
71.594	693/10
71.603	69
71.61	346/5
71.623	346/5
71.627	346/5
71.638	69
71.644	689/10
71.653	689/10
71.667	689/10
71.68	69
71.695	69
71.702	344/5
71.706	689/10
71.716	344/5
71.726	689/10
71.739	344/5
71.744	344/5
71.758	344/5
71.759	689/10
71.766	689/10
71.779	344/5
71.785	689/10
71.791	689/10
71.81	687/10
71.821	344/5
71.833	343/5
71.839	343/5
71.856	137/2
71.862	137/2
71.869	137/2
71.872	137/2
71.884	137/2
71.897	342/5
71.902	342/5
71.912	683/10
71.917	681/10
71.925	341/5
71.933	679/10
71.943	339/5
71.952	339/5
71.963	679/10
71.977	68
71.982	681/10
71.992	681/10
72.01	68
72.018	679/10
72.026	681/10
72.029	341/5
72.045	341/5
72.047	683/10
72.051	342/5
72.056	137/2
72.076	137/2
72.094	137/2
72.102	342/5
72.121	341/5
72.126	683/10
72.129	137/2
72.144	137/2
72.161	343/5
72.176	687/10
72.184	687/10
72.191	689/10
72.197	687/10
72.208	344/5
72.22	689/10
72.228	691/10
72.238	69
72.253	344/5
72.256	69
72.262	689/10
72.279	344/5
72.297	344/5
72.31	343/5
72.328	687/10
72.333	343/5
72.341	343/5
72.346	687/10
72.354	689/10
72.371	687/10
72.383	687/10
72.397	342/5
72.408	137/2
72.42	683/10
72.427	342/5
72.446	681/10
72.455	681/10
72.463	68
72.473	68
72.491	68
72.501	681/10
72.507	683/10
72.513	341/5
72.524	341/5
72.54	68
72.554	68
72.563	679/10
72.573	68
72.597	68
72.614	679/10
72.616	679/10
72.622	677/10
72.634	338/5
72.637	338/5
72.642	677/10
72.649	338/5
72.657	338/5
72.676	677/10
72.685	677/10
72.704	135/2
72.719	677/10
72.733	338/5
72.738	339/5
72.746	679/10
72.758	339/5
72.768	677/10
72.782	135/2
72.794	135/2
72.799	337/5
72.805	673/10
72.819	673/10
72.842	673/10
72.856	67
72.864	336/5
72.876	671/10
72.883	67
72.888	669/10
72.897	67
72.901	67
72.913	671/10
72.917	67
72.924	669/10
72.935	667/10
72.939	334/5
72.948	67
72.968	67
72.98	67
72.982	671/10
72.987	67
73.	669/10
73.008	669/10
73.027	669/10
73.029	671/10
73.035	336/5
73.056	671/10
73.065	671/10
73.068	336/5
73.08	337/5
73.104	671/10
73.114	67
73.142	667/10
73.149	669/10
73.159	334/5
73.163	334/5
73.175	67
73.19	334/5
73.201	333/5
73.21	332/5
73.225	332/5
73.237	663/10
73.24	332/5
73.25	667/10
73.277	133/2
73.302	331/5
73.312	661/10
73.324	66
73.336	661/10
73.343	663/10
73.353	331/5
73.361	66
73.38	659/10
73.399	659/10
73.401	661/10
73.403	663/10
73.41	332/5
73.424	663/10
73.432	332/5
73.441	133/2
73.457	133/2
73.462	333/5
73.485	334/5
73.489	67
73.5	669/10
73.517	133/2
73.519	332/5
73.524	133/2
73.535	333/5
73.545	667/10
73.552	667/10
73.564	669/10
73.569	669/10
73.588	334/5
73.61	333/5
73.617	333/5
73.631	333/5
73.636	667/10
73.644	669/10
73.644	671/10
73.649	67
73.663	671/10
73.666	334/5
73.684	333/5
73.694	333/5
73.702	333/5
73.715	333/5
73.732	333/5
73.735	133/2
73.739	333/5
73.749	133/2
73.764	133/2
73.776	332/5
73.784	661/10
73.792	66
73.798	66
73.813	66
73.817	661/10
73.821	663/10
73.828	133/2
73.844	332/5
73.849	332/5
73.865	331/5
73.876	133/2
73.897	333/5
73.902	333/5
73.913	332/5
73.924	663/10
73.937	331/5
73.945	66
73.952	329/5
73.964	329/5
73.97	659/10
73.973	657/10
73.981	66
73.987	657/10
74.	657/10
74.005	657/10
74.012	131/2
74.029	657/10
74.044	657/10
74.047	659/10
74.058	659/10
74.061	659/10
74.067	661/10
74.086	331/5
74.093	331/5
74.111	331/5
74.132	663/10
74.146	663/10
74.169	661/10
74.173	66
74.187	659/10
74.194	659/10
74.207	659/10
74.22	659/10
74.241	661/10
74.249	66
74.257	66
74.263	659/10
74.274	66
74.299	659/10
74.313	657/10
74.321	327/5
74.332	328/5
74.341	657/10
74.356	328/5
74.367	657/10
74.371	328/5
74.375	329/5
74.378	329/5
74.382	659/10
74.394	657/10
74.401	657/10
74.409	329/5
74.424	657/10
74.43	657/10
74.443	328/5
74.448	327/5
74.457	327/5
74.478	651/10
74.487	653/10
74.493	327/5
74.499	131/2
74.507	131/2
74.516	131/2
74.518	657/10
74.532	66
74.549	329/5
74.575	328/5
74.581	657/10
74.602	657/10
74.608	329/5
74.614	329/5
74.625	659/10
74.631	329/5
74.636	329/5
74.643	659/10
74.647	66
74.648	66
74.658	661/10
74.661	663/10
74.685	661/10
74.689	661/10
74.698	66
74.701	661/10
74.707	659/10
74.723	661/10
74.728	331/5
74.744	663/10
74.76	661/10
74.776	66
74.781	659/10
74.792	66
74.801	659/10
74.807	331/5
74.822	661/10
74.829	329/5
74.843	329/5
74.854	657/10
74.861	657/10
74.869	657/10
74.88	131/2
74.894	328/5
74.912	328/5
74.923	657/10
74.932	657/10
74.953	329/5
74.958	657/10
74.967	657/10
74.974	328/5
74.999	329/5
75.	66
75.011	661/10
75.019	661/10
75.048	331/5
75.059	661/10
75.069	661/10
75.079	661/10
75.091	66
75.099	331/5
75.104	661/10
75.107	331/5
75.119	663/10
75.139	332/5
75.142	661/10
75.15	661/10
75.159	663/10
75.175	663/10
75.186	133/2
75.196	332/5
75.202	332/5
75.206	333/5
75.21	333/5
75.221	333/5
75.227	333/5
75.237	133/2
75.243	331/5
75.258	659/10
75.264	66
75.272	66
75.282	661/10
75.295	66
75.312	661/10
75.322	661/10
75.325	661/10
75.331	331/5
75.335	332/5
75.344	663/10
75.368	331/5
75.377	332/5
75.381	133/2
75.392	133/2
75.399	133/2
75.409	667/10
75.415	334/5
75.425	67
75.435	67
75.446	669/10
75.454	334/5
75.458	67
75.464	67
75.476	669/10
75.48	669/10
75.492	669/10
75.497	669/10
75.51	67
75.514	67
75.52	67
75.542	333/5
75.556	332/5
75.562	133/2
75.572	663/10
75.58	332/5
75.593	663/10
75.596	332/5
75.606	663/10
75.611	331/5
75.621	331/5
75.65	66
75.661	659/10
75.674	659/10
75.686	328/5
75.7	657/10
75.711	657/10
75.718	659/10
75.734	66
75.737	661/10
75.75	663/10
75.761	333/5
75.77	667/10
75.785	669/10
75.795	667/10
75.802	667/10
75.803	67
75.81	671/10
75.815	671/10
75.824	67
75.847	669/10
75.849	671/10
75.859	673/10
75.872	671/10
75.881	336/5
75.893	336/5
75.906	671/10
75.915	336/5
75.921	673/10
75.932	337/5
75.955	671/10
75.97	336/5
75.975	336/5
75.982	337/5
75.996	677/10
76.004	677/10
76.021	339/5
76.026	679/10
76.03	681/10
76.044	679/10
76.049	677/10
76.052	677/10
76.063	68
76.071	68
76.077	68
76.094	68
76.102	339/5
76.107	68
76.117	68
76.133	68
76.144	68
76.168	681/10
76.172	341/5
76.18	342/5
76.19	137/2
76.197	137/2
76.218	137/2
76.226	343/5
76.233	343/5
76.242	137/2
76.244	687/10
76.249	344/5
76.259	343/5
76.262	137/2
76.284	343/5
76.304	683/10
76.315	341/5
76.325	341/5
76.332	683/10
76.34	683/10
76.35	342/5
76.373	341/5
76.381	341/5
76.395	68
76.403	681/10
76.407	683/10
76.415	341/5
76.421	341/5
76.43	342/5
76.439	683/10
76.447	342/5
76.458	342/5
76.464	341/5
76.475	681/10
76.48	341/5
76.488	342/5
76.499	681/10
76.509	68
76.518	341/5
76.527	341/5
76.54	679/10
76.544	68
76.547	68
76.557	339/5
76.568	339/5
76.577	677/10
76.587	677/10
76.594	677/10
76.617	135/2
76.629	337/5
76.633	135/2
76.655	336/5
76.661	673/10
76.67	337/5
76.676	337/5
76.686	135/2
76.7	336/5
76.705	671/10
76.713	669/10
76.728	334/5
76.735	667/10
76.751	334/5
76.754	334/5
76.768	67
76.773	671/10
76.776	673/10
76.793	671/10
76.799	67
76.808	669/10
76.813	334/5
76.826	667/10
76.854	667/10
76.861	334/5
76.875	133/2
76.883	133/2
76.891	667/10
76.911	333/5
76.917	333/5
76.926	334/5
76.932	67
76.935	671/10
76.948	671/10
76.955	336/5
76.964	336/5
76.971	336/5
76.981	671/10
76.992	336/5
77.002	673/10
77.011	336/5
77.016	336/5
77.024	336/5
77.029	337/5
77.047	673/10
77.062	673/10
77.075	337/5
77.09	673/10
77.106	336/5
77.114	669/10
77.131	669/10
77.141	671/10
77.159	671/10
77.174	669/10
77.186	67
77.192	336/5
77.205	671/10
77.212	67
77.22	669/10
77.225	67
77.245	67
77.251	67
77.257	667/10
77.267	667/10
77.275	332/5
77.286	332/5
77.29	333/5
77.301	332/5
77.328	133/2
77.341	133/2
77.345	333/5
77.363	332/5
77.367	332/5
77.373	133/2
77.382	133/2
77.384	333/5
77.394	667/10
77.408	67
77.417	671/10
77.422	673/10
77.428	337/5
77.447	67
77.453	671/10
77.457	336/5
77.467	337/5
77.473	337/5
77.492	338/5
77.502	135/2
77.509	135/2
77.517	337/5
77.54	673/10
77.548	336/5
77.558	671/10
77.571	336/5
77.577	673/10
77.588	337/5
77.591	337/5
77.6	336/5
77.616	67
77.627	336/5
77.638	336/5
77.645	671/10
77.652	673/10
77.663	135/2
77.679	338/5
77.689	337/5
77.699	337/5
77.705	337/5
77.718	671/10
77.737	669/10
77.743	334/5
77.749	667/10
77.756	669/10
77.762	67
77.77	334/5
77.784	334/5
77.805	333/5
77.83	333/5
77.837	331/5
77.842	663/10
77.854	661/10
77.872	661/10
77.88	663/10
77.888	332/5
77.904	133/2
77.91	663/10
77.922	331/5
77.931	661/10
77.94	663/10
77.943	133/2
77.95	332/5
77.962	661/10
77.968	331/5
77.982	659/10
77.994	66
78.002	66
78.005	661/10
78.022	331/5
78.034	663/10
78.047	332/5
78.056	332/5
78.062	133/2
78.071	133/2
78.076	333/5
78.088	667/10
78.11	669/10
78.111	67
78.12	671/10
78.138	673/10
78.144	135/2
78.159	135/2
78.169	338/5
78.184	338/5
78.199	135/2
78.219	336/5
78.232	673/10
78.251	673/10
78.256	673/10
78.267	67
78.282	669/10
78.294	669/10
78.31	671/10
78.326	669/10
78.334	67
78.344	67
78.362	67
78.372	336/5
78.385	336/5
78.391	673/10
78.397	337/5
78.413	337/5
78.419	338/5
78.425	339/5
78.428	679/10
78.435	68
78.463	679/10
78.471	68
78.495	679/10
78.504	679/10
78.512	679/10
78.52	68
78.533	339/5
78.542	68
78.546	681/10
78.561	679/10
78.571	339/5
78.572	679/10
78.584	677/10
78.606	135/2
78.621	671/10
78.628	671/10
78.634	336/5
78.642	671/10
78.654	67
78.671	67
78.691	67
78.699	671/10
78.709	671/10
78.717	673/10
78.73	337/5
78.738	673/10
78.748	673/10
78.751	338/5
78.763	677/10
78.772	677/10
78.783	677/10
78.796	677/10
78.798	339/5
78.807	135/2
78.818	337/5
78.832	337/5
78.837	338/5
78.84	677/10
78.845	679/10
78.853	68
78.857	681/10
78.869	681/10
78.883	679/10
78.9	679/10
78.919	339/5
78.93	339/5
78.939	339/5
78.95	339/5
78.959	339/5
78.972	677/10
78.978	677/10
78.988	679/10
78.992	677/10
78.995	679/10
78.998	681/10
79.005	341/5
79.013	683/10
79.021	342/5
79.029	687/10
79.037	344/5
79.045	69
79.05	346/5
79.052	346/5
79.054	693/10
79.065	693/10
79.079	347/5
79.093	347/5
79.106	139/2
79.114	693/10
79.119	346/5
79.123	69
79.135	691/10
79.14	69
79.152	344/5
79.159	344/5
79.168	687/10
79.181	343/5
79.196	137/2
79.197	137/2
79.202	343/5
79.208	343/5
79.215	343/5
79.228	343/5
79.234	344/5
79.241	687/10
79.266	344/5
79.271	689/10
79.277	69
79.284	344/5
79.308	344/5
79.32	69
79.335	344/5
79.348	344/5
79.362	687/10
79.367	687/10
79.38	137/2
79.388	137/2
79.394	137/2
79.406	343/5
79.417	687/10
79.428	344/5
79.436	687/10
79.449	344/5
79.455	689/10
79.463	689/10
79.466	69
79.472	689/10
79.478	69
79.488	691/10
79.491	69
79.497	689/10
79.504	691/10
79.521	346/5
79.533	693/10
79.546	346/5
79.562	693/10
79.575	346/5
79.588	693/10
79.604	693/10
79.618	693/10
79.63	691/10
79.652	693/10
79.659	693/10
79.665	139/2
79.684	139/2
79.704	139/2
79.708	693/10
79.711	346/5
79.715	693/10
79.724	346/5
79.731	691/10
79.736	346/5
79.749	691/10
79.763	346/5
79.769	346/5
79.78	691/10
79.792	69
79.809	69
79.813	691/10
79.821	689/10
79.835	687/10
79.842	137/2
79.844	344/5
79.856	687/10
79.878	342/5
79.884	137/2
79.892	683/10
79.9	137/2
79.912	137/2
79.918	343/5
79.925	687/10
79.932	687/10
79.936	137/2
79.944	342/5
79.946	342/5
79.95	343/5
79.961	344/5
79.995	343/5
79.997	344/5
80.001	69
80.004	691/10
80.01	691/10
80.018	346/5
80.022	347/5
80.027	346/5
80.036	346/5
80.037	347/5
80.055	693/10
80.067	347/5
80.075	348/5
80.076	139/2
80.083	348/5
80.095	348/5
80.107	139/2
80.121	347/5
80.128	693/10
80.131	139/2
80.137	348/5
80.145	348/5
80.157	348/5
80.162	348/5
80.166	139/2
80.17	697/10
80.174	697/10
80.182	348/5
80.214	139/2
80.216	347/5
80.229	348/5
80.244	346/5
80.25	346/5
80.26	346/5
80.265	346/5
80.27	347/5
80.278	347/5
80.291	347/5
80.292	347/5
80.304	139/2
80.31	348/5
80.318	349/5
80.329	348/5
80.334	697/10
80.35	139/2
80.367	346/5
80.38	346/5
80.392	691/10
80.415	69
80.419	691/10
80.424	693/10
80.441	693/10
80.455	693/10
80.461	693/10
80.47	69
80.49	344/5
80.5	687/10
80.523	137/2
80.53	343/5
80.546	343/5
80.554	343/5
80.57	343/5
80.584	343/5
80.59	137/2
80.595	343/5
80.612	342/5
80.632	342/5
80.643	342/5
80.66	341/5
80.68	681/10
80.692	68
80.705	339/5
80.719	679/10
80.735	679/10
80.737	339/5
80.742	68
80.75	679/10
80.765	679/10
80.77	68
80.779	68
80.79	681/10
80.792	341/5
80.797	681/10
80.814	679/10
80.822	68
80.839	679/10
80.849	677/10
80.853	679/10
80.863	679/10
80.879	681/10
80.881	681/10
80.887	683/10
80.893	342/5
80.905	343/5
80.912	344/5
80.919	137/2
80.925	137/2
80.929	687/10
80.938	344/5
80.954	344/5
80.959	137/2
80.965	343/5
80.971	342/5
80.975	137/2
80.979	687/10
80.985	689/10
81.004	689/10
81.012	344/5
81.015	687/10
81.026	687/10
81.033	343/5
81.05	343/5
81.062	687/10
81.069	689/10
81.085	689/10
81.109	689/10
81.122	687/10
81.129	689/10
81.138	344/5
81.142	689/10
81.17	687/10
81.179	344/5
81.184	689/10
81.201	69
81.21	69
81.216	344/5
81.234	344/5
81.241	687/10
81.261	343/5
81.274	343/5
81.281	687/10
81.291	687/10
81.298	344/5
81.306	687/10
81.317	343/5
81.321	344/5
81.331	69
81.337	691/10
81.347	69
81.357	691/10
81.363	689/10
81.373	344/5
81.381	689/10
81.395	69
81.405	691/10
81.425	691/10
81.429	346/5
81.432	347/5
81.443	346/5
81.455	693/10
81.459	139/2
81.461	348/5
81.465	139/2
81.475	347/5
81.479	347/5
81.485	139/2
81.495	697/10
81.505	139/2
81.522	693/10
81.528	346/5
81.545	69
81.55	691/10
81.569	346/5
81.585	346/5
81.59	693/10
81.606	346/5
81.61	693/10
81.619	347/5
81.627	693/10
81.646	346/5
81.655	69
81.666	69
81.671	346/5
81.676	347/5
81.683	348/5
81.691	697/10
81.701	697/10
81.712	347/5
81.719	346/5
81.732	693/10
81.74	347/5
81.745	139/2
81.749	697/10
81.759	347/5
81.765	346/5
81.769	691/10
81.78	69
81.792	346/5
81.8	346/5
81.81	69
81.823	343/5
81.827	687/10
81.836	687/10
81.848	343/5
81.855	137/2
81.868	137/2
81.875	343/5
81.88	342/5
81.892	137/2
81.897	137/2
81.906	344/5
81.918	689/10
81.918	691/10
81.929	347/5
81.94	139/2
81.958	139/2
81.967	693/10
81.97	139/2
81.98	139/2
81.983	139/2
81.995	139/2
81.996	697/10
81.999	70
82.002	70
82.008	701/10
82.011	351/5
82.022	701/10
82.031	70
82.051	70
82.06	349/5
82.078	699/10
82.086	701/10
82.091	351/5
82.106	703/10
82.114	701/10
82.127	351/5
82.137	701/10
82.147	701/10
82.154	70
82.159	351/5
82.162	703/10
82.168	352/5
82.18	352/5
82.187	353/5
82.202	353/5
82.207	353/5
82.219	353/5
82.229	707/10
82.247	353/5
82.25	707/10
82.261	354/5
82.279	709/10
82.288	711/10
82.296	711/10
82.311	356/5
82.316	357/5
82.328	143/2
82.335	357/5
82.343	356/5
82.352	711/10
82.362	71
82.372	709/10
82.382	709/10
82.392	354/5
82.408	354/5
82.42	707/10
82.439	354/5
82.446	354/5
82.454	709/10
82.462	71
82.474	711/10
82.485	356/5
82.487	713/10
82.499	71
82.513	709/10
82.522	354/5
82.534	707/10
82.537	707/10
82.546	709/10
82.558	709/10
82.567	707/10
82.579	354/5
82.591	354/5
82.6	709/10
82.614	354/5
82.622	71
82.638	709/10
82.66	707/10
82.67	707/10
82.682	707/10
82.695	707/10
82.701	707/10
82.709	354/5
82.718	707/10
82.732	352/5
82.744	352/5
82.761	141/2
82.764	141/2
82.788	141/2
82.805	351/5
82.811	351/5
82.817	703/10
82.835	701/10
82.837	703/10
82.845	352/5
82.87	351/5
82.877	352/5
82.882	141/2
82.886	352/5
82.898	141/2
82.903	353/5
82.91	707/10
82.918	709/10
82.938	71
82.96	354/5
82.976	353/5
82.99	141/2
82.999	707/10
83.009	707/10
83.011	353/5
83.019	353/5
83.032	352/5
83.04	141/2
83.05	703/10
83.057	352/5
83.061	141/2
83.069	352/5
83.086	352/5
83.1	352/5
83.115	701/10
83.118	351/5
83.138	703/10
83.143	352/5
83.152	353/5
83.155	707/10
83.163	353/5
83.184	141/2
83.2	353/5
83.211	353/5
83.217	354/5
83.226	353/5
83.238	707/10
83.24	354/5
83.251	709/10
83.268	711/10
83.274	356/5
83.283	71
83.292	71
83.298	711/10
83.306	709/10
83.32	71
83.347	709/10
83.359	354/5
83.366	354/5
83.368	354/5
83.371	709/10
83.375	709/10
83.393	141/2
83.41	353/5
83.427	141/2
83.44	353/5
83.444	352/5
83.451	353/5
83.46	707/10
83.465	709/10
83.47	71
83.476	71
83.49	356/5
83.495	143/2
83.512	143/2
83.527	143/2
83.538	357/5
83.542	143/2
83.548	717/10
83.559	719/10
83.578	719/10
83.589	717/10
83.605	358/5
83.609	358/5
83.617	359/5
83.623	359/5
83.628	359/5
83.634	358/5
83.655	359/5
83.666	358/5
83.673	359/5
83.68	717/10
83.69	357/5
83.696	357/5
83.7	356/5
83.709	713/10
83.717	713/10
83.72	143/2
83.723	717/10
83.727	359/5
83.735	72
83.739	721/10
83.751	719/10
83.761	361/5
83.766	723/10
83.784	721/10
83.79	719/10
83.796	719/10
83.8	721/10
83.804	721/10
83.81	719/10
83.828	719/10
83.831	721/10
83.846	72
83.856	72
83.867	361/5
83.875	361/5
83.876	723/10
83.888	361/5
83.906	721/10
83.919	721/10
83.922	361/5
83.931	361/5
83.937	362/5
83.951	145/2
83.974	145/2
83.999	363/5
84.004	145/2
84.011	363/5
84.041	727/10
84.049	727/10
84.051	363/5
84.064	145/2
84.074	145/2
84.075	145/2
84.085	362/5
84.092	362/5
84.095	362/5
84.112	362/5
84.119	145/2
84.135	145/2
84.145	363/5
84.152	723/10
84.158	723/10
84.162	361/5
84.179	723/10
84.197	72
84.206	719/10
84.212	72
84.216	719/10
84.223	361/5
84.225	723/10
84.231	361/5
84.244	723/10
84.256	145/2
84.27	361/5
84.276	723/10
84.277	72
84.28	719/10
84.285	359/5
84.294	72
84.307	72
84.313	72
84.32	719/10
84.327	719/10
84.34	359/5
84.347	717/10
84.349	358/5
84.351	359/5
84.366	359/5
84.37	72
84.38	721/10
84.386	721/10
84.398	361/5
84.41	721/10
84.428	361/5
84.435	72
84.452	72
84.456	721/10
84.467	721/10
84.476	721/10
84.483	719/10
84.492	143/2
84.508	143/2
84.514	358/5
84.521	359/5
84.54	359/5
84.544	719/10
84.549	72
84.552	719/10
84.561	721/10
84.571	721/10
84.577	719/10
84.58	72
84.613	721/10
84.621	72
84.627	72
84.631	721/10
84.638	361/5
84.649	721/10
84.654	72
84.66	72
84.664	72
84.672	72
84.684	719/10
84.685	719/10
84.697	719/10
84.704	359/5
84.71	72
84.713	72
84.721	359/5
84.721	72
84.733	359/5
84.748	358/5
84.76	717/10
84.768	143/2
84.778	358/5
84.789	358/5
84.812	143/2
84.822	357/5
84.831	713/10
84.851	711/10
84.864	709/10
84.871	709/10
84.885	354/5
84.891	707/10
84.892	709/10
84.897	709/10
84.903	71
84.91	356/5
84.917	713/10
84.924	143/2
84.934	143/2
84.943	358/5
84.955	143/2
84.959	358/5
84.966	357/5
84.977	713/10
84.99	357/5
84.998	357/5
85.011	713/10
85.019	357/5
85.023	358/5
85.035	358/5
85.043	359/5
85.047	717/10
85.066	143/2
85.075	717/10
85.079	717/10
85.093	357/5
85.098	143/2
85.105	717/10
85.111	359/5
85.125	359/5
85.134	717/10
85.142	717/10
85.17	358/5
85.174	358/5
85.178	717/10
85.197	719/10
85.206	719/10
85.213	361/5
85.218	723/10
85.235	721/10
85.24	721/10
85.252	719/10
85.256	359/5
85.258	719/10
85.269	717/10
85.279	143/2
85.282	717/10
85.291	358/5
85.304	143/2
85.316	357/5
85.329	357/5
85.334	143/2
85.344	143/2
85.369	357/5
85.383	143/2
85.396	713/10
85.408	713/10
85.415	357/5
85.42	143/2
85.429	143/2
85.442	717/10
85.46	358/5
85.464	359/5
85.471	719/10
85.489	719/10
85.509	359/5
85.52	359/5
85.528	72
85.539	72
85.548	719/10
85.552	719/10
85.565	719/10
85.582	719/10
85.594	359/5
85.6	358/5
85.604	717/10
85.625	143/2
85.633	143/2
85.645	717/10
85.653	359/5
85.657	719/10
85.668	72
85.673	72
85.677	719/10
85.684	359/5
85.693	717/10
85.708	357/5
85.725	356/5
85.733	356/5
85.742	357/5
85.746	143/2
85.76	143/2
85.763	358/5
85.774	717/10
85.78	717/10
85.787	359/5
85.805	717/10
85.819	358/5
85.827	717/10
85.833	719/10
85.856	359/5
85.871	719/10
85.889	72
85.898	72
85.906	721/10
85.918	721/10
85.928	72
85.946	719/10
85.953	717/10
85.956	717/10
85.965	357/5
85.968	143/2
85.986	143/2
86.007	713/10
86.019	713/10
86.034	143/2
86.044	357/5
86.061	143/2
86.079	143/2
86.084	143/2
86.098	357/5
86.112	357/5
86.121	356/5
86.134	709/10
86.15	354/5
86.158	709/10
86.167	71
86.174	354/5
86.18	709/10
86.184	709/10
86.187	71
86.192	356/5
86.199	356/5
86.213	711/10
86.228	709/10
86.237	354/5
86.253	353/5
86.264	354/5
86.274	709/10
86.288	141/2
86.306	70
86.313	697/10
86.326	697/10
86.337	349/5
86.348	697/10
86.351	349/5
86.355	697/10
86.373	347/5
86.382	347/5
86.396	691/10
86.411	69
86.421	69
86.432	691/10
86.436	346/5
86.445	689/10
86.446	346/5
86.456	691/10
86.461	346/5
86.471	691/10
86.477	346/5
86.482	689/10
86.49	344/5
86.507	687/10
86.518	687/10
86.534	343/5
86.546	343/5
86.555	683/10
86.567	681/10
86.572	341/5
86.585	341/5
86.609	683/10
86.616	342/5
86.625	137/2
86.636	137/2
86.649	683/10
86.66	683/10
86.663	342/5
86.676	343/5
86.68	137/2
86.687	342/5
86.707	341/5
86.72	68
86.728	339/5
86.732	679/10
86.75	68
86.764	68
86.772	68
86.781	681/10
86.801	341/5
86.81	341/5
86.818	683/10
86.826	342/5
86.831	341/5
86.844	68
86.853	339/5
86.864	339/5
86.874	68
86.884	681/10
86.895	68
86.913	677/10
86.916	68
86.919	679/10
86.934	679/10
86.935	68
86.953	681/10
86.957	681/10
86.96	683/10
86.967	341/5
86.988	681/10
86.995	68
87.014	677/10
87.033	677/10
87.057	338/5
87.064	677/10
87.069	679/10
87.079	677/10
87.1	679/10
87.117	679/10
87.132	68
87.145	341/5
87.155	683/10
87.165	683/10
87.173	683/10
87.184	137/2
87.195	137/2
87.215	343/5
87.224	687/10
87.228	689/10
87.231	69
87.242	691/10
87.249	346/5
87.265	693/10
87.273	139/2
87.278	697/10
87.299	697/10
87.311	697/10
87.33	699/10
87.343	697/10
87.364	139/2
87.378	348/5
87.398	697/10
87.405	349/5
87.413	348/5
87.437	139/2
87.442	139/2
87.458	139/2
87.475	347/5
87.481	347/5
87.498	693/10
87.52	346/5
87.537	693/10
87.558	346/5
87.572	69
87.579	69
87.585	689/10
87.589	69
87.602	69
87.615	689/10
87.633	69
87.638	69
87.646	691/10
87.656	691/10
87.677	346/5
87.692	69
87.699	69
87.712	346/5
87.722	693/10
87.732	693/10
87.74	346/5
87.745	693/10
87.758	346/5
87.762	346/5
87.769	693/10
87.779	346/5
87.798	69
87.806	691/10
87.815	691/10
87.829	691/10
87.841	691/10
87.854	689/10
87.873	689/10
87.882	691/10
87.89	687/10
87.897	343/5
87.902	687/10
87.909	343/5
87.927	687/10
87.935	137/2
87.948	343/5
87.953	137/2
87.96	343/5
87.971	343/5
87.976	687/10
87.984	687/10
87.991	137/2
88.	342/5
88.013	342/5
88.019	343/5
88.03	137/2
88.035	137/2
88.049	342/5
88.062	683/10
88.066	683/10
88.069	683/10
88.098	341/5
88.107	683/10
88.112	342/5
88.128	683/10
88.149	683/10
88.153	683/10
88.164	683/10
88.173	137/2
88.183	343/5
88.19	344/5
88.199	344/5
88.212	343/5
88.219	687/10
88.224	689/10
88.237	344/5
88.252	343/5
88.268	137/2
88.28	683/10
88.299	683/10
88.308	341/5
88.316	683/10
88.322	681/10
88.328	341/5
88.333	341/5
88.335	681/10
88.341	681/10
88.347	683/10
88.357	683/10
88.362	342/5
88.368	343/5
88.377	687/10
88.383	343/5
88.389	687/10
88.395	687/10
88.402	689/10
88.41	344/5
88.42	689/10
88.422	691/10
88.428	691/10
88.433	689/10
88.446	344/5
88.457	689/10
88.469	69
88.479	346/5
88.486	347/5
88.497	347/5
88.51	693/10
88.512	346/5
88.521	346/5
88.532	693/10
88.539	347/5
88.55	348/5
88.555	697/10
88.561	349/5
88.566	349/5
88.57	70
88.59	70
88.597	699/10
88.618	697/10
88.63	348/5
88.633	697/10
88.65	348/5
88.653	697/10
88.663	697/10
88.682	697/10
88.69	349/5
88.697	70
88.701	699/10
88.709	349/5
88.718	699/10
88.727	699/10
88.745	697/10
88.753	139/2
88.759	348/5
88.764	349/5
88.784	699/10
88.79	349/5
88.797	699/10
88.801	351/5
88.803	351/5
88.811	701/10
88.821	703/10
88.837	351/5
88.845	701/10
88.858	701/10
88.873	351/5
88.887	703/10
88.895	351/5
88.897	352/5
88.904	351/5
88.928	703/10
88.934	352/5
88.938	141/2
88.951	353/5
88.962	352/5
88.977	351/5
88.982	703/10
88.989	351/5
88.992	703/10
88.999	351/5
89.017	701/10
89.033	351/5
89.039	703/10
89.061	351/5
89.07	701/10
89.074	701/10
89.096	701/10
89.102	70
89.113	699/10
89.118	701/10
89.128	701/10
89.136	351/5
89.153	703/10
89.164	703/10
89.169	351/5
89.18	70
89.188	351/5
89.202	703/10
89.205	703/10
89.216	141/2
89.22	353/5
89.233	707/10
89.241	141/2
89.255	141/2
89.272	141/2
89.286	141/2
89.297	352/5
89.304	352/5
89.322	703/10
89.331	701/10
89.347	70
89.363	699/10
89.369	699/10
89.372	701/10
89.38	701/10
89.39	701/10
89.409	351/5
89.417	351/5
89.423	351/5
89.433	352/5
89.446	351/5
89.453	352/5
89.46	352/5
89.468	703/10
89.473	141/2
89.485	141/2
89.504	353/5
89.511	353/5
89.512	354/5
89.517	71
89.526	711/10
89.544	711/10
89.555	711/10
89.559	356/5
89.57	356/5
89.574	713/10
89.578	713/10
89.585	357/5
89.593	357/5
89.595	357/5
89.607	357/5
89.624	357/5
89.63	358/5
89.635	717/10
89.642	359/5
89.655	358/5
89.664	358/5
89.676	358/5
89.681	143/2
89.691	143/2
89.703	143/2
89.714	357/5
89.726	713/10
89.73	357/5
89.741	713/10
89.752	143/2
89.757	717/10
89.764	359/5
89.771	359/5
89.781	717/10
89.794	358/5
89.816	717/10
89.824	358/5
89.836	358/5
89.842	358/5
89.859	358/5
89.869	358/5
89.886	357/5
89.89	357/5
89.897	143/2
89.905	143/2
89.913	143/2
89.926	143/2
89.928	358/5
89.938	717/10
89.959	359/5
89.968	359/5
89.979	359/5
89.987	359/5
89.995	719/10
90.005	72
90.012	723/10
90.025	721/10
90.028	361/5
90.033	723/10
90.041	145/2
90.051	362/5
90.061	363/5
90.071	145/2
90.077	723/10
90.086	145/2
90.094	363/5
90.102	363/5
90.119	363/5
90.124	363/5
90.137	361/5
90.148	361/5
90.166	361/5
90.173	721/10
90.185	361/5
90.192	361/5
90.196	361/5
90.211	361/5
90.223	361/5
90.239	361/5
90.257	361/5
90.267	361/5
90.27	721/10
90.284	361/5
90.292	723/10
90.299	145/2
90.305	363/5
90.31	363/5
90.319	727/10
90.327	729/10
90.339	364/5
90.34	729/10
90.354	364/5
90.358	729/10
90.367	364/5
90.38	145/2
90.397	723/10
90.404	723/10
90.419	72
90.43	719/10
90.434	72
90.442	723/10
90.447	145/2
90.448	727/10
90.464	364/5
90.471	727/10
90.473	729/10
90.491	729/10
90.495	73
90.511	729/10
90.528	364/5
90.529	73
90.543	366/5
90.56	731/10
90.573	731/10
90.584	729/10
90.592	731/10
90.606	727/10
90.607	729/10
90.614	366/5
90.622	366/5
90.637	733/10
90.657	731/10
90.665	366/5
90.68	729/10
90.694	73
90.701	73
90.708	73
90.717	73
90.723	73
90.737	73
90.751	364/5
90.76	145/2
90.772	145/2
90.776	145/2
90.782	363/5
90.788	362/5
90.806	145/2
90.818	723/10
90.826	721/10
90.85	72
90.852	361/5
90.857	719/10
90.864	359/5
90.875	359/5
90.885	359/5
90.889	719/10
90.894	721/10
90.903	361/5
90.912	361/5
90.919	362/5
90.938	723/10
90.946	145/2
90.959	362/5
90.963	145/2
90.977	727/10
90.987	729/10
90.998	364/5
91.015	364/5
91.041	364/5
91.047	364/5
91.055	364/5
91.063	727/10
91.071	363/5
91.081	363/5
91.083	364/5
91.091	727/10
91.1	145/2
91.101	364/5
91.111	362/5
91.115	362/5
91.12	363/5
91.132	363/5
91.142	145/2
91.16	145/2
91.17	723/10
91.172	145/2
91.182	361/5
91.191	723/10
91.203	362/5
91.214	145/2
91.227	727/10
91.236	363/5
91.246	364/5
91.249	727/10
91.256	729/10
91.266	731/10
91.275	73
91.282	366/5
91.292	366/5
91.299	733/10
91.31	731/10
91.316	73
91.33	364/5
91.36	364/5
91.37	364/5
91.377	729/10
91.381	729/10
91.384	729/10
91.4	731/10
91.412	731/10
91.421	366/5
91.435	731/10
91.437	733/10
91.451	733/10
91.466	147/2
91.481	737/10
91.487	367/5
91.498	733/10
91.504	733/10
91.505	147/2
91.519	367/5
91.535	366/5
91.542	731/10
91.551	73
91.563	73
91.577	729/10
91.586	731/10
91.59	73
91.606	727/10
91.613	364/5
91.625	364/5
91.64	364/5
91.645	729/10
91.651	731/10
91.664	731/10
91.672	731/10
91.681	73
91.687	731/10
91.7	733/10
91.709	367/5
91.721	733/10
91.74	367/5
91.741	147/2
91.751	733/10
91.762	731/10
91.769	731/10
91.775	73
91.786	731/10
91.799	73
91.803	731/10
91.809	73
91.82	731/10
91.826	729/10
91.83	731/10
91.842	731/10
91.846	366/5
91.862	733/10
91.868	367/5
91.871	367/5
91.876	733/10
91.882	733/10
91.892	147/2
91.9	733/10
91.912	733/10
91.929	733/10
91.943	73
91.949	731/10
91.955	364/5
91.964	729/10
91.975	364/5
91.986	729/10
91.993	364/5
92.003	364/5
92.01	362/5
92.017	362/5
92.025	723/10
92.031	721/10
92.037	721/10
92.054	721/10
92.059	361/5
92.066	362/5
92.08	361/5
92.085	719/10
92.096	72
92.102	719/10
92.108	721/10
92.113	72
92.117	721/10
92.13	721/10
92.143	361/5
92.148	361/5
92.16	723/10
92.182	361/5
92.191	721/10
92.199	72
92.209	72
92.218	72
92.227	72
92.232	721/10
92.24	721/10
92.252	361/5
92.256	723/10
92.27	723/10
92.275	362/5
92.28	362/5
92.294	362/5
92.299	363/5
92.307	363/5
92.313	145/2
92.318	727/10
92.325	727/10
92.334	729/10
92.34	729/10
92.345	729/10
92.358	731/10
92.361	73
92.366	73
92.379	729/10
92.388	364/5
92.395	729/10
92.4	731/10
92.406	366/5
92.412	147/2
92.417	368/5
92.425	147/2
92.432	367/5
92.44	731/10
92.452	731/10
92.463	366/5
92.469	733/10
92.475	366/5
92.493	731/10
92.504	366/5
92.519	733/10
92.524	147/2
92.535	737/10
92.537	369/5
92.546	739/10
92.557	739/10
92.562	74
92.568	739/10
92.58	369/5
92.587	737/10
92.601	739/10
92.608	74
92.616	739/10
92.629	74
92.646	74
92.652	74
92.666	74
92.671	74
92.672	739/10
92.683	74
92.69	74
92.706	74
92.713	74
92.726	74
92.73	74
92.748	74
92.757	74
92.765	74
92.769	74
92.791	74
92.799	739/10
92.809	74
92.819	74
92.824	74
92.836	74
92.853	74
92.862	74
92.872	74
92.875	739/10
92.879	74
92.882	74
92.896	74
92.907	74
92.915	739/10
92.918	74
92.924	74
92.929	74
92.95	74
92.968	74
92.972	739/10
92.98	74
92.996	74
93.008	74
93.017	74
93.025	74
93.038	74
93.045	74
93.048	739/10
93.05	74
93.06	739/10
93.074	74
93.083	74
93.097	74
93.115	739/10
93.13	74
93.148	74
93.161	74
93.171	74
93.182	74
93.186	74
93.19	74
93.201	74
93.216	74
93.228	739/10
93.234	74
93.246	74
93.251	74
93.259	739/10
93.277	74
93.28	739/10
93.293	74
93.301	74
93.313	74
93.329	74
93.337	74
93.341	739/10
93.35	739/10
93.359	74
93.363	74
93.376	737/10
93.39	737/10
93.395	369/5
93.407	737/10
93.409	369/5
93.422	737/10
93.433	368/5
93.444	367/5
93.455	367/5
93.461	733/10
93.478	366/5
93.491	733/10
93.504	366/5
93.523	73
93.528	366/5
93.533	731/10
93.538	731/10
93.554	73
93.572	727/10
93.584	145/2
93.597	361/5
93.611	723/10
93.629	723/10
93.642	362/5
93.654	362/5
93.665	723/10
93.679	361/5
93.69	361/5
93.704	361/5
93.713	361/5
93.732	721/10
93.736	361/5
93.74	362/5
93.745	145/2
93.757	145/2
93.765	727/10
93.774	364/5
93.775	73
93.782	73
93.787	366/5
93.798	731/10
93.807	729/10
93.817	73
93.824	731/10
93.839	731/10
93.85	731/10
93.86	366/5
93.873	367/5
93.88	367/5
93.885	737/10
93.896	369/5
93.898	369/5
93.917	369/5
93.928	369/5
93.94	74
93.947	739/10
93.969	739/10
93.985	739/10
93.998	737/10
94.003	368/5
94.011	368/5
94.021	369/5
94.025	739/10
94.032	369/5
94.036	369/5
94.057	737/10
94.061	369/5
94.077	737/10
94.092	737/10
94.109	369/5
94.119	369/5
94.13	737/10
94.147	368/5
94.153	368/5
94.169	368/5
94.176	737/10
94.184	368/5
94.198	147/2
94.222	368/5
94.229	367/5
94.236	147/2
94.245	367/5
94.252	733/10
94.265	733/10
94.281	731/10
94.289	73
94.302	73
94.32	73
94.325	731/10
94.336	731/10
94.34	366/5
94.351	733/10
94.365	731/10
94.37	73
94.379	729/10
94.384	729/10
94.387	73
94.398	73
94.405	729/10
94.417	364/5
94.429	727/10
94.444	727/10
94.453	363/5
94.462	723/10
94.47	361/5
94.477	72
94.484	361/5
94.488	362/5
94.497	363/5
94.501	363/5
94.505	729/10
94.509	364/5
94.524	73
94.526	731/10
94.535	366/5
94.544	367/5
94.553	366/5
94.557	733/10
94.564	147/2
94.571	737/10
94.582	737/10
94.613	368/5
94.62	368/5
94.64	737/10
94.651	368/5
94.653	369/5
94.665	369/5
94.675	369/5
94.68	739/10
94.695	74
94.71	74
94.714	739/10
94.721	74
94.724	739/10
94.735	369/5
94.739	739/10
94.759	739/10
94.768	74
94.778	74
94.784	74
94.788	739/10
94.813	74
94.819	74
94.827	74
94.831	739/10
94.845	74
94.852	74
94.86	739/10
94.874	74
94.875	739/10
94.888	737/10
94.899	737/10
94.908	147/2
94.922	367/5
94.926	733/10
94.933	367/5
94.943	367/5
94.95	367/5
94.967	368/5
94.974	737/10
94.978	739/10
94.989	737/10
95.005	368/5
95.019	147/2
95.04	368/5
95.045	147/2
95.049	733/10
95.056	147/2
95.076	737/10
95.085	368/5
95.101	737/10
95.108	369/5
95.12	739/10
95.127	369/5
95.134	739/10
95.149	147/2
95.16	147/2
95.169	733/10
95.173	733/10
95.182	147/2
95.194	367/5
95.207	366/5
95.222	366/5
95.23	733/10
95.234	731/10
95.242	366/5
95.26	367/5
95.266	368/5
95.272	737/10
95.28	74
95.285	74
95.297	74
95.306	74
95.321	74
95.343	74
95.353	74
95.357	74
95.361	739/10
95.373	74
95.379	74
95.382	74
95.392	74
95.396	74
95.405	74
95.408	739/10
95.415	74
95.424	74
95.434	74
95.448	739/10
95.458	369/5
95.475	74
95.486	739/10
95.495	739/10
95.498	737/10
95.502	739/10
95.511	369/5
95.516	739/10
95.522	74
95.535	74
95.537	74
95.547	74
95.553	74
95.57	74
95.579	74
95.589	739/10
95.601	74
95.615	74
95.624	74
95.627	739/10
95.637	739/10
95.653	737/10
95.656	737/10
95.66	739/10
95.67	74
95.682	74
95.694	74
95.704	74
95.71	74
95.713	74
95.722	74
95.727	74
95.735	74
95.751	74
95.755	74
95.758	74
95.763	74
95.773	74
95.78	74
95.787	74
95.8	74
95.815	74
95.821	74
95.828	74
95.835	74
95.848	74
95.874	74
95.881	74
95.898	739/10
95.907	74
95.91	74
95.914	74
95.917	74
95.923	74
95.931	739/10
95.937	739/10
95.942	74
95.954	74
95.956	739/10
95.972	74
95.982	74
95.994	74
96.01	74
96.021	74
96.03	74
96.041	74
96.054	74
96.064	739/10
96.076	74
96.086	74
96.097	739/10
96.106	74
96.114	74
96.114	739/10
96.119	74
96.132	74
96.144	74
96.16	74
96.175	74
96.181	74
96.185	74
96.189	74
96.202	74
96.209	739/10
96.221	74
96.226	74
96.233	739/10
96.243	74
96.255	74
96.263	74
96.277	74
96.284	74
96.291	739/10
96.301	74
96.312	74
96.323	74
96.332	74
96.349	74
96.366	74
96.378	74
96.384	739/10
96.389	74
96.392	74
96.404	74
96.421	74
96.432	74
96.444	74
96.462	74
96.479	74
96.488	74
96.506	74
96.512	74
96.513	739/10
96.521	74
96.526	74
96.538	74
96.542	74
96.566	74
96.571	739/10
96.576	739/10
96.584	74
96.589	739/10
96.597	74
96.602	74
96.614	739/10
96.624	739/10
96.639	74
96.655	739/10
96.661	74
96.669	739/10
96.673	739/10
96.678	74
96.695	74
96.711	739/10
96.726	739/10
96.737	74
96.746	74
96.754	74
96.759	74
96.765	74
96.779	74
96.783	74
96.792	74
96.799	74
96.821	74
96.829	74
96.847	739/10
96.874	74
96.898	74
96.906	74
96.907	74
96.912	739/10
96.92	74
96.925	74
96.933	74
96.943	74
96.953	74
96.963	74
96.967	74
96.972	74
96.982	74
96.985	74
96.992	74
97.004	74
97.011	74
97.023	74
97.032	739/10
97.037	74
97.055	739/10
97.063	739/10
97.067	739/10
97.077	739/10
97.085	74
97.096	74
97.118	739/10
97.128	74
97.141	74
97.152	739/10
97.166	74
97.171	739/10
97.181	74
97.187	739/10
97.192	739/10
97.195	74
97.207	74
97.212	74
97.221	74
97.231	74
97.236	74
97.246	74
97.256	74
97.27	74
97.276	74
97.289	74
97.302	739/10
97.307	739/10
97.316	74
97.323	74
97.33	739/10
97.345	74
97.356	74
97.362	74
97.37	74
97.39	74
97.396	74
97.403	74
97.427	74
97.437	74
97.445	739/10
97.458	74
97.465	739/10
97.482	74
97.49	74
97.509	74
97.512	74
97.532	74
97.55	74
97.56	739/10
97.572	739/10
97.582	74
97.589	74
97.6	74
97.605	74
97.615	74
97.62	739/10
97.639	74
97.649	74
97.66	74
97.676	74
97.686	74
97.695	739/10
97.705	74
97.714	74
97.729	74
97.737	74
97.741	74
97.748	74
97.752	739/10
97.757	74
97.769	74
97.774	74
97.783	74
97.792	74
97.799	74
97.81	739/10
97.813	739/10
97.826	74
97.832	74
97.835	739/10
97.847	739/10
97.862	74
97.883	74
97.896	74
97.904	74
97.92	74
97.923	739/10
97.934	74
97.942	74
97.956	74
97.961	74
97.979	74
97.987	74
97.994	739/10
98.	74
98.016	74
98.026	74
98.048	74
98.053	74
98.057	74
98.064	739/10
98.074	74
98.096	74
98.112	74
98.124	739/10
98.124	74
98.14	74
98.15	74
98.163	74
98.165	739/10
98.18	74
98.187	74
98.204	74
98.217	74
98.217	74
98.226	74
98.234	74
98.236	74
98.251	74
98.267	74
98.271	74
98.284	74
98.297	739/10
98.305	739/10
98.311	739/10
98.322	739/10
98.343	74
98.352	74
98.362	74
98.368	74
98.378	74
98.385	74
98.408	74
98.418	74
98.425	74
98.444	74
98.459	74
98.475	74
98.494	74
98.51	74
98.517	739/10
98.523	74
98.54	74
98.551	739/10
98.576	74
98.579	739/10
98.595	74
98.612	74
98.614	74
98.619	739/10
98.629	74
98.633	739/10
98.638	74
98.642	74
98.658	74
98.677	74
98.681	74
98.691	74
98.704	74
98.725	739/10
98.731	74
98.742	74
98.756	74
98.758	74
98.773	74
98.788	74
98.796	74
98.803	74
98.806	74
98.812	74
98.827	74
98.833	74
98.844	74
98.854	74
98.863	74
98.871	74
98.876	739/10
98.881	74
98.885	74
98.886	74
98.899	739/10
98.902	74
98.909	739/10
98.917	74
98.93	739/10
98.938	74
98.942	74
98.949	739/10
98.96	739/10
98.968	74
98.975	74
98.984	74
98.987	74
99.	74
99.018	74
99.021	739/10
99.038	74
99.042	74
99.05	74
99.058	74
99.068	739/10
99.074	74
99.08	74
99.084	739/10
99.097	74
99.116	74
99.121	74
99.124	74
99.133	74
99.139	739/10
99.15	74
99.157	74
99.173	74
99.183	74
99.192	74
99.201	739/10
99.211	74
99.225	74
99.245	74
99.26	74
99.271	74
99.28	74
99.286	74
99.295	739/10
99.305	739/10
99.31	74
99.317	739/10
99.327	739/10
99.334	74
99.34	74
99.344	74
99.364	74
99.375	74
99.383	739/10
99.397	74
99.411	74
99.421	74
99.425	739/10
99.434	74
99.437	739/10
99.443	74
99.45	74
99.46	74
99.463	74
99.474	74
99.483	739/10
99.493	74
99.51	74
99.52	739/10
99.543	739/10
99.551	74
99.556	74
99.566	74
99.572	74
99.584	739/10
99.592	74
99.602	74
99.608	74
99.621	74
99.63	74
99.639	74
99.649	74
99.652	74
99.664	74
99.677	74
99.687	74
99.698	74
99.703	74
99.713	74
99.724	74
99.728	739/10
99.732	739/10
99.739	74
99.745	74
99.748	739/10
99.76	74
99.767	74
99.774	74
99.789	74
99.794	74
99.808	74
99.81	74
99.83	74
99.835	74
99.839	739/10
99.847	74
99.862	74
99.868	74
99.884	74
99.89	74
99.896	74
99.903	74
99.916	74
99.921	74
99.928	74
99.938	74
99.94	739/10
99.949	74
99.954	74
99.969	74
99.988	739/10

==> Chapter_5/tikz/SamplePath_10_Holding.txt <==
0.09	0
0.289	0
0.478	0
0.812	0
0.952	0
1.076	0
1.12	0
1.148	0
1.184	0
1.301	0
1.317	0
1.431	0
1.582	0
1.704	0
1.81	0
1.858	0
1.939	0
1.977	0
2.122	0
2.172	0
2.259	0
2.406	0
2.543	0
2.633	0
2.94	0
3.018	0
3.32	0
3.468	0
3.636	0
3.738	0
3.821	0
4.05	0
4.176	0
4.395	0
4.516	0
4.597	0
4.727	0
4.759	0
4.791	0
4.889	0
4.92	0
5.093	0
5.191	0
5.394	0
5.691	0
5.783	0
6.05	0
6.401	0
6.783	0
6.973	0
7.168	0
7.215	0
7.275	0
7.339	0
7.466	0
7.615	0
7.792	0
8.087	0
8.185	0
8.426	0
8.478	0
8.787	0
8.881	0
9.164	0
9.243	0
9.394	0
9.567	0
9.757	0
9.882	0
10.025	0
10.212	0
10.262	0
10.362	0
10.438	0
10.543	0
10.65	0
10.836	0
11.053	0
11.151	0
11.189	0
11.243	0
11.364	0
11.522	0
11.633	0
11.74	0
11.915	0
12.032	0
12.059	0
12.233	0
12.383	0
12.428	0
12.52	0
12.606	0
12.691	0
12.748	0
12.791	0
12.951	0
13.06	0
13.173	0
13.358	0
13.379	0
13.463	0
13.506	0
13.627	0
13.705	0
13.834	0
13.955	0
14.001	0
14.046	0
14.187	0
14.306	0
14.414	0
14.444	0
14.642	0
14.75	0
14.843	0
14.934	0
15.044	0
15.086	0
15.215	0
15.304	0
15.434	0
15.476	0
15.621	0
15.766	0
15.814	0
15.953	0
16.131	0
16.345	0
16.474	0
16.66	0
16.892	0
17.005	0
17.126	0
17.236	0
17.35	0
17.48	0
17.709	0
17.742	0
17.766	0
17.814	0
17.883	0
17.976	0
18.067	0
18.119	0
18.209	0
18.399	0
18.559	0
18.661	0
18.765	0
18.922	0
18.934	0
18.981	0
19.039	0
19.063	0
19.113	0
19.189	0
19.311	0
19.419	0
19.515	0
19.618	0
19.738	0
19.824	0
19.931	0
20.095	0
20.116	0
20.271	0
20.364	0
20.559	0
20.678	0
20.75	0
20.996	0
21.057	0
21.211	0
21.277	0
21.29	0
21.361	0
21.461	0
21.697	0
21.78	0
21.797	0
22.037	0
22.214	0
22.361	0
22.487	0
22.548	0
22.639	0
22.791	0
22.877	0
22.945	0
23.124	0
23.182	0
23.442	0
23.652	0
23.765	0
23.811	0
23.923	0
24.034	0
24.06	0
24.11	0
24.28	0
24.436	0
24.484	0
24.56	0
24.7	0
24.826	0
25.089	0
25.225	0
25.26	0
25.378	0
25.475	0
25.6	0
25.742	0
25.826	0
25.954	0
26.07	0
26.123	0
26.246	0
26.383	0
26.446	0
26.681	0
26.794	0
26.82	0
26.852	0
26.886	0
26.958	0
27.138	0
27.179	0
27.224	0
27.367	0
27.476	0
27.521	0
27.637	0
27.72	0
27.783	0
27.896	0
28.214	0
28.395	0
28.502	0
28.607	0
28.676	0
28.741	0
28.775	0
28.811	0
28.98	0
29.198	0
29.504	0
29.549	0
29.626	0
29.672	0
29.767	0
29.795	0
29.839	0
29.972	0
30.052	0
30.232	0
30.301	0
30.419	0
30.469	0
30.704	0
30.859	0
30.941	0
30.986	0
31.167	0
31.271	0
31.393	0
31.477	0
31.574	0
31.653	0
31.73	0
31.768	0
31.808	0
31.864	0
31.911	0
31.97	0
32.021	0
32.126	0
32.198	0
32.437	0
32.46	0
32.675	0
32.81	0
32.849	0
32.925	0
33.001	0
33.166	0
33.206	0
33.343	0
33.395	0
33.522	0
33.572	0
33.618	0
33.643	0
33.678	0
33.755	0
33.938	0
34.087	0
34.163	0
34.228	0
34.367	2
34.432	3
34.549	4
34.621	3
34.702	4
34.761	4
34.777	4
34.873	2
34.914	0
35.061	0
35.152	0
35.236	0
35.288	0
35.389	0
35.45	0
35.463	1
35.654	0
35.723	0
35.797	0
35.919	0
35.998	0
36.128	0
36.223	0
36.293	0
36.347	0
36.459	0
36.512	0
36.551	0
36.582	0
36.596	0
36.691	0
36.717	0
36.802	0
36.848	0
36.967	0
37.084	0
37.193	0
37.376	0
37.548	0
37.627	0
37.745	0
37.816	0
37.946	0
37.988	0
38.182	0
38.289	0
38.373	0
38.414	0
38.508	0
38.656	0
38.748	0
38.866	0
38.885	0
38.961	0
39.027	0
39.216	0
39.333	0
39.442	0
39.551	0
39.75	0
39.776	0
39.881	0
39.943	0
40.042	0
40.076	0
40.238	0
40.334	0
40.537	0
40.595	0
40.618	0
40.679	0
40.737	0
40.762	0
40.828	0
40.883	0
40.993	0
41.048	0
41.108	0
41.273	0
41.429	0
41.524	0
41.6	0
41.624	0
41.714	0
41.776	0
41.923	0
42.013	0
42.056	0
42.129	0
42.208	0
42.345	0
42.529	0
42.58	0
42.691	0
42.728	0
42.866	0
42.913	0
42.973	0
43.023	0
43.069	0
43.097	0
43.246	0
43.32	0
43.405	0
43.455	0
43.552	0
43.673	0
43.725	0
43.861	0
44.045	0
44.132	0
44.238	0
44.291	0
44.329	0
44.45	0
44.49	0
44.632	0
44.705	0
44.759	0
44.783	0
44.832	0
44.893	0
44.954	0
45.053	0
45.172	0
45.278	0
45.383	0
45.417	0
45.523	0
45.631	0
45.725	0
45.75	0
45.871	0
45.98	0
46.029	0
46.215	0
46.493	0
46.549	0
46.575	0
46.738	0
46.768	0
46.972	0
47.068	0
47.145	0
47.339	0
47.511	0
47.671	0
47.698	0
47.898	0
47.943	0
48.047	0
48.124	0
48.246	0
48.345	0
48.386	0
48.563	0
48.596	0
48.616	0
48.71	0
48.786	0
48.903	0
48.952	0
49.057	0
49.072	0
49.16	0
49.298	0
49.368	0
49.549	0
49.667	0
49.703	0
49.807	0
49.974	0
50.045	0
50.199	0
50.217	0
50.312	0
50.365	0
50.428	0
50.535	0
50.689	0
50.774	0
50.884	0
50.993	0
51.061	0
51.125	0
51.218	0
51.322	0
51.47	0
51.529	0
51.574	0
51.627	0
51.711	0
51.84	0
51.921	0
52.003	0
52.067	0
52.136	0
52.216	0
52.332	0
52.481	0
52.501	0
52.635	0
52.698	0
52.929	0
52.968	0
53.043	0
53.188	0
53.363	0
53.379	0
53.42	0
53.603	0
53.774	0
53.901	0
53.944	0
54.065	0
54.185	0
54.253	0
54.4	0
54.466	0
54.561	0
54.603	0
54.655	0
54.729	0
54.789	0
54.887	3
55.006	4
55.154	2
55.27	2
55.373	1
55.63	2
55.766	2
55.845	2
55.873	2
55.901	0
56.017	0
56.18	0
56.24	0
56.3	0
56.413	0
56.479	0
56.513	2
56.563	1
56.599	0
56.681	0
56.732	0
56.829	1
56.892	3
56.919	2
57.008	1
57.07	0
57.118	0
57.25	0
57.31	3
57.393	1
57.578	2
57.661	0
57.812	2
57.922	3
58.038	3
58.126	5
58.199	7
58.283	8
58.376	9
58.444	7
58.483	5
58.531	6
58.642	4
58.711	5
58.761	3
58.809	3
58.931	3
59.007	2
59.107	1
59.313	3
59.373	4
59.491	4
59.575	5
59.674	8
59.734	9
59.847	9
59.901	9
59.964	10
60.054	12
60.163	11
60.234	9
60.318	8
60.415	7
60.474	7
60.532	5
60.6	3
60.644	1
60.726	1
60.86	0
60.899	0
60.974	0
61.036	0
61.161	3
61.3	4
61.349	3
61.423	6
61.536	5
61.609	4
61.668	5
61.795	5
61.88	6
61.974	4
62.05	3
62.24	2
62.343	3
62.475	2
62.518	1
62.625	1
62.669	0
62.881	0
63.074	0
63.141	0
63.276	0
63.356	0
63.397	0
63.462	0
63.569	0
63.641	0
63.729	0
63.838	0
63.91	0
64.008	0
64.112	0
64.174	0
64.336	0
64.411	0
64.455	0
64.567	0
64.699	0
64.854	0
64.946	0
65.058	0
65.195	0
65.318	0
65.357	0
65.475	0
65.544	0
65.619	0
65.686	0
65.779	0
65.874	0
65.95	0
66.05	0
66.084	0
66.204	0
66.241	0
66.447	0
66.528	0
66.704	0
66.726	0
66.798	0
66.905	0
67.045	0
67.28	0
67.401	0
67.566	0
67.593	0
67.664	0
67.779	0
67.882	0
68.119	0
68.148	0
68.279	0
68.417	0
68.568	0
68.688	0
68.816	0
68.896	0
69.02	0
69.158	0
69.187	0
69.253	0
69.306	0
69.374	0
69.432	0
69.504	0
69.604	0
69.656	0
69.708	0
69.753	0
69.925	0
69.949	0
70.07	0
70.153	0
70.367	0
70.51	2
70.712	5
70.822	4
70.864	5
71.117	6
71.288	7
71.326	8
71.392	7
71.46	6
71.593	4
71.656	5
71.757	7
71.844	6
71.863	3
71.935	4
71.974	5
72.074	4
72.125	3
72.245	5
72.376	8
72.511	11
72.521	13
72.633	12
72.725	11
72.837	10
72.905	8
72.959	6
73.021	8
73.158	8
73.335	11
73.365	11
73.409	10
73.478	10
73.619	12
73.763	14
73.795	14
73.88	14
73.899	12
73.981	13
74.125	15
74.256	14
74.359	13
74.488	13
74.597	13
74.694	13
74.727	13
74.826	12
75.049	14
75.194	15
75.273	16
75.443	16
75.54	17
75.604	16
75.666	14
75.765	13
75.861	12
75.927	13
75.995	13
76.049	14
76.112	14
76.251	14
76.305	13
76.386	14
76.528	13
76.62	13
76.901	14
76.984	14
77.158	16
77.202	17
77.318	21
77.421	19
77.615	21
77.708	21
77.741	22
77.935	22
77.997	20
78.091	20
78.242	20
78.283	18
78.381	18
78.43	16
78.551	16
78.589	17
78.722	16
78.785	16
78.883	15
78.963	15
79.098	15
79.218	17
79.283	18
79.388	18
79.433	18
79.573	19
79.636	19
79.77	18
79.819	16
79.896	15
79.993	16
80.003	15
80.034	15
80.069	17
80.161	18
80.202	15
80.245	15
80.262	13
80.284	11
80.393	9
80.46	8
80.56	8
80.717	9
80.784	8
80.86	9
80.968	9
81.152	10
81.192	10
81.299	9
81.454	9
81.601	8
81.631	6
81.704	6
81.786	7
81.873	5
81.91	5
81.965	4
82.088	5
82.146	4
82.258	6
82.311	6
82.392	4
82.48	4
82.557	2
82.658	2
82.861	0
82.929	3
82.955	2
83.052	3
83.089	1
83.194	2
83.283	1
83.326	2
83.395	1
83.488	2
83.593	1
83.714	0
83.853	0
83.909	0
84.02	0
84.075	0
84.196	0
84.336	0
84.405	2
84.452	2
84.532	1
84.731	0
84.841	0
84.882	0
84.984	0
85.088	0
85.148	0
85.173	0
85.287	0
85.396	0
85.604	0
85.651	0
85.885	0
86.051	0
86.178	0
86.247	0
86.34	0
86.396	0
86.446	0
86.508	0
86.545	0
86.586	0
86.655	0
86.811	0
86.826	0
86.937	0
87.027	0
87.123	0
87.218	0
87.314	0
87.402	0
87.448	0
87.525	0
87.599	0
87.695	0
87.732	0
87.838	0
87.914	0
87.926	0
87.93	0
87.973	0
88.064	0
88.238	0
88.318	0
88.426	0
88.48	0
88.614	0
88.754	0
88.844	0
88.884	0
89.027	0
89.194	0
89.26	0
89.314	0
89.362	0
89.411	0
89.64	0
89.685	0
89.769	0
89.864	0
89.933	0
90.003	0
90.058	0
90.121	0
90.188	0
90.371	0
90.461	0
90.505	0
90.693	0
90.764	0
90.84	0
90.904	0
90.956	0
91.072	0
91.224	0
91.337	0
91.382	0
91.524	0
91.652	0
91.775	0
91.847	0
91.97	0
92.005	0
92.072	0
92.121	0
92.26	0
92.414	0
92.559	0
92.762	0
92.836	0
93.029	0
93.109	0
93.164	0
93.26	0
93.392	0
93.495	0
93.554	0
93.685	0
93.802	0
93.853	0
93.994	0
94.302	0
94.402	0
94.489	0
94.545	0
94.572	0
94.604	0
94.679	0
94.862	0
94.903	0
95.031	0
95.052	0
95.144	0
95.303	0
95.458	0
95.488	0
95.561	0
95.647	0
95.769	0
95.795	0
95.909	0
95.957	0
95.997	0
96.215	0
96.352	0
96.511	0
96.593	0
96.693	0
96.748	0
96.82	0
96.888	0
97.015	0
97.242	0
97.365	0
97.507	0
97.71	0
97.806	0
97.872	0
97.946	0
98.031	0
98.083	0
98.213	0
98.266	0
98.388	0
98.475	0
98.553	0
98.71	0
98.762	0
98.881	0
99.022	0
99.074	0
99.203	0
99.248	0
99.422	0
99.563	0
99.657	0
99.783	0
99.896	0
100.018	0

==> Chapter_5/tikz/SamplePath_10_Service.txt <==
0.09	0
0.289	2
0.478	3
0.812	3
0.952	4
1.076	7
1.12	9
1.148	12
1.184	14
1.301	14
1.317	16
1.431	16
1.582	18
1.704	18
1.81	19
1.858	17
1.939	18
1.977	18
2.122	13
2.172	14
2.259	9
2.406	10
2.543	12
2.633	11
2.94	11
3.018	12
3.32	12
3.468	13
3.636	15
3.738	14
3.821	15
4.05	15
4.176	13
4.395	11
4.516	11
4.597	12
4.727	12
4.759	10
4.791	11
4.889	12
4.92	13
5.093	11
5.191	11
5.394	9
5.691	9
5.783	10
6.05	7
6.401	7
6.783	7
6.973	8
7.168	9
7.215	11
7.275	11
7.339	9
7.466	13
7.615	11
7.792	11
8.087	12
8.185	11
8.426	8
8.478	6
8.787	6
8.881	7
9.164	7
9.243	9
9.394	12
9.567	13
9.757	11
9.882	12
10.025	16
10.212	15
10.262	16
10.362	15
10.438	16
10.543	14
10.65	17
10.836	17
11.053	19
11.151	14
11.189	13
11.243	16
11.364	14
11.522	12
11.633	13
11.74	16
11.915	16
12.032	14
12.059	15
12.233	17
12.383	17
12.428	19
12.52	17
12.606	14
12.691	16
12.748	16
12.791	15
12.951	17
13.06	18
13.173	15
13.358	15
13.379	16
13.463	16
13.506	16
13.627	17
13.705	20
13.834	20
13.955	17
14.001	17
14.046	18
14.187	17
14.306	14
14.414	15
14.444	16
14.642	15
14.75	16
14.843	16
14.934	17
15.044	15
15.086	17
15.215	15
15.304	10
15.434	12
15.476	13
15.621	13
15.766	13
15.814	16
15.953	17
16.131	15
16.345	13
16.474	16
16.66	15
16.892	13
17.005	13
17.126	15
17.236	17
17.35	15
17.48	16
17.709	16
17.742	17
17.766	17
17.814	17
17.883	18
17.976	22
18.067	24
18.119	25
18.209	26
18.399	23
18.559	21
18.661	22
18.765	20
18.922	20
18.934	21
18.981	21
19.039	22
19.063	26
19.113	21
19.189	21
19.311	22
19.419	22
19.515	26
19.618	25
19.738	23
19.824	18
19.931	20
20.095	18
20.116	17
20.271	17
20.364	15
20.559	19
20.678	18
20.75	18
20.996	15
21.057	16
21.211	18
21.277	19
21.29	19
21.361	19
21.461	19
21.697	19
21.78	20
21.797	22
22.037	19
22.214	16
22.361	11
22.487	14
22.548	15
22.639	17
22.791	15
22.877	15
22.945	14
23.124	11
23.182	11
23.442	13
23.652	12
23.765	13
23.811	15
23.923	13
24.034	15
24.06	16
24.11	18
24.28	19
24.436	23
24.484	22
24.56	22
24.7	21
24.826	22
25.089	17
25.225	19
25.26	19
25.378	19
25.475	17
25.6	20
25.742	17
25.826	17
25.954	20
26.07	20
26.123	19
26.246	19
26.383	21
26.446	18
26.681	20
26.794	20
26.82	23
26.852	21
26.886	21
26.958	20
27.138	20
27.179	23
27.224	25
27.367	26
27.476	27
27.521	24
27.637	24
27.72	22
27.783	22
27.896	17
28.214	14
28.395	16
28.502	15
28.607	17
28.676	20
28.741	17
28.775	18
28.811	18
28.98	17
29.198	14
29.504	12
29.549	11
29.626	14
29.672	12
29.767	13
29.795	14
29.839	18
29.972	22
30.052	22
30.232	22
30.301	24
30.419	22
30.469	22
30.704	23
30.859	23
30.941	23
30.986	27
31.167	25
31.271	23
31.393	26
31.477	26
31.574	23
31.653	26
31.73	24
31.768	22
31.808	20
31.864	19
31.911	20
31.97	19
32.021	19
32.126	18
32.198	13
32.437	13
32.46	16
32.675	19
32.81	19
32.849	21
32.925	21
33.001	23
33.166	24
33.206	25
33.343	24
33.395	23
33.522	20
33.572	23
33.618	22
33.643	25
33.678	23
33.755	24
33.938	23
34.087	22
34.163	23
34.228	23
34.367	25
34.432	25
34.549	26
34.621	26
34.702	27
34.761	27
34.777	27
34.873	28
34.914	29
35.061	32
35.152	32
35.236	30
35.288	30
35.389	30
35.45	30
35.463	32
35.654	33
35.723	30
35.797	30
35.919	31
35.998	27
36.128	26
36.223	24
36.293	25
36.347	25
36.459	27
36.512	27
36.551	28
36.582	29
36.596	30
36.691	30
36.717	30
36.802	30
36.848	32
36.967	27
37.084	27
37.193	24
37.376	27
37.548	24
37.627	22
37.745	24
37.816	25
37.946	27
37.988	25
38.182	26
38.289	24
38.373	24
38.414	23
38.508	23
38.656	20
38.748	20
38.866	17
38.885	15
38.961	14
39.027	12
39.216	16
39.333	18
39.442	19
39.551	19
39.75	19
39.776	22
39.881	24
39.943	26
40.042	26
40.076	28
40.238	29
40.334	29
40.537	31
40.595	28
40.618	27
40.679	27
40.737	26
40.762	26
40.828	30
40.883	28
40.993	25
41.048	27
41.108	25
41.273	25
41.429	22
41.524	20
41.6	22
41.624	24
41.714	24
41.776	22
41.923	24
42.013	23
42.056	25
42.129	25
42.208	29
42.345	28
42.529	30
42.58	29
42.691	27
42.728	31
42.866	26
42.913	26
42.973	24
43.023	25
43.069	24
43.097	24
43.246	23
43.32	21
43.405	22
43.455	23
43.552	23
43.673	24
43.725	24
43.861	24
44.045	25
44.132	25
44.238	26
44.291	26
44.329	24
44.45	26
44.49	29
44.632	29
44.705	26
44.759	27
44.783	28
44.832	28
44.893	29
44.954	29
45.053	24
45.172	24
45.278	24
45.383	24
45.417	27
45.523	27
45.631	25
45.725	27
45.75	30
45.871	27
45.98	24
46.029	24
46.215	19
46.493	20
46.549	21
46.575	19
46.738	17
46.768	20
46.972	19
47.068	19
47.145	19
47.339	18
47.511	22
47.671	17
47.698	18
47.898	20
47.943	19
48.047	19
48.124	20
48.246	18
48.345	20
48.386	21
48.563	21
48.596	22
48.616	22
48.71	24
48.786	23
48.903	21
48.952	22
49.057	22
49.072	20
49.16	20
49.298	18
49.368	19
49.549	17
49.667	17
49.703	19
49.807	19
49.974	21
50.045	21
50.199	21
50.217	20
50.312	20
50.365	20
50.428	18
50.535	18
50.689	17
50.774	17
50.884	18
50.993	16
51.061	20
51.125	18
51.218	18
51.322	18
51.47	16
51.529	18
51.574	19
51.627	21
51.711	21
51.84	19
51.921	19
52.003	18
52.067	19
52.136	18
52.216	19
52.332	20
52.481	20
52.501	18
52.635	17
52.698	17
52.929	19
52.968	22
53.043	22
53.188	20
53.363	23
53.379	25
53.42	25
53.603	25
53.774	23
53.901	21
53.944	24
54.065	24
54.185	25
54.253	26
54.4	28
54.466	25
54.561	25
54.603	22
54.655	24
54.729	27
54.789	25
54.887	26
55.006	28
55.154	25
55.27	25
55.373	25
55.63	23
55.766	25
55.845	25
55.873	25
55.901	26
56.017	23
56.18	22
56.24	23
56.3	22
56.413	24
56.479	26
56.513	26
56.563	26
56.599	27
56.681	25
56.732	24
56.829	27
56.892	26
56.919	24
57.008	23
57.07	22
57.118	25
57.25	25
57.31	27
57.393	26
57.578	28
57.661	27
57.812	28
57.922	24
58.038	26
58.126	26
58.199	23
58.283	23
58.376	24
58.444	23
58.483	24
58.531	28
58.642	27
58.711	29
58.761	30
58.809	30
58.931	30
59.007	31
59.107	32
59.313	29
59.373	30
59.491	33
59.575	34
59.674	34
59.734	33
59.847	29
59.901	31
59.964	32
60.054	33
60.163	33
60.234	32
60.318	31
60.415	30
60.474	32
60.532	33
60.6	34
60.644	35
60.726	35
60.86	36
60.899	36
60.974	36
61.036	35
61.161	35
61.3	34
61.349	33
61.423	33
61.536	32
61.609	31
61.668	32
61.795	32
61.88	34
61.974	31
62.05	30
62.24	33
62.343	30
62.475	33
62.518	33
62.625	33
62.669	33
62.881	34
63.074	32
63.141	34
63.276	31
63.356	28
63.397	30
63.462	28
63.569	25
63.641	24
63.729	23
63.838	25
63.91	27
64.008	29
64.112	27
64.174	27
64.336	24
64.411	22
64.455	23
64.567	25
64.699	22
64.854	20
64.946	20
65.058	19
65.195	18
65.318	22
65.357	20
65.475	18
65.544	20
65.619	20
65.686	20
65.779	18
65.874	21
65.95	23
66.05	20
66.084	23
66.204	20
66.241	19
66.447	20
66.528	18
66.704	17
66.726	18
66.798	16
66.905	16
67.045	15
67.28	18
67.401	19
67.566	20
67.593	20
67.664	18
67.779	19
67.882	19
68.119	20
68.148	22
68.279	20
68.417	21
68.568	20
68.688	23
68.816	24
68.896	20
69.02	22
69.158	21
69.187	21
69.253	21
69.306	24
69.374	24
69.432	20
69.504	20
69.604	18
69.656	21
69.708	22
69.753	22
69.925	20
69.949	20
70.07	19
70.153	19
70.367	17
70.51	16
70.712	18
70.822	17
70.864	18
71.117	22
71.288	21
71.326	20
71.392	19
71.46	20
71.593	21
71.656	22
71.757	23
71.844	22
71.863	21
71.935	21
71.974	20
72.074	20
72.125	19
72.245	20
72.376	22
72.511	24
72.521	24
72.633	23
72.725	24
72.837	25
72.905	24
72.959	25
73.021	22
73.158	24
73.335	26
73.365	26
73.409	26
73.478	25
73.619	24
73.763	27
73.795	25
73.88	27
73.899	24
73.981	22
74.125	21
74.256	21
74.359	22
74.488	21
74.597	21
74.694	18
74.727	18
74.826	19
75.049	20
75.194	18
75.273	19
75.443	18
75.54	20
75.604	21
75.666	20
75.765	19
75.861	17
75.927	15
75.995	15
76.049	14
76.112	16
76.251	14
76.305	13
76.386	14
76.528	17
76.62	19
76.901	18
76.984	18
77.158	21
77.202	20
77.318	19
77.421	18
77.615	21
77.708	22
77.741	23
77.935	23
77.997	24
78.091	23
78.242	23
78.283	22
78.381	24
78.43	23
78.551	23
78.589	22
78.722	19
78.785	22
78.883	23
78.963	20
79.098	22
79.218	25
79.283	25
79.388	23
79.433	23
79.573	24
79.636	24
79.77	23
79.819	24
79.896	23
79.993	23
80.003	23
80.034	25
80.069	28
80.161	30
80.202	29
80.245	29
80.262	28
80.284	29
80.393	28
80.46	27
80.56	26
80.717	26
80.784	26
80.86	30
80.968	29
81.152	31
81.192	30
81.299	31
81.454	30
81.601	30
81.631	29
81.704	31
81.786	30
81.873	31
81.91	31
81.965	31
82.088	35
82.146	34
82.258	35
82.311	36
82.392	35
82.48	33
82.557	30
82.658	32
82.861	31
82.929	33
82.955	33
83.052	33
83.089	32
83.194	33
83.283	32
83.326	30
83.395	30
83.488	34
83.593	34
83.714	31
83.853	34
83.909	33
84.02	32
84.075	35
84.196	36
84.336	37
84.405	38
84.452	40
84.532	41
84.731	42
84.841	40
84.882	35
84.984	35
85.088	37
85.148	35
85.173	36
85.287	34
85.396	30
85.604	31
85.651	29
85.885	27
86.051	27
86.178	28
86.247	26
86.34	25
86.396	26
86.446	25
86.508	25
86.545	28
86.586	27
86.655	29
86.811	29
86.826	27
86.937	27
87.027	30
87.123	29
87.218	29
87.314	28
87.402	26
87.448	25
87.525	24
87.599	24
87.695	24
87.732	26
87.838	25
87.914	23
87.926	21
87.93	22
87.973	23
88.064	23
88.238	21
88.318	20
88.426	21
88.48	21
88.614	19
88.754	14
88.844	14
88.884	17
89.027	16
89.194	13
89.26	14
89.314	15
89.362	15
89.411	15
89.64	14
89.685	16
89.769	16
89.864	14
89.933	17
90.003	20
90.058	22
90.121	22
90.188	22
90.371	22
90.461	24
90.505	24
90.693	26
90.764	26
90.84	28
90.904	30
90.956	29
91.072	28
91.224	27
91.337	27
91.382	22
91.524	20
91.652	20
91.775	15
91.847	16
91.97	15
92.005	17
92.072	15
92.121	17
92.26	15
92.414	12
92.559	12
92.762	10
92.836	11
93.029	12
93.109	12
93.164	12
93.26	13
93.392	16
93.495	15
93.554	18
93.685	19
93.802	18
93.853	20
93.994	16
94.302	15
94.402	17
94.489	17
94.545	20
94.572	21
94.604	22
94.679	21
94.862	18
94.903	15
95.031	15
95.052	16
95.144	17
95.303	16
95.458	16
95.488	16
95.561	17
95.647	18
95.769	20
95.795	21
95.909	21
95.957	19
95.997	19
96.215	16
96.352	17
96.511	19
96.593	19
96.693	20
96.748	21
96.82	21
96.888	16
97.015	13
97.242	13
97.365	11
97.507	13
97.71	12
97.806	13
97.872	14
97.946	13
98.031	13
98.083	13
98.213	16
98.266	20
98.388	20
98.475	18
98.553	18
98.71	18
98.762	16
98.881	18
99.022	18
99.074	21
99.203	19
99.248	21
99.422	18
99.563	20
99.657	18
99.783	17
99.896	20
100.018	19

==> Chapter_5/tikz/SamplePath_10_Total.txt <==
0.09	0
0.289	2
0.478	4
0.812	6
0.952	6
1.076	9
1.12	11
1.148	14
1.184	16
1.301	17
1.317	19
1.431	21
1.582	23
1.704	24
1.81	25
1.858	22
1.939	23
1.977	25
2.122	23
2.172	24
2.259	21
2.406	22
2.543	23
2.633	23
2.94	23
3.018	25
3.32	24
3.468	26
3.636	28
3.738	28
3.821	28
4.05	28
4.176	28
4.395	26
4.516	27
4.597	29
4.727	30
4.759	30
4.791	32
4.889	33
4.92	34
5.093	32
5.191	31
5.394	30
5.691	31
5.783	33
6.05	30
6.401	31
6.783	30
6.973	31
7.168	33
7.215	35
7.275	36
7.339	36
7.466	37
7.615	35
7.792	36
8.087	37
8.185	38
8.426	35
8.478	33
8.787	33
8.881	34
9.164	34
9.243	36
9.394	39
9.567	37
9.757	37
9.882	38
10.025	40
10.212	39
10.262	40
10.362	40
10.438	42
10.543	42
10.65	44
10.836	44
11.053	44
11.151	42
11.189	42
11.243	45
11.364	45
11.522	43
11.633	43
11.74	45
11.915	46
12.032	43
12.059	45
12.233	47
12.383	48
12.428	49
12.52	47
12.606	46
12.691	47
12.748	46
12.791	45
12.951	47
13.06	48
13.173	46
13.358	45
13.379	47
13.463	47
13.506	46
13.627	47
13.705	49
13.834	50
13.955	47
14.001	48
14.046	49
14.187	49
14.306	47
14.414	49
14.444	50
14.642	49
14.75	50
14.843	52
14.934	54
15.044	52
15.086	54
15.215	54
15.304	52
15.434	52
15.476	53
15.621	51
15.766	53
15.814	55
15.953	57
16.131	55
16.345	55
16.474	57
16.66	57
16.892	58
17.005	56
17.126	58
17.236	58
17.35	56
17.48	57
17.709	59
17.742	59
17.766	60
17.814	61
17.883	62
17.976	64
18.067	65
18.119	65
18.209	66
18.399	64
18.559	64
18.661	66
18.765	66
18.922	66
18.934	67
18.981	68
19.039	69
19.063	71
19.113	70
19.189	70
19.311	72
19.419	73
19.515	74
19.618	73
19.738	73
19.824	73
19.931	74
20.095	73
20.116	72
20.271	73
20.364	70
20.559	72
20.678	71
20.75	70
20.996	67
21.057	68
21.211	69
21.277	70
21.29	71
21.361	70
21.461	70
21.697	69
21.78	70
21.797	72
22.037	70
22.214	67
22.361	65
22.487	67
22.548	67
22.639	69
22.791	68
22.877	68
22.945	69
23.124	68
23.182	68
23.442	69
23.652	67
23.765	68
23.811	68
23.923	66
24.034	66
24.06	67
24.11	67
24.28	68
24.436	69
24.484	70
24.56	71
24.7	68
24.826	70
25.089	68
25.225	68
25.26	68
25.378	68
25.475	68
25.6	70
25.742	69
25.826	70
25.954	71
26.07	72
26.123	73
26.246	73
26.383	73
26.446	69
26.681	70
26.794	69
26.82	71
26.852	70
26.886	70
26.958	69
27.138	69
27.179	71
27.224	73
27.367	73
27.476	75
27.521	72
27.637	72
27.72	72
27.783	72
27.896	70
28.214	68
28.395	67
28.502	66
28.607	66
28.676	68
28.741	66
28.775	67
28.811	68
28.98	67
29.198	66
29.504	66
29.549	66
29.626	68
29.672	69
29.767	69
29.795	71
29.839	73
29.972	74
30.052	74
30.232	74
30.301	74
30.419	74
30.469	74
30.704	76
30.859	76
30.941	75
30.986	77
31.167	76
31.271	76
31.393	79
31.477	79
31.574	77
31.653	79
31.73	78
31.768	77
31.808	76
31.864	76
31.911	77
31.97	78
32.021	80
32.126	79
32.198	77
32.437	76
32.46	78
32.675	79
32.81	79
32.849	79
32.925	79
33.001	80
33.166	78
33.206	79
33.343	78
33.395	76
33.522	75
33.572	77
33.618	77
33.643	80
33.678	79
33.755	81
33.938	81
34.087	79
34.163	81
34.228	82
34.367	83
34.432	83
34.549	83
34.621	83
34.702	82
34.761	83
34.777	83
34.873	82
34.914	82
35.061	83
35.152	83
35.236	82
35.288	82
35.389	81
35.45	81
35.463	83
35.654	82
35.723	82
35.797	82
35.919	81
35.998	77
36.128	75
36.223	75
36.293	77
36.347	78
36.459	79
36.512	79
36.551	80
36.582	82
36.596	82
36.691	83
36.717	82
36.802	81
36.848	83
36.967	80
37.084	80
37.193	78
37.376	80
37.548	77
37.627	77
37.745	77
37.816	78
37.946	80
37.988	79
38.182	77
38.289	77
38.373	77
38.414	77
38.508	77
38.656	74
38.748	73
38.866	70
38.885	70
38.961	69
39.027	68
39.216	70
39.333	70
39.442	69
39.551	69
39.75	68
39.776	71
39.881	72
39.943	72
40.042	73
40.076	75
40.238	76
40.334	76
40.537	76
40.595	75
40.618	72
40.679	71
40.737	71
40.762	71
40.828	72
40.883	73
40.993	71
41.048	71
41.108	69
41.273	68
41.429	64
41.524	62
41.6	61
41.624	62
41.714	62
41.776	60
41.923	62
42.013	62
42.056	63
42.129	63
42.208	65
42.345	64
42.529	64
42.58	64
42.691	63
42.728	65
42.866	62
42.913	62
42.973	62
43.023	64
43.069	65
43.097	65
43.246	63
43.32	63
43.405	64
43.455	64
43.552	64
43.673	64
43.725	66
43.861	67
44.045	66
44.132	67
44.238	68
44.291	69
44.329	67
44.45	68
44.49	70
44.632	70
44.705	67
44.759	68
44.783	68
44.832	69
44.893	70
44.954	72
45.053	69
45.172	69
45.278	68
45.383	69
45.417	72
45.523	71
45.631	68
45.725	69
45.75	71
45.871	69
45.98	68
46.029	68
46.215	65
46.493	67
46.549	68
46.575	68
46.738	67
46.768	68
46.972	68
47.068	68
47.145	67
47.339	67
47.511	68
47.671	65
47.698	66
47.898	66
47.943	65
48.047	66
48.124	68
48.246	67
48.345	67
48.386	69
48.563	70
48.596	70
48.616	71
48.71	72
48.786	72
48.903	71
48.952	73
49.057	73
49.072	72
49.16	71
49.298	71
49.368	72
49.549	72
49.667	73
49.703	74
49.807	75
49.974	75
50.045	76
50.199	77
50.217	74
50.312	75
50.365	75
50.428	73
50.535	74
50.689	74
50.774	73
50.884	73
50.993	72
51.061	74
51.125	72
51.218	72
51.322	72
51.47	72
51.529	73
51.574	74
51.627	76
51.711	75
51.84	76
51.921	76
52.003	74
52.067	74
52.136	72
52.216	74
52.332	73
52.481	72
52.501	72
52.635	70
52.698	70
52.929	72
52.968	74
53.043	74
53.188	73
53.363	74
53.379	76
53.42	77
53.603	76
53.774	75
53.901	74
53.944	77
54.065	78
54.185	77
54.253	78
54.4	80
54.466	78
54.561	79
54.603	77
54.655	79
54.729	82
54.789	82
54.887	83
55.901	83
56.017	80
56.18	79
56.24	81
56.3	81
56.413	83
56.479	83
56.513	82
56.563	82
56.599	83
56.681	83
56.732	82
56.829	83
56.892	83
56.919	82
57.008	83
57.07	82
57.118	82
57.25	83
57.31	83
62.518	83
62.625	83
62.669	82
62.881	82
63.074	81
63.141	82
63.276	81
63.356	79
63.397	80
63.462	80
63.569	77
63.641	76
63.729	77
63.838	78
63.91	79
64.008	80
64.112	77
64.174	78
64.336	75
64.411	75
64.455	76
64.567	77
64.699	77
64.854	77
64.946	78
65.058	78
65.195	76
65.318	77
65.357	76
65.475	76
65.544	76
65.619	77
65.686	78
65.779	78
65.874	79
65.95	81
66.05	78
66.084	80
66.204	79
66.241	80
66.447	79
66.528	78
66.704	75
66.726	75
66.798	74
66.905	74
67.045	74
67.28	73
67.401	74
67.566	75
67.593	76
67.664	75
67.779	76
67.882	75
68.119	76
68.148	78
68.279	78
68.417	78
68.568	78
68.688	80
68.816	80
68.896	78
69.02	79
69.158	77
69.187	76
69.253	76
69.306	79
69.374	80
69.432	77
69.504	79
69.604	78
69.656	80
69.708	82
69.753	83
69.925	82
69.949	83
70.07	83
70.153	83
70.367	82
70.51	83
70.712	83
70.822	83
70.864	83
71.117	83
71.288	83
71.326	83
71.392	83
71.46	83
71.593	83
71.656	83
71.757	83
71.844	83
71.863	82
71.935	83
71.974	83
72.074	82
72.125	83
72.245	83
72.376	83
72.511	83
72.521	83
72.633	83
72.725	83
72.837	83
72.905	83
72.959	83
73.021	83
73.158	83
73.335	83
73.365	83
73.409	83
73.478	82
73.619	83
73.763	83
73.795	83
73.88	83
73.899	82
73.981	83
74.125	83
74.256	82
74.359	83
74.488	83
74.597	83
74.694	83
74.727	83
74.826	83
75.049	83
75.194	83
75.273	83
75.443	83
75.54	83
75.604	83
75.666	83
75.765	83
75.861	82
75.927	83
75.995	83
76.049	82
76.112	83
76.251	83
76.305	83
76.386	83
76.528	83
76.62	83
76.901	83
76.984	83
77.158	83
77.202	83
77.318	83
77.421	82
77.615	83
77.708	83
77.741	82
77.935	82
77.997	82
78.091	83
78.242	83
78.283	83
78.381	83
78.43	82
78.551	83
78.589	82
78.722	82
78.785	83
78.883	83
78.963	83
79.098	83
79.218	83
79.283	83
79.388	83
79.433	83
79.573	83
79.636	82
79.77	83
79.819	83
79.896	83
79.993	83
80.003	82
80.034	83
80.069	83
80.161	83
80.202	82
80.245	83
80.262	82
80.284	83
80.393	83
80.46	83
80.56	83
80.717	83
80.784	82
80.86	83
80.968	82
81.152	83
81.192	82
81.299	83
81.454	83
81.601	82
81.631	82
81.704	83
81.786	82
81.873	83
81.91	83
81.965	82
82.088	83
82.146	83
82.258	83
82.311	83
82.392	83
82.48	83
82.557	82
82.658	83
82.861	83
82.929	83
82.955	83
83.052	83
83.089	83
83.194	83
83.283	83
83.326	83
83.395	83
83.488	83
83.593	83
83.714	81
83.853	82
83.909	80
84.02	79
84.075	81
84.196	83
84.336	83
84.405	83
84.452	82
84.532	82
84.731	82
84.841	81
84.882	78
84.984	77
85.088	78
85.148	77
85.173	79
85.287	77
85.396	74
85.604	73
85.651	72
85.885	72
86.051	73
86.178	74
86.247	71
86.34	69
86.396	70
86.446	71
86.508	72
86.545	74
86.586	74
86.655	76
86.811	76
86.826	76
86.937	75
87.027	75
87.123	72
87.218	72
87.314	72
87.402	70
87.448	70
87.525	70
87.599	69
87.695	69
87.732	70
87.838	67
87.914	68
87.926	68
87.93	70
87.973	70
88.064	71
88.238	71
88.318	71
88.426	70
88.48	69
88.614	69
88.754	68
88.844	69
88.884	71
89.027	69
89.194	68
89.26	70
89.314	71
89.362	70
89.411	69
89.64	68
89.685	69
89.769	70
89.864	68
89.933	70
90.003	72
90.058	72
90.121	71
90.188	72
90.371	72
90.461	73
90.505	74
90.693	75
90.764	76
90.84	77
90.904	77
90.956	76
91.072	76
91.224	75
91.337	77
91.382	74
91.524	73
91.652	74
91.775	70
91.847	70
91.97	70
92.005	71
92.072	69
92.121	71
92.26	70
92.414	66
92.559	66
92.762	65
92.836	66
93.029	67
93.109	67
93.164	67
93.26	68
93.392	69
93.495	68
93.554	70
93.685	68
93.802	68
93.853	69
93.994	67
94.302	67
94.402	68
94.489	68
94.545	70
94.572	69
94.604	71
94.679	69
94.862	68
94.903	65
95.031	64
95.052	66
95.144	67
95.303	65
95.458	66
95.488	66
95.561	67
95.647	69
95.769	69
95.795	70
95.909	70
95.957	69
95.997	70
96.215	66
96.352	65
96.511	66
96.593	65
96.693	66
96.748	65
96.82	65
96.888	64
97.015	61
97.242	60
97.365	59
97.507	61
97.71	61
97.806	62
97.872	62
97.946	62
98.031	63
98.083	63
98.213	64
98.266	66
98.388	66
98.475	66
98.553	65
98.71	65
98.762	64
98.881	65
99.022	64
99.074	66
99.203	65
99.248	67
99.422	65
99.563	67
99.657	67
99.783	68
99.896	70
100.018	68

==> Chapter_5/tikz/SamplePath_2_Holding.txt <==
0.107	0
0.107	0
0.107	0
0.107	0
0.652	0
0.652	0
0.924	0
0.924	0
0.924	0
0.924	0
1.718	0
1.718	0
1.718	0
1.718	0
1.958	0
1.958	0
1.958	0
1.958	0
2.557	0
2.557	0
3.661	0
3.661	0
4.206	0
4.206	0
4.206	0
4.206	0
4.25	0
4.25	0
4.261	0
4.261	0
4.261	0
4.261	0
4.863	0
4.863	0
4.863	0
4.863	0
4.944	0
4.944	0
4.944	0
4.944	0
5.173	0
5.173	0
5.734	0
5.734	0
6.009	0
6.009	0
6.297	0
6.297	0
6.371	0
6.371	0
6.371	0
6.371	0
6.404	0
6.404	0
6.624	0
6.624	0
6.624	0
6.624	0
6.751	0
6.751	0
6.751	0
6.751	0
6.768	0
6.768	0
7.01	0
7.01	0
7.487	0
7.487	0
7.487	0
7.487	0
7.905	0
7.905	0
7.905	0
7.905	0
8.016	0
8.016	0
8.016	0
8.016	0
8.044	0
8.044	0
8.044	0
8.044	0
8.205	0
8.205	0
8.275	0
8.275	0
8.275	0
8.275	0
8.756	0
8.756	0
8.811	0
8.811	0
8.96	0
8.96	0
9.183	0
9.183	0
9.183	0
9.183	0
9.3	0
9.3	0
9.3	0
9.3	0
9.304	0
9.304	0
9.304	0
9.304	0
9.38	0
9.38	0
9.38	0
9.38	0
9.422	0
9.422	0
9.422	0
9.422	0
9.47	0
9.47	0
9.539	0
9.539	0
9.652	0
9.652	0
9.734	0
9.734	0
9.734	0
9.734	0
10.169	0
10.169	0
10.182	0
10.182	0
10.182	0
10.182	0
10.214	0
10.214	0
10.27	0
10.27	0
10.486	0
10.486	0
10.486	0
10.486	0
10.57	0
10.57	0
10.583	0
10.583	0
10.617	0
10.617	0
10.622	0
10.622	0
10.699	0
10.699	0
10.863	0
10.863	0
10.868	0
10.868	0
10.946	0
10.946	0
10.946	0
10.946	0
10.949	0
10.949	0
11.023	0
11.023	0
11.294	0
11.294	0
11.294	0
11.294	0
11.384	0
11.384	0
11.521	0
11.521	0
11.735	0
11.735	0
11.935	0
11.935	0
11.935	0
11.935	0
12.041	0
12.041	0
12.069	0
12.069	0
12.069	0
12.069	0
12.131	0
12.131	0
12.131	0
12.131	0
12.225	0
12.225	0
12.234	0
12.234	0
12.348	0
12.348	0
12.348	0
12.348	0
12.355	0
12.355	0
12.355	0
12.355	0
12.384	0
12.384	0
12.384	0
12.384	0
12.402	0
12.402	0
12.402	0
12.402	0
12.442	0
12.442	0
12.559	0
12.559	0
12.724	0
12.724	0
12.812	0
12.812	0
12.839	0
12.839	0
12.839	0
12.839	0
12.98	0
12.98	0
12.986	0
12.986	0
12.986	0
12.986	0
13.001	0
13.001	0
13.235	0
13.235	0
13.253	0
13.253	0
13.356	0
13.356	0
13.376	0
13.376	0
13.564	0
13.564	0
13.564	0
13.564	0
13.67	0
13.67	0
13.67	0
13.67	0
13.71	0
13.71	0
13.734	0
13.734	0
13.734	0
13.734	0
13.96	0
13.96	0
14.191	0
14.191	0
14.219	0
14.219	0
14.551	0
14.551	0
14.664	0
14.664	0
14.673	0
14.673	0
14.791	0
14.791	0
14.836	0
14.836	0
15.006	0
15.006	0
15.006	0
15.006	0
15.054	0
15.054	0
15.054	0
15.054	0
15.244	0
15.244	0
15.431	0
15.431	0
15.431	0
15.431	0
15.677	0
15.677	0
16.284	0
16.284	0
16.908	0
16.908	0
17.001	0
17.001	0
17.001	0
17.001	0
17.26	0
17.26	0
17.39	0
17.39	0
17.463	0
17.463	0
17.463	0
17.463	0
17.552	0
17.552	0
17.583	0
17.583	0
17.84	0
17.84	0
18.522	0
18.522	0
18.522	0
18.522	0
18.572	0
18.572	0
18.572	0
18.572	0
18.679	0
18.679	0
18.748	0
18.748	0
18.748	0
18.748	0
18.86	0
18.86	0
18.917	0
18.917	0
18.917	0
18.917	0
19.128	0
19.128	0
19.261	0
19.261	0
19.266	0
19.266	0
19.275	0
19.275	0
19.361	0
19.361	0
19.46	0
19.46	0
19.466	0
19.466	0
19.543	0
19.543	0
19.59	0
19.59	0
19.595	0
19.595	0
19.826	0
19.826	0
19.868	0
19.868	0
19.929	0
19.929	0
20.073	0
20.073	0
20.647	0
20.647	0
20.647	0
20.647	0
20.823	0
20.823	0
20.906	0
20.906	0
20.94	0
20.94	0
20.94	0
20.94	0
21.041	0
21.041	0
21.152	0
21.152	0
21.48	0
21.48	0
21.48	0
21.48	0
21.625	0
21.625	0
21.627	0
21.627	0
21.627	0
21.627	0
21.673	0
21.673	0
21.673	0
21.673	0
21.691	0
21.691	0
21.749	0
21.749	0
21.749	0
21.749	0
22.037	0
22.037	0
22.037	0
22.037	0
22.08	0
22.08	0
22.123	0
22.123	0
22.329	0
22.329	0
22.532	0
22.532	0
22.532	0
22.532	0
22.556	0
22.556	0
22.943	0
22.943	0
23.026	0
23.026	0
23.155	0
23.155	0
23.303	0
23.303	0
23.303	0
23.303	0
23.317	0
23.317	0
23.596	0
23.596	0
23.596	0
23.596	0
24.05	0
24.05	0
24.108	0
24.108	0
24.456	0
24.456	0
24.485	0
24.485	0
24.485	0
24.485	0
24.641	0
24.641	0
24.641	0
24.641	0
24.885	0
24.885	0
24.925	0
24.925	0
25.002	0
25.002	0
25.002	0
25.002	0
25.111	0
25.111	0
25.181	0
25.181	0
25.241	0
25.241	0
25.484	0
25.484	0
25.552	0
25.552	0
25.8	0
25.8	0
25.969	0
25.969	0
25.969	0
25.969	0
26.048	0
26.048	0
26.084	0
26.084	0
26.552	0
26.552	0
26.552	0
26.552	0
26.635	0
26.635	0
26.744	0
26.744	0
26.84	0
26.84	0
26.936	0
26.936	0
27.071	0
27.071	0
27.576	0
27.576	0
27.589	0
27.589	0
27.715	0
27.715	0
27.831	0
27.831	0
27.916	0
27.916	0
27.976	0
27.976	0
27.976	0
27.976	0
28.023	0
28.023	0
28.024	0
28.024	0
28.104	0
28.104	0
28.122	0
28.122	0
28.122	0
28.122	0
28.416	0
28.416	0
28.439	0
28.439	0
28.456	0
28.456	0
28.519	0
28.519	0
28.788	0
28.788	0
28.912	0
28.912	0
28.912	0
28.912	0
28.992	0
28.992	0
29.032	0
29.032	0
29.08	0
29.08	0
29.197	0
29.197	0
29.197	0
29.197	0
29.303	0
29.303	0
29.556	0
29.556	0
29.562	0
29.562	0
29.762	0
29.762	0
29.928	0
29.928	0
29.955	0
29.955	0
29.991	0
29.991	0
30.037	0
30.037	0
30.377	0
30.377	0
30.377	0
30.377	0
30.639	0
30.639	0
30.776	0
30.776	0
30.776	0
30.776	0
30.907	0
30.907	0
31.005	0
31.005	0
31.005	0
31.005	0
31.117	0
31.117	0
31.162	0
31.162	0
31.271	0
31.271	0
31.407	0
31.407	0
31.654	0
31.654	0
31.656	0
31.656	0
31.656	0
31.656	0
31.665	0
31.665	0
31.722	0
31.722	0
32.029	0
32.029	0
32.032	0
32.032	0
32.032	0
32.032	0
32.053	0
32.053	0
32.053	0
32.053	0
32.137	0
32.137	0
32.293	0
32.293	0
32.5	0
32.5	0
32.585	0
32.585	0
32.704	0
32.704	0
32.762	0
32.762	0
32.762	0
32.762	0
32.804	0
32.804	0
32.804	0
32.804	0
32.842	0
32.842	0
32.932	0
32.932	0
33.099	0
33.099	0
33.139	0
33.139	0
33.139	0
33.139	0
33.253	0
33.253	0
33.334	0
33.334	0
33.334	0
33.334	0
33.683	0
33.683	0
33.703	0
33.703	0
33.814	0
33.814	0
33.828	0
33.828	0
33.948	0
33.948	0
34.107	0
34.107	0
34.267	0
34.267	0
34.267	0
34.267	0
34.325	0
34.325	0
34.325	0
34.325	0
34.534	0
34.534	0
34.534	0
34.534	0
34.586	0
34.586	0
34.587	0
34.587	0
34.712	0
34.712	0
34.712	0
34.712	0
34.723	0
34.723	0
34.812	0
34.812	0
34.812	0
34.812	0
35.172	0
35.172	0
35.249	0
35.249	0
35.31	0
35.31	0
35.65	0
35.65	0
35.722	0
35.722	0
35.99	0
35.99	0
36.02	0
36.02	0
36.071	0
36.071	0
36.071	0
36.071	0
36.102	0
36.102	0
36.209	0
36.209	0
36.358	0
36.358	0
36.438	0
36.438	0
36.576	0
36.576	0
36.576	0
36.576	0
36.668	0
36.668	0
36.857	0
36.857	0
37.231	0
37.231	0
37.483	0
37.483	0
37.98	0
37.98	0
37.998	0
37.998	0
38.161	0
38.161	0
38.565	0
38.565	0
38.745	0
38.745	0
38.745	0
38.745	0
38.754	0
38.754	0
39.314	0
39.314	0
39.458	0
39.458	0
39.458	0
39.458	0
39.502	0
39.502	0
39.81	0
39.81	0
39.81	0
39.81	0
39.855	0
39.855	0
39.855	0
39.855	0
40.15	0
40.15	0
40.396	0
40.396	0
40.396	0
40.396	0
40.415	0
40.415	0
40.415	0
40.415	0
40.565	0
40.565	0
40.695	0
40.695	0
40.846	0
40.846	0
40.847	0
40.847	0
40.949	0
40.949	0
40.949	0
40.949	0
40.987	0
40.987	0
41.215	0
41.215	0
41.289	0
41.289	0
41.404	0
41.404	0
41.455	0
41.455	0
41.726	0
41.726	0
41.884	0
41.884	0
41.982	0
41.982	0
41.982	0
41.982	0
42.019	0
42.019	0
42.049	0
42.049	0
42.082	0
42.082	0
42.371	0
42.371	0
42.447	0
42.447	0
42.467	0
42.467	0
42.585	0
42.585	0
42.585	0
42.585	0
42.693	0
42.693	0
42.805	0
42.805	0
42.957	0
42.957	0
42.957	0
42.957	0
43.093	0
43.093	0
43.374	0
43.374	0
43.396	0
43.396	0
43.409	0
43.409	0
43.851	0
43.851	0
43.908	0
43.908	0
43.971	0
43.971	0
44.153	0
44.153	0
44.219	0
44.219	0
44.32	0
44.32	0
44.32	0
44.32	0
44.329	0
44.329	0
44.329	0
44.329	0
44.343	0
44.343	0
44.394	0
44.394	0
44.459	0
44.459	0
44.478	0
44.478	0
44.523	0
44.523	0
44.523	0
44.523	0
44.573	0
44.573	0
44.609	0
44.609	0
44.815	0
44.815	0
44.879	0
44.879	0
44.977	0
44.977	0
45.146	0
45.146	0
45.264	0
45.264	0
45.37	0
45.37	0
45.438	0
45.438	0
45.482	0
45.482	0
45.555	0
45.555	0
45.555	0
45.555	0
45.598	0
45.598	0
45.932	0
45.932	0
45.932	0
45.932	0
46.014	0
46.014	0
46.288	0
46.288	0
46.416	0
46.416	0
46.478	0
46.478	0
46.478	0
46.478	0
46.554	0
46.554	0
46.676	0
46.676	0
46.676	0
46.676	0
46.899	0
46.899	0
46.899	0
46.899	0
46.992	0
46.992	0
46.999	0
46.999	0
47.451	0
47.451	0
47.451	0
47.451	0
47.666	0
47.666	0
47.666	0
47.666	0
47.673	0
47.673	0
47.682	0
47.682	0
47.962	0
47.962	0
47.962	0
47.962	0
48.01	0
48.01	0
48.185	0
48.185	0
48.185	0
48.185	0
48.396	0
48.396	0
48.486	0
48.486	0
48.486	0
48.486	0
48.486	0
48.486	0
48.694	0
48.694	0
48.73	0
48.73	0
48.92	0
48.92	0
48.986	0
48.986	0
48.986	0
48.986	0
49.108	0
49.108	0
49.108	0
49.108	0
49.281	0
49.281	0
49.353	0
49.353	0
49.353	0
49.353	0
49.768	0
49.768	0
49.768	0
49.768	0
49.94	0
49.94	0
50.102	0
50.102	0
50.102	0
50.102	0
50.129	0
50.129	0
50.136	0
50.136	0
50.136	0
50.136	0
50.305	0
50.305	0
50.305	0
50.305	0
50.31	0
50.31	0
50.345	0
50.345	0
50.37	0
50.37	0
50.504	0
50.504	0
50.792	0
50.792	0
50.8	0
50.8	0
50.8	0
50.8	0
50.806	0
50.806	0
50.85	0
50.85	0
50.85	0
50.85	0
50.877	0
50.877	0
50.979	0
50.979	0
51.018	0
51.018	0
51.116	0
51.116	0
51.33	0
51.33	1
51.415	1
51.415	1
51.428	1
51.428	0
51.428	0
51.428	0
51.564	0
51.564	1
51.566	1
51.566	2
52.052	2
52.052	2
52.183	2
52.183	1
52.183	1
52.183	1
52.238	1
52.238	2
52.383	2
52.383	3
52.592	3
52.592	2
52.592	2
52.592	2
52.628	2
52.628	2
52.718	2
52.718	2
52.957	2
52.957	2
52.983	2
52.983	2
53.197	2
53.197	2
53.32	2
53.32	2
53.474	2
53.474	1
53.474	1
53.474	1
53.489	1
53.489	1
53.522	1
53.522	1
53.631	1
53.631	2
53.766	2
53.766	2
53.832	2
53.832	1
53.832	1
53.832	1
54.067	1
54.067	1
54.091	1
54.091	2
54.144	2
54.144	2
54.304	2
54.304	3
54.394	3
54.394	3
54.579	3
54.579	4
55.048	4
55.048	4
55.171	4
55.171	5
55.274	5
55.274	5
55.282	5
55.282	6
55.305	6
55.305	7
55.359	7
55.359	7
55.38	7
55.38	7
55.441	7
55.441	7
55.783	7
55.783	8
55.804	8
55.804	8
56.108	8
56.108	8
56.218	8
56.218	8
56.368	8
56.368	7
56.368	7
56.368	7
56.582	7
56.582	8
56.732	8
56.732	8
56.805	8
56.805	7
56.805	7
56.805	7
56.945	7
56.945	6
56.945	6
56.945	6
57.358	6
57.358	5
57.358	5
57.358	5
57.592	5
57.592	5
57.663	5
57.663	6
57.702	6
57.702	6
57.782	6
57.782	6
57.91	6
57.91	6
57.973	6
57.973	6
58.126	6
58.126	5
58.126	5
58.126	5
58.592	5
58.592	5
58.887	5
58.887	5
58.928	5
58.928	5
58.998	5
58.998	5
59.413	5
59.413	5
59.631	5
59.631	5
60.055	5
60.055	5
60.239	5
60.239	5
60.293	5
60.293	5
60.393	5
60.393	5
60.754	5
60.754	5
60.813	5
60.813	5
60.84	5
60.84	5
61.24	5
61.24	5
61.284	5
61.284	4
61.284	4
61.284	4
61.375	4
61.375	3
61.375	3
61.375	3
61.384	3
61.384	3
61.544	3
61.544	2
61.544	2
61.544	2
61.583	2
61.583	2
61.61	2
61.61	1
61.61	1
61.61	1
61.72	1
61.72	0
61.72	0
61.72	0
62.056	0
62.056	0
62.098	0
62.098	1
62.113	1
62.113	1
62.201	1
62.201	1
62.259	1
62.259	0
62.259	0
62.259	0
62.275	0
62.275	1
62.367	1
62.367	1
62.429	1
62.429	1
62.461	1
62.461	1
62.494	1
62.494	1
62.568	1
62.568	1
62.649	1
62.649	0
62.649	0
62.649	0
62.655	0
62.655	0
62.661	0
62.661	1
63.017	1
63.017	2
63.073	2
63.073	3
63.703	3
63.703	3
63.72	3
63.72	2
63.72	2
63.72	2
63.771	2
63.771	2
64.13	2
64.13	1
64.13	1
64.13	1
64.555	1
64.555	2
64.606	2
64.606	1
64.606	1
64.606	1
64.715	1
64.715	2
64.956	2
64.956	1
64.956	1
64.956	1
64.986	1
64.986	2
65.086	2
65.086	3
65.318	3
65.318	4
65.382	4
65.382	3
65.382	3
65.382	3
65.398	3
65.398	3
65.406	3
65.406	4
65.6	4
65.6	4
65.801	4
65.801	3
65.801	3
65.801	3
65.89	3
65.89	2
65.89	2
65.89	2
65.892	2
65.892	2
65.895	2
65.895	1
65.895	1
65.895	1
66.012	1
66.012	1
66.032	1
66.032	0
66.032	0
66.032	0
66.281	0
66.281	0
66.311	0
66.311	0
66.43	0
66.43	0
66.55	0
66.55	0
66.641	0
66.641	0
66.702	0
66.702	0
66.852	0
66.852	0
66.919	0
66.919	0
66.957	0
66.957	0
66.971	0
66.971	0
66.971	0
66.971	0
67.057	0
67.057	0
67.37	0
67.37	0
67.54	0
67.54	0
67.54	0
67.54	0
67.561	0
67.561	0
67.578	0
67.578	0
67.875	0
67.875	0
67.875	0
67.875	0
67.966	0
67.966	0
67.969	0
67.969	0
68.302	0
68.302	0
68.302	0
68.302	0
68.471	0
68.471	0
68.87	0
68.87	0
68.964	0
68.964	0
68.974	0
68.974	0
69.097	0
69.097	0
69.111	0
69.111	0
69.163	0
69.163	0
69.168	0
69.168	0
69.381	0
69.381	0
69.381	0
69.381	0
69.436	0
69.436	0
69.568	0
69.568	0
69.568	0
69.568	0
69.746	0
69.746	0
69.826	0
69.826	0
69.969	0
69.969	0
70.054	0
70.054	0
70.273	0
70.273	0
70.467	0
70.467	0
70.504	0
70.504	0
70.504	0
70.504	0
70.511	0
70.511	0
70.837	0
70.837	0
70.837	0
70.837	0
70.881	0
70.881	0
70.915	0
70.915	0
70.915	0
70.915	0
70.967	0
70.967	0
71.166	0
71.166	0
71.271	0
71.271	0
71.6	0
71.6	0
71.6	0
71.6	0
71.727	0
71.727	0
71.727	0
71.727	0
71.729	0
71.729	0
72.125	0
72.125	0
72.148	0
72.148	0
72.311	0
72.311	0
72.323	0
72.323	0
72.362	0
72.362	0
72.442	0
72.442	0
72.575	0
72.575	0
72.653	0
72.653	0
73.093	0
73.093	0
73.093	0
73.093	0
73.142	0
73.142	0
73.186	0
73.186	0
73.186	0
73.186	0
73.368	0
73.368	0
73.519	0
73.519	0
73.519	0
73.519	0
73.544	0
73.544	0
73.546	0
73.546	0
73.657	0
73.657	0
73.657	0
73.657	0
73.969	0
73.969	0
74.029	0
74.029	0
74.029	0
74.029	0
74.377	0
74.377	0
74.377	0
74.377	0
74.418	0
74.418	0
74.418	0
74.418	0
74.563	0
74.563	0
74.563	0
74.563	0
74.725	0
74.725	0
74.844	0
74.844	0
75.102	0
75.102	0
75.258	0
75.258	0
75.404	0
75.404	0
75.404	0
75.404	0
75.606	0
75.606	0
75.609	0
75.609	0
75.609	0
75.609	0
75.728	0
75.728	0
75.856	0
75.856	0
75.929	0
75.929	0
76.012	0
76.012	0
76.029	0
76.029	0
76.227	0
76.227	0
76.227	0
76.227	0
76.253	0
76.253	0
76.307	0
76.307	0
76.307	0
76.307	0
76.403	0
76.403	0
76.417	0
76.417	0
76.513	0
76.513	0
76.557	0
76.557	0
76.755	0
76.755	0
77.088	0
77.088	0
77.144	0
77.144	0
77.442	0
77.442	0
77.714	0
77.714	0
77.79	0
77.79	0
77.874	0
77.874	0
78.161	0
78.161	0
78.35	0
78.35	0
78.35	0
78.35	0
78.403	0
78.403	0
78.907	0
78.907	0
78.972	0
78.972	0
79.14	0
79.14	0
79.145	0
79.145	0
79.742	0
79.742	0
80.022	0
80.022	0
80.253	0
80.253	0
80.378	0
80.378	0
80.383	0
80.383	0
80.401	0
80.401	0
80.401	0
80.401	0
80.541	0
80.541	0
80.766	0
80.766	0
80.785	0
80.785	0
80.825	0
80.825	0
81.309	0
81.309	0
81.571	0
81.571	0
81.649	0
81.649	0
81.653	0
81.653	0
81.819	0
81.819	0
81.823	0
81.823	0
81.849	0
81.849	0
82.061	0
82.061	0
82.061	0
82.061	0
82.096	0
82.096	0
82.162	0
82.162	0
82.536	0
82.536	0
82.536	0
82.536	0
82.566	0
82.566	0
82.58	0
82.58	0
82.672	0
82.672	0
82.751	0
82.751	0
82.849	0
82.849	0
82.994	0
82.994	0
82.994	0
82.994	0
83.041	0
83.041	0
83.136	0
83.136	0
83.174	0
83.174	0
83.181	0
83.181	0
83.34	0
83.34	0
83.359	0
83.359	0
83.481	0
83.481	0
83.582	0
83.582	0
83.582	0
83.582	0
83.582	0
83.582	0
83.602	0
83.602	0
83.717	0
83.717	0
83.784	0
83.784	0
84.074	0
84.074	0
84.074	0
84.074	0
84.233	0
84.233	0
84.34	0
84.34	0
84.429	0
84.429	0
84.765	0
84.765	0
84.765	0
84.765	0
84.924	0
84.924	0
84.949	0
84.949	0
85.09	0
85.09	0
85.36	0
85.36	0
85.36	0
85.36	0
85.432	0
85.432	0
85.482	0
85.482	0
85.497	0
85.497	0
85.726	0
85.726	0
85.76	0
85.76	0
85.777	0
85.777	0
85.953	0
85.953	0
85.953	0
85.953	0
86.133	0
86.133	0
86.144	0
86.144	0
86.144	0
86.144	0
86.215	0
86.215	0
86.278	0
86.278	0
86.294	0
86.294	0
86.316	0
86.316	0
86.339	0
86.339	0
86.397	0
86.397	0
86.885	0
86.885	0
87.113	0
87.113	0
87.356	0
87.356	0
87.427	0
87.427	0
87.427	0
87.427	0
87.514	0
87.514	0
87.562	0
87.562	0
87.562	0
87.562	0
87.617	0
87.617	0
87.617	0
87.617	0
87.777	0
87.777	0
87.785	0
87.785	0
87.908	0
87.908	0
88.464	0
88.464	0
88.477	0
88.477	0
88.561	0
88.561	0
88.669	0
88.669	0
88.812	0
88.812	0
89.146	0
89.146	0
89.146	0
89.146	0
89.179	0
89.179	0
89.207	0
89.207	0
89.207	0
89.207	0
89.278	0
89.278	0
89.513	0
89.513	0
89.816	0
89.816	0
89.899	0
89.899	0
90.476	0
90.476	0
90.49	0
90.49	0
90.49	0
90.49	0
90.569	0
90.569	0
90.569	0
90.569	0
90.613	0
90.613	0
90.657	0
90.657	0
90.843	0
90.843	0
90.852	0
90.852	0
91.174	0
91.174	0
91.241	0
91.241	0
91.241	0
91.241	0
91.397	0
91.397	0
91.397	0
91.397	0
91.407	0
91.407	0
91.45	0
91.45	0
91.45	0
91.45	0
91.467	0
91.467	0
91.467	0
91.467	0
91.57	0
91.57	0
91.76	0
91.76	0
91.859	0
91.859	0
91.859	0
91.859	0
91.905	0
91.905	0
91.97	0
91.97	0
91.99	0
91.99	0
91.995	0
91.995	0
91.995	0
91.995	0
92.	0
92.	0
92.343	0
92.343	0
92.441	0
92.441	0
92.76	0
92.76	0
92.763	0
92.763	0
92.801	0
92.801	0
92.812	0
92.812	0
92.827	0
92.827	0
92.865	0
92.865	0
92.865	0
92.865	0
92.926	0
92.926	0
92.926	0
92.926	0
93.175	0
93.175	0
93.175	0
93.175	0
93.69	0
93.69	0
93.748	0
93.748	1
93.882	1
93.882	0
93.882	0
93.882	0
93.894	0
93.894	0
93.96	0
93.96	1
93.982	1
93.982	1
93.996	1
93.996	2
94.055	2
94.055	2
94.151	2
94.151	3
94.19	3
94.19	3
94.437	3
94.437	3
94.475	3
94.475	3
94.505	3
94.505	3
94.719	3
94.719	3
94.813	3
94.813	3
94.909	3
94.909	3
94.944	3
94.944	3
94.996	3
94.996	2
94.996	2
94.996	2
95.071	2
95.071	1
95.071	1
95.071	1
95.172	1
95.172	1
95.26	1
95.26	2
95.279	2
95.279	2
95.47	2
95.47	1
95.47	1
95.47	1
95.535	1
95.535	0
95.535	0
95.535	0
95.568	0
95.568	0
95.569	0
95.569	1
95.774	1
95.774	1
95.863	1
95.863	1
95.922	1
95.922	1
96.148	1
96.148	1
96.177	1
96.177	1
96.193	1
96.193	2
96.314	2
96.314	3
96.332	3
96.332	2
96.332	2
96.332	2
96.348	2
96.348	2
96.398	2
96.398	2
96.469	2
96.469	1
96.469	1
96.469	1
96.618	1
96.618	1
96.646	1
96.646	2
96.718	2
96.718	2
97.083	2
97.083	3
97.141	3
97.141	2
97.141	2
97.141	2
97.364	2
97.364	2
97.371	2
97.371	3
97.466	3
97.466	4
97.518	4
97.518	3
97.518	3
97.518	3
97.554	3
97.554	2
97.554	2
97.554	2
97.606	2
97.606	1
97.606	1
97.606	1
97.713	1
97.713	1
97.763	1
97.763	2
97.786	2
97.786	2
97.981	2
97.981	1
97.981	1
97.981	1
98.09	1
98.09	1
98.319	1
98.319	0
98.319	0
98.319	0
98.434	0
98.434	0
98.551	0
98.551	0
98.568	0
98.568	0
98.614	0
98.614	0
98.773	0
98.773	0
98.803	0
98.803	0
98.88	0
98.88	0
98.997	0
98.997	0
99.145	0
99.145	0
99.346	0
99.346	0
99.474	0
99.474	0
99.5	0
99.5	0
99.659	0
99.659	0
99.683	0
99.683	0
99.858	0
99.858	0
99.88	0
99.88	0
100.566	0
100.566	0

==> Chapter_5/tikz/SamplePath_2_Service.txt <==
0.107	0
0.107	0
0.107	0
0.107	1
0.652	1
0.652	0
0.924	0
0.924	0
0.924	0
0.924	1
1.718	1
1.718	1
1.718	1
1.718	2
1.958	2
1.958	2
1.958	2
1.958	3
2.557	3
2.557	2
3.661	2
3.661	1
4.206	1
4.206	1
4.206	1
4.206	2
4.25	2
4.25	1
4.261	1
4.261	1
4.261	1
4.261	2
4.863	2
4.863	2
4.863	2
4.863	3
4.944	3
4.944	3
4.944	3
4.944	4
5.173	4
5.173	3
5.734	3
5.734	2
6.009	2
6.009	1
6.297	1
6.297	0
6.371	0
6.371	0
6.371	0
6.371	1
6.404	1
6.404	0
6.624	0
6.624	0
6.624	0
6.624	1
6.751	1
6.751	1
6.751	1
6.751	2
6.768	2
6.768	1
7.01	1
7.01	0
7.487	0
7.487	0
7.487	0
7.487	1
7.905	1
7.905	1
7.905	1
7.905	2
8.016	2
8.016	2
8.016	2
8.016	3
8.044	3
8.044	3
8.044	3
8.044	4
8.205	4
8.205	3
8.275	3
8.275	3
8.275	3
8.275	4
8.756	4
8.756	3
8.811	3
8.811	2
8.96	2
8.96	3
9.183	3
9.183	3
9.183	3
9.183	4
9.3	4
9.3	4
9.3	4
9.3	5
9.304	5
9.304	5
9.304	5
9.304	6
9.38	6
9.38	6
9.38	6
9.38	7
9.422	7
9.422	7
9.422	7
9.422	8
9.47	8
9.47	7
9.539	7
9.539	6
9.652	6
9.652	5
9.734	5
9.734	5
9.734	5
9.734	6
10.169	6
10.169	5
10.182	5
10.182	5
10.182	5
10.182	6
10.214	6
10.214	7
10.27	7
10.27	6
10.486	6
10.486	6
10.486	6
10.486	7
10.57	7
10.57	6
10.583	6
10.583	7
10.617	7
10.617	6
10.622	6
10.622	5
10.699	5
10.699	4
10.863	4
10.863	5
10.868	5
10.868	6
10.946	6
10.946	6
10.946	6
10.946	7
10.949	7
10.949	6
11.023	6
11.023	5
11.294	5
11.294	5
11.294	5
11.294	6
11.384	6
11.384	7
11.521	7
11.521	6
11.735	6
11.735	5
11.935	5
11.935	5
11.935	5
11.935	6
12.041	6
12.041	7
12.069	7
12.069	7
12.069	7
12.069	8
12.131	8
12.131	8
12.131	8
12.131	9
12.225	9
12.225	8
12.234	8
12.234	9
12.348	9
12.348	9
12.348	9
12.348	10
12.355	10
12.355	10
12.355	10
12.355	11
12.384	11
12.384	11
12.384	11
12.384	12
12.402	12
12.402	12
12.402	12
12.402	13
12.442	13
12.442	12
12.559	12
12.559	11
12.724	11
12.724	10
12.812	10
12.812	9
12.839	9
12.839	9
12.839	9
12.839	10
12.98	10
12.98	9
12.986	9
12.986	9
12.986	9
12.986	10
13.001	10
13.001	11
13.235	11
13.235	10
13.253	10
13.253	9
13.356	9
13.356	8
13.376	8
13.376	9
13.564	9
13.564	9
13.564	9
13.564	10
13.67	10
13.67	10
13.67	10
13.67	11
13.71	11
13.71	10
13.734	10
13.734	10
13.734	10
13.734	11
13.96	11
13.96	10
14.191	10
14.191	9
14.219	9
14.219	8
14.551	8
14.551	7
14.664	7
14.664	6
14.673	6
14.673	5
14.791	5
14.791	4
14.836	4
14.836	3
15.006	3
15.006	2
15.006	2
15.006	1
15.054	1
15.054	1
15.054	1
15.054	2
15.244	2
15.244	1
15.431	1
15.431	1
15.431	1
15.431	2
15.677	2
15.677	1
16.284	1
16.284	2
16.908	2
16.908	3
17.001	3
17.001	3
17.001	3
17.001	4
17.26	4
17.26	3
17.39	3
17.39	4
17.463	4
17.463	4
17.463	4
17.463	5
17.552	5
17.552	4
17.583	4
17.583	3
17.84	3
17.84	4
18.522	4
18.522	4
18.522	4
18.522	5
18.572	5
18.572	5
18.572	5
18.572	6
18.679	6
18.679	5
18.748	5
18.748	5
18.748	5
18.748	6
18.86	6
18.86	5
18.917	5
18.917	5
18.917	5
18.917	6
19.128	6
19.128	5
19.261	5
19.261	4
19.266	4
19.266	5
19.275	5
19.275	6
19.361	6
19.361	5
19.46	5
19.46	4
19.466	4
19.466	5
19.543	5
19.543	6
19.59	6
19.59	5
19.595	5
19.595	4
19.826	4
19.826	3
19.868	3
19.868	4
19.929	4
19.929	3
20.073	3
20.073	2
20.647	2
20.647	2
20.647	2
20.647	3
20.823	3
20.823	4
20.906	4
20.906	3
20.94	3
20.94	3
20.94	3
20.94	4
21.041	4
21.041	3
21.152	3
21.152	2
21.48	2
21.48	2
21.48	2
21.48	3
21.625	3
21.625	2
21.627	2
21.627	2
21.627	2
21.627	3
21.673	3
21.673	3
21.673	3
21.673	4
21.691	4
21.691	3
21.749	3
21.749	3
21.749	3
21.749	4
22.037	4
22.037	4
22.037	4
22.037	5
22.08	5
22.08	4
22.123	4
22.123	3
22.329	3
22.329	2
22.532	2
22.532	2
22.532	2
22.532	3
22.556	3
22.556	2
22.943	2
22.943	3
23.026	3
23.026	2
23.155	2
23.155	3
23.303	3
23.303	3
23.303	3
23.303	4
23.317	4
23.317	3
23.596	3
23.596	3
23.596	3
23.596	4
24.05	4
24.05	3
24.108	3
24.108	4
24.456	4
24.456	5
24.485	5
24.485	5
24.485	5
24.485	6
24.641	6
24.641	6
24.641	6
24.641	7
24.885	7
24.885	8
24.925	8
24.925	7
25.002	7
25.002	7
25.002	7
25.002	8
25.111	8
25.111	7
25.181	7
25.181	6
25.241	6
25.241	5
25.484	5
25.484	6
25.552	6
25.552	7
25.8	7
25.8	6
25.969	6
25.969	6
25.969	6
25.969	7
26.048	7
26.048	8
26.084	8
26.084	7
26.552	7
26.552	7
26.552	7
26.552	8
26.635	8
26.635	7
26.744	7
26.744	8
26.84	8
26.84	7
26.936	7
26.936	6
27.071	6
27.071	5
27.576	5
27.576	4
27.589	4
27.589	5
27.715	5
27.715	4
27.831	4
27.831	3
27.916	3
27.916	2
27.976	2
27.976	2
27.976	2
27.976	3
28.023	3
28.023	2
28.024	2
28.024	1
28.104	1
28.104	2
28.122	2
28.122	2
28.122	2
28.122	3
28.416	3
28.416	2
28.439	2
28.439	3
28.456	3
28.456	4
28.519	4
28.519	5
28.788	5
28.788	4
28.912	4
28.912	4
28.912	4
28.912	5
28.992	5
28.992	4
29.032	4
29.032	5
29.08	5
29.08	4
29.197	4
29.197	4
29.197	4
29.197	5
29.303	5
29.303	6
29.556	6
29.556	5
29.562	5
29.562	4
29.762	4
29.762	5
29.928	5
29.928	4
29.955	4
29.955	3
29.991	3
29.991	2
30.037	2
30.037	1
30.377	1
30.377	1
30.377	1
30.377	2
30.639	2
30.639	1
30.776	1
30.776	1
30.776	1
30.776	2
30.907	2
30.907	1
31.005	1
31.005	1
31.005	1
31.005	2
31.117	2
31.117	3
31.162	3
31.162	2
31.271	2
31.271	3
31.407	3
31.407	4
31.654	4
31.654	3
31.656	3
31.656	3
31.656	3
31.656	4
31.665	4
31.665	3
31.722	3
31.722	2
32.029	2
32.029	3
32.032	3
32.032	3
32.032	3
32.032	4
32.053	4
32.053	4
32.053	4
32.053	5
32.137	5
32.137	4
32.293	4
32.293	3
32.5	3
32.5	2
32.585	2
32.585	1
32.704	1
32.704	2
32.762	2
32.762	2
32.762	2
32.762	3
32.804	3
32.804	3
32.804	3
32.804	4
32.842	4
32.842	3
32.932	3
32.932	2
33.099	2
33.099	1
33.139	1
33.139	1
33.139	1
33.139	2
33.253	2
33.253	3
33.334	3
33.334	3
33.334	3
33.334	4
33.683	4
33.683	5
33.703	5
33.703	4
33.814	4
33.814	3
33.828	3
33.828	4
33.948	4
33.948	3
34.107	3
34.107	4
34.267	4
34.267	4
34.267	4
34.267	5
34.325	5
34.325	5
34.325	5
34.325	6
34.534	6
34.534	6
34.534	6
34.534	7
34.586	7
34.586	8
34.587	8
34.587	7
34.712	7
34.712	7
34.712	7
34.712	8
34.723	8
34.723	7
34.812	7
34.812	7
34.812	7
34.812	8
35.172	8
35.172	7
35.249	7
35.249	8
35.31	8
35.31	7
35.65	7
35.65	6
35.722	6
35.722	7
35.99	7
35.99	6
36.02	6
36.02	7
36.071	7
36.071	7
36.071	7
36.071	8
36.102	8
36.102	7
36.209	7
36.209	6
36.358	6
36.358	7
36.438	7
36.438	6
36.576	6
36.576	6
36.576	6
36.576	7
36.668	7
36.668	6
36.857	6
36.857	5
37.231	5
37.231	4
37.483	4
37.483	5
37.98	5
37.98	6
37.998	6
37.998	7
38.161	7
38.161	8
38.565	8
38.565	7
38.745	7
38.745	7
38.745	7
38.745	8
38.754	8
38.754	7
39.314	7
39.314	6
39.458	6
39.458	6
39.458	6
39.458	7
39.502	7
39.502	8
39.81	8
39.81	8
39.81	8
39.81	9
39.855	9
39.855	9
39.855	9
39.855	10
40.15	10
40.15	9
40.396	9
40.396	9
40.396	9
40.396	10
40.415	10
40.415	10
40.415	10
40.415	11
40.565	11
40.565	10
40.695	10
40.695	9
40.846	9
40.846	8
40.847	8
40.847	7
40.949	7
40.949	7
40.949	7
40.949	8
40.987	8
40.987	7
41.215	7
41.215	6
41.289	6
41.289	5
41.404	5
41.404	4
41.455	4
41.455	5
41.726	5
41.726	4
41.884	4
41.884	3
41.982	3
41.982	3
41.982	3
41.982	4
42.019	4
42.019	3
42.049	3
42.049	2
42.082	2
42.082	3
42.371	3
42.371	2
42.447	2
42.447	3
42.467	3
42.467	2
42.585	2
42.585	2
42.585	2
42.585	3
42.693	3
42.693	2
42.805	2
42.805	1
42.957	1
42.957	1
42.957	1
42.957	2
43.093	2
43.093	3
43.374	3
43.374	4
43.396	4
43.396	5
43.409	5
43.409	6
43.851	6
43.851	5
43.908	5
43.908	6
43.971	6
43.971	5
44.153	5
44.153	4
44.219	4
44.219	5
44.32	5
44.32	5
44.32	5
44.32	6
44.329	6
44.329	6
44.329	6
44.329	7
44.343	7
44.343	6
44.394	6
44.394	5
44.459	5
44.459	4
44.478	4
44.478	3
44.523	3
44.523	3
44.523	3
44.523	4
44.573	4
44.573	5
44.609	5
44.609	6
44.815	6
44.815	5
44.879	5
44.879	6
44.977	6
44.977	5
45.146	5
45.146	6
45.264	6
45.264	5
45.37	5
45.37	4
45.438	4
45.438	3
45.482	3
45.482	2
45.555	2
45.555	2
45.555	2
45.555	3
45.598	3
45.598	2
45.932	2
45.932	2
45.932	2
45.932	3
46.014	3
46.014	2
46.288	2
46.288	1
46.416	1
46.416	2
46.478	2
46.478	2
46.478	2
46.478	3
46.554	3
46.554	2
46.676	2
46.676	2
46.676	2
46.676	3
46.899	3
46.899	3
46.899	3
46.899	4
46.992	4
46.992	3
46.999	3
46.999	2
47.451	2
47.451	2
47.451	2
47.451	3
47.666	3
47.666	3
47.666	3
47.666	4
47.673	4
47.673	3
47.682	3
47.682	4
47.962	4
47.962	4
47.962	4
47.962	5
48.01	5
48.01	4
48.185	4
48.185	4
48.185	4
48.185	5
48.396	5
48.396	4
48.486	4
48.486	3
48.486	3
48.486	3
48.486	3
48.486	4
48.694	4
48.694	3
48.73	3
48.73	4
48.92	4
48.92	3
48.986	3
48.986	3
48.986	3
48.986	4
49.108	4
49.108	4
49.108	4
49.108	5
49.281	5
49.281	4
49.353	4
49.353	4
49.353	4
49.353	5
49.768	5
49.768	5
49.768	5
49.768	6
49.94	6
49.94	5
50.102	5
50.102	5
50.102	5
50.102	6
50.129	6
50.129	5
50.136	5
50.136	5
50.136	5
50.136	6
50.305	6
50.305	6
50.305	6
50.305	7
50.31	7
50.31	6
50.345	6
50.345	7
50.37	7
50.37	6
50.504	6
50.504	5
50.792	5
50.792	4
50.8	4
50.8	4
50.8	4
50.8	5
50.806	5
50.806	4
50.85	4
50.85	4
50.85	4
50.85	5
50.877	5
50.877	6
50.979	6
50.979	7
51.018	7
51.018	8
51.116	8
51.116	7
51.33	7
51.33	7
51.415	7
51.415	6
51.428	6
51.428	5
51.428	5
51.428	6
51.564	6
51.564	6
51.566	6
51.566	6
52.052	6
52.052	5
52.183	5
52.183	4
52.183	4
52.183	5
52.238	5
52.238	5
52.383	5
52.383	5
52.592	5
52.592	4
52.592	4
52.592	5
52.628	5
52.628	6
52.718	6
52.718	5
52.957	5
52.957	4
52.983	4
52.983	5
53.197	5
53.197	6
53.32	6
53.32	7
53.474	7
53.474	6
53.474	6
53.474	7
53.489	7
53.489	8
53.522	8
53.522	7
53.631	7
53.631	7
53.766	7
53.766	6
53.832	6
53.832	5
53.832	5
53.832	6
54.067	6
54.067	5
54.091	5
54.091	5
54.144	5
54.144	6
54.304	6
54.304	6
54.394	6
54.394	5
54.579	5
54.579	5
55.048	5
55.048	6
55.171	6
55.171	6
55.274	6
55.274	7
55.282	7
55.282	7
55.305	7
55.305	7
55.359	7
55.359	8
55.38	8
55.38	7
55.441	7
55.441	6
55.783	6
55.783	6
55.804	6
55.804	5
56.108	5
56.108	6
56.218	6
56.218	7
56.368	7
56.368	6
56.368	6
56.368	7
56.582	7
56.582	7
56.732	7
56.732	8
56.805	8
56.805	7
56.805	7
56.805	8
56.945	8
56.945	7
56.945	7
56.945	8
57.358	8
57.358	7
57.358	7
57.358	8
57.592	8
57.592	7
57.663	7
57.663	7
57.702	7
57.702	6
57.782	6
57.782	7
57.91	7
57.91	6
57.973	6
57.973	7
58.126	7
58.126	6
58.126	6
58.126	7
58.592	7
58.592	6
58.887	6
58.887	5
58.928	5
58.928	6
58.998	6
58.998	7
59.413	7
59.413	8
59.631	8
59.631	9
60.055	9
60.055	10
60.239	10
60.239	11
60.293	11
60.293	10
60.393	10
60.393	9
60.754	9
60.754	8
60.813	8
60.813	7
60.84	7
60.84	8
61.24	8
61.24	9
61.284	9
61.284	8
61.284	8
61.284	9
61.375	9
61.375	8
61.375	8
61.375	9
61.384	9
61.384	10
61.544	10
61.544	9
61.544	9
61.544	10
61.583	10
61.583	9
61.61	9
61.61	8
61.61	8
61.61	9
61.72	9
61.72	8
61.72	8
61.72	9
62.056	9
62.056	8
62.098	8
62.098	8
62.113	8
62.113	7
62.201	7
62.201	8
62.259	8
62.259	7
62.259	7
62.259	8
62.275	8
62.275	8
62.367	8
62.367	9
62.429	9
62.429	10
62.461	10
62.461	9
62.494	9
62.494	8
62.568	8
62.568	9
62.649	9
62.649	8
62.649	8
62.649	9
62.655	9
62.655	8
62.661	8
62.661	8
63.017	8
63.017	8
63.073	8
63.073	8
63.703	8
63.703	7
63.72	7
63.72	6
63.72	6
63.72	7
63.771	7
63.771	6
64.13	6
64.13	5
64.13	5
64.13	6
64.555	6
64.555	6
64.606	6
64.606	5
64.606	5
64.606	6
64.715	6
64.715	6
64.956	6
64.956	5
64.956	5
64.956	6
64.986	6
64.986	6
65.086	6
65.086	6
65.318	6
65.318	6
65.382	6
65.382	5
65.382	5
65.382	6
65.398	6
65.398	7
65.406	7
65.406	7
65.6	7
65.6	8
65.801	8
65.801	7
65.801	7
65.801	8
65.89	8
65.89	7
65.89	7
65.89	8
65.892	8
65.892	7
65.895	7
65.895	6
65.895	6
65.895	7
66.012	7
66.012	8
66.032	8
66.032	7
66.032	7
66.032	8
66.281	8
66.281	7
66.311	7
66.311	6
66.43	6
66.43	7
66.55	7
66.55	6
66.641	6
66.641	7
66.702	7
66.702	6
66.852	6
66.852	7
66.919	7
66.919	8
66.957	8
66.957	7
66.971	7
66.971	7
66.971	7
66.971	8
67.057	8
67.057	7
67.37	7
67.37	6
67.54	6
67.54	6
67.54	6
67.54	7
67.561	7
67.561	6
67.578	6
67.578	5
67.875	5
67.875	5
67.875	5
67.875	6
67.966	6
67.966	7
67.969	7
67.969	8
68.302	8
68.302	8
68.302	8
68.302	9
68.471	9
68.471	10
68.87	10
68.87	11
68.964	11
68.964	10
68.974	10
68.974	9
69.097	9
69.097	8
69.111	8
69.111	7
69.163	7
69.163	6
69.168	6
69.168	5
69.381	5
69.381	5
69.381	5
69.381	6
69.436	6
69.436	5
69.568	5
69.568	4
69.568	4
69.568	5
69.746	5
69.746	4
69.826	4
69.826	5
69.969	5
69.969	4
70.054	4
70.054	3
70.273	3
70.273	2
70.467	2
70.467	1
70.504	1
70.504	1
70.504	1
70.504	2
70.511	2
70.511	3
70.837	3
70.837	3
70.837	3
70.837	4
70.881	4
70.881	3
70.915	3
70.915	3
70.915	3
70.915	4
70.967	4
70.967	3
71.166	3
71.166	4
71.271	4
71.271	5
71.6	5
71.6	5
71.6	5
71.6	6
71.727	6
71.727	6
71.727	6
71.727	7
71.729	7
71.729	8
72.125	8
72.125	9
72.148	9
72.148	10
72.311	10
72.311	9
72.323	9
72.323	8
72.362	8
72.362	7
72.442	7
72.442	6
72.575	6
72.575	7
72.653	7
72.653	6
73.093	6
73.093	6
73.093	6
73.093	7
73.142	7
73.142	6
73.186	6
73.186	6
73.186	6
73.186	7
73.368	7
73.368	6
73.519	6
73.519	6
73.519	6
73.519	7
73.544	7
73.544	6
73.546	6
73.546	5
73.657	5
73.657	5
73.657	5
73.657	6
73.969	6
73.969	5
74.029	5
74.029	5
74.029	5
74.029	6
74.377	6
74.377	6
74.377	6
74.377	7
74.418	7
74.418	7
74.418	7
74.418	8
74.563	8
74.563	8
74.563	8
74.563	9
74.725	9
74.725	8
74.844	8
74.844	7
75.102	7
75.102	6
75.258	6
75.258	5
75.404	5
75.404	5
75.404	5
75.404	6
75.606	6
75.606	5
75.609	5
75.609	5
75.609	5
75.609	6
75.728	6
75.728	7
75.856	7
75.856	6
75.929	6
75.929	5
76.012	5
76.012	6
76.029	6
76.029	5
76.227	5
76.227	5
76.227	5
76.227	6
76.253	6
76.253	5
76.307	5
76.307	5
76.307	5
76.307	6
76.403	6
76.403	7
76.417	7
76.417	6
76.513	6
76.513	5
76.557	5
76.557	4
76.755	4
76.755	3
77.088	3
77.088	4
77.144	4
77.144	5
77.442	5
77.442	6
77.714	6
77.714	5
77.79	5
77.79	4
77.874	4
77.874	3
78.161	3
78.161	2
78.35	2
78.35	2
78.35	2
78.35	3
78.403	3
78.403	2
78.907	2
78.907	3
78.972	3
78.972	2
79.14	2
79.14	3
79.145	3
79.145	4
79.742	4
79.742	3
80.022	3
80.022	2
80.253	2
80.253	1
80.378	1
80.378	2
80.383	2
80.383	1
80.401	1
80.401	1
80.401	1
80.401	2
80.541	2
80.541	3
80.766	3
80.766	2
80.785	2
80.785	3
80.825	3
80.825	2
81.309	2
81.309	3
81.571	3
81.571	4
81.649	4
81.649	5
81.653	5
81.653	6
81.819	6
81.819	7
81.823	7
81.823	8
81.849	8
81.849	7
82.061	7
82.061	7
82.061	7
82.061	8
82.096	8
82.096	7
82.162	7
82.162	6
82.536	6
82.536	6
82.536	6
82.536	7
82.566	7
82.566	6
82.58	6
82.58	7
82.672	7
82.672	8
82.751	8
82.751	7
82.849	7
82.849	6
82.994	6
82.994	6
82.994	6
82.994	7
83.041	7
83.041	8
83.136	8
83.136	7
83.174	7
83.174	6
83.181	6
83.181	5
83.34	5
83.34	4
83.359	4
83.359	3
83.481	3
83.481	4
83.582	4
83.582	4
83.582	4
83.582	5
83.582	5
83.582	6
83.602	6
83.602	5
83.717	5
83.717	4
83.784	4
83.784	3
84.074	3
84.074	3
84.074	3
84.074	4
84.233	4
84.233	3
84.34	3
84.34	2
84.429	2
84.429	3
84.765	3
84.765	3
84.765	3
84.765	4
84.924	4
84.924	3
84.949	3
84.949	2
85.09	2
85.09	1
85.36	1
85.36	1
85.36	1
85.36	2
85.432	2
85.432	3
85.482	3
85.482	4
85.497	4
85.497	3
85.726	3
85.726	4
85.76	4
85.76	3
85.777	3
85.777	2
85.953	2
85.953	2
85.953	2
85.953	3
86.133	3
86.133	4
86.144	4
86.144	4
86.144	4
86.144	5
86.215	5
86.215	4
86.278	4
86.278	3
86.294	3
86.294	4
86.316	4
86.316	3
86.339	3
86.339	2
86.397	2
86.397	1
86.885	1
86.885	0
87.113	0
87.113	1
87.356	1
87.356	2
87.427	2
87.427	2
87.427	2
87.427	3
87.514	3
87.514	2
87.562	2
87.562	2
87.562	2
87.562	3
87.617	3
87.617	3
87.617	3
87.617	4
87.777	4
87.777	3
87.785	3
87.785	4
87.908	4
87.908	3
88.464	3
88.464	4
88.477	4
88.477	5
88.561	5
88.561	4
88.669	4
88.669	3
88.812	3
88.812	2
89.146	2
89.146	2
89.146	2
89.146	3
89.179	3
89.179	2
89.207	2
89.207	2
89.207	2
89.207	3
89.278	3
89.278	2
89.513	2
89.513	1
89.816	1
89.816	0
89.899	0
89.899	1
90.476	1
90.476	2
90.49	2
90.49	2
90.49	2
90.49	3
90.569	3
90.569	3
90.569	3
90.569	4
90.613	4
90.613	5
90.657	5
90.657	4
90.843	4
90.843	5
90.852	5
90.852	6
91.174	6
91.174	5
91.241	5
91.241	5
91.241	5
91.241	6
91.397	6
91.397	6
91.397	6
91.397	7
91.407	7
91.407	8
91.45	8
91.45	8
91.45	8
91.45	9
91.467	9
91.467	9
91.467	9
91.467	10
91.57	10
91.57	9
91.76	9
91.76	8
91.859	8
91.859	8
91.859	8
91.859	9
91.905	9
91.905	8
91.97	8
91.97	7
91.99	7
91.99	6
91.995	6
91.995	6
91.995	6
91.995	7
92.	7
92.	6
92.343	6
92.343	5
92.441	5
92.441	4
92.76	4
92.76	5
92.763	5
92.763	6
92.801	6
92.801	7
92.812	7
92.812	6
92.827	6
92.827	7
92.865	7
92.865	7
92.865	7
92.865	8
92.926	8
92.926	8
92.926	8
92.926	9
93.175	9
93.175	9
93.175	9
93.175	10
93.69	10
93.69	11
93.748	11
93.748	11
93.882	11
93.882	10
93.882	10
93.882	11
93.894	11
93.894	12
93.96	12
93.96	12
93.982	12
93.982	11
93.996	11
93.996	11
94.055	11
94.055	12
94.151	12
94.151	12
94.19	12
94.19	13
94.437	13
94.437	14
94.475	14
94.475	13
94.505	13
94.505	12
94.719	12
94.719	11
94.813	11
94.813	10
94.909	10
94.909	9
94.944	9
94.944	10
94.996	10
94.996	9
94.996	9
94.996	10
95.071	10
95.071	9
95.071	9
95.071	10
95.172	10
95.172	11
95.26	11
95.26	11
95.279	11
95.279	10
95.47	10
95.47	9
95.47	9
95.47	10
95.535	10
95.535	9
95.535	9
95.535	10
95.568	10
95.568	9
95.569	9
95.569	9
95.774	9
95.774	8
95.863	8
95.863	9
95.922	9
95.922	10
96.148	10
96.148	9
96.177	9
96.177	10
96.193	10
96.193	10
96.314	10
96.314	10
96.332	10
96.332	9
96.332	9
96.332	10
96.348	10
96.348	11
96.398	11
96.398	10
96.469	10
96.469	9
96.469	9
96.469	10
96.618	10
96.618	11
96.646	11
96.646	11
96.718	11
96.718	12
97.083	12
97.083	12
97.141	12
97.141	11
97.141	11
97.141	12
97.364	12
97.364	11
97.371	11
97.371	11
97.466	11
97.466	11
97.518	11
97.518	10
97.518	10
97.518	11
97.554	11
97.554	10
97.554	10
97.554	11
97.606	11
97.606	10
97.606	10
97.606	11
97.713	11
97.713	10
97.763	10
97.763	10
97.786	10
97.786	9
97.981	9
97.981	8
97.981	8
97.981	9
98.09	9
98.09	10
98.319	10
98.319	9
98.319	9
98.319	10
98.434	10
98.434	9
98.551	9
98.551	10
98.568	10
98.568	9
98.614	9
98.614	8
98.773	8
98.773	7
98.803	7
98.803	6
98.88	6
98.88	5
98.997	5
98.997	4
99.145	4
99.145	3
99.346	3
99.346	4
99.474	4
99.474	5
99.5	5
99.5	4
99.659	4
99.659	3
99.683	3
99.683	4
99.858	4
99.858	3
99.88	3
99.88	2
100.566	2
100.566	2

==> Chapter_5/tikz/SamplePath_2_Total.txt <==
0.107	0
0.107	0
0.107	0
0.107	1
0.652	1
0.652	0
0.924	0
0.924	0
0.924	0
0.924	1
1.718	1
1.718	1
1.718	1
1.718	2
1.958	2
1.958	2
1.958	2
1.958	3
2.557	3
2.557	2
3.661	2
3.661	2
4.206	2
4.206	2
4.206	2
4.206	3
4.25	3
4.25	2
4.261	2
4.261	2
4.261	2
4.261	3
4.863	3
4.863	3
4.863	3
4.863	4
4.944	4
4.944	4
4.944	4
4.944	5
5.173	5
5.173	4
5.734	4
5.734	4
6.009	4
6.009	4
6.297	4
6.297	3
6.371	3
6.371	3
6.371	3
6.371	4
6.404	4
6.404	3
6.624	3
6.624	3
6.624	3
6.624	4
6.751	4
6.751	4
6.751	4
6.751	5
6.768	5
6.768	4
7.01	4
7.01	4
7.487	4
7.487	4
7.487	4
7.487	5
7.905	5
7.905	5
7.905	5
7.905	6
8.016	6
8.016	6
8.016	6
8.016	7
8.044	7
8.044	7
8.044	7
8.044	8
8.205	8
8.205	8
8.275	8
8.275	8
8.275	8
8.275	9
8.756	9
8.756	9
8.811	9
8.811	8
8.96	8
8.96	8
9.183	8
9.183	8
9.183	8
9.183	9
9.3	9
9.3	9
9.3	9
9.3	10
9.304	10
9.304	10
9.304	10
9.304	11
9.38	11
9.38	11
9.38	11
9.38	12
9.422	12
9.422	12
9.422	12
9.422	13
9.47	13
9.47	12
9.539	12
9.539	11
9.652	11
9.652	10
9.734	10
9.734	10
9.734	10
9.734	11
10.169	11
10.169	10
10.182	10
10.182	10
10.182	10
10.182	11
10.214	11
10.214	11
10.27	11
10.27	10
10.486	10
10.486	10
10.486	10
10.486	11
10.57	11
10.57	11
10.583	11
10.583	11
10.617	11
10.617	11
10.622	11
10.622	11
10.699	11
10.699	11
10.863	11
10.863	11
10.868	11
10.868	11
10.946	11
10.946	11
10.946	11
10.946	12
10.949	12
10.949	12
11.023	12
11.023	11
11.294	11
11.294	11
11.294	11
11.294	12
11.384	12
11.384	12
11.521	12
11.521	11
11.735	11
11.735	10
11.935	10
11.935	10
11.935	10
11.935	11
12.041	11
12.041	11
12.069	11
12.069	11
12.069	11
12.069	12
12.131	12
12.131	12
12.131	12
12.131	13
12.225	13
12.225	12
12.234	12
12.234	12
12.348	12
12.348	12
12.348	12
12.348	13
12.355	13
12.355	13
12.355	13
12.355	14
12.384	14
12.384	14
12.384	14
12.384	15
12.402	15
12.402	15
12.402	15
12.402	16
12.442	16
12.442	15
12.559	15
12.559	14
12.724	14
12.724	14
12.812	14
12.812	13
12.839	13
12.839	13
12.839	13
12.839	14
12.98	14
12.98	13
12.986	13
12.986	13
12.986	13
12.986	14
13.001	14
13.001	14
13.235	14
13.235	13
13.253	13
13.253	12
13.356	12
13.356	12
13.376	12
13.376	12
13.564	12
13.564	12
13.564	12
13.564	13
13.67	13
13.67	13
13.67	13
13.67	14
13.71	14
13.71	14
13.734	14
13.734	14
13.734	14
13.734	15
13.96	15
13.96	14
14.191	14
14.191	13
14.219	13
14.219	12
14.551	12
14.551	11
14.664	11
14.664	11
14.673	11
14.673	10
14.791	10
14.791	10
14.836	10
14.836	10
15.006	10
15.006	10
15.006	10
15.006	10
15.054	10
15.054	10
15.054	10
15.054	11
15.244	11
15.244	10
15.431	10
15.431	10
15.431	10
15.431	11
15.677	11
15.677	11
16.284	11
16.284	11
16.908	11
16.908	11
17.001	11
17.001	11
17.001	11
17.001	12
17.26	12
17.26	11
17.39	11
17.39	11
17.463	11
17.463	11
17.463	11
17.463	12
17.552	12
17.552	12
17.583	12
17.583	11
17.84	11
17.84	11
18.522	11
18.522	11
18.522	11
18.522	12
18.572	12
18.572	12
18.572	12
18.572	13
18.679	13
18.679	12
18.748	12
18.748	12
18.748	12
18.748	13
18.86	13
18.86	12
18.917	12
18.917	12
18.917	12
18.917	13
19.128	13
19.128	12
19.261	12
19.261	12
19.266	12
19.266	12
19.275	12
19.275	12
19.361	12
19.361	12
19.46	12
19.46	12
19.466	12
19.466	12
19.543	12
19.543	12
19.59	12
19.59	12
19.595	12
19.595	12
19.826	12
19.826	11
19.868	11
19.868	11
19.929	11
19.929	11
20.073	11
20.073	10
20.647	10
20.647	10
20.647	10
20.647	11
20.823	11
20.823	11
20.906	11
20.906	10
20.94	10
20.94	10
20.94	10
20.94	11
21.041	11
21.041	11
21.152	11
21.152	11
21.48	11
21.48	11
21.48	11
21.48	12
21.625	12
21.625	12
21.627	12
21.627	12
21.627	12
21.627	13
21.673	13
21.673	13
21.673	13
21.673	14
21.691	14
21.691	14
21.749	14
21.749	14
21.749	14
21.749	15
22.037	15
22.037	15
22.037	15
22.037	16
22.08	16
22.08	15
22.123	15
22.123	14
22.329	14
22.329	13
22.532	13
22.532	13
22.532	13
22.532	14
22.556	14
22.556	14
22.943	14
22.943	14
23.026	14
23.026	14
23.155	14
23.155	14
23.303	14
23.303	14
23.303	14
23.303	15
23.317	15
23.317	14
23.596	14
23.596	14
23.596	14
23.596	15
24.05	15
24.05	14
24.108	14
24.108	14
24.456	14
24.456	14
24.485	14
24.485	14
24.485	14
24.485	15
24.641	15
24.641	15
24.641	15
24.641	16
24.885	16
24.885	16
24.925	16
24.925	16
25.002	16
25.002	16
25.002	16
25.002	17
25.111	17
25.111	17
25.181	17
25.181	17
25.241	17
25.241	17
25.484	17
25.484	17
25.552	17
25.552	17
25.8	17
25.8	17
25.969	17
25.969	17
25.969	17
25.969	18
26.048	18
26.048	18
26.084	18
26.084	17
26.552	17
26.552	17
26.552	17
26.552	18
26.635	18
26.635	18
26.744	18
26.744	18
26.84	18
26.84	17
26.936	17
26.936	16
27.071	16
27.071	16
27.576	16
27.576	15
27.589	15
27.589	15
27.715	15
27.715	14
27.831	14
27.831	13
27.916	13
27.916	13
27.976	13
27.976	13
27.976	13
27.976	14
28.023	14
28.023	14
28.024	14
28.024	13
28.104	13
28.104	13
28.122	13
28.122	13
28.122	13
28.122	14
28.416	14
28.416	14
28.439	14
28.439	14
28.456	14
28.456	14
28.519	14
28.519	14
28.788	14
28.788	13
28.912	13
28.912	13
28.912	13
28.912	14
28.992	14
28.992	13
29.032	13
29.032	13
29.08	13
29.08	12
29.197	12
29.197	12
29.197	12
29.197	13
29.303	13
29.303	13
29.556	13
29.556	12
29.562	12
29.562	12
29.762	12
29.762	12
29.928	12
29.928	12
29.955	12
29.955	12
29.991	12
29.991	11
30.037	11
30.037	11
30.377	11
30.377	11
30.377	11
30.377	12
30.639	12
30.639	12
30.776	12
30.776	12
30.776	12
30.776	13
30.907	13
30.907	12
31.005	12
31.005	12
31.005	12
31.005	13
31.117	13
31.117	13
31.162	13
31.162	13
31.271	13
31.271	13
31.407	13
31.407	13
31.654	13
31.654	13
31.656	13
31.656	13
31.656	13
31.656	14
31.665	14
31.665	13
31.722	13
31.722	13
32.029	13
32.029	13
32.032	13
32.032	13
32.032	13
32.032	14
32.053	14
32.053	14
32.053	14
32.053	15
32.137	15
32.137	15
32.293	15
32.293	15
32.5	15
32.5	14
32.585	14
32.585	13
32.704	13
32.704	13
32.762	13
32.762	13
32.762	13
32.762	14
32.804	14
32.804	14
32.804	14
32.804	15
32.842	15
32.842	15
32.932	15
32.932	15
33.099	15
33.099	14
33.139	14
33.139	14
33.139	14
33.139	15
33.253	15
33.253	15
33.334	15
33.334	15
33.334	15
33.334	16
33.683	16
33.683	16
33.703	16
33.703	15
33.814	15
33.814	14
33.828	14
33.828	14
33.948	14
33.948	13
34.107	13
34.107	13
34.267	13
34.267	13
34.267	13
34.267	14
34.325	14
34.325	14
34.325	14
34.325	15
34.534	15
34.534	15
34.534	15
34.534	16
34.586	16
34.586	16
34.587	16
34.587	16
34.712	16
34.712	16
34.712	16
34.712	17
34.723	17
34.723	17
34.812	17
34.812	17
34.812	17
34.812	18
35.172	18
35.172	18
35.249	18
35.249	18
35.31	18
35.31	17
35.65	17
35.65	16
35.722	16
35.722	16
35.99	16
35.99	15
36.02	15
36.02	15
36.071	15
36.071	15
36.071	15
36.071	16
36.102	16
36.102	15
36.209	15
36.209	14
36.358	14
36.358	14
36.438	14
36.438	14
36.576	14
36.576	14
36.576	14
36.576	15
36.668	15
36.668	15
36.857	15
36.857	15
37.231	15
37.231	15
37.483	15
37.483	15
37.98	15
37.98	15
37.998	15
37.998	15
38.161	15
38.161	15
38.565	15
38.565	14
38.745	14
38.745	14
38.745	14
38.745	15
38.754	15
38.754	14
39.314	14
39.314	13
39.458	13
39.458	13
39.458	13
39.458	14
39.502	14
39.502	14
39.81	14
39.81	14
39.81	14
39.81	15
39.855	15
39.855	15
39.855	15
39.855	16
40.15	16
40.15	15
40.396	15
40.396	15
40.396	15
40.396	16
40.415	16
40.415	16
40.415	16
40.415	17
40.565	17
40.565	17
40.695	17
40.695	16
40.846	16
40.846	16
40.847	16
40.847	15
40.949	15
40.949	15
40.949	15
40.949	16
40.987	16
40.987	15
41.215	15
41.215	14
41.289	14
41.289	13
41.404	13
41.404	13
41.455	13
41.455	13
41.726	13
41.726	12
41.884	12
41.884	12
41.982	12
41.982	12
41.982	12
41.982	13
42.019	13
42.019	13
42.049	13
42.049	12
42.082	12
42.082	12
42.371	12
42.371	11
42.447	11
42.447	11
42.467	11
42.467	11
42.585	11
42.585	11
42.585	11
42.585	12
42.693	12
42.693	12
42.805	12
42.805	12
42.957	12
42.957	12
42.957	12
42.957	13
43.093	13
43.093	13
43.374	13
43.374	13
43.396	13
43.396	13
43.409	13
43.409	13
43.851	13
43.851	13
43.908	13
43.908	13
43.971	13
43.971	12
44.153	12
44.153	12
44.219	12
44.219	12
44.32	12
44.32	12
44.32	12
44.32	13
44.329	13
44.329	13
44.329	13
44.329	14
44.343	14
44.343	13
44.394	13
44.394	13
44.459	13
44.459	13
44.478	13
44.478	12
44.523	12
44.523	12
44.523	12
44.523	13
44.573	13
44.573	13
44.609	13
44.609	13
44.815	13
44.815	13
44.879	13
44.879	13
44.977	13
44.977	12
45.146	12
45.146	12
45.264	12
45.264	11
45.37	11
45.37	10
45.438	10
45.438	9
45.482	9
45.482	8
45.555	8
45.555	8
45.555	8
45.555	9
45.598	9
45.598	9
45.932	9
45.932	9
45.932	9
45.932	10
46.014	10
46.014	10
46.288	10
46.288	10
46.416	10
46.416	10
46.478	10
46.478	10
46.478	10
46.478	11
46.554	11
46.554	10
46.676	10
46.676	10
46.676	10
46.676	11
46.899	11
46.899	11
46.899	11
46.899	12
46.992	12
46.992	11
46.999	11
46.999	11
47.451	11
47.451	11
47.451	11
47.451	12
47.666	12
47.666	12
47.666	12
47.666	13
47.673	13
47.673	13
47.682	13
47.682	13
47.962	13
47.962	13
47.962	13
47.962	14
48.01	14
48.01	14
48.185	14
48.185	14
48.185	14
48.185	15
48.396	15
48.396	15
48.486	15
48.486	15
48.486	15
48.486	15
48.486	15
48.486	16
48.694	16
48.694	15
48.73	15
48.73	15
48.92	15
48.92	15
48.986	15
48.986	15
48.986	15
48.986	16
49.108	16
49.108	16
49.108	16
49.108	17
49.281	17
49.281	16
49.353	16
49.353	16
49.353	16
49.353	17
49.768	17
49.768	17
49.768	17
49.768	18
49.94	18
49.94	18
50.102	18
50.102	18
50.102	18
50.102	19
50.129	19
50.129	18
50.136	18
50.136	18
50.136	18
50.136	19
50.305	19
50.305	19
50.305	19
50.305	20
50.31	20
50.31	20
50.345	20
50.345	20
50.37	20
50.37	20
50.504	20
50.504	19
50.792	19
50.792	19
50.8	19
50.8	19
50.8	19
50.8	20
50.806	20
50.806	19
50.85	19
50.85	19
50.85	19
50.85	20
50.877	20
50.877	20
50.979	20
50.979	20
51.018	20
51.018	20
51.116	20
51.116	20
51.33	20
51.33	20
51.415	20
51.415	20
51.428	20
51.428	19
51.428	19
51.428	20
51.564	20
51.564	20
51.566	20
51.566	20
52.052	20
52.052	20
52.183	20
52.183	19
52.183	19
52.183	20
52.238	20
52.238	20
52.383	20
52.383	20
52.592	20
52.592	19
52.592	19
52.592	20
52.628	20
52.628	20
52.718	20
52.718	20
52.957	20
52.957	20
52.983	20
52.983	20
53.197	20
53.197	20
53.32	20
53.32	20
53.474	20
53.474	19
53.474	19
53.474	20
53.489	20
53.489	20
53.522	20
53.522	20
53.631	20
53.631	20
53.766	20
53.766	20
53.832	20
53.832	19
53.832	19
53.832	20
54.067	20
54.067	20
54.091	20
54.091	20
54.144	20
54.144	20
54.304	20
54.304	20
54.394	20
54.394	20
54.579	20
54.579	20
55.048	20
55.048	20
55.171	20
55.171	20
55.274	20
55.274	20
55.282	20
55.282	20
55.305	20
55.305	20
55.359	20
55.359	20
55.38	20
55.38	20
55.441	20
55.441	20
55.783	20
55.783	20
55.804	20
55.804	20
56.108	20
56.108	20
56.218	20
56.218	20
56.368	20
56.368	19
56.368	19
56.368	20
56.582	20
56.582	20
56.732	20
56.732	20
56.805	20
56.805	19
56.805	19
56.805	20
56.945	20
56.945	19
56.945	19
56.945	20
57.358	20
57.358	19
57.358	19
57.358	20
57.592	20
57.592	20
57.663	20
57.663	20
57.702	20
57.702	20
57.782	20
57.782	20
57.91	20
57.91	20
57.973	20
57.973	20
58.126	20
58.126	19
58.126	19
58.126	20
58.592	20
58.592	20
58.887	20
58.887	20
58.928	20
58.928	20
58.998	20
58.998	20
59.413	20
59.413	20
59.631	20
59.631	20
60.055	20
60.055	20
60.239	20
60.239	20
60.293	20
60.293	20
60.393	20
60.393	20
60.754	20
60.754	20
60.813	20
60.813	20
60.84	20
60.84	20
61.24	20
61.24	20
61.284	20
61.284	19
61.284	19
61.284	20
61.375	20
61.375	19
61.375	19
61.375	20
61.384	20
61.384	20
61.544	20
61.544	19
61.544	19
61.544	20
61.583	20
61.583	20
61.61	20
61.61	19
61.61	19
61.61	20
61.72	20
61.72	19
61.72	19
61.72	20
62.056	20
62.056	20
62.098	20
62.098	20
62.113	20
62.113	20
62.201	20
62.201	20
62.259	20
62.259	19
62.259	19
62.259	20
62.275	20
62.275	20
62.367	20
62.367	20
62.429	20
62.429	20
62.461	20
62.461	20
62.494	20
62.494	20
62.568	20
62.568	20
62.649	20
62.649	19
62.649	19
62.649	20
62.655	20
62.655	20
62.661	20
62.661	20
63.017	20
63.017	20
63.073	20
63.073	20
63.703	20
63.703	20
63.72	20
63.72	19
63.72	19
63.72	20
63.771	20
63.771	20
64.13	20
64.13	19
64.13	19
64.13	20
64.555	20
64.555	20
64.606	20
64.606	19
64.606	19
64.606	20
64.715	20
64.715	20
64.956	20
64.956	19
64.956	19
64.956	20
64.986	20
64.986	20
65.086	20
65.086	20
65.318	20
65.318	20
65.382	20
65.382	19
65.382	19
65.382	20
65.398	20
65.398	20
65.406	20
65.406	20
65.6	20
65.6	20
65.801	20
65.801	19
65.801	19
65.801	20
65.89	20
65.89	19
65.89	19
65.89	20
65.892	20
65.892	20
65.895	20
65.895	19
65.895	19
65.895	20
66.012	20
66.012	20
66.032	20
66.032	19
66.032	19
66.032	20
66.281	20
66.281	19
66.311	19
66.311	18
66.43	18
66.43	18
66.55	18
66.55	17
66.641	17
66.641	17
66.702	17
66.702	17
66.852	17
66.852	17
66.919	17
66.919	17
66.957	17
66.957	17
66.971	17
66.971	17
66.971	17
66.971	18
67.057	18
67.057	17
67.37	17
67.37	17
67.54	17
67.54	17
67.54	17
67.54	18
67.561	18
67.561	17
67.578	17
67.578	16
67.875	16
67.875	16
67.875	16
67.875	17
67.966	17
67.966	17
67.969	17
67.969	17
68.302	17
68.302	17
68.302	17
68.302	18
68.471	18
68.471	18
68.87	18
68.87	18
68.964	18
68.964	17
68.974	17
68.974	17
69.097	17
69.097	16
69.111	16
69.111	16
69.163	16
69.163	16
69.168	16
69.168	15
69.381	15
69.381	15
69.381	15
69.381	16
69.436	16
69.436	16
69.568	16
69.568	16
69.568	16
69.568	16
69.746	16
69.746	15
69.826	15
69.826	15
69.969	15
69.969	15
70.054	15
70.054	14
70.273	14
70.273	14
70.467	14
70.467	14
70.504	14
70.504	14
70.504	14
70.504	15
70.511	15
70.511	15
70.837	15
70.837	15
70.837	15
70.837	16
70.881	16
70.881	15
70.915	15
70.915	15
70.915	15
70.915	16
70.967	16
70.967	15
71.166	15
71.166	15
71.271	15
71.271	15
71.6	15
71.6	15
71.6	15
71.6	16
71.727	16
71.727	16
71.727	16
71.727	17
71.729	17
71.729	17
72.125	17
72.125	17
72.148	17
72.148	17
72.311	17
72.311	16
72.323	16
72.323	15
72.362	15
72.362	14
72.442	14
72.442	14
72.575	14
72.575	14
72.653	14
72.653	14
73.093	14
73.093	14
73.093	14
73.093	15
73.142	15
73.142	14
73.186	14
73.186	14
73.186	14
73.186	15
73.368	15
73.368	14
73.519	14
73.519	14
73.519	14
73.519	15
73.544	15
73.544	15
73.546	15
73.546	14
73.657	14
73.657	14
73.657	14
73.657	15
73.969	15
73.969	15
74.029	15
74.029	15
74.029	15
74.029	16
74.377	16
74.377	16
74.377	16
74.377	17
74.418	17
74.418	17
74.418	17
74.418	18
74.563	18
74.563	18
74.563	18
74.563	19
74.725	19
74.725	18
74.844	18
74.844	18
75.102	18
75.102	18
75.258	18
75.258	17
75.404	17
75.404	17
75.404	17
75.404	18
75.606	18
75.606	17
75.609	17
75.609	17
75.609	17
75.609	18
75.728	18
75.728	18
75.856	18
75.856	18
75.929	18
75.929	18
76.012	18
76.012	18
76.029	18
76.029	17
76.227	17
76.227	17
76.227	17
76.227	18
76.253	18
76.253	17
76.307	17
76.307	17
76.307	17
76.307	18
76.403	18
76.403	18
76.417	18
76.417	17
76.513	17
76.513	16
76.557	16
76.557	16
76.755	16
76.755	16
77.088	16
77.088	16
77.144	16
77.144	16
77.442	16
77.442	16
77.714	16
77.714	16
77.79	16
77.79	16
77.874	16
77.874	16
78.161	16
78.161	15
78.35	15
78.35	15
78.35	15
78.35	16
78.403	16
78.403	15
78.907	15
78.907	15
78.972	15
78.972	15
79.14	15
79.14	15
79.145	15
79.145	15
79.742	15
79.742	15
80.022	15
80.022	15
80.253	15
80.253	15
80.378	15
80.378	15
80.383	15
80.383	14
80.401	14
80.401	14
80.401	14
80.401	15
80.541	15
80.541	15
80.766	15
80.766	15
80.785	15
80.785	15
80.825	15
80.825	15
81.309	15
81.309	15
81.571	15
81.571	15
81.649	15
81.649	15
81.653	15
81.653	15
81.819	15
81.819	15
81.823	15
81.823	15
81.849	15
81.849	15
82.061	15
82.061	15
82.061	15
82.061	16
82.096	16
82.096	15
82.162	15
82.162	14
82.536	14
82.536	14
82.536	14
82.536	15
82.566	15
82.566	15
82.58	15
82.58	15
82.672	15
82.672	15
82.751	15
82.751	14
82.849	14
82.849	14
82.994	14
82.994	14
82.994	14
82.994	15
83.041	15
83.041	15
83.136	15
83.136	15
83.174	15
83.174	14
83.181	14
83.181	14
83.34	14
83.34	13
83.359	13
83.359	13
83.481	13
83.481	13
83.582	13
83.582	13
83.582	13
83.582	14
83.582	14
83.582	14
83.602	14
83.602	14
83.717	14
83.717	14
83.784	14
83.784	14
84.074	14
84.074	14
84.074	14
84.074	15
84.233	15
84.233	15
84.34	15
84.34	14
84.429	14
84.429	14
84.765	14
84.765	14
84.765	14
84.765	15
84.924	15
84.924	14
84.949	14
84.949	14
85.09	14
85.09	13
85.36	13
85.36	13
85.36	13
85.36	14
85.432	14
85.432	14
85.482	14
85.482	14
85.497	14
85.497	14
85.726	14
85.726	14
85.76	14
85.76	14
85.777	14
85.777	14
85.953	14
85.953	14
85.953	14
85.953	15
86.133	15
86.133	15
86.144	15
86.144	15
86.144	15
86.144	16
86.215	16
86.215	16
86.278	16
86.278	16
86.294	16
86.294	16
86.316	16
86.316	15
86.339	15
86.339	15
86.397	15
86.397	14
86.885	14
86.885	14
87.113	14
87.113	14
87.356	14
87.356	14
87.427	14
87.427	14
87.427	14
87.427	15
87.514	15
87.514	15
87.562	15
87.562	15
87.562	15
87.562	16
87.617	16
87.617	16
87.617	16
87.617	17
87.777	17
87.777	17
87.785	17
87.785	17
87.908	17
87.908	17
88.464	17
88.464	17
88.477	17
88.477	17
88.561	17
88.561	16
88.669	16
88.669	16
88.812	16
88.812	15
89.146	15
89.146	15
89.146	15
89.146	16
89.179	16
89.179	15
89.207	15
89.207	15
89.207	15
89.207	16
89.278	16
89.278	15
89.513	15
89.513	14
89.816	14
89.816	14
89.899	14
89.899	14
90.476	14
90.476	14
90.49	14
90.49	14
90.49	14
90.49	15
90.569	15
90.569	15
90.569	15
90.569	16
90.613	16
90.613	16
90.657	16
90.657	16
90.843	16
90.843	16
90.852	16
90.852	16
91.174	16
91.174	15
91.241	15
91.241	15
91.241	15
91.241	16
91.397	16
91.397	16
91.397	16
91.397	17
91.407	17
91.407	17
91.45	17
91.45	17
91.45	17
91.45	18
91.467	18
91.467	18
91.467	18
91.467	19
91.57	19
91.57	19
91.76	19
91.76	19
91.859	19
91.859	19
91.859	19
91.859	20
91.905	20
91.905	19
91.97	19
91.97	19
91.99	19
91.99	18
91.995	18
91.995	18
91.995	18
91.995	19
92.	19
92.	18
92.343	18
92.343	18
92.441	18
92.441	18
92.76	18
92.76	18
92.763	18
92.763	18
92.801	18
92.801	18
92.812	18
92.812	17
92.827	17
92.827	17
92.865	17
92.865	17
92.865	17
92.865	18
92.926	18
92.926	18
92.926	18
92.926	19
93.175	19
93.175	19
93.175	19
93.175	20
93.69	20
93.69	20
93.748	20
93.748	20
93.882	20
93.882	19
93.882	19
93.882	20
93.894	20
93.894	20
93.96	20
93.96	20
93.982	20
93.982	20
93.996	20
93.996	20
94.055	20
94.055	20
94.151	20
94.151	20
94.19	20
94.19	20
94.437	20
94.437	20
94.475	20
94.475	20
94.505	20
94.505	20
94.719	20
94.719	20
94.813	20
94.813	20
94.909	20
94.909	20
94.944	20
94.944	20
94.996	20
94.996	19
94.996	19
94.996	20
95.071	20
95.071	19
95.071	19
95.071	20
95.172	20
95.172	20
95.26	20
95.26	20
95.279	20
95.279	20
95.47	20
95.47	19
95.47	19
95.47	20
95.535	20
95.535	19
95.535	19
95.535	20
95.568	20
95.568	20
95.569	20
95.569	20
95.774	20
95.774	20
95.863	20
95.863	20
95.922	20
95.922	20
96.148	20
96.148	20
96.177	20
96.177	20
96.193	20
96.193	20
96.314	20
96.314	20
96.332	20
96.332	19
96.332	19
96.332	20
96.348	20
96.348	20
96.398	20
96.398	20
96.469	20
96.469	19
96.469	19
96.469	20
96.618	20
96.618	20
96.646	20
96.646	20
96.718	20
96.718	20
97.083	20
97.083	20
97.141	20
97.141	19
97.141	19
97.141	20
97.364	20
97.364	20
97.371	20
97.371	20
97.466	20
97.466	20
97.518	20
97.518	19
97.518	19
97.518	20
97.554	20
97.554	19
97.554	19
97.554	20
97.606	20
97.606	19
97.606	19
97.606	20
97.713	20
97.713	20
97.763	20
97.763	20
97.786	20
97.786	20
97.981	20
97.981	19
97.981	19
97.981	20
98.09	20
98.09	20
98.319	20
98.319	19
98.319	19
98.319	20
98.434	20
98.434	19
98.551	19
98.551	19
98.568	19
98.568	19
98.614	19
98.614	19
98.773	19
98.773	18
98.803	18
98.803	17
98.88	17
98.88	16
98.997	16
98.997	15
99.145	15
99.145	15
99.346	15
99.346	15
99.474	15
99.474	15
99.5	15
99.5	14
99.659	14
99.659	13
99.683	13
99.683	13
99.858	13
99.858	13
99.88	13
99.88	13
100.566	13
100.566	13

==> Chapter_5/tikz/SamplePath_50_Holding.txt <==
0.018	0
0.127	0
0.204	0
0.369	0
0.433	0
0.513	0
0.573	0
0.628	0
0.748	0
0.787	0
0.877	0
0.96	0
1.013	0
1.065	0
1.095	0
1.252	0
1.333	0
1.479	0
1.545	0
1.587	0
1.703	0
1.805	0
1.824	0
1.897	0
1.95	0
2.009	0
2.055	0
2.135	0
2.185	0
2.247	0
2.32	0
2.362	0
2.416	0
2.471	0
2.537	0
2.592	0
2.7	0
2.798	0
2.826	0
2.858	0
2.89	0
2.92	0
2.936	0
2.985	0
2.999	0
3.088	0
3.133	0
3.23	0
3.308	0
3.442	0
3.5	0
3.554	0
3.594	0
3.663	0
3.691	0
3.762	0
3.82	0
3.897	0
3.925	0
3.994	0
4.032	0
4.059	0
4.114	0
4.167	0
4.239	0
4.297	0
4.329	0
4.384	0
4.44	0
4.524	0
4.561	0
4.612	0
4.707	0
4.75	0
4.822	0
4.85	0
4.951	0
5.042	0
5.082	0
5.155	0
5.224	0
5.278	0
5.303	0
5.373	0
5.429	0
5.465	0
5.489	0
5.545	0
5.612	0
5.653	0
5.722	0
5.785	0
5.83	0
5.856	0
5.911	0
5.977	0
6.019	0
6.071	0
6.118	0
6.163	0
6.211	0
6.295	0
6.311	0
6.347	0
6.39	0
6.453	0
6.514	0
6.564	0
6.654	0
6.69	0
6.77	0
6.822	0
6.853	0
6.879	0
6.906	0
6.972	0
7.008	0
7.061	0
7.112	0
7.157	0
7.196	0
7.242	0
7.267	0
7.339	0
7.428	0
7.465	0
7.535	0
7.571	0
7.622	0
7.704	0
7.809	0
7.88	0
7.913	0
7.964	0
8.009	0
8.06	0
8.089	0
8.141	0
8.27	0
8.336	0
8.358	0
8.423	0
8.489	0
8.531	0
8.588	0
8.643	0
8.752	0
8.789	0
8.849	0
8.893	0
8.91	0
8.955	0
8.994	0
9.044	0
9.089	0
9.183	0
9.207	0
9.232	0
9.282	0
9.315	0
9.423	0
9.487	0
9.53	0
9.566	0
9.601	0
9.649	0
9.688	0
9.715	0
9.758	0
9.773	0
9.817	0
9.873	0
9.91	0
9.973	0
10.013	0
10.08	0
10.149	0
10.208	0
10.323	0
10.395	0
10.438	0
10.456	0
10.544	0
10.568	0
10.631	0
10.689	0
10.71	0
10.768	0
10.84	0
10.883	0
10.958	0
10.988	0
11.077	0
11.117	0
11.148	0
11.207	0
11.232	0
11.306	0
11.34	0
11.372	0
11.433	0
11.507	0
11.545	0
11.601	0
11.654	0
11.705	0
11.732	0
11.761	0
11.81	0
11.854	0
11.882	0
11.935	0
11.989	0
12.009	0
12.093	0
12.128	0
12.21	0
12.258	0
12.315	0
12.357	0
12.405	0
12.45	0
12.485	0
12.533	0
12.6	0
12.665	0
12.718	0
12.78	0
12.839	0
12.88	0
12.913	0
12.922	0
12.974	0
13.006	0
13.06	0
13.145	0
13.203	0
13.236	0
13.283	0
13.346	0
13.423	0
13.433	0
13.475	0
13.521	0
13.559	0
13.624	0
13.658	0
13.7	0
13.74	0
13.806	0
13.834	0
13.9	0
13.984	0
14.046	0
14.092	0
14.143	0
14.197	0
14.25	0
14.288	0
14.346	0
14.417	0
14.461	0
14.472	0
14.532	0
14.592	0
14.624	0
14.695	0
14.745	0
14.773	0
14.868	0
14.903	0
14.957	0
14.982	0
15.058	0
15.083	0
15.142	0
15.184	0
15.222	0
15.247	0
15.281	0
15.311	0
15.353	0
15.399	0
15.495	0
15.529	0
15.569	0
15.586	0
15.618	0
15.652	0
15.718	0
15.74	0
15.789	0
15.846	0
15.895	0
15.946	0
15.978	0
16.023	0
16.063	0
16.132	0
16.147	0
16.181	0
16.238	0
16.25	0
16.296	0
16.416	0
16.484	0
16.509	0
16.547	0
16.601	0
16.626	0
16.658	0
16.715	0
16.751	0
16.788	0
16.861	0
16.908	0
16.978	0
17.019	0
17.052	0
17.084	0
17.122	0
17.186	0
17.225	0
17.241	0
17.284	0
17.321	0
17.369	0
17.397	0
17.452	0
17.503	0
17.542	0
17.565	0
17.605	0
17.639	0
17.67	0
17.692	0
17.713	0
17.744	0
17.799	0
17.845	0
17.898	0
17.963	0
18.007	0
18.052	0
18.11	0
18.165	0
18.193	0
18.223	0
18.278	0
18.32	0
18.356	0
18.376	0
18.405	0
18.484	0
18.505	0
18.542	0
18.576	0
18.591	0
18.614	0
18.643	0
18.676	0
18.724	0
18.773	0
18.836	0
18.891	0
18.92	0
18.962	0
18.985	0
19.044	0
19.064	0
19.127	0
19.157	0
19.204	0
19.228	0
19.268	0
19.312	0
19.35	0
19.397	0
19.431	0
19.469	0
19.514	0
19.577	0
19.628	0
19.651	0
19.66	0
19.696	0
19.742	0
19.794	0
19.832	0
19.862	0
19.89	0
19.939	0
19.975	0
20.02	0
20.049	0
20.084	0
20.123	0
20.186	0
20.209	0
20.269	0
20.304	0
20.326	0
20.367	0
20.386	0
20.424	0
20.452	0
20.519	0
20.57	0
20.593	0
20.63	0
20.667	0
20.692	0
20.727	0
20.781	0
20.8	0
20.831	0
20.863	0
20.917	0
20.941	0
20.993	0
21.047	0
21.071	0
21.111	0
21.176	0
21.207	0
21.237	0
21.275	0
21.311	0
21.372	0
21.404	0
21.414	0
21.469	0
21.494	0
21.527	0
21.579	0
21.654	0
21.698	0
21.75	0
21.81	0
21.834	0
21.882	0
21.886	0
21.922	0
21.949	0
21.962	0
22.014	0
22.061	0
22.111	0
22.144	0
22.172	0
22.206	0
22.24	0
22.277	0
22.297	0
22.32	0
22.348	0
22.4	0
22.471	0
22.517	0
22.547	0
22.602	0
22.65	0
22.69	0
22.716	0
22.762	0
22.807	0
22.872	0
22.923	0
22.965	0
23.023	0
23.073	0
23.102	0
23.132	0
23.172	0
23.233	0
23.286	0
23.321	0
23.389	0
23.457	0
23.489	0
23.534	0
23.574	0
23.649	0
23.687	0
23.741	0
23.773	0
23.794	0
23.829	0
23.888	0
23.922	0
24.031	0
24.054	0
24.111	0
24.166	0
24.209	0
24.226	0
24.279	0
24.337	0
24.372	0
24.443	0
24.517	0
24.55	0
24.591	0
24.619	0
24.672	0
24.714	0
24.749	0
24.781	0
24.811	0
24.888	0
24.914	0
24.963	0
25.018	0
25.063	0
25.106	0
25.123	0
25.165	0
25.209	0
25.255	0
25.285	0
25.344	0
25.382	0
25.416	0
25.483	0
25.525	0
25.569	0
25.604	0
25.651	0
25.683	0
25.717	0
25.75	0
25.764	0
25.816	0
25.85	0
25.912	0
26.012	0
26.084	0
26.109	0
26.135	0
26.16	0
26.19	0
26.264	0
26.29	0
26.321	0
26.357	0
26.381	0
26.419	0
26.455	0
26.49	0
26.535	0
26.582	0
26.602	0
26.63	0
26.655	0
26.715	0
26.75	0
26.784	0
26.839	0
26.912	0
26.965	0
27.058	0
27.101	0
27.123	0
27.192	0
27.242	0
27.272	0
27.307	0
27.352	0
27.411	0
27.451	0
27.497	0
27.529	0
27.56	0
27.629	0
27.695	0
27.731	0
27.771	0
27.808	0
27.822	0
27.876	0
27.916	0
27.964	0
28.018	0
28.061	0
28.126	0
28.2	0
28.226	0
28.277	0
28.309	0
28.348	0
28.406	0
28.438	0
28.468	0
28.486	0
28.527	0
28.578	0
28.629	0
28.641	0
28.669	0
28.682	0
28.745	0
28.772	0
28.836	0
28.879	0
28.92	0
28.942	0
28.97	0
29.043	0
29.088	0
29.123	0
29.16	0
29.175	0
29.239	0
29.27	0
29.294	0
29.348	0
29.375	0
29.408	0
29.479	0
29.517	0
29.573	0
29.621	0
29.692	0
29.729	0
29.799	0
29.818	0
29.852	0
29.893	0
29.933	0
29.96	0
30.019	0
30.062	0
30.097	0
30.125	0
30.147	0
30.17	0
30.228	0
30.289	0
30.329	0
30.348	0
30.377	0
30.418	0
30.468	0
30.516	0
30.573	0
30.635	0
30.695	0
30.752	0
30.782	0
30.801	0
30.837	0
30.854	0
30.891	0
30.922	0
30.945	0
30.971	0
31.016	0
31.058	0
31.087	0
31.119	0
31.169	0
31.203	0
31.231	0
31.285	0
31.316	0
31.342	0
31.362	0
31.379	0
31.43	0
31.468	0
31.536	0
31.578	0
31.609	0
31.631	0
31.674	0
31.693	0
31.722	0
31.744	0
31.783	0
31.847	0
31.869	0
31.897	0
31.941	0
31.959	0
32.005	0
32.027	0
32.075	0
32.117	0
32.212	0
32.238	0
32.261	0
32.307	0
32.366	0
32.4	0
32.456	0
32.516	0
32.567	0
32.597	0
32.624	0
32.671	0
32.718	0
32.762	0
32.825	0
32.882	0
32.907	0
32.94	0
32.991	0
33.039	0
33.057	0
33.101	0
33.135	0
33.177	0
33.231	0
33.252	0
33.272	0
33.321	0
33.388	0
33.408	0
33.449	0
33.485	0
33.516	0
33.561	0
33.615	0
33.647	0
33.688	0
33.738	0
33.761	0
33.804	0
33.82	0
33.883	0
33.922	0
33.946	0
33.983	0
34.011	0
34.055	0
34.097	0
34.121	0
34.152	0
34.2	0
34.253	0
34.285	0
34.338	0
34.37	0
34.386	0
34.45	0
34.499	0
34.538	0
34.585	0
34.643	0
34.683	0
34.716	0
34.768	0
34.825	0
34.864	0
34.904	0
34.925	0
34.953	0
35.007	0
35.05	0
35.091	0
35.126	0
35.17	0
35.203	0
35.232	0
35.251	0
35.283	0
35.347	0
35.392	0
35.424	0
35.473	0
35.512	0
35.552	0
35.604	0
35.63	0
35.666	0
35.711	0
35.776	0
35.847	0
35.893	0
35.935	0
36.01	0
36.034	0
36.06	0
36.099	0
36.132	0
36.197	0
36.226	0
36.248	0
36.286	0
36.34	0
36.367	0
36.442	0
36.495	0
36.542	0
36.587	0
36.643	0
36.682	0
36.769	0
36.803	0
36.834	0
36.904	0
36.965	0
37.031	0
37.077	0
37.117	0
37.162	0
37.218	0
37.277	0
37.312	0
37.35	0
37.367	0
37.382	0
37.434	0
37.485	0
37.526	0
37.566	0
37.583	0
37.618	0
37.654	0
37.685	0
37.731	0
37.778	0
37.813	0
37.854	0
37.89	0
37.92	0
37.941	0
37.98	0
38.021	0
38.055	0
38.075	0
38.121	0
38.164	0
38.196	0
38.235	0
38.284	0
38.337	0
38.372	0
38.418	0
38.456	0
38.482	0
38.501	0
38.542	0
38.569	0
38.59	0
38.641	0
38.666	0
38.722	0
38.745	0
38.778	0
38.823	0
38.873	0
38.9	0
38.917	0
38.936	0
38.958	0
38.986	0
39.001	0
39.047	0
39.101	0
39.147	0
39.187	0
39.241	0
39.279	0
39.308	0
39.343	0
39.359	0
39.4	0
39.418	0
39.467	0
39.514	0
39.531	0
39.581	0
39.608	0
39.66	0
39.694	0
39.723	0
39.768	0
39.806	0
39.87	0
39.891	0
39.939	0
39.986	0
40.01	0
40.05	0
40.088	0
40.143	0
40.207	0
40.249	0
40.278	0
40.312	0
40.384	0
40.434	0
40.501	0
40.558	0
40.587	0
40.626	0
40.656	0
40.684	0
40.731	0
40.761	0
40.793	0
40.816	0
40.877	0
40.94	0
41.007	0
41.038	0
41.088	0
41.118	0
41.174	0
41.25	0
41.298	0
41.336	0
41.377	0
41.436	0
41.493	0
41.53	0
41.553	0
41.605	0
41.649	0
41.712	0
41.746	0
41.795	0
41.837	0
41.856	0
41.881	0
41.94	0
42.003	0
42.054	0
42.092	0
42.105	0
42.149	0
42.19	0
42.234	0
42.272	0
42.308	0
42.343	0
42.406	0
42.459	0
42.492	0
42.552	0
42.585	0
42.624	0
42.683	0
42.738	0
42.78	0
42.828	0
42.86	0
42.913	0
42.973	0
43.004	0
43.02	0
43.079	0
43.135	0
43.179	0
43.219	0
43.282	0
43.319	0
43.36	0
43.424	0
43.473	0
43.51	0
43.566	0
43.592	0
43.653	0
43.721	0
43.765	0
43.785	0
43.823	0
43.874	0
43.917	0
43.968	0
44.002	0
44.055	0
44.136	0
44.197	0
44.235	0
44.282	0
44.323	0
44.373	0
44.394	0
44.421	0
44.435	0
44.469	0
44.495	0
44.525	0
44.568	0
44.587	0
44.684	0
44.722	0
44.76	0
44.781	0
44.803	0
44.844	0
44.877	0
44.92	0
44.966	0
45.012	0
45.041	0
45.073	0
45.104	0
45.126	0
45.196	0
45.224	0
45.262	0
45.299	0
45.311	0
45.351	0
45.387	0
45.399	0
45.443	0
45.469	0
45.527	0
45.596	0
45.637	0
45.672	0
45.688	0
45.711	0
45.739	0
45.795	0
45.848	0
45.889	0
45.957	0
45.983	0
46.014	0
46.06	0
46.098	0
46.145	0
46.194	0
46.247	0
46.309	0
46.342	0
46.377	0
46.407	0
46.462	0
46.525	0
46.585	0
46.671	0
46.693	0
46.718	0
46.75	0
46.784	0
46.811	0
46.865	0
46.899	0
46.927	0
46.955	0
46.994	0
47.022	0
47.093	0
47.124	0
47.173	0
47.206	0
47.268	0
47.287	0
47.327	0
47.399	0
47.417	0
47.458	0
47.502	0
47.56	0
47.619	0
47.649	0
47.691	0
47.716	0
47.733	0
47.783	0
47.832	0
47.888	0
47.934	0
47.969	0
48.01	0
48.04	0
48.088	0
48.106	0
48.125	0
48.159	0
48.213	0
48.255	0
48.286	0
48.361	0
48.379	0
48.429	0
48.446	0
48.502	0
48.563	0
48.618	0
48.638	0
48.683	0
48.712	0
48.748	0
48.772	0
48.824	0
48.863	0
48.893	0
48.913	0
48.946	0
48.98	0
49.015	0
49.073	0
49.092	0
49.123	0
49.147	0
49.168	0
49.201	0
49.214	0
49.24	0
49.265	0
49.313	0
49.356	0
49.4	0
49.457	0
49.475	0
49.515	0
49.558	0
49.592	0
49.658	0
49.679	0
49.761	0
49.784	0
49.828	0
49.851	0
49.892	0
49.927	0
49.968	0
49.984	0
50.001	0
50.051	0
50.104	0
50.142	0
50.17	0
50.205	0
50.236	0
50.266	0
50.308	0
50.325	0
50.366	0
50.423	0
50.517	0
50.55	0
50.585	0
50.605	0
50.654	0
50.692	0
50.708	0
50.751	0
50.792	0
50.831	0
50.89	0
50.926	0
50.966	0
51.002	0
51.023	0
51.04	0
51.1	0
51.138	0
51.189	0
51.221	0
51.258	0
51.324	0
51.363	0
51.387	0
51.414	0
51.45	0
51.507	0
51.544	0
51.555	0
51.602	0
51.628	0
51.666	0
51.728	0
51.768	0
51.796	0
51.832	0
51.85	0
51.903	0
51.951	0
52.001	0
52.042	0
52.1	0
52.105	0
52.146	0
52.17	0
52.207	0
52.262	0
52.296	0
52.359	0
52.397	0
52.428	0
52.478	0
52.511	0
52.559	0
52.606	0
52.637	0
52.655	0
52.675	0
52.718	0
52.763	0
52.784	0
52.824	0
52.875	0
52.92	0
52.95	0
52.97	0
53.026	0
53.064	0
53.096	0
53.126	0
53.173	0
53.224	0
53.28	0
53.325	0
53.36	0
53.422	0
53.445	0
53.48	0
53.507	0
53.544	0
53.571	0
53.61	0
53.617	0
53.691	0
53.74	0
53.808	0
53.847	0
53.908	0
53.931	0
53.956	0
54.019	0
54.052	0
54.091	0
54.142	0
54.165	0
54.183	0
54.243	0
54.324	0
54.368	0
54.425	0
54.462	0
54.511	0
54.555	0
54.608	0
54.651	0
54.659	0
54.678	0
54.733	0
54.775	0
54.835	0
54.867	0
54.905	0
54.919	0
54.966	0
55.004	0
55.05	0
55.074	0
55.134	0
55.167	0
55.199	0
55.249	0
55.297	0
55.348	0
55.409	0
55.45	0
55.507	0
55.565	0
55.596	0
55.656	0
55.687	0
55.742	0
55.785	0
55.835	0
55.88	0
55.929	0
55.953	0
55.975	0
55.986	0
56.048	0
56.062	0
56.092	0
56.148	0
56.222	0
56.257	0
56.282	0
56.302	0
56.351	0
56.391	0
56.415	0
56.456	0
56.484	0
56.503	0
56.551	0
56.571	0
56.604	0
56.663	0
56.711	0
56.758	0
56.813	0
56.842	0
56.884	0
56.907	0
56.959	0
56.984	0
57.002	0
57.038	0
57.076	0
57.11	0
57.154	0
57.178	0
57.227	0
57.253	0
57.314	0
57.387	0
57.435	0
57.507	0
57.533	0
57.554	0
57.602	0
57.641	0
57.672	0
57.705	0
57.788	0
57.801	0
57.848	0
57.874	0
57.9	0
57.944	0
57.994	0
58.032	0
58.062	0
58.082	0
58.132	0
58.169	0
58.214	0
58.272	0
58.309	0
58.342	0
58.355	0
58.406	0
58.453	0
58.473	0
58.513	0
58.536	0
58.571	0
58.634	0
58.669	0
58.694	0
58.733	0
58.819	0
58.842	0
58.861	0
58.88	0
58.894	0
58.906	0
58.962	0
59.008	0
59.059	0
59.116	0
59.138	0
59.155	0
59.166	0
59.197	0
59.215	0
59.252	0
59.314	0
59.38	0
59.444	0
59.486	0
59.545	0
59.566	0
59.601	0
59.657	0
59.68	0
59.693	0
59.731	0
59.792	0
59.853	0
59.889	0
59.91	0
59.962	0
59.984	0
60.011	0
60.036	0
60.074	1
60.119	0
60.173	1
60.205	2
60.247	4
60.283	2
60.315	1
60.353	2
60.378	1
60.428	4
60.459	1
60.477	0
60.534	0
60.582	3
60.629	3
60.669	3
60.7	4
60.742	3
60.769	0
60.829	0
60.845	4
60.88	8
60.911	12
60.927	9
60.971	10
60.991	9
61.021	8
61.064	7
61.107	8
61.16	6
61.2	5
61.249	6
61.279	5
61.325	8
61.381	9
61.401	8
61.428	7
61.457	5
61.507	3
61.569	6
61.619	7
61.64	6
61.677	7
61.747	6
61.776	6
61.791	5
61.822	5
61.844	2
61.861	0
61.895	4
61.932	8
61.978	11
62.014	13
62.053	14
62.088	15
62.127	18
62.161	18
62.22	16
62.277	17
62.324	16
62.397	18
62.436	18
62.476	18
62.505	17
62.533	17
62.565	15
62.598	17
62.615	16
62.665	17
62.701	14
62.73	14
62.779	12
62.809	14
62.849	11
62.874	9
62.911	8
62.971	11
63.012	11
63.053	11
63.065	8
63.098	9
63.158	9
63.194	10
63.222	10
63.244	12
63.3	14
63.324	12
63.355	14
63.392	12
63.415	11
63.452	10
63.501	9
63.519	6
63.547	5
63.598	8
63.638	10
63.662	8
63.712	8
63.747	10
63.783	14
63.824	16
63.847	18
63.897	18
63.961	19
64.	18
64.043	15
64.067	13
64.115	15
64.142	18
64.194	17
64.218	14
64.243	13
64.287	14
64.317	16
64.374	17
64.422	17
64.473	16
64.514	17
64.561	16
64.609	17
64.632	17
64.657	16
64.694	14
64.751	13
64.772	10
64.814	7
64.856	6
64.888	7
64.928	7
64.974	9
65.038	9
65.085	7
65.141	10
65.185	12
65.21	13
65.239	14
65.293	13
65.321	14
65.353	16
65.38	16
65.441	17
65.479	19
65.517	17
65.563	17
65.604	17
65.655	17
65.702	18
65.733	20
65.779	18
65.793	19
65.815	19
65.871	18
65.894	19
65.936	23
65.97	27
66.009	25
66.027	24
66.092	27
66.135	27
66.161	27
66.181	25
66.218	26
66.249	28
66.292	29
66.321	26
66.342	25
66.368	23
66.428	22
66.472	21
66.499	20
66.542	17
66.584	15
66.625	16
66.66	16
66.694	13
66.762	11
66.819	10
66.861	10
66.907	11
66.928	11
66.949	8
66.99	9
67.046	6
67.082	5
67.113	4
67.168	4
67.198	4
67.23	6
67.254	3
67.276	2
67.297	4
67.34	4
67.394	6
67.441	4
67.483	7
67.521	6
67.583	8
67.623	8
67.659	8
67.671	3
67.722	1
67.766	3
67.793	1
67.836	3
67.884	5
67.928	10
67.949	9
67.998	10
68.026	9
68.06	8
68.11	7
68.183	8
68.21	6
68.23	5
68.276	8
68.312	10
68.362	9
68.399	10
68.438	13
68.453	12
68.478	12
68.5	10
68.536	11
68.561	8
68.583	9
68.622	8
68.653	5
68.688	6
68.752	7
68.807	7
68.848	5
68.9	9
68.926	14
68.974	14
68.997	9
69.027	10
69.074	8
69.101	10
69.14	7
69.18	6
69.218	4
69.241	1
69.263	2
69.28	1
69.311	3
69.331	3
69.356	2
69.408	2
69.459	2
69.504	0
69.558	0
69.599	1
69.645	3
69.681	4
69.731	9
69.764	11
69.846	11
69.885	10
69.918	11
69.951	10
69.984	9
70.019	9
70.064	10
70.111	9
70.133	8
70.177	10
70.235	9
70.267	9
70.328	10
70.365	10
70.439	11
70.472	8
70.505	7
70.543	11
70.568	9
70.6	6
70.647	6
70.67	6
70.685	6
70.715	7
70.744	10
70.769	11
70.804	11
70.868	12
70.885	12
70.937	16
70.97	15
71.041	17
71.069	13
71.09	10
71.113	12
71.138	13
71.165	16
71.208	19
71.246	19
71.275	18
71.303	15
71.362	15
71.383	15
71.42	12
71.49	8
71.529	7
71.547	6
71.581	11
71.64	10
71.673	14
71.706	13
71.731	13
71.755	14
71.796	13
71.832	17
71.866	19
71.899	19
71.931	23
71.97	20
72.006	25
72.041	26
72.073	28
72.116	31
72.147	29
72.17	30
72.213	31
72.264	31
72.32	32
72.376	37
72.413	39
72.467	36
72.51	34
72.569	33
72.593	28
72.611	28
72.65	32
72.679	29
72.715	29
72.76	27
72.789	25
72.83	22
72.85	21
72.867	20
72.911	21
72.953	20
72.984	19
73.014	17
73.056	17
73.117	15
73.143	14
73.179	15
73.221	15
73.244	13
73.272	15
73.296	12
73.339	13
73.401	14
73.431	13
73.48	13
73.501	11
73.542	11
73.601	9
73.627	12
73.676	9
73.731	10
73.768	10
73.816	11
73.841	10
73.887	10
73.918	11
73.943	13
73.985	18
74.039	19
74.069	19
74.109	23
74.154	28
74.207	30
74.251	28
74.277	28
74.338	28
74.391	28
74.417	31
74.446	33
74.485	32
74.524	29
74.559	32
74.579	33
74.649	36
74.681	35
74.731	36
74.766	34
74.795	32
74.844	32
74.876	32
74.899	29
74.932	27
74.972	26
75.016	27
75.04	25
75.077	22
75.111	21
75.143	24
75.189	23
75.24	21
75.296	20
75.356	21
75.392	23
75.441	22
75.47	22
75.535	23
75.578	22
75.617	22
75.66	25
75.7	26
75.759	32
75.808	34
75.843	33
75.895	34
75.926	35
75.98	40
76.015	42
76.066	42
76.09	43
76.118	44
76.185	46
76.209	45
76.221	42
76.242	41
76.27	45
76.304	44
76.363	46
76.393	48
76.422	50
76.483	50
76.546	50
76.646	53
76.693	53
76.707	53
76.752	57
76.783	56
76.799	56
76.826	54
76.872	52
76.899	54
76.909	51
76.935	49
76.943	48
76.981	50
77.01	49
77.031	47
77.055	47
77.104	47
77.135	45
77.176	42
77.194	42
77.234	41
77.251	38
77.291	40
77.331	37
77.376	34
77.409	35
77.439	34
77.46	34
77.49	34
77.528	38
77.575	40
77.605	38
77.627	35
77.658	35
77.709	37
77.755	39
77.778	37
77.805	35
77.84	36
77.89	37
77.94	39
77.982	42
78.019	43
78.051	40
78.085	42
78.112	42
78.175	44
78.214	42
78.234	44
78.249	41
78.294	42
78.32	42
78.363	41
78.396	42
78.439	46
78.448	46
78.48	48
78.517	50
78.557	49
78.589	48
78.617	47
78.658	45
78.723	46
78.75	43
78.8	46
78.842	45
78.873	46
78.903	42
78.931	39
78.95	38
78.992	38
79.044	37
79.074	36
79.11	34
79.169	37
79.184	36
79.248	36
79.283	38
79.302	38
79.352	37
79.384	37
79.422	38
79.492	37
79.566	38
79.603	40
79.624	37
79.658	37
79.697	41
79.726	39
79.748	36
79.757	34
79.839	35
79.88	36
79.925	36
79.965	35
80.019	40
80.05	39
80.072	37
80.123	36
80.172	37
80.207	36
80.234	33
80.288	31
80.364	33
80.396	30
80.458	30
80.489	30
80.561	29
80.607	31
80.662	29
80.731	33
80.782	34
80.812	34
80.864	33
80.902	34
80.917	33
80.979	33
81.019	32
81.041	32
81.077	29
81.093	29
81.127	26
81.161	26
81.206	29
81.285	31
81.304	27
81.355	28
81.383	28
81.453	27
81.496	29
81.546	31
81.578	30
81.619	35
81.646	34
81.692	36
81.741	34
81.762	36
81.789	31
81.846	32
81.87	32
81.892	30
81.933	27
81.951	24
81.984	23
82.009	23
82.056	21
82.084	21
82.128	21
82.143	19
82.188	16
82.211	14
82.237	17
82.269	20
82.313	20
82.354	17
82.384	16
82.41	14
82.439	10
82.484	15
82.494	12
82.534	11
82.568	8
82.607	7
82.639	7
82.694	8
82.764	6
82.826	4
82.856	6
82.921	7
82.97	6
82.996	6
83.049	7
83.101	6
83.159	5
83.179	2
83.241	0
83.265	3
83.281	4
83.302	3
83.331	2
83.362	1
83.403	2
83.443	3
83.471	4
83.523	4
83.583	6
83.615	2
83.645	1
83.689	0
83.724	0
83.747	0
83.784	0
83.835	0
83.875	0
83.907	0
83.933	0
83.973	0
84.061	0
84.115	0
84.14	0
84.177	0
84.21	0
84.27	0
84.317	0
84.37	0
84.402	0
84.426	0
84.497	3
84.545	5
84.577	4
84.626	5
84.642	5
84.671	3
84.688	1
84.734	0
84.772	0
84.8	0
84.863	0
84.911	0
84.942	0
85.015	0
85.091	0
85.124	0
85.167	0
85.193	0
85.218	0
85.24	0
85.26	0
85.297	0
85.329	0
85.358	0
85.384	0
85.423	0
85.448	0
85.527	0
85.575	0
85.595	0
85.615	0
85.653	0
85.691	0
85.723	0
85.75	0
85.767	0
85.83	0
85.84	0
85.896	0
85.931	0
85.973	0
85.999	0
86.029	0
86.08	1
86.122	3
86.159	2
86.209	4
86.264	7
86.299	9
86.346	9
86.388	12
86.437	11
86.464	10
86.503	15
86.586	17
86.628	17
86.678	15
86.707	15
86.754	16
86.801	17
86.835	18
86.861	17
86.897	17
86.919	15
86.949	13
86.972	10
87.024	8
87.055	9
87.098	8
87.148	4
87.187	3
87.223	2
87.256	3
87.294	0
87.327	2
87.356	2
87.41	1
87.44	3
87.468	4
87.504	3
87.533	1
87.58	1
87.618	1
87.657	0
87.736	1
87.761	0
87.824	0
87.859	0
87.905	1
87.962	0
87.989	0
88.021	0
88.036	0
88.047	0
88.097	0
88.129	0
88.176	0
88.243	0
88.319	0
88.339	0
88.376	0
88.434	0
88.492	0
88.526	0
88.578	0
88.615	0
88.653	0
88.675	0
88.703	0
88.719	2
88.741	2
88.787	3
88.824	1
88.856	3
88.901	0
88.93	0
88.979	0
89.001	0
89.028	3
89.046	7
89.074	8
89.126	10
89.166	9
89.195	10
89.221	9
89.256	8
89.32	5
89.353	4
89.403	4
89.441	5
89.506	5
89.558	9
89.594	7
89.62	4
89.637	0
89.674	1
89.71	0
89.738	0
89.79	0
89.815	0
89.847	0
89.884	0
89.955	0
89.994	0
90.034	0
90.087	0
90.128	0
90.177	0
90.207	0
90.229	0
90.268	0
90.297	0
90.348	0
90.387	0
90.464	0
90.515	0
90.544	0
90.568	0
90.599	0
90.634	0
90.666	0
90.701	0
90.725	2
90.763	0
90.829	3
90.878	4
90.913	4
90.94	4
91.005	5
91.031	4
91.083	5
91.1	6
91.128	6
91.182	5
91.206	2
91.267	3
91.3	3
91.323	1
91.386	1
91.447	2
91.483	1
91.523	0
91.554	0
91.626	0
91.666	0
91.7	0
91.756	0
91.814	0
91.837	0
91.861	0
91.921	0
91.987	0
92.023	0
92.073	0
92.134	0
92.152	0
92.202	0
92.251	0
92.293	0
92.316	0
92.354	4
92.385	4
92.423	5
92.46	4
92.487	4
92.506	1
92.538	0
92.568	0
92.627	1
92.69	0
92.769	0
92.785	0
92.819	0
92.848	0
92.88	0
92.93	0
92.959	0
93.019	0
93.09	0
93.116	0
93.181	0
93.205	0
93.245	0
93.278	0
93.309	0
93.343	0
93.361	0
93.403	0
93.451	0
93.52	0
93.548	0
93.593	0
93.629	0
93.678	0
93.7	0
93.735	0
93.776	0
93.797	0
93.838	0
93.865	0
93.901	0
93.936	0
93.97	0
93.994	0
94.017	0
94.043	0
94.068	0
94.099	0
94.122	0
94.151	0
94.187	0
94.216	0
94.254	0
94.313	0
94.345	0
94.384	0
94.423	0
94.454	0
94.486	0
94.538	0
94.593	0
94.638	0
94.685	0
94.743	0
94.801	0
94.831	0
94.847	0
94.937	0
94.989	0
95.045	0
95.092	0
95.162	0
95.194	0
95.238	0
95.276	0
95.308	0
95.345	0
95.383	0
95.404	0
95.429	0
95.466	0
95.504	0
95.52	0
95.558	0
95.596	0
95.622	0
95.653	0
95.713	0
95.749	0
95.784	0
95.834	0
95.91	0
95.948	0
95.973	0
96.004	0
96.069	0
96.102	0
96.13	0
96.158	0
96.174	0
96.205	0
96.238	0
96.302	0
96.335	0
96.352	0
96.399	0
96.431	0
96.477	0
96.503	0
96.535	0
96.594	0
96.635	0
96.676	0
96.718	0
96.774	0
96.842	0
96.902	0
96.919	0
96.962	0
96.99	0
97.001	0
97.043	0
97.079	0
97.095	0
97.134	0
97.158	0
97.195	0
97.247	0
97.27	0
97.297	0
97.365	0
97.403	0
97.454	0
97.494	0
97.524	0
97.562	0
97.585	0
97.631	0
97.662	0
97.72	0
97.747	0
97.776	0
97.819	0
97.836	0
97.875	0
97.916	0
97.951	0
97.976	0
98.026	0
98.054	0
98.096	0
98.151	0
98.173	0
98.212	0
98.278	0
98.319	0
98.361	0
98.398	0
98.447	0
98.513	0
98.544	0
98.575	0
98.606	0
98.649	0
98.678	0
98.728	0
98.771	0
98.818	0
98.877	0
98.912	0
98.958	0
99.006	0
99.041	0
99.092	0
99.143	0
99.162	0
99.231	0
99.275	0
99.31	0
99.344	0
99.369	0
99.396	0
99.43	0
99.467	0
99.484	0
99.527	0
99.582	0
99.613	0
99.641	0
99.655	0
99.706	0
99.77	0
99.83	0
99.875	0
99.931	0
99.974	0

==> Chapter_5/tikz/SamplePath_50_Service.txt <==
0.018	0
0.127	3
0.204	8
0.369	12
0.433	17
0.513	17
0.573	18
0.628	22
0.748	23
0.787	26
0.877	27
0.96	29
1.013	30
1.065	26
1.095	30
1.252	32
1.333	32
1.479	36
1.545	39
1.587	43
1.703	45
1.805	42
1.824	45
1.897	41
1.95	46
2.009	46
2.055	50
2.135	50
2.185	48
2.247	53
2.32	50
2.362	48
2.416	51
2.471	52
2.537	54
2.592	53
2.7	50
2.798	51
2.826	52
2.858	54
2.89	56
2.92	60
2.936	59
2.985	60
2.999	59
3.088	58
3.133	59
3.23	53
3.308	49
3.442	47
3.5	51
3.554	52
3.594	54
3.663	50
3.691	53
3.762	54
3.82	56
3.897	55
3.925	55
3.994	56
4.032	50
4.059	55
4.114	58
4.167	57
4.239	53
4.297	49
4.329	52
4.384	53
4.44	52
4.524	51
4.561	54
4.612	57
4.707	60
4.75	59
4.822	56
4.85	56
4.951	53
5.042	53
5.082	57
5.155	54
5.224	56
5.278	57
5.303	58
5.373	63
5.429	63
5.465	63
5.489	67
5.545	68
5.612	69
5.653	65
5.722	62
5.785	59
5.83	59
5.856	61
5.911	65
5.977	66
6.019	66
6.071	65
6.118	65
6.163	65
6.211	68
6.295	61
6.311	63
6.347	63
6.39	61
6.453	58
6.514	59
6.564	62
6.654	58
6.69	62
6.77	57
6.822	56
6.853	59
6.879	65
6.906	67
6.972	64
7.008	68
7.061	67
7.112	65
7.157	64
7.196	66
7.242	67
7.267	68
7.339	65
7.428	66
7.465	65
7.535	66
7.571	66
7.622	65
7.704	66
7.809	66
7.88	60
7.913	62
7.964	60
8.009	56
8.06	59
8.089	57
8.141	55
8.27	55
8.336	57
8.358	62
8.423	65
8.489	65
8.531	65
8.588	64
8.643	65
8.752	66
8.789	64
8.849	66
8.893	68
8.91	72
8.955	71
8.994	72
9.044	69
9.089	68
9.183	67
9.207	68
9.232	70
9.282	73
9.315	75
9.423	77
9.487	73
9.53	74
9.566	75
9.601	72
9.649	69
9.688	70
9.715	73
9.758	73
9.773	75
9.817	75
9.873	75
9.91	73
9.973	69
10.013	70
10.08	69
10.149	66
10.208	67
10.323	59
10.395	55
10.438	57
10.456	59
10.544	57
10.568	59
10.631	61
10.689	60
10.71	62
10.768	67
10.84	64
10.883	67
10.958	61
10.988	64
11.077	63
11.117	63
11.148	66
11.207	71
11.232	74
11.306	75
11.34	78
11.372	80
11.433	78
11.507	75
11.545	70
11.601	68
11.654	69
11.705	69
11.732	70
11.761	72
11.81	73
11.854	73
11.882	69
11.935	67
11.989	71
12.009	77
12.093	74
12.128	73
12.21	70
12.258	70
12.315	70
12.357	69
12.405	70
12.45	71
12.485	71
12.533	77
12.6	81
12.665	79
12.718	80
12.78	83
12.839	84
12.88	80
12.913	79
12.922	79
12.974	79
13.006	81
13.06	77
13.145	72
13.203	71
13.236	74
13.283	76
13.346	76
13.423	69
13.433	74
13.475	71
13.521	66
13.559	65
13.624	68
13.658	67
13.7	72
13.74	70
13.806	71
13.834	74
13.9	72
13.984	72
14.046	75
14.092	76
14.143	73
14.197	75
14.25	75
14.288	74
14.346	78
14.417	76
14.461	77
14.472	83
14.532	80
14.592	80
14.624	79
14.695	83
14.745	86
14.773	84
14.868	81
14.903	80
14.957	81
14.982	86
15.058	85
15.083	84
15.142	83
15.184	84
15.222	85
15.247	86
15.281	84
15.311	85
15.353	85
15.399	87
15.495	87
15.529	85
15.569	86
15.586	85
15.618	87
15.652	82
15.718	83
15.74	83
15.789	83
15.846	78
15.895	81
15.946	82
15.978	86
16.023	86
16.063	89
16.132	86
16.147	91
16.181	90
16.238	91
16.25	93
16.296	96
16.416	95
16.484	95
16.509	96
16.547	99
16.601	98
16.626	93
16.658	94
16.715	99
16.751	99
16.788	99
16.861	101
16.908	100
16.978	97
17.019	103
17.052	100
17.084	95
17.122	97
17.186	96
17.225	97
17.241	98
17.284	94
17.321	92
17.369	90
17.397	89
17.452	92
17.503	90
17.542	90
17.565	93
17.605	90
17.639	95
17.67	88
17.692	94
17.713	95
17.744	93
17.799	91
17.845	91
17.898	87
17.963	87
18.007	84
18.052	85
18.11	86
18.165	87
18.193	87
18.223	90
18.278	89
18.32	86
18.356	91
18.376	97
18.405	98
18.484	98
18.505	99
18.542	100
18.576	95
18.591	96
18.614	95
18.643	99
18.676	97
18.724	97
18.773	95
18.836	98
18.891	98
18.92	96
18.962	96
18.985	95
19.044	98
19.064	97
19.127	98
19.157	95
19.204	96
19.228	95
19.268	95
19.312	91
19.35	90
19.397	87
19.431	89
19.469	89
19.514	88
19.577	89
19.628	89
19.651	91
19.66	93
19.696	95
19.742	91
19.794	90
19.832	92
19.862	90
19.89	93
19.939	95
19.975	101
20.02	104
20.049	108
20.084	106
20.123	108
20.186	101
20.209	105
20.269	100
20.304	105
20.326	105
20.367	103
20.386	106
20.424	106
20.452	101
20.519	101
20.57	98
20.593	99
20.63	101
20.667	106
20.692	109
20.727	108
20.781	105
20.8	107
20.831	108
20.863	104
20.917	105
20.941	105
20.993	106
21.047	104
21.071	108
21.111	107
21.176	110
21.207	110
21.237	112
21.275	113
21.311	111
21.372	116
21.404	121
21.414	118
21.469	117
21.494	119
21.527	118
21.579	118
21.654	120
21.698	122
21.75	115
21.81	112
21.834	111
21.882	112
21.886	117
21.922	115
21.949	112
21.962	115
22.014	114
22.061	115
22.111	116
22.144	116
22.172	118
22.206	122
22.24	125
22.277	128
22.297	124
22.32	121
22.348	127
22.4	126
22.471	127
22.517	122
22.547	120
22.602	119
22.65	117
22.69	118
22.716	119
22.762	112
22.807	115
22.872	116
22.923	113
22.965	117
23.023	113
23.073	108
23.102	108
23.132	113
23.172	117
23.233	113
23.286	113
23.321	116
23.389	112
23.457	111
23.489	109
23.534	102
23.574	102
23.649	100
23.687	93
23.741	97
23.773	96
23.794	98
23.829	99
23.888	96
23.922	95
24.031	94
24.054	93
24.111	89
24.166	88
24.209	91
24.226	91
24.279	93
24.337	94
24.372	93
24.443	90
24.517	92
24.55	90
24.591	88
24.619	91
24.672	93
24.714	93
24.749	93
24.781	94
24.811	93
24.888	92
24.914	93
24.963	89
25.018	88
25.063	89
25.106	90
25.123	90
25.165	91
25.209	89
25.255	92
25.285	94
25.344	91
25.382	94
25.416	95
25.483	96
25.525	98
25.569	100
25.604	102
25.651	103
25.683	106
25.717	107
25.75	108
25.764	104
25.816	105
25.85	101
25.912	105
26.012	102
26.084	98
26.109	97
26.135	97
26.16	98
26.19	103
26.264	102
26.29	100
26.321	99
26.357	96
26.381	97
26.419	92
26.455	90
26.49	92
26.535	93
26.582	94
26.602	96
26.63	92
26.655	97
26.715	97
26.75	96
26.784	94
26.839	92
26.912	90
26.965	91
27.058	95
27.101	97
27.123	100
27.192	97
27.242	96
27.272	95
27.307	97
27.352	99
27.411	98
27.451	98
27.497	99
27.529	102
27.56	103
27.629	101
27.695	100
27.731	101
27.771	98
27.808	96
27.822	98
27.876	101
27.916	99
27.964	98
28.018	104
28.061	101
28.126	102
28.2	103
28.226	105
28.277	104
28.309	102
28.348	98
28.406	100
28.438	99
28.468	104
28.486	106
28.527	104
28.578	105
28.629	101
28.641	100
28.669	104
28.682	109
28.745	112
28.772	112
28.836	109
28.879	107
28.92	112
28.942	114
28.97	117
29.043	111
29.088	110
29.123	103
29.16	100
29.175	101
29.239	99
29.27	102
29.294	99
29.348	97
29.375	100
29.408	106
29.479	107
29.517	108
29.573	105
29.621	102
29.692	101
29.729	102
29.799	101
29.818	101
29.852	101
29.893	101
29.933	100
29.96	103
30.019	102
30.062	105
30.097	103
30.125	105
30.147	111
30.17	110
30.228	109
30.289	102
30.329	102
30.348	99
30.377	98
30.418	100
30.468	103
30.516	101
30.573	106
30.635	103
30.695	101
30.752	99
30.782	101
30.801	97
30.837	96
30.854	99
30.891	104
30.922	105
30.945	103
30.971	104
31.016	103
31.058	102
31.087	101
31.119	101
31.169	101
31.203	105
31.231	100
31.285	102
31.316	100
31.342	101
31.362	101
31.379	102
31.43	100
31.468	100
31.536	98
31.578	99
31.609	100
31.631	105
31.674	108
31.693	109
31.722	113
31.744	113
31.783	117
31.847	114
31.869	110
31.897	112
31.941	111
31.959	115
32.005	111
32.027	112
32.075	111
32.117	113
32.212	111
32.238	109
32.261	106
32.307	106
32.366	110
32.4	107
32.456	110
32.516	112
32.567	116
32.597	120
32.624	123
32.671	121
32.718	119
32.762	120
32.825	115
32.882	114
32.907	110
32.94	110
32.991	112
33.039	111
33.057	109
33.101	111
33.135	114
33.177	112
33.231	116
33.252	122
33.272	123
33.321	118
33.388	114
33.408	116
33.449	119
33.485	119
33.516	123
33.561	125
33.615	123
33.647	127
33.688	130
33.738	127
33.761	128
33.804	128
33.82	131
33.883	128
33.922	123
33.946	128
33.983	128
34.011	124
34.055	126
34.097	129
34.121	130
34.152	128
34.2	126
34.253	127
34.285	127
34.338	127
34.37	125
34.386	125
34.45	120
34.499	117
34.538	119
34.585	116
34.643	118
34.683	113
34.716	116
34.768	115
34.825	114
34.864	111
34.904	111
34.925	109
34.953	108
35.007	110
35.05	113
35.091	116
35.126	116
35.17	112
35.203	111
35.232	109
35.251	113
35.283	111
35.347	115
35.392	116
35.424	115
35.473	112
35.512	108
35.552	107
35.604	102
35.63	100
35.666	97
35.711	93
35.776	93
35.847	89
35.893	86
35.935	85
36.01	82
36.034	86
36.06	87
36.099	85
36.132	89
36.197	91
36.226	89
36.248	90
36.286	90
36.34	85
36.367	86
36.442	90
36.495	88
36.542	86
36.587	81
36.643	82
36.682	83
36.769	86
36.803	85
36.834	85
36.904	92
36.965	93
37.031	88
37.077	88
37.117	91
37.162	92
37.218	95
37.277	93
37.312	93
37.35	99
37.367	100
37.382	99
37.434	99
37.485	97
37.526	97
37.566	100
37.583	100
37.618	98
37.654	100
37.685	97
37.731	98
37.778	98
37.813	96
37.854	98
37.89	100
37.92	101
37.941	102
37.98	103
38.021	104
38.055	102
38.075	101
38.121	103
38.164	104
38.196	99
38.235	104
38.284	101
38.337	94
38.372	96
38.418	99
38.456	98
38.482	101
38.501	100
38.542	101
38.569	96
38.59	100
38.641	101
38.666	102
38.722	104
38.745	102
38.778	101
38.823	97
38.873	99
38.9	98
38.917	100
38.936	99
38.958	102
38.986	101
39.001	103
39.047	100
39.101	98
39.147	99
39.187	97
39.241	97
39.279	96
39.308	98
39.343	99
39.359	99
39.4	101
39.418	100
39.467	99
39.514	101
39.531	102
39.581	100
39.608	94
39.66	94
39.694	96
39.723	99
39.768	103
39.806	104
39.87	96
39.891	97
39.939	94
39.986	92
40.01	94
40.05	92
40.088	91
40.143	93
40.207	92
40.249	95
40.278	96
40.312	90
40.384	96
40.434	91
40.501	91
40.558	93
40.587	93
40.626	88
40.656	87
40.684	90
40.731	89
40.761	91
40.793	89
40.816	88
40.877	91
40.94	88
41.007	85
41.038	86
41.088	89
41.118	86
41.174	88
41.25	83
41.298	89
41.336	90
41.377	95
41.436	96
41.493	97
41.53	100
41.553	104
41.605	102
41.649	101
41.712	97
41.746	98
41.795	96
41.837	100
41.856	101
41.881	104
41.94	107
42.003	108
42.054	108
42.092	104
42.105	102
42.149	110
42.19	111
42.234	114
42.272	112
42.308	109
42.343	108
42.406	106
42.459	105
42.492	107
42.552	102
42.585	101
42.624	98
42.683	94
42.738	96
42.78	94
42.828	94
42.86	96
42.913	98
42.973	94
43.004	91
43.02	90
43.079	91
43.135	85
43.179	81
43.219	86
43.282	90
43.319	91
43.36	96
43.424	98
43.473	97
43.51	100
43.566	105
43.592	108
43.653	107
43.721	105
43.765	102
43.785	99
43.823	96
43.874	94
43.917	93
43.968	91
44.002	91
44.055	90
44.136	90
44.197	93
44.235	95
44.282	91
44.323	97
44.373	102
44.394	103
44.421	106
44.435	112
44.469	114
44.495	113
44.525	114
44.568	114
44.587	112
44.684	111
44.722	113
44.76	111
44.781	112
44.803	110
44.844	108
44.877	100
44.92	97
44.966	97
45.012	94
45.041	94
45.073	93
45.104	92
45.126	96
45.196	95
45.224	94
45.262	98
45.299	96
45.311	100
45.351	98
45.387	99
45.399	97
45.443	97
45.469	97
45.527	95
45.596	100
45.637	97
45.672	95
45.688	91
45.711	90
45.739	92
45.795	93
45.848	96
45.889	100
45.957	97
45.983	100
46.014	100
46.06	102
46.098	102
46.145	101
46.194	100
46.247	99
46.309	101
46.342	106
46.377	110
46.407	111
46.462	112
46.525	111
46.585	106
46.671	104
46.693	104
46.718	105
46.75	105
46.784	106
46.811	110
46.865	112
46.899	111
46.927	112
46.955	112
46.994	113
47.022	112
47.093	114
47.124	116
47.173	119
47.206	118
47.268	117
47.287	119
47.327	124
47.399	123
47.417	125
47.458	121
47.502	120
47.56	120
47.619	121
47.649	119
47.691	116
47.716	119
47.733	121
47.783	125
47.832	123
47.888	123
47.934	122
47.969	123
48.01	121
48.04	122
48.088	120
48.106	124
48.125	130
48.159	129
48.213	131
48.255	131
48.286	133
48.361	131
48.379	127
48.429	126
48.446	122
48.502	124
48.563	125
48.618	123
48.638	124
48.683	128
48.712	127
48.748	126
48.772	124
48.824	123
48.863	124
48.893	125
48.913	128
48.946	127
48.98	127
49.015	124
49.073	121
49.092	125
49.123	123
49.147	127
49.168	127
49.201	127
49.214	128
49.24	129
49.265	126
49.313	127
49.356	128
49.4	127
49.457	126
49.475	126
49.515	126
49.558	127
49.592	126
49.658	126
49.679	129
49.761	127
49.784	127
49.828	125
49.851	120
49.892	119
49.927	117
49.968	116
49.984	114
50.001	114
50.051	112
50.104	116
50.142	114
50.17	116
50.205	119
50.236	122
50.266	121
50.308	121
50.325	119
50.366	118
50.423	114
50.517	115
50.55	117
50.585	117
50.605	120
50.654	123
50.692	124
50.708	123
50.751	121
50.792	120
50.831	118
50.89	123
50.926	125
50.966	123
51.002	124
51.023	121
51.04	121
51.1	127
51.138	126
51.189	124
51.221	123
51.258	123
51.324	123
51.363	122
51.387	121
51.414	121
51.45	116
51.507	116
51.544	120
51.555	118
51.602	117
51.628	117
51.666	116
51.728	111
51.768	108
51.796	105
51.832	110
51.85	109
51.903	109
51.951	109
52.001	109
52.042	106
52.1	109
52.105	110
52.146	108
52.17	112
52.207	112
52.262	109
52.296	110
52.359	112
52.397	114
52.428	116
52.478	115
52.511	117
52.559	119
52.606	116
52.637	118
52.655	114
52.675	118
52.718	122
52.763	125
52.784	121
52.824	121
52.875	124
52.92	123
52.95	130
52.97	132
53.026	132
53.064	132
53.096	132
53.126	130
53.173	129
53.224	133
53.28	130
53.325	125
53.36	124
53.422	122
53.445	121
53.48	118
53.507	116
53.544	116
53.571	118
53.61	117
53.617	120
53.691	121
53.74	121
53.808	114
53.847	110
53.908	109
53.931	109
53.956	110
54.019	108
54.052	107
54.091	105
54.142	105
54.165	108
54.183	111
54.243	110
54.324	110
54.368	112
54.425	115
54.462	115
54.511	117
54.555	112
54.608	110
54.651	109
54.659	111
54.678	112
54.733	110
54.775	109
54.835	108
54.867	112
54.905	114
54.919	115
54.966	115
55.004	116
55.05	117
55.074	117
55.134	120
55.167	119
55.199	122
55.249	115
55.297	113
55.348	112
55.409	112
55.45	110
55.507	113
55.565	109
55.596	114
55.656	112
55.687	108
55.742	105
55.785	99
55.835	98
55.88	100
55.929	99
55.953	102
55.975	108
55.986	103
56.048	104
56.062	102
56.092	105
56.148	101
56.222	101
56.257	103
56.282	103
56.302	106
56.351	106
56.391	102
56.415	101
56.456	102
56.484	105
56.503	103
56.551	103
56.571	100
56.604	99
56.663	100
56.711	101
56.758	98
56.813	96
56.842	99
56.884	99
56.907	101
56.959	101
56.984	103
57.002	104
57.038	103
57.076	100
57.11	101
57.154	99
57.178	94
57.227	92
57.253	88
57.314	92
57.387	89
57.435	90
57.507	90
57.533	97
57.554	99
57.602	101
57.641	108
57.672	106
57.705	109
57.788	109
57.801	112
57.848	113
57.874	113
57.9	115
57.944	116
57.994	114
58.032	119
58.062	124
58.082	125
58.132	125
58.169	124
58.214	120
58.272	117
58.309	117
58.342	119
58.355	120
58.406	121
58.453	118
58.473	116
58.513	116
58.536	116
58.571	113
58.634	110
58.669	110
58.694	116
58.733	118
58.819	116
58.842	116
58.861	121
58.88	120
58.894	123
58.906	127
58.962	129
59.008	133
59.059	131
59.116	128
59.138	127
59.155	131
59.166	131
59.197	128
59.215	127
59.252	130
59.314	134
59.38	130
59.444	126
59.486	128
59.545	126
59.566	124
59.601	125
59.657	129
59.68	127
59.693	129
59.731	122
59.792	119
59.853	117
59.889	118
59.91	116
59.962	115
59.984	120
60.011	122
60.036	123
60.074	122
60.119	119
60.173	122
60.205	122
60.247	120
60.283	117
60.315	120
60.353	119
60.378	122
60.428	122
60.459	118
60.477	121
60.534	121
60.582	120
60.629	122
60.669	124
60.7	127
60.742	126
60.769	124
60.829	131
60.845	128
60.88	129
60.911	130
60.927	129
60.971	130
60.991	130
61.021	132
61.064	133
61.107	133
61.16	132
61.2	130
61.249	131
61.279	129
61.325	125
61.381	124
61.401	122
61.428	125
61.457	122
61.507	126
61.569	128
61.619	127
61.64	128
61.677	124
61.747	121
61.776	121
61.791	123
61.822	121
61.844	123
61.861	122
61.895	125
61.932	121
61.978	123
62.014	126
62.053	126
62.088	126
62.127	128
62.161	132
62.22	132
62.277	128
62.324	125
62.397	126
62.436	124
62.476	128
62.505	131
62.533	129
62.565	128
62.598	128
62.615	126
62.665	122
62.701	118
62.73	116
62.779	113
62.809	113
62.849	113
62.874	112
62.911	112
62.971	112
63.012	109
63.053	111
63.065	113
63.098	112
63.158	114
63.194	118
63.222	120
63.244	115
63.3	115
63.324	116
63.355	117
63.392	116
63.415	115
63.452	116
63.501	119
63.519	117
63.547	116
63.598	119
63.638	118
63.662	117
63.712	118
63.747	117
63.783	119
63.824	120
63.847	120
63.897	119
63.961	116
64.	114
64.043	116
64.067	117
64.115	116
64.142	116
64.194	116
64.218	115
64.243	115
64.287	119
64.317	119
64.374	121
64.422	119
64.473	119
64.514	121
64.561	121
64.609	125
64.632	127
64.657	128
64.694	125
64.751	126
64.772	122
64.814	121
64.856	121
64.888	119
64.928	118
64.974	113
65.038	115
65.085	116
65.141	114
65.185	113
65.21	116
65.239	116
65.293	117
65.321	114
65.353	111
65.38	112
65.441	110
65.479	109
65.517	106
65.563	107
65.604	108
65.655	113
65.702	114
65.733	113
65.779	110
65.793	110
65.815	112
65.871	115
65.894	117
65.936	121
65.97	120
66.009	119
66.027	117
66.092	118
66.135	117
66.161	116
66.181	116
66.218	113
66.249	112
66.292	109
66.321	109
66.342	108
66.368	109
66.428	109
66.472	114
66.499	116
66.542	116
66.584	117
66.625	113
66.66	111
66.694	113
66.762	112
66.819	114
66.861	112
66.907	111
66.928	113
66.949	112
66.99	113
67.046	115
67.082	112
67.113	114
67.168	112
67.198	110
67.23	110
67.254	110
67.276	107
67.297	110
67.34	113
67.394	109
67.441	106
67.483	102
67.521	107
67.583	104
67.623	104
67.659	104
67.671	102
67.722	100
67.766	102
67.793	101
67.836	106
67.884	103
67.928	100
67.949	102
67.998	104
68.026	107
68.06	109
68.11	109
68.183	110
68.21	107
68.23	110
68.276	110
68.312	112
68.362	113
68.399	117
68.438	115
68.453	114
68.478	114
68.5	113
68.536	114
68.561	116
68.583	114
68.622	114
68.653	114
68.688	113
68.752	112
68.807	112
68.848	113
68.9	114
68.926	117
68.974	115
68.997	115
69.027	116
69.074	115
69.101	112
69.14	113
69.18	111
69.218	110
69.241	104
69.263	105
69.28	105
69.311	105
69.331	105
69.356	104
69.408	102
69.459	98
69.504	99
69.558	97
69.599	99
69.645	102
69.681	103
69.731	100
69.764	98
69.846	100
69.885	98
69.918	101
69.951	101
69.984	101
70.019	99
70.064	101
70.111	100
70.133	101
70.177	104
70.235	104
70.267	104
70.328	104
70.365	102
70.439	99
70.472	101
70.505	101
70.543	102
70.568	101
70.6	99
70.647	104
70.67	104
70.685	104
70.715	103
70.744	102
70.769	103
70.804	98
70.868	98
70.885	100
70.937	101
70.97	102
71.041	107
71.069	109
71.09	109
71.113	109
71.138	110
71.165	110
71.208	110
71.246	109
71.275	112
71.303	114
71.362	115
71.383	113
71.42	112
71.49	112
71.529	114
71.547	114
71.581	117
71.64	116
71.673	116
71.706	116
71.731	113
71.755	114
71.796	113
71.832	112
71.866	107
71.899	108
71.931	107
71.97	106
72.006	105
72.041	101
72.073	102
72.116	100
72.147	100
72.17	101
72.213	100
72.264	101
72.32	100
72.376	99
72.413	99
72.467	101
72.51	99
72.569	97
72.593	97
72.611	97
72.65	93
72.679	92
72.715	95
72.76	96
72.789	93
72.83	93
72.85	95
72.867	96
72.911	97
72.953	100
72.984	105
73.014	106
73.056	105
73.117	106
73.143	103
73.179	100
73.221	102
73.244	99
73.272	98
73.296	96
73.339	95
73.401	95
73.431	94
73.48	96
73.501	99
73.542	97
73.601	97
73.627	94
73.676	94
73.731	97
73.768	95
73.816	94
73.841	95
73.887	98
73.918	99
73.943	99
73.985	94
74.039	91
74.069	93
74.109	92
74.154	93
74.207	92
74.251	93
74.277	97
74.338	93
74.391	93
74.417	91
74.446	94
74.485	96
74.524	95
74.559	97
74.579	98
74.649	98
74.681	92
74.731	91
74.766	92
74.795	90
74.844	89
74.876	91
74.899	88
74.932	92
74.972	91
75.016	92
75.04	90
75.077	89
75.111	87
75.143	87
75.189	83
75.24	87
75.296	86
75.356	83
75.392	84
75.441	84
75.47	85
75.535	83
75.578	82
75.617	85
75.66	87
75.7	88
75.759	88
75.808	88
75.843	91
75.895	90
75.926	87
75.98	86
76.015	87
76.066	87
76.09	87
76.118	87
76.185	89
76.209	86
76.221	86
76.242	87
76.27	88
76.304	88
76.363	89
76.393	89
76.422	92
76.483	94
76.546	96
76.646	99
76.693	100
76.707	96
76.752	100
76.783	100
76.799	101
76.826	102
76.872	101
76.899	100
76.909	99
76.935	102
76.943	101
76.981	101
77.01	100
77.031	101
77.055	99
77.104	101
77.135	104
77.176	106
77.194	104
77.234	100
77.251	104
77.291	103
77.331	101
77.376	105
77.409	106
77.439	105
77.46	107
77.49	107
77.528	108
77.575	108
77.605	109
77.627	110
77.658	111
77.709	109
77.755	108
77.778	111
77.805	112
77.84	108
77.89	104
77.94	105
77.982	106
78.019	112
78.051	110
78.085	113
78.112	107
78.175	107
78.214	110
78.234	111
78.249	112
78.294	109
78.32	113
78.363	116
78.396	118
78.439	118
78.448	120
78.48	119
78.517	122
78.557	123
78.589	122
78.617	123
78.658	124
78.723	122
78.75	121
78.8	123
78.842	124
78.873	123
78.903	123
78.931	122
78.95	121
78.992	120
79.044	121
79.074	120
79.11	121
79.169	121
79.184	121
79.248	120
79.283	119
79.302	117
79.352	114
79.384	116
79.422	120
79.492	118
79.566	115
79.603	118
79.624	120
79.658	120
79.697	121
79.726	118
79.748	117
79.757	118
79.839	119
79.88	123
79.925	123
79.965	122
80.019	122
80.05	121
80.072	122
80.123	125
80.172	124
80.207	126
80.234	128
80.288	129
80.364	130
80.396	129
80.458	132
80.489	132
80.561	129
80.607	130
80.662	126
80.731	124
80.782	124
80.812	123
80.864	126
80.902	128
80.917	126
80.979	126
81.019	125
81.041	127
81.077	128
81.093	128
81.127	126
81.161	122
81.206	122
81.285	119
81.304	117
81.355	119
81.383	119
81.453	122
81.496	119
81.546	115
81.578	112
81.619	109
81.646	109
81.692	112
81.741	109
81.762	108
81.789	106
81.846	107
81.87	106
81.892	105
81.933	105
81.951	104
81.984	107
82.009	106
82.056	106
82.084	106
82.128	106
82.143	104
82.188	105
82.211	105
82.237	105
82.269	105
82.313	105
82.354	103
82.384	105
82.41	108
82.439	108
82.484	107
82.494	105
82.534	102
82.568	100
82.607	103
82.639	102
82.694	101
82.764	99
82.826	100
82.856	99
82.921	99
82.97	98
82.996	96
83.049	100
83.101	97
83.159	98
83.179	99
83.241	100
83.265	101
83.281	100
83.302	102
83.331	103
83.362	102
83.403	101
83.443	103
83.471	101
83.523	101
83.583	105
83.615	103
83.645	106
83.689	102
83.724	95
83.747	97
83.784	99
83.835	98
83.875	101
83.907	102
83.933	104
83.973	97
84.061	94
84.115	95
84.14	98
84.177	99
84.21	101
84.27	96
84.317	97
84.37	103
84.402	103
84.426	103
84.497	105
84.545	108
84.577	109
84.626	107
84.642	107
84.671	113
84.688	110
84.734	110
84.772	115
84.8	118
84.863	114
84.911	111
84.942	107
85.015	108
85.091	104
85.124	107
85.167	108
85.193	107
85.218	109
85.24	110
85.26	111
85.297	111
85.329	106
85.358	110
85.384	110
85.423	114
85.448	117
85.527	113
85.575	118
85.595	120
85.615	122
85.653	120
85.691	120
85.723	122
85.75	122
85.767	123
85.83	119
85.84	120
85.896	123
85.931	121
85.973	119
85.999	122
86.029	121
86.08	122
86.122	122
86.159	119
86.209	120
86.264	120
86.299	121
86.346	123
86.388	118
86.437	116
86.464	116
86.503	117
86.586	118
86.628	118
86.678	117
86.707	117
86.754	118
86.801	120
86.835	117
86.861	118
86.897	116
86.919	114
86.949	114
86.972	115
87.024	115
87.055	115
87.098	118
87.148	116
87.187	112
87.223	111
87.256	115
87.294	111
87.327	113
87.356	116
87.41	113
87.44	113
87.468	110
87.504	109
87.533	108
87.58	108
87.618	109
87.657	106
87.736	109
87.761	110
87.824	108
87.859	110
87.905	110
87.962	110
87.989	109
88.021	106
88.036	107
88.047	108
88.097	109
88.129	105
88.176	107
88.243	102
88.319	102
88.339	100
88.376	101
88.434	97
88.492	93
88.526	95
88.578	98
88.615	100
88.653	102
88.675	107
88.703	107
88.719	107
88.741	105
88.787	101
88.824	103
88.856	104
88.901	105
88.93	103
88.979	107
89.001	108
89.028	108
89.046	107
89.074	107
89.126	105
89.166	102
89.195	106
89.221	104
89.256	103
89.32	103
89.353	99
89.403	103
89.441	103
89.506	108
89.558	108
89.594	109
89.62	109
89.637	107
89.674	106
89.71	107
89.738	104
89.79	106
89.815	103
89.847	104
89.884	100
89.955	102
89.994	102
90.034	98
90.087	102
90.128	101
90.177	98
90.207	101
90.229	103
90.268	107
90.297	107
90.348	109
90.387	113
90.464	106
90.515	104
90.544	105
90.568	105
90.599	108
90.634	107
90.666	111
90.701	111
90.725	113
90.763	114
90.829	116
90.878	111
90.913	109
90.94	109
91.005	105
91.031	103
91.083	105
91.1	104
91.128	106
91.182	102
91.206	102
91.267	105
91.3	103
91.323	102
91.386	102
91.447	104
91.483	104
91.523	105
91.554	104
91.626	98
91.666	99
91.7	103
91.756	103
91.814	106
91.837	105
91.861	101
91.921	104
91.987	107
92.023	108
92.073	107
92.134	102
92.152	102
92.202	104
92.251	105
92.293	102
92.316	108
92.354	110
92.385	108
92.423	110
92.46	111
92.487	109
92.506	108
92.538	111
92.568	112
92.627	112
92.69	111
92.769	117
92.785	114
92.819	110
92.848	112
92.88	112
92.93	113
92.959	114
93.019	114
93.09	109
93.116	113
93.181	118
93.205	113
93.245	110
93.278	111
93.309	116
93.343	119
93.361	120
93.403	116
93.451	121
93.52	119
93.548	117
93.593	121
93.629	122
93.678	116
93.7	113
93.735	116
93.776	118
93.797	117
93.838	113
93.865	114
93.901	119
93.936	118
93.97	117
93.994	115
94.017	113
94.043	116
94.068	117
94.099	115
94.122	114
94.151	117
94.187	112
94.216	112
94.254	114
94.313	113
94.345	108
94.384	103
94.423	104
94.454	102
94.486	100
94.538	101
94.593	105
94.638	109
94.685	113
94.743	110
94.801	108
94.831	103
94.847	101
94.937	99
94.989	98
95.045	96
95.092	94
95.162	93
95.194	96
95.238	95
95.276	92
95.308	88
95.345	88
95.383	86
95.404	89
95.429	91
95.466	94
95.504	92
95.52	97
95.558	95
95.596	99
95.622	101
95.653	99
95.713	99
95.749	97
95.784	98
95.834	100
95.91	97
95.948	97
95.973	102
96.004	102
96.069	98
96.102	99
96.13	101
96.158	103
96.174	108
96.205	114
96.238	113
96.302	109
96.335	107
96.352	109
96.399	112
96.431	111
96.477	107
96.503	111
96.535	113
96.594	116
96.635	115
96.676	118
96.718	122
96.774	117
96.842	117
96.902	116
96.919	121
96.962	121
96.99	122
97.001	118
97.043	115
97.079	116
97.095	115
97.134	113
97.158	113
97.195	116
97.247	111
97.27	109
97.297	106
97.365	104
97.403	101
97.454	98
97.494	97
97.524	95
97.562	96
97.585	98
97.631	100
97.662	103
97.72	104
97.747	105
97.776	104
97.819	101
97.836	102
97.875	107
97.916	108
97.951	105
97.976	106
98.026	107
98.054	104
98.096	107
98.151	105
98.173	108
98.212	107
98.278	106
98.319	104
98.361	98
98.398	102
98.447	99
98.513	97
98.544	94
98.575	93
98.606	95
98.649	95
98.678	96
98.728	98
98.771	98
98.818	101
98.877	105
98.912	104
98.958	105
99.006	104
99.041	107
99.092	103
99.143	100
99.162	101
99.231	98
99.275	95
99.31	99
99.344	99
99.369	102
99.396	101
99.43	97
99.467	90
99.484	91
99.527	90
99.582	90
99.613	91
99.641	92
99.655	95
99.706	98
99.77	99
99.83	98
99.875	101
99.931	97
99.974	99

==> Chapter_5/tikz/SamplePath_50_Total.txt <==
0.018	0
0.127	3
0.204	8
0.369	13
0.433	18
0.513	21
0.573	23
0.628	26
0.748	28
0.787	32
0.877	34
0.96	37
1.013	38
1.065	37
1.095	41
1.252	45
1.333	46
1.479	50
1.545	53
1.587	58
1.703	61
1.805	59
1.824	61
1.897	59
1.95	64
2.009	66
2.055	70
2.135	72
2.185	72
2.247	77
2.32	77
2.362	78
2.416	81
2.471	83
2.537	85
2.592	86
2.7	85
2.798	86
2.826	88
2.858	91
2.89	93
2.92	96
2.936	95
2.985	97
2.999	98
3.088	99
3.133	101
3.23	96
3.308	94
3.442	94
3.5	98
3.554	98
3.594	101
3.663	102
3.691	105
3.762	108
3.82	110
3.897	108
3.925	108
3.994	109
4.032	108
4.059	112
4.114	115
4.167	117
4.239	116
4.297	114
4.329	117
4.384	118
4.44	119
4.524	119
4.561	121
4.612	123
4.707	126
4.75	128
4.822	127
4.85	126
4.951	123
5.042	124
5.082	128
5.155	126
5.224	129
5.278	131
5.303	132
5.373	134
5.429	135
5.465	138
5.489	143
5.545	145
5.612	147
5.653	144
5.722	140
5.785	136
5.83	135
5.856	137
5.911	140
5.977	142
6.019	144
6.071	145
6.118	144
6.163	144
6.211	145
6.295	141
6.311	144
6.347	146
6.39	145
6.453	143
6.514	145
6.564	147
6.654	145
6.69	148
6.77	147
6.822	145
6.853	148
6.879	152
6.906	154
6.972	155
7.008	160
7.061	161
7.112	161
7.157	163
7.196	167
7.242	168
7.267	171
7.339	170
7.428	171
7.465	173
7.535	171
7.571	171
7.622	171
7.704	174
7.809	173
7.88	173
7.913	176
7.964	176
8.009	174
8.06	176
8.089	174
8.141	173
8.27	174
8.336	175
8.358	179
8.423	182
8.489	181
8.531	182
8.588	181
8.643	184
8.752	185
8.789	185
8.849	186
8.893	189
8.91	194
8.955	195
8.994	196
9.044	191
9.089	192
9.183	193
9.207	194
9.232	198
9.282	199
9.315	202
9.423	203
9.487	201
9.53	202
9.566	203
9.601	203
9.649	201
9.688	200
9.715	203
9.758	202
9.773	202
9.817	201
9.873	199
9.91	199
9.973	198
10.013	200
10.08	200
10.149	198
10.208	200
10.323	198
10.395	197
10.438	199
10.456	202
10.544	201
10.568	204
10.631	207
10.689	209
10.71	211
10.768	214
10.84	211
10.883	211
10.958	207
10.988	210
11.077	210
11.117	209
11.148	212
11.207	214
11.232	215
11.306	215
11.34	218
11.372	217
11.433	218
11.507	216
11.545	212
11.601	211
11.654	214
11.705	213
11.732	215
11.761	217
11.81	218
11.854	219
11.882	216
11.935	214
11.989	216
12.009	221
12.093	218
12.128	217
12.21	219
12.258	221
12.315	220
12.357	219
12.405	220
12.45	222
12.485	222
12.533	226
12.6	227
12.665	228
12.718	229
12.78	230
12.839	232
12.88	232
12.913	233
12.922	233
12.974	234
13.006	237
13.06	235
13.145	233
13.203	230
13.236	231
13.283	233
13.346	234
13.423	232
13.433	236
13.475	236
13.521	236
13.559	236
13.624	239
13.658	240
13.7	242
13.74	243
13.806	243
13.834	246
13.9	246
13.984	247
14.046	250
14.092	247
14.143	247
14.197	250
14.25	249
14.288	250
14.346	251
14.417	249
14.461	250
14.472	254
14.532	251
14.592	251
14.624	250
14.695	253
14.745	252
14.773	252
14.868	249
14.903	249
14.957	248
14.982	251
15.058	251
15.083	250
15.142	247
15.184	250
15.222	252
15.247	254
15.281	254
15.311	256
15.353	256
15.399	255
15.495	254
15.529	253
15.569	254
15.586	255
15.618	257
15.652	253
15.718	255
15.74	256
15.789	255
15.846	254
15.895	257
15.946	259
15.978	261
16.023	261
16.063	262
16.132	260
16.147	265
16.181	265
16.238	267
16.25	271
16.296	272
16.416	271
16.484	270
16.509	271
16.547	274
16.601	274
16.626	273
16.658	275
16.715	276
16.751	274
16.788	274
16.861	275
16.908	275
16.978	270
17.019	275
17.052	275
17.084	273
17.122	275
17.186	272
17.225	274
17.241	273
17.284	272
17.321	272
17.369	271
17.397	270
17.452	271
17.503	272
17.542	273
17.565	275
17.605	272
17.639	275
17.67	273
17.692	277
17.713	278
17.744	278
17.799	279
17.845	282
17.898	280
17.963	281
18.007	279
18.052	281
18.11	279
18.165	278
18.193	279
18.223	281
18.278	278
18.32	274
18.356	274
18.376	278
18.405	277
18.484	277
18.505	279
18.542	282
18.576	278
18.591	279
18.614	279
18.643	282
18.676	281
18.724	283
18.773	281
18.836	283
18.891	284
18.92	284
18.962	286
18.985	284
19.044	284
19.064	286
19.127	289
19.157	287
19.204	288
19.228	289
19.268	289
19.312	290
19.35	287
19.397	286
19.431	288
19.469	288
19.514	288
19.577	288
19.628	290
19.651	293
19.66	294
19.696	296
19.742	294
19.794	292
19.832	292
19.862	292
19.89	295
19.939	298
19.975	301
20.02	303
20.049	304
20.084	304
20.123	306
20.186	301
20.209	303
20.269	299
20.304	302
20.326	301
20.367	300
20.386	301
20.424	301
20.452	301
20.519	302
20.57	300
20.593	302
20.63	302
20.667	305
20.692	308
20.727	308
20.781	307
20.8	311
20.831	313
20.863	309
20.917	308
20.941	309
20.993	311
21.047	311
21.071	315
21.111	312
21.176	311
21.207	311
21.237	314
21.275	315
21.311	313
21.372	315
21.404	317
21.414	317
21.469	319
21.494	321
21.527	320
21.579	321
21.654	322
21.698	323
21.75	321
21.81	316
21.834	314
21.882	313
21.886	317
21.922	319
21.949	320
21.962	322
22.014	320
22.061	320
22.111	320
22.144	319
22.172	322
22.206	324
22.24	326
22.277	328
22.297	327
22.32	326
22.348	331
22.4	333
22.471	334
22.517	334
22.547	335
22.602	335
22.65	333
22.69	333
22.716	335
22.762	331
22.807	331
22.872	332
22.923	331
22.965	332
23.023	330
23.073	328
23.102	326
23.132	329
23.172	333
23.233	332
23.286	332
23.321	334
23.389	331
23.457	329
23.489	330
23.534	327
23.574	326
23.649	327
23.687	324
23.741	325
23.773	325
23.794	326
23.829	328
23.888	327
23.922	328
24.031	329
24.054	330
24.111	326
24.166	324
24.209	325
24.226	326
24.279	326
24.337	325
24.372	326
24.443	324
24.517	324
24.55	323
24.591	322
24.619	324
24.672	326
24.714	325
24.749	326
24.781	327
24.811	328
24.888	328
24.914	326
24.963	325
25.018	324
25.063	325
25.106	326
25.123	325
25.165	325
25.209	326
25.255	325
25.285	325
25.344	321
25.382	322
25.416	322
25.483	323
25.525	325
25.569	327
25.604	325
25.651	324
25.683	326
25.717	328
25.75	329
25.764	330
25.816	333
25.85	333
25.912	336
26.012	331
26.084	330
26.109	331
26.135	331
26.16	333
26.19	334
26.264	334
26.29	331
26.321	328
26.357	327
26.381	329
26.419	327
26.455	328
26.49	329
26.535	328
26.582	329
26.602	331
26.63	331
26.655	334
26.715	333
26.75	333
26.784	331
26.839	331
26.912	331
26.965	332
27.058	335
27.101	338
27.123	340
27.192	339
27.242	336
27.272	337
27.307	339
27.352	339
27.411	336
27.451	336
27.497	335
27.529	338
27.56	340
27.629	335
27.695	334
27.731	336
27.771	336
27.808	334
27.822	336
27.876	339
27.916	339
27.964	338
28.018	339
28.061	336
28.126	338
28.2	341
28.226	344
28.277	345
28.309	344
28.348	341
28.406	343
28.438	341
28.468	344
28.486	347
28.527	346
28.578	345
28.629	344
28.641	345
28.669	345
28.682	350
28.745	353
28.772	353
28.836	350
28.879	349
28.92	352
28.942	353
28.97	352
29.043	346
29.088	344
29.123	342
29.16	339
29.175	342
29.239	342
29.27	344
29.294	344
29.348	342
29.375	344
29.408	347
29.479	346
29.517	348
29.573	348
29.621	348
29.692	346
29.729	347
29.799	345
29.818	344
29.852	346
29.893	347
29.933	346
29.96	347
30.019	349
30.062	348
30.097	350
30.125	350
30.147	354
30.17	352
30.228	351
30.289	349
30.329	349
30.348	347
30.377	346
30.418	347
30.468	348
30.516	346
30.573	349
30.635	345
30.695	345
30.752	345
30.782	347
30.801	347
30.837	345
30.854	347
30.891	349
30.922	351
30.945	352
30.971	352
31.016	349
31.058	348
31.087	347
31.119	348
31.169	348
31.203	348
31.231	346
31.285	346
31.316	345
31.342	346
31.362	345
31.379	344
31.43	343
31.468	344
31.536	345
31.578	344
31.609	346
31.631	350
31.674	351
31.693	352
31.722	353
31.744	354
31.783	355
31.847	351
31.869	348
31.897	351
31.941	350
31.959	352
32.005	353
32.027	352
32.075	353
32.117	355
32.212	354
32.238	352
32.261	351
32.307	352
32.366	354
32.4	353
32.456	354
32.516	355
32.567	356
32.597	358
32.624	360
32.671	361
32.718	359
32.762	362
32.825	361
32.882	361
32.907	357
32.94	358
32.991	354
33.039	353
33.057	352
33.101	354
33.135	356
33.177	354
33.231	356
33.252	357
33.272	358
33.321	355
33.388	353
33.408	355
33.449	354
33.485	353
33.516	356
33.561	358
33.615	358
33.647	359
33.688	360
33.738	358
33.761	361
33.804	360
33.82	363
33.883	360
33.922	361
33.946	364
33.983	365
34.011	366
34.055	365
34.097	367
34.121	369
34.152	368
34.2	367
34.253	366
34.285	366
34.338	365
34.37	365
34.386	365
34.45	360
34.499	360
34.538	362
34.585	362
34.643	363
34.683	360
34.716	362
34.768	365
34.825	365
34.864	363
34.904	364
34.925	364
34.953	366
35.007	367
35.05	369
35.091	369
35.126	369
35.17	366
35.203	366
35.232	364
35.251	366
35.283	367
35.347	368
35.392	366
35.424	367
35.473	365
35.512	362
35.552	360
35.604	357
35.63	354
35.666	351
35.711	348
35.776	347
35.847	344
35.893	342
35.935	341
36.01	339
36.034	340
36.06	340
36.099	342
36.132	346
36.197	347
36.226	344
36.248	345
36.286	346
36.34	344
36.367	344
36.442	346
36.495	347
36.542	348
36.587	345
36.643	347
36.682	349
36.769	347
36.803	347
36.834	347
36.904	348
36.965	348
37.031	347
37.077	347
37.117	345
37.162	346
37.218	346
37.277	344
37.312	344
37.35	348
37.367	351
37.382	351
37.434	350
37.485	348
37.526	348
37.566	350
37.583	349
37.618	348
37.654	348
37.685	349
37.731	346
37.778	346
37.813	345
37.854	347
37.89	347
37.92	346
37.941	349
37.98	349
38.021	350
38.055	352
38.075	350
38.121	350
38.164	350
38.196	349
38.235	351
38.284	350
38.337	347
38.372	351
38.418	354
38.456	353
38.482	354
38.501	355
38.542	355
38.569	352
38.59	355
38.641	356
38.666	357
38.722	357
38.745	357
38.778	357
38.823	355
38.873	356
38.9	358
38.917	359
38.936	360
38.958	363
38.986	363
39.001	364
39.047	361
39.101	358
39.147	355
39.187	354
39.241	354
39.279	356
39.308	359
39.343	359
39.359	359
39.4	359
39.418	355
39.467	355
39.514	356
39.531	358
39.581	360
39.608	358
39.66	357
39.694	358
39.723	360
39.768	361
39.806	359
39.87	354
39.891	353
39.939	352
39.986	350
40.01	354
40.05	353
40.088	353
40.143	351
40.207	349
40.249	349
40.278	348
40.312	347
40.384	349
40.434	347
40.501	346
40.558	345
40.587	347
40.626	347
40.656	344
40.684	346
40.731	344
40.761	341
40.793	340
40.816	341
40.877	343
40.94	341
41.007	339
41.038	340
41.088	344
41.118	342
41.174	342
41.25	337
41.298	339
41.336	338
41.377	340
41.436	337
41.493	337
41.53	338
41.553	342
41.605	344
41.649	344
41.712	339
41.746	338
41.795	335
41.837	337
41.856	338
41.881	342
41.94	340
42.003	341
42.054	341
42.092	341
42.105	338
42.149	341
42.19	338
42.234	341
42.272	341
42.308	340
42.343	339
42.406	339
42.459	338
42.492	341
42.552	339
42.585	339
42.624	339
42.683	337
42.738	336
42.78	335
42.828	336
42.86	339
42.913	339
42.973	337
43.004	335
43.02	335
43.079	338
43.135	332
43.179	329
43.219	331
43.282	331
43.319	332
43.36	333
43.424	336
43.473	337
43.51	339
43.566	340
43.592	341
43.653	341
43.721	342
43.765	339
43.785	338
43.823	336
43.874	336
43.917	334
43.968	334
44.002	335
44.055	334
44.136	333
44.197	336
44.235	336
44.282	334
44.323	337
44.373	341
44.394	342
44.421	341
44.435	345
44.469	346
44.495	346
44.525	348
44.568	350
44.587	350
44.684	348
44.722	349
44.76	347
44.781	349
44.803	349
44.844	347
44.877	340
44.92	338
44.966	339
45.012	339
45.041	340
45.073	340
45.104	339
45.126	342
45.196	344
45.224	344
45.262	345
45.299	342
45.311	345
45.351	342
45.387	339
45.399	336
45.443	337
45.469	337
45.527	336
45.596	339
45.637	338
45.672	336
45.688	334
45.711	333
45.739	334
45.795	334
45.848	336
45.889	339
45.957	335
45.983	338
46.014	337
46.06	335
46.098	334
46.145	335
46.194	336
46.247	334
46.309	333
46.342	335
46.377	336
46.407	339
46.462	338
46.525	337
46.585	333
46.671	332
46.693	333
46.718	333
46.75	334
46.784	336
46.811	337
46.865	336
46.899	335
46.927	337
46.955	338
46.994	339
47.022	341
47.093	344
47.124	346
47.173	347
47.206	348
47.268	347
47.287	350
47.327	352
47.399	350
47.417	353
47.458	354
47.502	355
47.56	354
47.619	356
47.649	357
47.691	354
47.716	355
47.733	357
47.783	358
47.832	358
47.888	357
47.934	355
47.969	357
48.01	354
48.04	354
48.088	353
48.106	355
48.125	359
48.159	358
48.213	359
48.255	359
48.286	360
48.361	361
48.379	358
48.429	357
48.446	355
48.502	354
48.563	355
48.618	353
48.638	354
48.683	355
48.712	355
48.748	356
48.772	357
48.824	356
48.863	355
48.893	356
48.913	358
48.946	357
48.98	359
49.015	356
49.073	354
49.092	354
49.123	354
49.147	354
49.168	355
49.201	355
49.214	357
49.24	359
49.265	358
49.313	356
49.356	359
49.4	356
49.457	353
49.475	354
49.515	356
49.558	357
49.592	357
49.658	357
49.679	359
49.761	358
49.784	359
49.828	359
49.851	357
49.892	354
49.927	352
49.968	351
49.984	351
50.001	352
50.051	349
50.104	351
50.142	349
50.17	352
50.205	353
50.236	355
50.266	354
50.308	353
50.325	354
50.366	350
50.423	348
50.517	347
50.55	347
50.585	348
50.605	351
50.654	353
50.692	356
50.708	357
50.751	356
50.792	357
50.831	357
50.89	358
50.926	358
50.966	356
51.002	355
51.023	353
51.04	353
51.1	355
51.138	352
51.189	351
51.221	351
51.258	350
51.324	351
51.363	352
51.387	351
51.414	352
51.45	347
51.507	343
51.544	347
51.555	348
51.602	347
51.628	346
51.666	345
51.728	342
51.768	341
51.796	342
51.832	344
51.85	342
51.903	342
51.951	341
52.001	342
52.042	339
52.1	342
52.105	345
52.146	343
52.17	346
52.207	347
52.262	347
52.296	347
52.359	348
52.397	349
52.428	350
52.478	352
52.511	354
52.559	354
52.606	353
52.637	355
52.655	355
52.675	356
52.718	356
52.763	356
52.784	354
52.824	357
52.875	357
52.92	355
52.95	358
52.97	360
53.026	361
53.064	361
53.096	362
53.126	362
53.173	361
53.224	361
53.28	358
53.325	356
53.36	358
53.422	358
53.445	359
53.48	361
53.507	361
53.544	363
53.571	362
53.61	362
53.617	366
53.691	365
53.74	366
53.808	360
53.847	359
53.908	359
53.931	360
53.956	360
54.019	356
54.052	358
54.091	357
54.142	358
54.165	361
54.183	361
54.243	358
54.324	357
54.368	359
54.425	358
54.462	357
54.511	356
54.555	355
54.608	355
54.651	353
54.659	356
54.678	358
54.733	358
54.775	359
54.835	358
54.867	362
54.905	363
54.919	365
54.966	365
55.004	362
55.05	361
55.074	361
55.134	361
55.167	359
55.199	360
55.249	359
55.297	356
55.348	356
55.409	356
55.45	357
55.507	356
55.565	356
55.596	359
55.656	360
55.687	357
55.742	354
55.785	351
55.835	349
55.88	350
55.929	351
55.953	352
55.975	355
55.986	353
56.048	354
56.062	353
56.092	355
56.148	352
56.222	350
56.257	353
56.282	352
56.302	353
56.351	353
56.391	353
56.415	353
56.456	352
56.484	354
56.503	353
56.551	353
56.571	354
56.604	355
56.663	355
56.711	355
56.758	350
56.813	349
56.842	351
56.884	351
56.907	351
56.959	352
56.984	354
57.002	356
57.038	358
57.076	358
57.11	359
57.154	359
57.178	357
57.227	353
57.253	352
57.314	353
57.387	352
57.435	352
57.507	351
57.533	355
57.554	354
57.602	356
57.641	359
57.672	358
57.705	360
57.788	360
57.801	362
57.848	363
57.874	364
57.9	365
57.944	368
57.994	366
58.032	368
58.062	370
58.082	370
58.132	369
58.169	367
58.214	367
58.272	364
58.309	362
58.342	363
58.355	365
58.406	365
58.453	362
58.473	363
58.513	364
58.536	365
58.571	363
58.634	360
58.669	359
58.694	363
58.733	364
58.819	366
58.842	364
58.861	368
58.88	367
58.894	371
58.906	374
58.962	374
59.008	375
59.059	373
59.116	373
59.138	372
59.155	373
59.166	375
59.197	373
59.215	372
59.252	371
59.314	373
59.38	370
59.444	369
59.486	369
59.545	370
59.566	369
59.601	370
59.657	370
59.68	369
59.693	372
59.731	372
59.792	370
59.853	370
59.889	373
59.91	372
59.962	370
59.984	373
60.011	375
60.036	377
60.074	378
60.119	377
60.173	378
83.645	378
83.689	375
83.724	370
83.747	373
83.784	374
83.835	374
83.875	377
83.907	377
83.933	377
83.973	375
84.061	372
84.115	370
84.14	371
84.177	372
84.21	372
84.27	371
84.317	373
84.37	375
84.402	376
84.426	377
84.497	378
84.545	378
84.577	378
84.626	378
84.642	378
84.671	378
84.688	377
84.734	374
84.772	377
84.8	377
84.863	374
84.911	374
84.942	373
85.015	371
85.091	368
85.124	369
85.167	369
85.193	368
85.218	370
85.24	372
85.26	373
85.297	371
85.329	369
85.358	370
85.384	368
85.423	370
85.448	372
85.527	370
85.575	372
85.595	373
85.615	373
85.653	373
85.691	374
85.723	377
85.75	375
85.767	376
85.83	376
85.84	376
85.896	378
85.931	377
85.973	376
85.999	377
86.029	376
86.08	378
86.122	378
86.159	378
86.209	378
86.264	378
86.299	378
86.346	378
86.388	378
86.437	378
86.464	378
86.503	378
86.586	378
86.628	378
86.678	378
86.707	378
86.754	378
86.801	378
86.835	378
86.861	378
86.897	378
86.919	377
86.949	378
86.972	378
87.024	378
87.055	377
87.098	378
87.148	378
87.187	378
87.223	378
87.256	378
87.294	377
87.327	378
87.356	378
87.41	378
87.44	378
87.468	378
87.504	378
87.533	378
87.58	378
87.618	378
87.657	376
87.736	378
87.761	377
87.824	377
87.859	378
87.905	378
87.962	378
87.989	376
88.021	374
88.036	375
88.047	377
88.097	378
88.129	377
88.176	378
88.243	378
88.319	377
88.339	374
88.376	375
88.434	373
88.492	370
88.526	371
88.578	372
88.615	372
88.653	374
88.675	378
88.703	376
88.719	378
88.741	378
88.787	378
88.824	378
88.856	378
88.901	377
88.93	376
88.979	377
89.001	378
89.028	378
89.046	378
89.074	378
89.126	377
89.166	378
89.195	378
89.221	378
89.256	377
89.32	378
89.353	377
89.403	378
89.441	377
89.506	378
89.558	378
89.594	378
89.62	378
89.637	378
89.674	377
89.71	377
89.738	376
89.79	376
89.815	375
89.847	377
89.884	374
89.955	375
89.994	374
90.034	372
90.087	374
90.128	371
90.177	370
90.207	368
90.229	368
90.268	369
90.297	369
90.348	371
90.387	371
90.464	368
90.515	368
90.544	370
90.568	369
90.599	372
90.634	375
90.666	378
90.701	378
90.725	378
90.763	378
90.829	378
90.878	377
90.913	378
90.94	378
91.005	378
91.031	377
91.083	378
91.1	378
91.128	378
91.182	377
91.206	378
91.267	377
91.3	378
91.323	377
91.386	377
91.447	378
91.483	378
91.523	377
91.554	377
91.626	373
91.666	370
91.7	374
91.756	373
91.814	374
91.837	374
91.861	370
91.921	372
91.987	373
92.023	374
92.073	372
92.134	370
92.152	371
92.202	372
92.251	373
92.293	372
92.316	377
92.354	378
92.385	378
92.423	378
92.46	377
92.487	377
92.506	377
92.538	377
92.568	377
92.627	378
92.69	376
92.769	378
92.785	374
92.819	372
92.848	371
92.88	372
92.93	373
92.959	370
93.019	369
93.09	368
93.116	369
93.181	370
93.205	369
93.245	367
93.278	367
93.309	370
93.343	373
93.361	375
93.403	372
93.451	373
93.52	372
93.548	371
93.593	372
93.629	372
93.678	369
93.7	364
93.735	365
93.776	366
93.797	368
93.838	367
93.865	368
93.901	369
93.936	367
93.97	367
93.994	367
94.017	365
94.043	366
94.068	367
94.099	366
94.122	364
94.151	366
94.187	365
94.216	364
94.254	365
94.313	363
94.345	360
94.384	357
94.423	357
94.454	355
94.486	354
94.538	355
94.593	356
94.638	356
94.685	358
94.743	354
94.801	354
94.831	352
94.847	352
94.937	350
94.989	349
95.045	350
95.092	347
95.162	346
95.194	348
95.238	345
95.276	343
95.308	341
95.345	343
95.383	344
95.404	347
95.429	347
95.466	345
95.504	345
95.52	348
95.558	348
95.596	347
95.622	349
95.653	348
95.713	346
95.749	345
95.784	345
95.834	348
95.91	346
95.948	346
95.973	351
96.004	350
96.069	346
96.102	347
96.13	350
96.158	351
96.174	356
96.205	357
96.238	358
96.302	355
96.335	354
96.352	353
96.399	355
96.431	356
96.477	353
96.503	354
96.535	354
96.594	356
96.635	353
96.676	355
96.718	357
96.774	353
96.842	351
96.902	351
96.919	354
96.962	352
96.99	355
97.001	355
97.043	352
97.079	352
97.095	351
97.134	351
97.158	353
97.195	356
97.247	354
97.27	356
97.297	353
97.365	352
97.403	349
97.454	344
97.494	342
97.524	337
97.562	337
97.585	338
97.631	338
97.662	339
97.72	338
97.747	338
97.776	340
97.819	338
97.836	340
97.875	342
97.916	344
97.951	342
97.976	342
98.026	342
98.054	341
98.096	341
98.151	338
98.173	338
98.212	337
98.278	336
98.319	336
98.361	331
98.398	332
98.447	330
98.513	328
98.544	325
98.575	325
98.606	327
98.649	328
98.678	330
98.728	330
98.771	328
98.818	328
98.877	328
98.912	327
98.958	330
99.006	332
99.041	332
99.092	330
99.143	331
99.162	332
99.231	332
99.275	331
99.31	331
99.344	331
99.369	331
99.396	332
99.43	331
99.467	327
99.484	329
99.527	327
99.582	326
99.613	326
99.641	326
99.655	329
99.706	331
99.77	330
99.83	329
99.875	328
99.931	327
99.974	329

==> Chapter_5/tikz/YomTovService.txt <==
0	0.0157
0.99	0.0157
1	0.0636
1.99	0.0636
2	0.1269
2.99	0.1269
3	0.1679
3.99	0.1679
4	0.1656
4.99	0.1656
5	0.1296
5.99	0.1296
6	0.0998
6.99	0.0998
7	0.0752
7.99	0.0752
8	0.0553
8.99	0.0553
9	0.039
9.99	0.039
10	0.026
10.99	0.026
11	0.0164
11.99	0.0164
12	0.0095
12.99	0.0095
13	0.0051
13.99	0.0051
14	0.0023
14.99	0.0023
15	0.0009
15.99	0.0009
16	0.0003
16.99	0.0003
17	0.0
17.99	0.0
18	0.0
18.99	0.0
19	0.0
19.99	0.0
20	0.0
20.99	0.0

==> Chapter_5/tikz/YomTovTotal.txt <==
0	0.0
0.99	0.0
1	0.0
1.99	0.0
2	0.0
2.99	0.0
3	0.0003
3.99	0.0003
4	0.0011
4.99	0.0011
5	0.0033
5.99	0.0033
6	0.0079
6.99	0.0079
7	0.0155
7.99	0.0155
8	0.0269
8.99	0.0269
9	0.0417
9.99	0.0417
10	0.0586
10.99	0.0586
11	0.0751
11.99	0.0751
12	0.0888
12.99	0.0888
13	0.0985
13.99	0.0985
14	0.1028
14.99	0.1028
15	0.1017
15.99	0.1017
16	0.0957
16.99	0.0957
17	0.0866
17.99	0.0866
18	0.0755
18.99	0.0755
19	0.0646
19.99	0.0646
20	0.0542
20.99	0.0542
21	0
31	0

==> Chapter_5/tikz/accuracy/accuracy_holding_probability.txt <==
s	sim32	sim36	sim40
1	0.999986	0.99998	0.999972
2	0.999983	0.999976	0.999984
3	0.999969	0.999965	0.999968
4	0.999967	0.999957	0.99996
5	0.999969	0.99998	0.99996
6	0.999967	0.999961	0.999943
7	0.999905	0.999875	0.999912
8	0.999981	0.999414	0.999264
9	0.99995	0.701461	0.396232
10	0.999785	0.519236	0.217122
11	0.999772	0.437806	0.163841
12	0.999907	0.417969	0.135923
13	0.998241	0.394372	0.127428
14	0.999513	0.391559	0.125713
15	0.992197	0.395937	0.122166
16	0.997179	0.394117	0.123205



==> Chapter_5/tikz/accuracy/accuracy_pblock_case2.txt <==
s	n24	n28	n32	n36	n40	approx_n24	approx_n28	approx_n32	approx_n36	approx_n40
1	2.47487	2.47487	2.47487	2.47487	2.47487	2.47491	2.47488	2.47487	2.47487	2.47487
2	2.12132	2.12132	2.12132	2.12132	2.12132	2.12211	2.12138	2.12132	2.12132	2.12132
3	1.76798	1.76777	1.76777	1.76777	1.76777	1.77615	1.76894	1.76789	1.76778	1.76777
4	1.42484	1.41543	1.41431	1.41422	1.41421	1.4624	1.42576	1.41627	1.41452	1.41426
5	1.14974	1.08507	1.06565	1.06151	1.06079	1.22288	1.12203	1.07885	1.06517	1.06169
6	0.991375	0.840146	0.759249	0.725031	0.712889	1.07443	0.899884	0.79339	0.741117	0.719709
7	0.918827	0.705058	0.555046	0.463479	0.413149	0.996239	0.768129	0.599026	0.490445	0.429007
8	0.888805	0.642314	0.449405	0.313991	0.22729	0.959196	0.700902	0.49131	0.339419	0.241283
9	0.877159	0.615187	0.400715	0.243331	0.141064	0.943007	0.669664	0.438818	0.263896	0.148596
10	0.872959	0.604007	0.379154	0.211609	0.104453	0.936489	0.656178	0.415075	0.229373	0.108351
11	0.871579	0.599656	0.369889	0.19744	0.0885856	0.934101	0.650796	0.40499	0.2143	0.0913435
12	0.871172	0.598086	0.366079	0.191181	0.0814953	0.933317	0.64884	0.401012	0.208028	0.0842154
13	0.871066	0.597567	0.364605	0.1885	0.0783033	0.93309	0.648202	0.39958	0.205588	0.0813161
14	0.871042	0.597412	0.364075	0.187406	0.0768921	0.933032	0.648018	0.399117	0.20472	0.0802053
15	0.871037	0.597371	0.363901	0.186987	0.0762917	0.933019	0.647972	0.398984	0.204442	0.0798146
16	8.71E-01	0.597361	0.363848	0.186838	0.0760495	0.933016	0.647962	0.398951	0.204363	0.0796909


==> Chapter_5/tikz/accuracy/accuracy_pblock_yt_thesis.txt <==
s	n12_exact	n16_exact	n20_exact	n24_exact	n28_exact	n12_as	n16_as	n20_as	n24_as	n28_as
1.0000	2.1947	2.1947	2.1947	2.1947	2.1947	2.1975	2.1948	2.1947	2.1947	2.1947
2.0000	1.8079	1.8074	1.8074	1.8074	1.8074	1.8275	1.8090	1.8075	1.8074	1.8074
3.0000	1.4401	1.4213	1.4202	1.4201	1.4201	1.5074	1.4337	1.4217	1.4203	1.4201
4.0000	1.1666	1.0572	1.0362	1.0332	1.0329	1.2775	1.0996	1.0470	1.0356	1.0334
5.0000	1.0230	0.7809	0.6876	0.6584	0.6495	1.1437	0.8503	0.7173	0.6705	0.6545
6.0000	0.9643	0.6241	0.4415	0.3567	0.3154	1.0786	0.6998	0.4794	0.3760	0.3269
7.0000	0.9443	0.5512	0.3091	0.1849	0.1217	1.0515	0.6239	0.3421	0.1970	0.1266
8.0000	0.9387	0.5212	0.2474	0.1085	0.0482	1.0417	0.5906	0.2749	0.1118	0.0457
9.0000	0.9375	0.5101	0.2204	0.0764	0.0235	1.0388	0.5779	0.2455	0.0757	0.0192
10.0000	0.9373	0.5066	0.2091	0.0627	0.0145	1.0380	0.5737	0.2338	0.0610	0.0104
11.0000	0.9373	0.5056	0.2047	0.0567	0.0108	1.0378	0.5725	0.2297	0.0552	0.0072
12.0000	0.9373	0.5054	0.2032	0.0541	0.0092	1.0378	0.5722	0.2284	0.0531	0.0060
13.0000	0.9373	0.5054	0.2027	0.0531	0.0085	1.0378	0.5722	0.2281	0.0524	0.0056
14.0000	0.9373	0.5054	0.2026	0.0527	0.0082	1.0378	0.5722	0.2280	0.0522	0.0054
15.0000	0.9373	0.5054	0.2026	0.0526	0.0081	1.0378	0.5722	0.2280	0.0522	0.0054
16.0000	0.9373	0.5054	0.2026	0.0525	0.0080	1.0378	0.5722	0.2280	0.0522	0.0054


==> Chapter_5/tikz/accuracy/accuracy_pdelay_case2.txt <==
s	n24	n28	n32	n36	n40	approx_n24	approx_n28	approx_n32	approx_n36	approx_n40
1	1	1	1	1	1	0.999893	0.999995	1	1	1
2	0.999999	1	1	1	1	0.998109	0.999838	0.99999	0.999999	1
3	0.999011	0.999962	0.999999	1	1	0.982571	0.997328	0.999706	0.999974	0.999998
4	0.96818	0.995792	0.999623	0.999973	0.999998	0.91432	0.977164	0.995636	0.999331	0.999907
5	0.816301	0.942022	0.986885	0.997651	0.999625	0.756443	0.896104	0.96658	0.991354	0.997996
6	0.564656	0.768858	0.900664	0.964016	0.988157	0.539755	0.724214	0.864221	0.943583	0.97869
7	0.329536	0.528383	0.705753	0.832165	0.907829	0.33392	0.504454	0.673258	0.805764	0.89015
8	0.166586	0.314825	0.476616	0.617809	0.720802	0.181188	0.305788	0.452653	0.592562	0.700639
9	0.0735584	0.166052	0.285593	0.404928	0.500044	0.0866145	0.163156	0.266524	0.378552	0.473756
10	0.0283531	0.078048	0.154285	0.240525	0.314453	0.0364087	0.076871	0.138856	0.213938	0.282644
11	0.00950332	0.0326825	0.0754907	0.130909	0.182697	0.0133922	0.0318923	0.0640921	0.107752	0.151185
12	0.00275664	0.0121601	0.0334383	0.0654382	0.0986394	0.00428672	0.0115893	0.0261038	0.0482922	0.0726551
13	0.000688343	0.00400667	0.0133783	0.0300106	0.0495037	0.00118811	0.00366781	0.00932597	0.0191526	0.0312221
14	0.000147052	0.00116508	0.00482205	0.0126001	0.0230566	0.00028397	0.00100586	0.00290541	0.00667767	0.0119144
15	2.66717E-05	0.000297888	0.00156176	0.00483216	0.00994553	5.83421E-05	0.000238051	0.000785261	0.00203418	0.00400903
16	4.07E-05	6.66889E-05	0.000453358	0.0016891	0.00396513	1.02781E-05	4.84622E-05	0.000183363	0.000538583	0.00118204


==> Chapter_5/tikz/accuracy/accuracy_pdelay_holding_case2.txt <==
s	sim32	sim36	sim40	approx32	approx36	approx40
1	0.99999	0.99999	0.99999	1.	1.	1.
2	0.99999	0.99999	0.99999	0.99999	0.999999	1.
3	0.99999	0.99999	0.99999	0.999969	0.999987	0.999998
4	0.99996	0.99999	0.99998	0.999433	0.999975	0.999993
5	0.99755	0.99984	0.99997	0.993248	0.999429	0.999975
6	0.96837	0.9954	0.99955	0.953932	0.992659	0.999425
7	0.85967	0.96064	0.99286	0.837524	0.953932	0.992606
8	0.66522	0.85137	0.95316	0.626953	0.825004	0.946646
9	0.45069	0.5873	0.63635	0.399089	0.550206	0.581302
10	0.27057	0.35497	0.3898	0.220774	0.302948	0.332411
11	0.1464	0.19784	0.22971	0.107531	0.153506	0.175749
12	0.0707	0.10457	0.12466	0.0461328	0.0702256	0.0846318
13	0.03111	0.05016	0.0655	0.0173408	0.0286065	0.0366718
14	0.01231	0.02246	0.03169	0.00567405	0.0102628	0.0141474
15	0.0043	0.00917	0.01406	0.00160689	0.00321519	0.0048157
16	0.00132	0.00332	0.00578	0.000392082	0.000874063	0.00143592



==> Chapter_5/tikz/accuracy/accuracy_pdelay_holding_yt_thesis.txt <==
s	n20	n24	n28	n20_as	n24_as	n28_as							
7	0.775021	0.847323	0.859536	0.754639	0.806525	0.827208							
8	0.450568	0.516076	0.528921	0.390905	0.452544	0.478314							
9	0.237333	0.297823	0.313995	0.184645	0.235301	0.256902							
10	0.111059	0.161699	0.17392	0.0760606	0.109669	0.125473							
11	0.0472752	0.078837	0.090748	0.0265606	0.0448259	0.054964							
12	0.0171672	0.0362951	0.0435381	0.00769827	0.0157489	0.0213018							
13	0.00488034	0.0143944	0.0210318	0.00182351	0.00467147	0.00720304							
14	0.00119719	0.00527713	0.00853986	0.000349207	0.00115231	0.00209595							
15	0.000244176	0.001727	0.00317091	5.36585E-05	0.000233514	0.000517912							
16	3.54455E-05	0.000487331	0.00126472	6.58E-06	3.85032E-05	0.000107344							


==> Chapter_5/tikz/accuracy/accuracy_pdelay_yt_thesis.txt <==
s	n12_exact	n16_exact	n20_exact	n24_exact	n28_exact	n12_as	n16_as	n20_as	n24_as	n28_as
1	0.999997	1	1	1	1	0.992837	0.99968	0.999989	1	1
2	0.99688	0.999961	1	1	1	0.955527	0.995962	0.999739	0.999984	0.999999
3	0.929964	0.995054	0.999773	0.999991	1	0.838631	0.970937	0.99646	0.999606	0.999956
4	0.700523	0.934458	0.990269	0.998719	0.999834	0.629176	0.879277	0.972861	0.994508	0.998893
5	0.406014	0.745659	0.916005	0.974099	0.991935	0.392075	0.69164	0.882599	0.958643	0.985138
6	0.183191	0.487503	0.727817	0.855057	0.91713	0.202522	0.456078	0.695635	0.834429	0.903364
7	0.0637325	0.265045	0.490451	0.638014	0.716924	0.0867427	0.251279	0.462588	0.615773	0.697997
8	0.0164795	0.1206	0.286779	0.414539	0.479573	0.0306465	0.11589	0.260561	0.385087	0.447426
9	0.00296862	0.0454753	0.147189	0.242036	0.289512	0.00885292	0.0445468	0.124899	0.208485	0.248855
10	0.000331294	0.0139196	0.0661451	0.128485	0.161716	0.00207182	0.0141409	0.0507099	0.098415	0.123035
11	1.72101E-05	0.00335837	0.0257608	0.0619639	0.0841033	0.000389723	0.00366868	0.0172519	0.0402357	0.0541223
12	0	0.000612765	0.00857015	0.0269716	0.0406861	5.85645E-05	0.000770668	0.00485791	0.0140637	0.0209971
13	0	7.92992E-05	0.00239279	0.0104995	0.0182396	7.00E-06	0.000130104	0.00111951	0.00414277	0.00709768
14	0	6.48E-06	0.000548534	0.003616	0.00753722	6.63E-07	1.75496E-05	0.000209182	0.00101481	0.00206351
15	0	2.51E-07	0.000100329	0.00108834	0.00285231	4.96E-08	1.88E-06	3.14591E-05	0.00020436	0.000509383
16	0	0	1.40563E-05	0.000282242	0.000980916	2.93E-09	1.60E-07	3.79E-06	3.35136E-05	0.000105474


==> Chapter_5/tikz/casestudy_ed/R1_R2_function.txt <==
0.	24.8752
0.5	22.8712
1.	20.8105
1.5	18.7915
2.	16.882
2.5	15.1463
3.	13.6112
3.5	12.2145
4.	10.9238
4.5	9.84062
5.	9.02914
5.5	8.35751
6.	7.79305
6.5	7.58023
7.	8.03559
7.5	9.5539
8.	12.3865
8.5	16.5635
9.	21.7988
9.5	27.2399
10.	32.0633
10.5	35.6953
11.	37.8978
11.5	39.0546
12.	39.5557
12.5	39.4073
13.	38.6491
13.5	37.5607
14.	36.3973
14.5	35.2753
15.	34.2617
15.5	33.3846
16.	32.6624
16.5	32.1293
17.	31.8154
17.5	31.7576
18.	31.9547
18.5	32.3213
19.	32.7725
19.5	33.305
20.	33.8529
20.5	34.1541
21.	33.9998
21.5	33.377
22.	32.3232
22.5	30.8794
23.	29.1049
23.5	27.0746



==> Chapter_5/tikz/casestudy_ed/R1_function.txt <==
0.	7.05387
0.5	6.4867
1.	5.86317
1.5	5.26712
2.	4.71631
2.5	4.2304
3.	3.80661
3.5	3.40882
4.	3.04285
4.5	2.76358
5.	2.57051
5.5	2.38647
6.	2.24444
6.5	2.26305
7.	2.54194
7.5	3.22326
8.	4.32997
8.5	5.84435
9.	7.59797
9.5	9.22705
10.	10.5359
10.5	11.3758
11.	11.7673
11.5	11.9415
12.	11.9709
12.5	11.7964
13.	11.4592
13.5	11.0835
14.	10.7253
14.5	10.399
15.	10.1172
15.5	9.87988
16.	9.69389
16.5	9.5716
17.	9.52047
17.5	9.55425
18.	9.66059
18.5	9.79836
19.	9.94839
19.5	10.1254
20.	10.2858
20.5	10.3141
21.	10.177
21.5	9.90146
22.	9.50266
22.5	8.9953
23.	8.40069
23.5	7.74408



==> Chapter_5/tikz/casestudy_ed/arrival_rate.txt <==
0	8.69318
1	6.28409
2	5.06818
3	3.85227
4	3.63636
5	2.89773
6	3.25
7	7.15909
8	15.7841
9	26.75
10	30.8182
11	26.5568
12	23.2614
13	18.6591
14	16.5227
15	14.5227
16	13.7159
17	17.6932
18	20.5568
19	20.9773
20	19.3977
21	17.0909
22	13.6932
23	10.4091
24	7.47126
25	5.27586
26	3.87356
27	3.2069
28	2.42529
29	2.73563
30	2.68966
31	5.85058
32	13.9081
33	23.2644
34	25.5402
35	21.9081
36	19.5747
37	16.3448
38	14.8506
39	14.2989
40	14.2414
41	14.8391
42	16.069
43	16.8736
44	17.4483
45	15.4828
46	12.6897
47	9.6092
48	7.43678
49	5.13793
50	4.03448
51	3.06897
52	2.62069
53	2.65517
54	2.7931
55	5.54023
56	13.2759
57	23.1839
58	25.1035
59	22.2989
60	18.2989
61	16.3103
62	12.931
63	12.8621
64	13.1839
65	16.7012
66	19.2529
67	18.8736
68	17.1724
69	15.0345
70	13.1035
71	9.56322
72	6.64368
73	4.67816
74	3.73563
75	2.83908
76	2.62069
77	2.6092
78	2.98851
79	6.1954
80	13.2069
81	22.5747
82	24.3448
83	22.4598
84	19.023
85	16.2184
86	14.1839
87	13.8506
88	13.7586
89	13.6897
90	15.7012
91	16.1494
92	16.0115
93	13.9425
94	12.5632
95	9.56322
96	7.15909
97	5.05682
98	4.10227
99	3.17046
100	2.39773
101	2.36364
102	3.04546
103	5.70455
104	12.1932
105	22.25
106	24.5682
107	23.6818
108	19.8977
109	17.2046
110	15.4091
111	14.5909
112	13.8296
113	16
114	18.1705
115	18
116	17.7614
117	16.3296
118	13.4091
119	10.3068
120	8.21591
121	5.78409
122	4.01136
123	3.35227
124	3.13636
125	2.78409
126	2.67046
127	5.09091
128	12.2159
129	18.7955
130	19.8296
131	17.9773
132	16.5909
133	13.9432
134	13.1705
135	12.8068
136	13.2273
137	13.5568
138	12.1932
139	13.1818
140	12.2386
141	11.6023
142	10.2386
143	7.85227
144	5.97727
145	5.59091
146	3.79546
147	3.82955
148	3.09091
149	3.10227
150	2.89773
151	3.93182
152	5.20455
153	7.32955
154	9.42046
155	10.8523
156	10.8296
157	9.20455
158	8.94318
159	9.31818
160	10.1705
161	11.2273
162	14.2614
163	13.7727
164	15.9091
165	17.4205
166	15.2273
167	11.0682



==> Chapter_5/tikz/casestudy_ed/result_MOL_01.txt <==
0	0.168655
1	0.0786571
2	0.08381
3	0.12142
4	0.0692691
5	0.137974
6	0.103064
7	0.0624784
8	0.0688454
9	0.0812491
10	0.119981
11	0.0994819
12	0.0832339
13	0.0855517
14	0.092981
15	0.0970552
16	0.126866
17	0.0757344
18	0.118563
19	0.0919857
20	0.0882126
21	0.13538
22	0.0811825
23	0.0750595
24	0.14747
25	0.145861
26	0.15883
27	0.0765249
28	0.131669
29	0.084864
30	0.0698551
31	0.136005
32	0.104772
33	0.0907576
34	0.0939464
35	0.124658
36	0.114073
37	0.141329
38	0.09135
39	0.12898
40	0.110008
41	0.10264
42	0.120622
43	0.133595
44	0.0792072
45	0.147819
46	0.103036
47	0.106626
48	0.115553
49	0.12231
50	0.149778
51	0.0739655
52	0.126806
53	0.0791499
54	0.0722565
55	0.132081
56	0.0991269
57	0.0872388
58	0.0834674
59	0.12995
60	0.0975841
61	0.128617
62	0.146586
63	0.0925229
64	0.073182
65	0.0990221
66	0.0821016
67	0.10989
68	0.104225
69	0.0779646
70	0.104688
71	0.117841
72	0.11197
73	0.105001
74	0.123821
75	0.0540418
76	0.108507
77	0.0747226
78	0.0718002
79	0.149332
80	0.100989
81	0.0748158
82	0.150211
83	0.123665
84	0.106611
85	0.137354
86	0.0838739
87	0.111702
88	0.0903684
89	0.0789212
90	0.0956566
91	0.109025
92	0.12927
93	0.106099
94	0.0741186
95	0.0935626
96	0.0954326
97	0.110571
98	0.136058
99	0.0657788
100	0.120843
101	0.0705845
102	0.0668378
103	0.130962
104	0.0837433
105	0.148547
106	0.141785
107	0.132547
108	0.12554
109	0.0866072
110	0.103544
111	0.150841
112	0.110475
113	0.115284
114	0.076625
115	0.0912609
116	0.099437
117	0.0892182
118	0.121132
119	0.137094
120	0.143831
121	0.154472
122	0.0692932
123	0.084937
124	0.148216
125	0.10725
126	0.0744048
127	0.120881
128	0.0715426
129	0.0903033
130	0.122486
131	0.092995
132	0.0837378
133	0.129193
134	0.0921196
135	0.149208
136	0.14284
137	0.141174
138	0.116885
139	0.121337
140	0.113755
141	0.0964575
142	0.0677709
143	0.0960619
144	0.127032
145	0.0741617
146	0.105979
147	0.0613088
148	0.140053
149	0.10473
150	0.0798968
151	0.0900732
152	0.142133
153	0.0887942
154	0.0722321
155	0.151156
156	0.0924406
157	0.0792225
158	0.0716193
159	0.0700107
160	0.0832072
161	0.104756
162	0.080163
163	0.111308
164	0.0773553
165	0.11986
166	0.124314
167	0.15301



==> Chapter_5/tikz/casestudy_ed/result_MOL_01_gamma025.txt <==
0	0.12685
1	0.145896
2	0.0753761
3	0.0909018
4	0.0526888
5	0.10054
6	0.0599259
7	0.0473508
8	0.0501871
9	0.0647102
10	0.114372
11	0.078566
12	0.137221
13	0.139384
14	0.0775411
15	0.0868038
16	0.107193
17	0.1221
18	0.098717
19	0.0673915
20	0.0740653
21	0.116051
22	0.129949
23	0.146367
24	0.135293
25	0.129009
26	0.150665
27	0.056669
28	0.0953621
29	0.0561021
30	0.0291913
31	0.071885
32	0.0820497
33	0.0681951
34	0.0823438
35	0.1132
36	0.0877647
37	0.115861
38	0.0756797
39	0.107378
40	0.0879667
41	0.0740458
42	0.0806931
43	0.105211
44	0.131586
45	0.122165
46	0.0715471
47	0.0967782
48	0.0904895
49	0.0991391
50	0.118667
51	0.0547593
52	0.0947705
53	0.0565522
54	0.0291374
55	0.0711953
56	0.0779955
57	0.0657576
58	0.152982
59	0.111823
60	0.0713831
61	0.11182
62	0.120809
63	0.0687099
64	0.130581
65	0.0830536
66	0.0599299
67	0.0909568
68	0.0825848
69	0.135549
70	0.0872988
71	0.0959101
72	0.0838259
73	0.0903909
74	0.111277
75	0.157271
76	0.0931207
77	0.0529005
78	0.0288879
79	0.124193
80	0.0683731
81	0.136793
82	0.126671
83	0.0981307
84	0.0901891
85	0.109982
86	0.128743
87	0.0904522
88	0.0689074
89	0.141306
90	0.0654429
91	0.0845659
92	0.102935
93	0.0754428
94	0.132734
95	0.0773001
96	0.0837216
97	0.0972081
98	0.123845
99	0.0536194
100	0.0932836
101	0.0538899
102	0.0273426
103	0.0737497
104	0.048932
105	0.118
106	0.13202
107	0.12061
108	0.0942615
109	0.13883
110	0.0877135
111	0.112075
112	0.0942056
113	0.0972472
114	0.129024
115	0.0709819
116	0.0843321
117	0.0633472
118	0.106379
119	0.118024
120	0.117663
121	0.13575
122	0.161022
123	0.0601216
124	0.136948
125	0.0885558
126	0.0540635
127	0.0643987
128	0.0474947
129	0.0820332
130	0.0991847
131	0.0679999
132	0.147609
133	0.106352
134	0.0695419
135	0.127243
136	0.112014
137	0.113134
138	0.0876186
139	0.090082
140	0.0875674
141	0.064243
142	0.127116
143	0.0687
144	0.10235
145	0.0534926
146	0.0872445
147	0.0365539
148	0.0989244
149	0.0599147
150	0.0590966
151	0.0584172
152	0.116575
153	0.0478961
154	0.0578671
155	0.105004
156	0.0688251
157	0.0567032
158	0.149517
159	0.155105
160	0.0569718
161	0.0800571
162	0.0612523
163	0.0977035
164	0.126226
165	0.0941942
166	0.100797
167	0.125972



==> Chapter_5/tikz/casestudy_ed/result_MOL_01_gamma1.txt <==
0	0.151406
1	0.172728
2	0.0807143
3	0.102771
4	0.0607822
5	0.113675
6	0.0815446
7	0.0603951
8	0.0540935
9	0.0706285
10	0.111132
11	0.0977504
12	0.139933
13	0.0770313
14	0.0841004
15	0.0873836
16	0.121762
17	0.141016
18	0.111108
19	0.0763175
20	0.0726169
21	0.130292
22	0.152109
23	0.147454
24	0.137577
25	0.136118
26	0.163424
27	0.0695353
28	0.113389
29	0.0726554
30	0.0469397
31	0.0989481
32	0.0889144
33	0.0794503
34	0.0859475
35	0.122522
36	0.103285
37	0.134302
38	0.083943
39	0.120624
40	0.0909613
41	0.0927117
42	0.0987144
43	0.125383
44	0.0708934
45	0.13578
46	0.0868189
47	0.0961301
48	0.108201
49	0.10604
50	0.127652
51	0.0620238
52	0.11367
53	0.0747558
54	0.045972
55	0.0982258
56	0.0808523
57	0.0733243
58	0.0797702
59	0.121937
60	0.0816974
61	0.110282
62	0.124503
63	0.0811788
64	0.147154
65	0.0865087
66	0.0760409
67	0.103003
68	0.0953812
69	0.148133
70	0.100626
71	0.106442
72	0.0991447
73	0.0957729
74	0.119331
75	0.169768
76	0.106094
77	0.0705633
78	0.0479301
79	0.107402
80	0.0881088
81	0.0594534
82	0.141675
83	0.111899
84	0.0978633
85	0.125616
86	0.0722301
87	0.102243
88	0.082904
89	0.0704139
90	0.0798824
91	0.10002
92	0.115205
93	0.090412
94	0.148445
95	0.0775487
96	0.0867728
97	0.0983015
98	0.123894
99	0.0600131
100	0.109459
101	0.064674
102	0.0451229
103	0.0955408
104	0.0556226
105	0.129969
106	0.136353
107	0.127275
108	0.106916
109	0.074759
110	0.0881305
111	0.133557
112	0.103073
113	0.0969779
114	0.0712886
115	0.0838876
116	0.084555
117	0.0768973
118	0.107132
119	0.120887
120	0.135648
121	0.152738
122	0.165221
123	0.0709284
124	0.153622
125	0.0860427
126	0.0689944
127	0.0929031
128	0.0546567
129	0.0797005
130	0.117698
131	0.0780422
132	0.0684518
133	0.108221
134	0.0807699
135	0.131215
136	0.133604
137	0.131495
138	0.105263
139	0.108213
140	0.102231
141	0.0806402
142	0.145692
143	0.0866106
144	0.10744
145	0.0560942
146	0.0924488
147	0.0462627
148	0.116581
149	0.0780576
150	0.0739743
151	0.0800599
152	0.129929
153	0.0645765
154	0.0621538
155	0.144179
156	0.0678889
157	0.0761601
158	0.0558878
159	0.0579004
160	0.0622714
161	0.0914104
162	0.0648565
163	0.10103
164	0.0662035
165	0.103354
166	0.113453
167	0.141711



==> Chapter_5/tikz/casestudy_ed/result_MOL_01_large.txt <==
0	0.220567
1	0.166957
2	0.146573
3	0.127211
4	0.156462
5	0.143025
6	0.113553
7	0.110874
8	0.0879234
9	0.0976966
10	0.141924
11	0.143144
12	0.102349
13	0.12628
14	0.11935
15	0.119616
16	0.100252
17	0.10415
18	0.0944451
19	0.107088
20	0.116693
21	0.122461
22	0.126655
23	0.113059
24	0.141736
25	0.156121
26	0.148909
27	0.121239
28	0.115539
29	0.107193
30	0.0993188
31	0.103283
32	0.0995143
33	0.096986
34	0.149966
35	0.138601
36	0.118935
37	0.12731
38	0.112973
39	0.106797
40	0.0934318
41	0.107436
42	0.0917097
43	0.0952639
44	0.0874375
45	0.122319
46	0.1254
47	0.123924
48	0.0989818
49	0.121198
50	0.0984843
51	0.0941081
52	0.116025
53	0.1102
54	0.104328
55	0.0818263
56	0.100521
57	0.0927375
58	0.156118
59	0.136171
60	0.125828
61	0.128323
62	0.12116
63	0.101503
64	0.0943644
65	0.114536
66	0.121159
67	0.101151
68	0.0982544
69	0.127935
70	0.129161
71	0.118999
72	0.131607
73	0.114557
74	0.139866
75	0.0965639
76	0.141505
77	0.0843162
78	0.115142
79	0.0824197
80	0.0882355
81	0.0881767
82	0.14283
83	0.111782
84	0.122211
85	0.102846
86	0.100258
87	0.118739
88	0.118708
89	0.100186
90	0.0819998
91	0.0911766
92	0.0884676
93	0.11534
94	0.102417
95	0.105077
96	0.147396
97	0.121342
98	0.127379
99	0.089553
100	0.0958014
101	0.123667
102	0.104109
103	0.0952681
104	0.0830722
105	0.0866956
106	0.146566
107	0.122294
108	0.120308
109	0.125625
110	0.112811
111	0.119348
112	0.105174
113	0.100573
114	0.0942226
115	0.101372
116	0.0899094
117	0.108689
118	0.115637
119	0.108139
120	0.12061
121	0.123957
122	0.118565
123	0.100705
124	0.130498
125	0.106031
126	0.133085
127	0.108839
128	0.104867
129	0.0975775
130	0.128414
131	0.133792
132	0.124574
133	0.134329
134	0.0985712
135	0.112809
136	0.115379
137	0.123812
138	0.0964969
139	0.0904672
140	0.0880715
141	0.105736
142	0.106961
143	0.122431
144	0.123857
145	0.123023
146	0.137363
147	0.132012
148	0.108578
149	0.112567
150	0.0981722
151	0.0898941
152	0.136526
153	0.106609
154	0.0930008
155	0.119705
156	0.0978763
157	0.111411
158	0.106411
159	0.106547
160	0.115694
161	0.132398
162	0.111496
163	0.117254
164	0.112059
165	0.109814
166	0.113013
167	0.112218



==> Chapter_5/tikz/casestudy_ed/result_MOL_02.txt <==
0	0.173253
1	0.188149
2	0.230278
3	0.128604
4	0.219329
5	0.140819
6	0.106862
7	0.211662
8	0.197116
9	0.170494
10	0.216342
11	0.183918
12	0.157084
13	0.168295
14	0.182321
15	0.201034
16	0.137397
17	0.155567
18	0.23413
19	0.181538
20	0.17469
21	0.142743
22	0.167453
23	0.16773
24	0.150261
25	0.149656
26	0.164246
27	0.23386
28	0.13663
29	0.0923604
30	0.268657
31	0.148166
32	0.119537
33	0.186428
34	0.184463
35	0.238262
36	0.217307
37	0.148986
38	0.176624
39	0.131613
40	0.218343
41	0.209669
42	0.238826
43	0.148962
44	0.16702
45	0.152883
46	0.212703
47	0.232803
48	0.264272
49	0.127075
50	0.154707
51	0.223057
52	0.136401
53	0.0812842
54	0.276051
55	0.13945
56	0.246725
57	0.184521
58	0.164751
59	0.232495
60	0.193078
61	0.244682
62	0.148455
63	0.195599
64	0.167379
65	0.217859
66	0.179971
67	0.219179
68	0.217502
69	0.167018
70	0.218163
71	0.246155
72	0.24963
73	0.271407
74	0.14115
75	0.196681
76	0.113921
77	0.291018
78	0.286933
79	0.157113
80	0.104058
81	0.173717
82	0.15425
83	0.220501
84	0.204344
85	0.1375
86	0.162805
87	0.225463
88	0.199257
89	0.177175
90	0.20596
91	0.241335
92	0.135923
93	0.218567
94	0.163667
95	0.208366
96	0.234811
97	0.273185
98	0.146936
99	0.224195
100	0.126954
101	0.273323
102	0.274713
103	0.142255
104	0.227145
105	0.153595
106	0.143798
107	0.237914
108	0.238095
109	0.175712
110	0.208044
111	0.154577
112	0.223141
113	0.23808
114	0.162321
115	0.188527
116	0.2036
117	0.187516
118	0.249708
119	0.145443
120	0.147438
121	0.158001
122	0.182735
123	0.256528
124	0.174379
125	0.108134
126	0.281389
127	0.12922
128	0.200507
129	0.209129
130	0.142918
131	0.177525
132	0.170097
133	0.245434
134	0.195275
135	0.160456
136	0.140646
137	0.14352
138	0.250971
139	0.257122
140	0.244764
141	0.212354
142	0.176625
143	0.230762
144	0.133765
145	0.19971
146	0.112717
147	0.202978
148	0.143122
149	0.107114
150	0.0816109
151	0.0900506
152	0.146373
153	0.0926791
154	0.204273
155	0.155287
156	0.211354
157	0.206248
158	0.192848
159	0.184401
160	0.203599
161	0.251461
162	0.191085
163	0.243236
164	0.175782
165	0.242864
166	0.249182
167	0.161542



==> Chapter_5/tikz/casestudy_ed/result_MOL_02_gamma025.txt <==
0	0.149214
1	0.17199
2	0.210088
3	0.0931957
4	0.201784
5	0.103783
6	0.0611534
7	0.186619
8	0.144244
9	0.136423
10	0.200714
11	0.175887
12	0.238647
13	0.144624
14	0.162418
15	0.183139
16	0.224422
17	0.129213
18	0.202543
19	0.148213
20	0.156811
21	0.22907
22	0.137651
23	0.146277
24	0.136571
25	0.127463
26	0.153244
27	0.203037
28	0.0991635
29	0.255308
30	0.258572
31	0.0701741
32	0.222617
33	0.174052
34	0.151175
35	0.223014
36	0.18452
37	0.234591
38	0.165941
39	0.232259
40	0.197521
41	0.176676
42	0.218769
43	0.227338
44	0.142909
45	0.124093
46	0.19142
47	0.212422
48	0.250065
49	0.267512
50	0.122829
51	0.19747
52	0.0957869
53	0.256476
54	0.255839
55	0.0710621
56	0.214986
57	0.14441
58	0.156605
59	0.217418
60	0.178886
61	0.226772
62	0.259195
63	0.162585
64	0.134555
65	0.184253
66	0.142655
67	0.19341
68	0.183115
69	0.1416
70	0.191199
71	0.218958
72	0.220107
73	0.251558
74	0.118396
75	0.157533
76	0.0975119
77	0.254885
78	0.193372
79	0.132291
80	0.207098
81	0.142913
82	0.265273
83	0.190146
84	0.181289
85	0.224531
86	0.135622
87	0.199065
88	0.171576
89	0.136671
90	0.178387
91	0.214982
92	0.214274
93	0.199674
94	0.136348
95	0.176769
96	0.213619
97	0.253773
98	0.125407
99	0.194135
100	0.0990148
101	0.249841
102	0.187635
103	0.0789893
104	0.1606
105	0.122504
106	0.244582
107	0.232649
108	0.21602
109	0.144943
110	0.19143
111	0.1324
112	0.192114
113	0.206977
114	0.133595
115	0.161787
116	0.186576
117	0.152877
118	0.22581
119	0.258061
120	0.139867
121	0.136699
122	0.16017
123	0.212861
124	0.144413
125	0.0919118
126	0.25075
127	0.0685287
128	0.154638
129	0.183448
130	0.240137
131	0.146169
132	0.157746
133	0.23037
134	0.163378
135	0.132517
136	0.10975
137	0.116448
138	0.235798
139	0.210711
140	0.208032
141	0.171516
142	0.133964
143	0.217748
144	0.273891
145	0.173727
146	0.27295
147	0.198113
148	0.103847
149	0.0612602
150	0.26707
151	0.0651045
152	0.111051
153	0.253247
154	0.167623
155	0.10896
156	0.177082
157	0.163508
158	0.154377
159	0.153213
160	0.161611
161	0.215427
162	0.156441
163	0.224519
164	0.133736
165	0.205563
166	0.217403
167	0.132415



==> Chapter_5/tikz/casestudy_ed/result_MOL_02_gamma1.txt <==
0	0.154891
1	0.175234
2	0.216588
3	0.105554
4	0.208607
5	0.124558
6	0.0842
7	0.209612
8	0.157563
9	0.150406
10	0.201312
11	0.175876
12	0.146034
13	0.154195
14	0.172631
15	0.197655
16	0.242378
17	0.145219
18	0.218337
19	0.163685
20	0.169675
21	0.251576
22	0.153079
23	0.157361
24	0.141345
25	0.132097
26	0.159301
27	0.219374
28	0.117066
29	0.0732901
30	0.226741
31	0.107827
32	0.0876342
33	0.168987
34	0.167576
35	0.228083
36	0.205493
37	0.138187
38	0.175646
39	0.247789
40	0.202095
41	0.201514
42	0.21357
43	0.130619
44	0.152212
45	0.139678
46	0.184834
47	0.216162
48	0.249655
49	0.296693
50	0.14292
51	0.210455
52	0.12048
53	0.288476
54	0.241564
55	0.100694
56	0.223767
57	0.166268
58	0.158432
59	0.224731
60	0.18969
61	0.233654
62	0.142521
63	0.179973
64	0.154842
65	0.185363
66	0.169415
67	0.211793
68	0.197309
69	0.158517
70	0.208312
71	0.241707
72	0.243737
73	0.25635
74	0.127506
75	0.175432
76	0.111172
77	0.281159
78	0.231582
79	0.154303
80	0.220303
81	0.162342
82	0.137027
83	0.211825
84	0.193902
85	0.240643
86	0.156264
87	0.218268
88	0.188766
89	0.161604
90	0.179981
91	0.216087
92	0.24271
93	0.205035
94	0.159823
95	0.205313
96	0.217649
97	0.257013
98	0.131659
99	0.209051
100	0.116039
101	0.276022
102	0.233628
103	0.106737
104	0.211232
105	0.126034
106	0.249101
107	0.238334
108	0.226602
109	0.15684
110	0.2015
111	0.13673
112	0.216167
113	0.212467
114	0.155604
115	0.176677
116	0.199133
117	0.164269
118	0.22324
119	0.126456
120	0.138603
121	0.154366
122	0.163444
123	0.253372
124	0.160019
125	0.0825904
126	0.27976
127	0.0940253
128	0.172222
129	0.180366
130	0.241017
131	0.169255
132	0.172762
133	0.228247
134	0.186976
135	0.133366
136	0.134315
137	0.134168
138	0.228135
139	0.236136
140	0.231608
141	0.1928
142	0.158036
143	0.214912
144	0.110593
145	0.177277
146	0.0991215
147	0.207465
148	0.122857
149	0.0782624
150	0.295738
151	0.0867646
152	0.135325
153	0.261566
154	0.183227
155	0.147485
156	0.179132
157	0.196681
158	0.159931
159	0.160239
160	0.191092
161	0.216529
162	0.168649
163	0.228011
164	0.156809
165	0.227276
166	0.237807
167	0.151616



==> Chapter_5/tikz/casestudy_ed/result_MOL_02_large.txt <==
0	0.368727
1	0.301789
2	0.286553
3	0.272829
4	0.222342
5	0.231631
6	0.196015
7	0.172373
8	0.161687
9	0.169628
10	0.231383
11	0.250171
12	0.218783
13	0.240135
14	0.203209
15	0.196623
16	0.222441
17	0.219746
18	0.212146
19	0.217223
20	0.188528
21	0.220042
22	0.204314
23	0.231249
24	0.230755
25	0.20847
26	0.204112
27	0.192254
28	0.190832
29	0.183485
30	0.185298
31	0.171829
32	0.192489
33	0.16757
34	0.223573
35	0.232662
36	0.221469
37	0.207827
38	0.223961
39	0.224724
40	0.206744
41	0.183785
42	0.207216
43	0.205789
44	0.215796
45	0.200473
46	0.214989
47	0.211979
48	0.190957
49	0.22992
50	0.215251
51	0.230263
52	0.181047
53	0.175617
54	0.18153
55	0.218704
56	0.197421
57	0.166296
58	0.219799
59	0.219901
60	0.203002
61	0.198729
62	0.235145
63	0.227282
64	0.220301
65	0.192947
66	0.196209
67	0.205356
68	0.22173
69	0.202424
70	0.212103
71	0.252694
72	0.221327
73	0.221148
74	0.212132
75	0.233806
76	0.216779
77	0.241369
78	0.194544
79	0.215911
80	0.172347
81	0.187999
82	0.252562
83	0.231362
84	0.223434
85	0.210685
86	0.212634
87	0.204419
88	0.185783
89	0.214126
90	0.204051
91	0.205825
92	0.205819
93	0.20492
94	0.230103
95	0.24193
96	0.243798
97	0.249311
98	0.194414
99	0.226041
100	0.255888
101	0.219416
102	0.183743
103	0.163301
104	0.187108
105	0.155154
106	0.219451
107	0.239964
108	0.233506
109	0.1972
110	0.216658
111	0.206058
112	0.229248
113	0.214057
114	0.208008
115	0.215774
116	0.207089
117	0.183028
118	0.193465
119	0.233221
120	0.215655
121	0.251697
122	0.25817
123	0.241976
124	0.2164
125	0.187317
126	0.231736
127	0.178917
128	0.153709
129	0.184368
130	0.235757
131	0.216352
132	0.18991
133	0.206435
134	0.216841
135	0.194249
136	0.198307
137	0.198159
138	0.216198
139	0.215273
140	0.223014
141	0.194485
142	0.208387
143	0.221159
144	0.248542
145	0.177017
146	0.204916
147	0.198105
148	0.242683
149	0.190725
150	0.178015
151	0.1547
152	0.192971
153	0.234222
154	0.205485
155	0.233772
156	0.184882
157	0.205331
158	0.209387
159	0.201233
160	0.213829
161	0.174641
162	0.192923
163	0.199833
164	0.201859
165	0.187204
166	0.189147
167	0.202461



==> Chapter_5/tikz/casestudy_ed/result_MOL_03.txt <==
0	0.354652
1	0.209542
2	0.239891
3	0.337626
4	0.24021
5	0.15098
6	0.357501
7	0.221409
8	0.202449
9	0.309572
10	0.229553
11	0.303385
12	0.277743
13	0.307769
14	0.330534
15	0.215534
16	0.266454
17	0.297279
18	0.247235
19	0.318757
20	0.324128
21	0.272151
22	0.315212
23	0.335592
24	0.332126
25	0.347446
26	0.183079
27	0.242676
28	0.144652
29	0.316511
30	0.286082
31	0.147632
32	0.284704
33	0.197788
34	0.315141
35	0.252924
36	0.221425
37	0.263798
38	0.334418
39	0.269774
40	0.229664
41	0.214283
42	0.237058
43	0.275838
44	0.318724
45	0.304626
46	0.221601
47	0.242574
48	0.269365
49	0.29979
50	0.167705
51	0.225777
52	0.141591
53	0.31883
54	0.284371
55	0.142907
56	0.244518
57	0.18584
58	0.303292
59	0.242855
60	0.340484
61	0.263717
62	0.289131
63	0.205319
64	0.323158
65	0.228987
66	0.316767
67	0.239484
68	0.222995
69	0.309696
70	0.238339
71	0.256221
72	0.257497
73	0.279635
74	0.340387
75	0.203833
76	0.374993
77	0.312893
78	0.295003
79	0.162556
80	0.276196
81	0.334534
82	0.291032
83	0.238981
84	0.215986
85	0.257804
86	0.314896
87	0.251675
88	0.202406
89	0.338775
90	0.221547
91	0.242257
92	0.252192
93	0.22593
94	0.32203
95	0.225061
96	0.238571
97	0.276965
98	0.36
99	0.236778
100	0.134122
101	0.28519
102	0.280616
103	0.144263
104	0.219075
105	0.290419
106	0.275803
107	0.249252
108	0.234836
109	0.298743
110	0.217001
111	0.288715
112	0.235347
113	0.241244
114	0.304843
115	0.210723
116	0.210886
117	0.338795
118	0.265192
119	0.286851
120	0.320596
121	0.373671
122	0.206001
123	0.267114
124	0.177781
125	0.351952
126	0.295727
127	0.136974
128	0.202236
129	0.206902
130	0.260979
131	0.331234
132	0.336349
133	0.270117
134	0.199445
135	0.311532
136	0.295653
137	0.295771
138	0.26693
139	0.260221
140	0.246616
141	0.217672
142	0.345397
143	0.248072
144	0.305776
145	0.220309
146	0.303565
147	0.235382
148	0.150566
149	0.354196
150	0.311764
151	0.330737
152	0.161696
153	0.283345
154	0.209283
155	0.348466
156	0.228132
157	0.21291
158	0.18579
159	0.181582
160	0.202729
161	0.246444
162	0.194671
163	0.245157
164	0.321681
165	0.252298
166	0.25488
167	0.319167



==> Chapter_5/tikz/casestudy_ed/result_MOL_03_gamma025.txt <==
0	0.318885
1	0.382224
2	0.223182
3	0.322148
4	0.207923
5	0.102156
6	0.342587
7	0.19082
8	0.148149
9	0.25268
10	0.33691
11	0.306684
12	0.249998
13	0.272705
14	0.303021
15	0.349278
16	0.234601
17	0.262094
18	0.211008
19	0.280643
20	0.295482
21	0.250219
22	0.295331
23	0.304515
24	0.309501
25	0.327079
26	0.164272
27	0.21677
28	0.362544
29	0.272884
30	0.267106
31	0.121017
32	0.210266
33	0.329654
34	0.314992
35	0.221035
36	0.32817
37	0.261415
38	0.308922
39	0.238335
40	0.202304
41	0.178367
42	0.217167
43	0.257714
44	0.270156
45	0.257114
46	0.195761
47	0.216055
48	0.249823
49	0.265771
50	0.342864
51	0.211228
52	0.359498
53	0.272595
54	0.262616
55	0.0722999
56	0.221907
57	0.284325
58	0.287205
59	0.225703
60	0.315838
61	0.238839
62	0.260731
63	0.325694
64	0.29111
65	0.191553
66	0.285563
67	0.205324
68	0.184093
69	0.279117
70	0.197506
71	0.21763
72	0.248063
73	0.256004
74	0.323243
75	0.193564
76	0.347257
77	0.261377
78	0.262891
79	0.120705
80	0.201201
81	0.278734
82	0.269764
83	0.214291
84	0.318005
85	0.234368
86	0.302052
87	0.204787
88	0.333073
89	0.303888
90	0.193794
91	0.222168
92	0.21828
93	0.201432
94	0.27825
95	0.188312
96	0.216769
97	0.258456
98	0.339053
99	0.205112
100	0.351344
101	0.264585
102	0.194387
103	0.12849
104	0.192457
105	0.230525
106	0.242139
107	0.232502
108	0.211455
109	0.265774
110	0.192431
111	0.267679
112	0.200312
113	0.209955
114	0.267649
115	0.315373
116	0.195916
117	0.322838
118	0.232763
119	0.262884
120	0.308188
121	0.330217
122	0.167649
123	0.253953
124	0.146152
125	0.330588
126	0.264459
127	0.298065
128	0.165319
129	0.187745
130	0.244917
131	0.31836
132	0.296961
133	0.234918
134	0.318387
135	0.285201
136	0.254113
137	0.254534
138	0.241451
139	0.214225
140	0.209252
141	0.196841
142	0.320362
143	0.215854
144	0.268178
145	0.172023
146	0.270665
147	0.20953
148	0.102939
149	0.339396
150	0.273847
151	0.285629
152	0.123901
153	0.253564
154	0.175051
155	0.332982
156	0.178285
157	0.196936
158	0.151156
159	0.154326
160	0.160685
161	0.204575
162	0.158634
163	0.215509
164	0.273087
165	0.240229
166	0.212845
167	0.272165



==> Chapter_5/tikz/casestudy_ed/result_MOL_03_gamma1.txt <==
0	0.327744
1	0.184598
2	0.217382
3	0.326103
4	0.217702
5	0.12582
6	0.313495
7	0.220234
8	0.157095
9	0.280646
10	0.212146
11	0.29981
12	0.2613
13	0.295039
14	0.315465
15	0.208616
16	0.249934
17	0.286561
18	0.226355
19	0.299333
20	0.314793
21	0.256927
22	0.297673
23	0.32561
24	0.330051
25	0.33542
26	0.169177
27	0.226999
28	0.122766
29	0.291578
30	0.238569
31	0.106658
32	0.235279
33	0.177453
34	0.300855
35	0.24372
36	0.204611
37	0.253176
38	0.32263
39	0.260684
40	0.222762
41	0.200358
42	0.217034
43	0.260511
44	0.301412
45	0.276289
46	0.197138
47	0.225382
48	0.257549
49	0.304383
50	0.380939
51	0.227519
52	0.119775
53	0.29919
54	0.242706
55	0.107315
56	0.227463
57	0.315211
58	0.293873
59	0.23607
60	0.327086
61	0.249142
62	0.274512
63	0.185136
64	0.306104
65	0.192474
66	0.31405
67	0.222279
68	0.203048
69	0.297275
70	0.218049
71	0.243046
72	0.236177
73	0.255156
74	0.337229
75	0.204321
76	0.363597
77	0.291174
78	0.235466
79	0.151805
80	0.221713
81	0.312277
82	0.276499
83	0.231861
84	0.333094
85	0.252847
86	0.298539
87	0.229743
88	0.187606
89	0.319969
90	0.188348
91	0.219387
92	0.250579
93	0.203554
94	0.31215
95	0.206325
96	0.219568
97	0.263307
98	0.347519
99	0.223214
100	0.376828
101	0.297042
102	0.24084
103	0.109978
104	0.214711
105	0.261468
106	0.256986
107	0.2388
108	0.224415
109	0.2834
110	0.205789
111	0.274253
112	0.215732
113	0.230368
114	0.290515
115	0.341724
116	0.210803
117	0.316868
118	0.255639
119	0.280826
120	0.312284
121	0.360566
122	0.182614
123	0.25344
124	0.161756
125	0.358095
126	0.298473
127	0.0931216
128	0.170956
129	0.179883
130	0.245355
131	0.317839
132	0.320435
133	0.260136
134	0.187802
135	0.303414
136	0.277118
137	0.285508
138	0.248659
139	0.240894
140	0.237904
141	0.195594
142	0.322297
143	0.23239
144	0.308805
145	0.189118
146	0.290468
147	0.209715
148	0.126307
149	0.319916
150	0.312952
151	0.313759
152	0.144537
153	0.26844
154	0.189368
155	0.33629
156	0.220299
157	0.191005
158	0.161644
159	0.162805
160	0.196993
161	0.239454
162	0.18074
163	0.223402
164	0.307443
165	0.235563
166	0.23832
167	0.298086



==> Chapter_5/tikz/casestudy_ed/result_MOL_03_large.txt <==
0	0.460917
1	0.3951
2	0.386464
3	0.381327
4	0.331677
5	0.358178
6	0.314222
7	0.267987
8	0.22174
9	0.258528
10	0.331136
11	0.350773
12	0.31346
13	0.296377
14	0.30595
15	0.301507
16	0.289164
17	0.273935
18	0.313524
19	0.275494
20	0.288139
21	0.276544
22	0.31465
23	0.301656
24	0.309269
25	0.36345
26	0.291793
27	0.291969
28	0.302883
29	0.305468
30	0.303102
31	0.266645
32	0.274007
33	0.255671
34	0.316165
35	0.335673
36	0.333945
37	0.318233
38	0.291314
39	0.291975
40	0.27332
41	0.296658
42	0.266848
43	0.271865
44	0.277053
45	0.312044
46	0.283665
47	0.337856
48	0.330827
49	0.322488
50	0.316104
51	0.342871
52	0.298809
53	0.293673
54	0.313939
55	0.228461
56	0.265395
57	0.258637
58	0.32332
59	0.32033
60	0.305379
61	0.302998
62	0.294954
63	0.292755
64	0.283106
65	0.299429
66	0.299475
67	0.316898
68	0.282977
69	0.316359
70	0.271984
71	0.321542
72	0.295496
73	0.30332
74	0.300246
75	0.340625
76	0.336809
77	0.252768
78	0.308008
79	0.225744
80	0.23223
81	0.235174
82	0.350303
83	0.34222
84	0.338126
85	0.32391
86	0.333167
87	0.329072
88	0.307067
89	0.286604
90	0.266377
91	0.270269
92	0.269742
93	0.317248
94	0.291543
95	0.308941
96	0.314706
97	0.329163
98	0.277022
99	0.330209
100	0.268037
101	0.341119
102	0.304329
103	0.251654
104	0.257743
105	0.254272
106	0.325921
107	0.342285
108	0.343964
109	0.302067
110	0.286407
111	0.316096
112	0.289394
113	0.273574
114	0.308494
115	0.274386
116	0.309887
117	0.291161
118	0.303355
119	0.300614
120	0.28434
121	0.331909
122	0.353213
123	0.350058
124	0.328868
125	0.305702
126	0.251511
127	0.289807
128	0.28951
129	0.303263
130	0.305412
131	0.334513
132	0.311795
133	0.328878
134	0.29155
135	0.32058
136	0.330336
137	0.266478
138	0.288506
139	0.285902
140	0.296321
141	0.323014
142	0.285577
143	0.296158
144	0.339138
145	0.335765
146	0.30952
147	0.306944
148	0.26041
149	0.293346
150	0.286771
151	0.25292
152	0.29061
153	0.239178
154	0.288443
155	0.312768
156	0.321988
157	0.29132
158	0.283857
159	0.279006
160	0.282455
161	0.30036
162	0.255358
163	0.315059
164	0.313723
165	0.302404
166	0.305033
167	0.321036



==> Chapter_5/tikz/casestudy_ed/result_PSA_01.txt <==
0	0.270969
1	0.305455
2	0.433721
3	0.296241
4	0.201183
5	0.419274
6	0.408968
7	0.19603
8	0.0223742
9	0.0103175
10	0.0160622
11	0.0966991
12	0.145775
13	0.236672
14	0.27889
15	0.324318
16	0.261403
17	0.113784
18	0.0760396
19	0.0968735
20	0.175183
21	0.248859
22	0.263552
23	0.234544
24	0.443531
25	0.501062
26	0.329663
27	0.501442
28	0.39893
29	0.374283
30	0.346588
31	0.186176
32	0.052328
33	0.0111618
34	0.0225791
35	0.123195
36	0.199602
37	0.239567
38	0.305481
39	0.268426
40	0.22669
41	0.22814
42	0.134713
43	0.154773
44	0.172292
45	0.140298
46	0.180937
47	0.36107
48	0.412204
49	0.470694
50	0.312892
51	0.478495
52	0.382184
53	0.360952
54	0.403893
55	0.302674
56	0.0399583
57	0.00932314
58	0.0460251
59	0.125423
60	0.17149
61	0.224
62	0.217609
63	0.184309
64	0.175936
65	0.129858
66	0.098233
67	0.118508
68	0.199348
69	0.152999
70	0.199149
71	0.375845
72	0.37705
73	0.412284
74	0.249049
75	0.470737
76	0.376846
77	0.354796
78	0.400648
79	0.170454
80	0.0342691
81	0.0214497
82	0.0399534
83	0.12173
84	0.184795
85	0.23375
86	0.269165
87	0.23418
88	0.205125
89	0.182023
90	0.111387
91	0.125897
92	0.130208
93	0.20434
94	0.154443
95	0.336451
96	0.392461
97	0.459449
98	0.302577
99	0.479912
100	0.378268
101	0.33942
102	0.382254
103	0.134157
104	0.0603516
105	0.0164004
106	0.0365648
107	0.0686922
108	0.207117
109	0.265976
110	0.184952
111	0.273331
112	0.226388
113	0.140189
114	0.0926924
115	0.0968152
116	0.104096
117	0.175456
118	0.215155
119	0.220734
120	0.232525
121	0.254608
122	0.318619
123	0.559172
124	0.478643
125	0.439027
126	0.341443
127	0.301446
128	0.0674172
129	0.0229794
130	0.0649224
131	0.0871068
132	0.165964
133	0.229344
134	0.184054
135	0.152125
136	0.15053
137	0.146845
138	0.243092
139	0.140274
140	0.228325
141	0.206959
142	0.157314
143	0.188082
144	0.249733
145	0.426536
146	0.275487
147	0.227936
148	0.402542
149	0.384
150	0.345801
151	0.161895
152	0.192817
153	0.120258
154	0.0888176
155	0.0613864
156	0.0904936
157	0.190393
158	0.184761
159	0.184049
160	0.0948966
161	0.11583
162	0.0912398
163	0.117846
164	0.0819406
165	0.123805
166	0.117857
167	0.243575



==> Chapter_5/tikz/casestudy_ed/result_PSA_01_large.txt <==
0	0.387591
1	0.396048
2	0.369164
3	0.455946
4	0.399549
5	0.375771
6	0.58251
7	0.612181
8	0.0328981
9	0.000087542
10	0.000278802
11	0.0416033
12	0.206735
13	0.314911
14	0.343275
15	0.36397
16	0.403167
17	0.421981
18	0.124141
19	0.0643032
20	0.175838
21	0.256176
22	0.361193
23	0.393039
24	0.424559
25	0.367738
26	0.455112
27	0.395101
28	0.417988
29	0.586853
30	0.470611
31	0.723142
32	0.257105
33	0.000918494
34	0.00245606
35	0.081975
36	0.205416
37	0.33386
38	0.349903
39	0.353347
40	0.340505
41	0.251863
42	0.154472
43	0.0860827
44	0.0702207
45	0.228636
46	0.315492
47	0.316949
48	0.360673
49	0.423993
50	0.414877
51	0.336061
52	0.365486
53	0.474936
54	0.566788
55	0.729406
56	0.144084
57	0.0000530577
58	0.00124693
59	0.0475363
60	0.237708
61	0.291754
62	0.329529
63	0.37099
64	0.348908
65	0.199556
66	0.0380777
67	0.0563513
68	0.16965
69	0.264145
70	0.339715
71	0.396675
72	0.448288
73	0.464523
74	0.397906
75	0.360276
76	0.385978
77	0.430437
78	0.571361
79	0.667916
80	0.132379
81	0.000315245
82	0.00207168
83	0.0380282
84	0.23117
85	0.294402
86	0.319791
87	0.336322
88	0.289111
89	0.29959
90	0.161098
91	0.0870519
92	0.114438
93	0.253564
94	0.250217
95	0.378611
96	0.400475
97	0.38646
98	0.425304
99	0.408855
100	0.422531
101	0.423586
102	0.67939
103	0.623643
104	0.117226
105	0.00024325
106	0.00114699
107	0.0219267
108	0.201921
109	0.29675
110	0.309923
111	0.357885
112	0.318132
113	0.233499
114	0.0738228
115	0.0759945
116	0.108744
117	0.20268
118	0.33069
119	0.349854
120	0.341265
121	0.431988
122	0.420109
123	0.337921
124	0.38897
125	0.488939
126	0.471988
127	0.684963
128	0.217519
129	0.00293544
130	0.00391656
131	0.0624761
132	0.149532
133	0.290963
134	0.265883
135	0.285383
136	0.205647
137	0.166521
138	0.259943
139	0.138579
140	0.157683
141	0.222398
142	0.262481
143	0.300247
144	0.3634
145	0.348586
146	0.448773
147	0.477358
148	0.334936
149	0.414039
150	0.375999
151	0.464815
152	0.309183
153	0.0882681
154	0.0187407
155	0.0136003
156	0.0365051
157	0.17802
158	0.19851
159	0.0994607
160	0.0850834
161	0.0472579
162	0.0126139
163	0.0412268
164	0.0177317
165	0.0165445
166	0.122873
167	0.313655



==> Chapter_5/tikz/casestudy_ed/result_PSA_02.txt <==
0	0.547155
1	0.622804
2	0.475465
3	0.653634
4	0.57912
5	0.47373
6	0.511954
7	0.2502
8	0.0658957
9	0.0266813
10	0.0680614
11	0.175378
12	0.256661
13	0.428103
14	0.479336
15	0.355222
16	0.463659
17	0.245386
18	0.164361
19	0.189313
20	0.315515
21	0.257092
22	0.464197
23	0.473783
24	0.467276
25	0.50206
26	0.693777
27	0.547422
28	0.409611
29	0.388115
30	0.366566
31	0.406581
32	0.139842
33	0.0326607
34	0.0524111
35	0.235511
36	0.357523
37	0.422461
38	0.31923
39	0.460144
40	0.439534
41	0.253863
42	0.26796
43	0.298417
44	0.188404
45	0.28578
46	0.34943
47	0.378955
48	0.422589
49	0.476649
50	0.663255
51	0.527485
52	0.401272
53	0.373991
54	0.423916
55	0.333369
56	0.0976518
57	0.0253164
58	0.0909743
59	0.232157
60	0.315632
61	0.400832
62	0.419942
63	0.381152
64	0.357592
65	0.268399
66	0.204026
67	0.235749
68	0.213453
69	0.290873
70	0.379671
71	0.39338
72	0.680796
73	0.453616
74	0.604952
75	0.51446
76	0.400184
77	0.37434
78	0.430069
79	0.372145
80	0.104338
81	0.0235517
82	0.0804998
83	0.222752
84	0.329823
85	0.411014
86	0.484109
87	0.45354
88	0.40756
89	0.374188
90	0.248066
91	0.25649
92	0.265637
93	0.388517
94	0.325918
95	0.360047
96	0.407154
97	0.461564
98	0.65144
99	0.51924
100	0.390552
101	0.353804
102	0.400651
103	0.303021
104	0.0729231
105	0.0417384
106	0.0756559
107	0.132568
108	0.218296
109	0.271638
110	0.347675
111	0.291546
112	0.412864
113	0.283411
114	0.195285
115	0.205513
116	0.210994
117	0.329071
118	0.407407
119	0.439996
120	0.496558
121	0.561965
122	0.703877
123	0.617902
124	0.50591
125	0.465252
126	0.364793
127	0.350066
128	0.0976028
129	0.0596786
130	0.0689019
131	0.180023
132	0.316987
133	0.419523
134	0.375295
135	0.320928
136	0.319785
137	0.310731
138	0.25894
139	0.272922
140	0.246968
141	0.40461
142	0.345861
143	0.426833
144	0.556012
145	0.477599
146	0.630408
147	0.599701
148	0.462392
149	0.416848
150	0.386878
151	0.453569
152	0.244584
153	0.141736
154	0.0935007
155	0.164072
156	0.218065
157	0.19204
158	0.379239
159	0.196975
160	0.220042
161	0.259687
162	0.204008
163	0.244267
164	0.179363
165	0.130509
166	0.236135
167	0.462506



==> Chapter_5/tikz/casestudy_ed/result_PSA_02_large.txt <==
0	0.490317
1	0.510769
2	0.60468
3	0.6073
4	0.702189
5	0.589498
6	0.732363
7	0.790119
8	0.0829138
9	0.000186384
10	0.00115519
11	0.0870341
12	0.363077
13	0.49443
14	0.558971
15	0.524181
16	0.582032
17	0.617553
18	0.256231
19	0.162524
20	0.281519
21	0.454521
22	0.503234
23	0.55506
24	0.524171
25	0.592145
26	0.609853
27	0.56416
28	0.606705
29	0.761081
30	0.654482
31	0.870409
32	0.424063
33	0.00853492
34	0.00751536
35	0.160254
36	0.383723
37	0.460826
38	0.501364
39	0.554634
40	0.516701
41	0.419153
42	0.27184
43	0.212067
44	0.175211
45	0.350074
46	0.471226
47	0.485244
48	0.577534
49	0.553455
50	0.547307
51	0.645168
52	0.562963
53	0.672401
54	0.761787
55	0.842396
56	0.241632
57	0.00129073
58	0.00405405
59	0.107327
60	0.435585
61	0.460876
62	0.466576
63	0.636735
64	0.623973
65	0.322868
66	0.100711
67	0.14597
68	0.338482
69	0.486361
70	0.517316
71	0.501264
72	0.556109
73	0.591271
74	0.534847
75	0.530573
76	0.573747
77	0.615429
78	0.758829
79	0.84685
80	0.259869
81	0.0019414
82	0.00506915
83	0.074142
84	0.409254
85	0.499315
86	0.493155
87	0.523198
88	0.542433
89	0.478862
90	0.281909
91	0.218138
92	0.206964
93	0.40052
94	0.491972
95	0.480785
96	0.587668
97	0.636283
98	0.588618
99	0.567928
100	0.6074
101	0.618773
102	0.827965
103	0.765975
104	0.2153
105	0.00146153
106	0.00330263
107	0.0450839
108	0.358415
109	0.442846
110	0.477969
111	0.53584
112	0.477787
113	0.37245
114	0.146133
115	0.172584
116	0.228129
117	0.321319
118	0.492985
119	0.511795
120	0.546445
121	0.564252
122	0.554968
123	0.625971
124	0.577233
125	0.6794
126	0.646698
127	0.877207
128	0.40365
129	0.0151291
130	0.0187165
131	0.144022
132	0.26417
133	0.457402
134	0.523232
135	0.487751
136	0.364013
137	0.273688
138	0.401667
139	0.302906
140	0.358654
141	0.385877
142	0.423217
143	0.494407
144	0.590856
145	0.636799
146	0.616941
147	0.680145
148	0.493701
149	0.58584
150	0.583154
151	0.724578
152	0.497219
153	0.229255
154	0.0718281
155	0.0390296
156	0.0816106
157	0.338454
158	0.358379
159	0.232721
160	0.130839
161	0.10145
162	0.0236023
163	0.105182
164	0.0494125
165	0.0487117
166	0.260311
167	0.542341



==> Chapter_5/tikz/casestudy_ed/result_PSA_03.txt <==
0	0.552341
1	0.625231
2	0.482606
3	0.66148
4	0.588093
5	0.481119
6	0.517486
7	0.446623
8	0.086516
9	0.0574545
10	0.0710104
11	0.291194
12	0.422508
13	0.442304
14	0.482716
15	0.558696
16	0.496077
17	0.405894
18	0.306791
19	0.349212
20	0.339985
21	0.439703
22	0.492547
23	0.484741
24	0.768781
25	0.559826
26	0.707219
27	0.559624
28	0.845976
29	0.587309
30	0.391186
31	0.456046
32	0.170884
33	0.0707365
34	0.111222
35	0.242985
36	0.361066
37	0.429711
38	0.546974
39	0.489792
40	0.45323
41	0.444687
42	0.300341
43	0.301381
44	0.333908
45	0.489113
46	0.603501
47	0.669345
48	0.754098
49	0.545214
50	0.689349
51	0.552361
52	0.425907
53	0.404247
54	0.47214
55	0.400452
56	0.132629
57	0.0594007
58	0.0947243
59	0.230969
60	0.50125
61	0.429245
62	0.42791
63	0.606427
64	0.410257
65	0.289699
66	0.216029
67	0.241462
68	0.374108
69	0.503061
70	0.406893
71	0.656628
72	0.713562
73	0.803565
74	0.667459
75	0.541768
76	0.424343
77	0.400316
78	0.469924
79	0.432212
80	0.131792
81	0.0578128
82	0.0884839
83	0.227629
84	0.338302
85	0.413982
86	0.485605
87	0.456806
88	0.412777
89	0.37874
90	0.256224
91	0.264387
92	0.274242
93	0.387387
94	0.539461
95	0.635882
96	0.731158
97	0.522948
98	0.673928
99	0.538336
100	0.833704
101	0.849088
102	0.5462
103	0.430819
104	0.22015
105	0.0537042
106	0.0819911
107	0.237583
108	0.378426
109	0.459943
110	0.569876
111	0.523811
112	0.453379
113	0.316054
114	0.354852
115	0.381403
116	0.390349
117	0.348715
118	0.414986
119	0.445302
120	0.534809
121	0.575545
122	0.699418
123	0.616687
124	0.507349
125	0.467408
126	0.362579
127	0.35682
128	0.186992
129	0.0640889
130	0.142226
131	0.319997
132	0.321368
133	0.422799
134	0.373199
135	0.529749
136	0.350881
137	0.31676
138	0.468238
139	0.304604
140	0.44894
141	0.428876
142	0.353355
143	0.424078
144	0.548639
145	0.473322
146	0.625405
147	0.594232
148	0.459078
149	0.413795
150	0.379443
151	0.448084
152	0.243354
153	0.330141
154	0.243607
155	0.17598
156	0.22248
157	0.409446
158	0.408333
159	0.410407
160	0.45054
161	0.293245
162	0.214943
163	0.251629
164	0.186274
165	0.254242
166	0.427511
167	0.485684



==> Chapter_5/tikz/casestudy_ed/result_PSA_03_large.txt <==
0	0.705455
1	0.653355
2	0.73522
3	0.75892
4	0.718625
5	0.744351
6	0.869758
7	0.894372
8	0.162061
9	0.000615029
10	0.00243964
11	0.139264
12	0.488812
13	0.583501
14	0.631636
15	0.676192
16	0.70227
17	0.745546
18	0.353567
19	0.268464
20	0.420289
21	0.541613
22	0.583726
23	0.645632
24	0.72578
25	0.724342
26	0.753766
27	0.730222
28	0.630688
29	0.759623
30	0.806748
31	0.937368
32	0.60995
33	0.031681
34	0.017766
35	0.256316
36	0.526448
37	0.635066
38	0.687761
39	0.670838
40	0.697953
41	0.629857
42	0.467494
43	0.317051
44	0.259257
45	0.510616
46	0.640981
47	0.696864
48	0.718575
49	0.696217
50	0.696378
51	0.661371
52	0.726627
53	0.835339
54	0.78176
55	0.91642
56	0.415494
57	0.0068454
58	0.0100223
59	0.173496
60	0.589939
61	0.628052
62	0.649026
63	0.75288
64	0.732634
65	0.484662
66	0.197238
67	0.246962
68	0.413751
69	0.570641
70	0.601523
71	0.678775
72	0.673948
73	0.721014
74	0.690462
75	0.717708
76	0.753061
77	0.79426
78	0.887538
79	0.92798
80	0.45083
81	0.0117933
82	0.011768
83	0.126206
84	0.490865
85	0.594577
86	0.650515
87	0.725804
88	0.657203
89	0.590161
90	0.436671
91	0.308381
92	0.342428
93	0.57407
94	0.598973
95	0.669963
96	0.728179
97	0.770251
98	0.739232
99	0.730545
100	0.788689
101	0.802374
102	0.848073
103	0.870054
104	0.370069
105	0.00623341
106	0.00892334
107	0.0661544
108	0.498717
109	0.598595
110	0.644765
111	0.643154
112	0.661587
113	0.556164
114	0.273046
115	0.300431
116	0.304717
117	0.464957
118	0.585899
119	0.623996
120	0.656728
121	0.69844
122	0.706991
123	0.675533
124	0.72888
125	0.700973
126	0.799628
127	0.892176
128	0.516356
129	0.0349791
130	0.0424602
131	0.237057
132	0.39923
133	0.631457
134	0.635455
135	0.599853
136	0.546121
137	0.449079
138	0.506228
139	0.403795
140	0.461304
141	0.494339
142	0.62692
143	0.629442
144	0.604517
145	0.748559
146	0.767618
147	0.821244
148	0.709102
149	0.756264
150	0.769861
151	0.782057
152	0.666874
153	0.385847
154	0.148278
155	0.100177
156	0.170676
157	0.438917
158	0.461271
159	0.395658
160	0.256692
161	0.148527
162	0.0521848
163	0.148787
164	0.0714701
165	0.0655058
166	0.326527
167	0.62744



==> Chapter_5/tikz/casestudy_new/PholdB.txt <==
0.	0.0024395267265743857
0.5	0.16513196480938416
1.	0.15402880032797525
1.5	0.1559106077459804
2.	0.17140706236619851
2.5	0.1916155152148361
3.	0.23822311098414511
3.5	0.18393790692453255
4.	0.15731354091238234
4.5	0.2796770055090182
5.	0.1472882344365068
5.5	0.18648787279255513
6.	0.24652574605032182
6.5	0.1850442451149165
7.	0.2109712376761998
7.5	0.11784725634234904
8.	0.11304648401689235
8.5	0.07818669447962452
9.	0.09832344357362151
9.5	0.07086231195808695
10.	0.06438303986604466
10.5	0.053774962694859825
11.	0.06585323491098567
11.5	0.077610235005229
12.	0.06488788736772069
12.5	0.06994429028363236
13.	0.08711704725639749
13.5	0.08388525066632037
14.	0.11830005212590014
14.5	0.09765964164496013
15.	0.09994301612308518
15.5	0.10176979139805377
16.	0.070590131349217
16.5	0.09986862024582019
17.	0.07960680353722015
17.5	0.08226558495943598
18.	0.08886483886483887
18.5	0.09865785139412912
19.	0.07301465668586199
19.5	0.10246655218301187
20.	0.07633910669457217
20.5	0.0947149524968436
21.	0.08577277253894292
21.5	0.10755755419826835
22.	0.09996353325543839
22.5	0.0881708882531106
23.	0.1108035931051226
23.5	0.11418685121107267

==> Chapter_5/tikz/casestudy_new/PholdH.txt <==
0.	0.5438773706406728
0.5	0.5457468576439638
1.	0.5457151739145453
1.5	0.5417689669865877
2.	0.5392753116625888
2.5	0.5586062899647658
3.	0.5906350884209924
3.5	0.5592065654805285
4.	0.5323305545487496
4.5	0.6071239506919761
5.	0.5216093209539414
5.5	0.5340522756351672
6.	0.5833608572791662
6.5	0.5429547034115976
7.	0.5599274854764946
7.5	0.3776008467033892
8.	0.2721654761277502
8.5	0.1663697467509604
9.	0.17637145415533292
9.5	0.12565589722133724
10.	0.12397938066749445
10.5	0.12129061432702491
11.	0.16765135522910807
11.5	0.22513414263757098
12.	0.22463129929592884
12.5	0.27776893191516466
13.	0.315667066854581
13.5	0.33345517173018785
14.	0.39186080231996134
14.5	0.39447294543958267
15.	0.4057325568116935
15.5	0.4227545313658109
16.	0.3912797167425392
16.5	0.41860403220440484
17.	0.40784148124086406
17.5	0.41053630162207366
18.	0.4229230704450714
18.5	0.4493430333554848
19.	0.3814427690198766
19.5	0.45061742116904335
20.	0.38242330152872084
20.5	0.4496091225702407
21.	0.4519676032691917
21.5	0.47872055853518264
22.	0.48746466299657787
22.5	0.4710092392770434
23.	0.488605650508468
23.5	0.49306398375735855

==> Chapter_5/tikz/casestudy_new/PholdR.txt <==
0.	0.
0.5	0.
1.	0.
1.5	0.
2.	0.
2.5	0.
3.	0.
3.5	0.
4.	0.
4.5	0.
5.	0.
5.5	0.
6.	0.
6.5	0.
7.	0.
7.5	0.
8.	0.
8.5	0.
9.	0.
9.5	0.
10.	0.
10.5	0.
11.	0.
11.5	0.
12.	0.
12.5	0.
13.	0.
13.5	0.
14.	0.
14.5	0.
15.	0.
15.5	0.
16.	0.
16.5	0.
17.	0.
17.5	0.
18.	0.
18.5	0.
19.	0.
19.5	0.
20.	0.
20.5	0.
21.	0.
21.5	0.
22.	0.
22.5	0.
23.	0.
23.5	0.

==> Chapter_5/tikz/casestudy_new/PwaitB.txt <==
0.	0.20532727401962245
0.5	0.24767568473071447
1.	0.1801835611751006
1.5	0.20423829569461305
2.	0.2627819096615315
2.5	0.20029840618710917
3.	0.24754786234175805
3.5	0.20004442856177018
4.	0.28570148969640646
4.5	0.24145097872392146
5.	0.18556151817154143
5.5	0.1490715220356914
6.	0.27370197793837964
6.5	0.13400541121529966
7.	0.10866857862637792
7.5	0.09348594295426552
8.	0.12331213335544611
8.5	0.1119411905331102
9.	0.20013996389519942
9.5	0.19756163264891205
10.	0.1553566480565496
10.5	0.1562927665071875
11.	0.19724695640053821
11.5	0.21875520559282283
12.	0.23652550214014054
12.5	0.2279652237908521
13.	0.19341709990260764
13.5	0.244000556254059
14.	0.2067003745927616
14.5	0.1683520909233108
15.	0.22911723579396262
15.5	0.21034598189139342
16.	0.1959144370761826
16.5	0.17506697092965573
17.	0.17266165681527906
17.5	0.1744210495191976
18.	0.17830326233046878
18.5	0.18974412700971108
19.	0.21318596487897784
19.5	0.23022549754948207
20.	0.2579071502934375
20.5	0.2628001359483396
21.	0.25172972703911795
21.5	0.21578157777228088
22.	0.17282623415663387
22.5	0.21702730643091403
23.	0.2669408440701256
23.5	0.20179994719384808

==> Chapter_5/tikz/casestudy_new/PwaitH.txt <==
0.	0.44792573958910703
0.5	0.5012929699249808
1.	0.4497111020850893
1.5	0.4658419986495611
2.	0.520909051774502
2.5	0.48190297789353487
3.	0.5153610706039616
3.5	0.48855496056552883
4.	0.5440872757868972
4.5	0.529558240790568
5.	0.4738871761030284
5.5	0.4178951802154161
6.	0.5100181539265403
6.5	0.4008817244106413
7.	0.3007682518184684
7.5	0.2121305491692541
8.	0.1789366016213735
8.5	0.14539574529787058
9.	0.22550021757514552
9.5	0.2174816065292667
10.	0.1723730455597986
10.5	0.1769455850496298
11.	0.226321597450119
11.5	0.2571463617758898
12.	0.2843833389565377
12.5	0.28122156909556656
13.	0.25939640222118926
13.5	0.32901875646259626
14.	0.3143851864255414
14.5	0.28426855977645193
15.	0.3526714691739807
15.5	0.34373570330370873
16.	0.3284839377657536
16.5	0.30615097427975024
17.	0.29089389550543465
17.5	0.28589726108199287
18.	0.2852715281864277
18.5	0.2884938371730585
19.	0.31269278441327325
19.5	0.3238485684306529
20.	0.3587040228298427
20.5	0.36170485293882193
21.	0.3585238493282838
21.5	0.340144227190577
22.	0.3104489656184281
22.5	0.3823498239841382
23.	0.4616823349904021
23.5	0.42809692280282013

==> Chapter_5/tikz/casestudy_new/PwaitR.txt <==
0.	0.44255437075013604
0.5	0.4946609807524119
1.	0.4372965773961432
1.5	0.4482421156220951
2.	0.5032124107534168
2.5	0.4639490908619135
3.	0.5007483110371094
3.5	0.47358134600120455
4.	0.5274738592349494
4.5	0.5153356653030573
5.	0.4565675363440096
5.5	0.4107852276005948
6.	0.5049130100284792
6.5	0.41292912280701755
7.	0.34868692346365243
7.5	0.30476119146536496
8.	0.307060536495487
8.5	0.28605477583545713
9.	0.3772407382817687
9.5	0.3953253652880741
10.	0.3480351843003183
10.5	0.3313316335941902
11.	0.3701103834707573
11.5	0.4068304123470569
12.	0.4233797009581664
12.5	0.42215221253819035
13.	0.3874458546441877
13.5	0.43827326035183223
14.	0.4217457139854883
14.5	0.3805976325321313
15.	0.43257991133924406
15.5	0.42613202272680706
16.	0.4028605429726113
16.5	0.3851468746211968
17.	0.36853139485882846
17.5	0.3653442609672576
18.	0.3781734276144399
18.5	0.39706389056587105
19.	0.41492390742214963
19.5	0.4402151640812396
20.	0.4620962079150782
20.5	0.47939941952596515
21.	0.47098270862420794
21.5	0.4487091625234443
22.	0.4001782517821427
22.5	0.43214589254692803
23.	0.48446629099820726
23.5	0.43356247146469323

==> Chapter_5/tikz/casestudy_new/allB.txt <==
0.	23.175925106325604
0.5	21.221347996640997
1.	19.27949367159052
1.5	17.394091782063423
2.	15.625875672591778
2.5	13.982083878778612
3.	12.492759791467584
3.5	11.1678281574838
4.	10.046343888803436
4.5	8.990358838681507
5.	8.137229636866609
5.5	7.502670153975104
6.	6.933558110817904
6.5	6.543119295515121
7.	6.555362894130584
7.5	7.502773474504475
8.	9.822696110342866
8.5	13.57410024411442
9.	18.517271433828512
9.5	23.684235647161987
10.	28.430021182546167
10.5	32.19510680559536
11.	34.61747014808914
11.5	35.904764338111406
12.	36.58176552566866
12.5	36.66464950534884
13.	36.0448486206116
13.5	35.07145931527624
14.	33.88031976419742
14.5	32.757906971605614
15.	31.783162198738577
15.5	30.870724287979357
16.	30.25446054226959
16.5	29.72458268549227
17.	29.43565565597474
17.5	29.40803861776243
18.	29.550144962616983
18.5	29.81931464501163
19.	30.28519507058353
19.5	30.748873308940535
20.	31.314524288600005
20.5	31.630202349544703
21.	31.543017876090587
21.5	30.905562357000846
22.	29.907773104911165
22.5	28.672091288573856
23.	27.093406100023387
23.5	25.242002783997325

==> Chapter_5/tikz/casestudy_new/allH.txt <==
0.	28.67552741929577
0.5	26.66183880826781
1.	24.519177598453698
1.5	22.372533971930732
2.	20.43976279436262
2.5	18.596038748810777
3.	16.941300774728063
3.5	15.46395368669509
4.	14.119551405453537
4.5	12.946105860275074
5.	11.905385590931312
5.5	11.033764199646974
6.	10.360148036510262
6.5	9.861246340794901
7.	9.807124429590932
7.5	10.105072315300383
8.	11.834764724959745
8.5	15.018448887460004
9.	19.754154449776703
9.5	24.661409789538784
10.	29.40765446333718
10.5	33.20741088702822
11.	35.87853378952023
11.5	37.618987110961626
12.	38.59476905137793
12.5	39.10674540819197
13.	38.842462795713395
13.5	38.21406834047805
14.	37.40200823363275
14.5	36.526044129428385
15.	35.72906974972866
15.5	35.09398822236041
16.	34.53629413045179
16.5	34.101657175603364
17.	33.89461348210969
17.5	33.93293831005668
18.	34.2395795942272
18.5	34.772347862960736
19.	35.009427810247196
19.5	35.77177390906164
20.	36.191117177682
20.5	36.82293804733988
21.	37.00307976687937
21.5	36.64811113614177
22.	35.77329215011906
22.5	34.449418964824694
23.	32.81487629382609
23.5	30.835530890899363

==> Chapter_5/tikz/casestudy_new/allR.txt <==
0.	27.398199283354128
0.5	25.44995742826847
1.	23.364562256904087
1.5	21.29200283557782
2.	19.393696438946375
2.5	17.62759278163072
3.	16.01883353657211
3.5	14.56901907556172
4.	13.244045236219515
4.5	12.104889756568262
5.	11.085594004423564
5.5	10.233053679427375
6.	9.574580223645839
6.5	9.099925467243581
7.	9.028804735570322
7.5	9.939965409298345
8.	12.329084529557035
8.5	16.296194707963917
9.	21.57038242569993
9.5	27.224511088072976
10.	32.253195215516335
10.5	36.11918835416367
11.	38.603440828304926
11.5	40.0325468976059
12.	40.78635303483323
12.5	40.89152616966079
13.	40.29959022975783
13.5	39.35853292512131
14.	38.272163111984035
14.5	37.10810387919665
15.	36.12250896415081
15.5	35.29588445522024
16.	34.56632486360836
16.5	33.9506329985993
17.	33.51485502179039
17.5	33.414551791857555
18.	33.56221152013161
18.5	33.926488583189915
19.	34.416503925494865
19.5	34.98600649477788
20.	35.60203447467907
20.5	36.04477411372255
21.	36.04408518252004
21.5	35.55454268131952
22.	34.49594982986946
22.5	33.0955384885634
23.	31.46815936432932
23.5	29.4997747915376

==> Chapter_5/tikz/casestudy_new/case_study_block.txt <==
t	delay_b01g2	block_b01g2	ratio_b01g2	delay_b1g15	block_b1g15	ratio_b1g15	delay_b2g1	block_b2g1	ratio_b2g1
0	0.589048	0.000772436	3.37482	0.183176	0.000683238	2.47868	0.0138591	0.000837715	1.84113
0.5	0.646531	0.0957368	3.57442	0.132722	0.0424908	2.27753	0.0157028	0.0649806	1.83875
1	0.592332	0.0818436	3.27688	0.141091	0.0381092	2.30991	0.0184959	0.10034	1.82769
1.5	0.606642	0.104871	3.47499	0.164612	0.0598627	2.35382	0.0225639	0.0953849	1.81934
2	0.684163	0.0921175	3.79863	0.204302	0.0570378	2.41832	0.00997962	0.107874	1.63481
2.5	0.64972	0.106534	3.46307	0.152923	0.0550447	2.17248	0.013443	0.103976	1.62525
3	0.559738	0.103665	3.12203	0.182567	0.0664761	2.27407	0.0180208	0.126167	1.6359
3.5	0.603523	0.12352	3.52581	0.141523	0.0968706	2.04402	0.0121445	0.082435	1.4703
4	0.578536	0.089701	3.18783	0.194049	0.0624441	2.20896	0.0174856	0.141109	1.50892
4.5	0.654474	0.119985	3.85137	0.161848	0.0511045	1.99591	0.00942029	0.116452	1.35216
5	0.668123	0.130695	3.55199	0.119117	0.051127	1.81818	0.0221262	0.106038	1.43059
5.5	0.625893	0.135405	3.28627	0.205202	0.0598824	2.10583	0.0140008	0.140066	1.3148
6	0.570001	0.134212	3.03124	0.197658	0.0758787	1.95963	0.00918325	0.0767824	1.22186
6.5	0.528375	0.0838333	2.85638	0.180048	0.0563272	1.85611	0.00696926	0.139521	1.1573
7	0.532899	0.0526153	2.86303	0.09591	0.0722481	1.49297	0.0149779	0.0763097	1.17423
7.5	0.476506	0.044915	2.38289	0.0680483	0.042239	1.40354	0.0139559	0.0580209	1.15446
8	0.45748	0.0465011	2.37738	0.0976953	0.0270381	1.55056	0.00899249	0.0629402	1.16579
8.5	0.402565	0.0222122	2.25352	0.093623	0.0294538	1.65192	0.0108659	0.0483539	1.30355
9	0.491859	0.02828	2.62049	0.102963	0.0266917	1.81878	0.00577465	0.0630492	1.38003
9.5	0.518088	0.0185675	2.6625	0.106831	0.0251128	1.95853	0.00725621	0.0468529	1.5345
10	0.548486	0.0253576	2.89102	0.140131	0.0176102	2.1734	0.00674963	0.0317338	1.63633
10.5	0.556423	0.0190992	2.97888	0.154243	0.0182477	2.28497	0.00815755	0.0319041	1.75216
11	0.514885	0.022859	2.93986	0.127736	0.0207395	2.28743	0.0111182	0.033113	1.87671
11.5	0.5239	0.018042	3.0519	0.134129	0.0229074	2.36724	0.0150988	0.0413084	1.9437
12	0.538371	0.0292493	3.10568	0.142789	0.0184792	2.40596	0.0163548	0.0337782	1.9779
12.5	0.541501	0.0267709	3.11199	0.133673	0.0198616	2.40589	0.0146689	0.034242	1.97897
13	0.604595	0.0353789	3.33078	0.171605	0.0247082	2.52657	0.00932281	0.0412721	1.94456
13.5	0.591475	0.0354293	3.2589	0.149732	0.0226936	2.45889	0.0152432	0.041188	1.99897
14	0.540855	0.0467904	3.1591	0.117599	0.0332091	2.37836	0.0101847	0.0593999	1.93559
14.5	0.591965	0.0362888	3.34768	0.156678	0.0259608	2.47501	0.0150984	0.050131	1.98238
15	0.592581	0.0351757	3.26397	0.142931	0.0275602	2.41172	0.0122049	0.0534964	1.92543
15.5	0.564044	0.0361956	3.18527	0.116964	0.0267055	2.34648	0.00838741	0.0493312	1.87404
16	0.520598	0.0324137	3.1037	0.16826	0.0282929	2.46836	0.0157475	0.0557828	1.94278
16.5	0.604682	0.0454699	3.36264	0.1641	0.022111	2.43083	0.0150359	0.0418234	1.91293
17	0.635076	0.039305	3.33802	0.156062	0.0340957	2.40367	0.0129658	0.0614687	1.88997
17.5	0.64752	0.038083	3.34328	0.154235	0.0291365	2.39561	0.0139421	0.0517516	1.88208
18	0.658809	0.0462531	3.36339	0.159608	0.033619	2.40173	0.0177057	0.0334835	1.89625
18.5	0.584683	0.0279917	3.0975	0.184193	0.0222965	2.43414	0.0083784	0.0457794	1.80346
19	0.560593	0.0397342	3.1287	0.122797	0.0297379	2.28787	0.00836963	0.0538805	1.82635
19.5	0.57728	0.0292455	3.16517	0.127777	0.0226336	2.32599	0.010684	0.0419291	1.85641
20	0.585612	0.0422648	3.20933	0.142599	0.0193714	2.36864	0.0151935	0.0341644	1.89531
20.5	0.607885	0.0283613	3.2476	0.150366	0.0241732	2.38859	0.0154096	0.0477924	1.91837
21	0.597505	0.0336555	3.24251	0.143462	0.0228229	2.38373	0.0133839	0.0386328	1.91176
21.5	0.576681	0.0397165	3.18925	0.124112	0.0243457	2.34324	0.00961872	0.0490242	1.87046
22	0.627615	0.0407178	3.42018	0.156891	0.0262516	2.44845	0.0129426	0.0454646	1.92699
22.5	0.606589	0.0522824	3.28881	0.196439	0.0374783	2.53807	0.0183019	0.0687133	1.97036
23	0.631023	0.0563621	3.46169	0.146197	0.0337589	2.39581	0.00960191	0.0730846	1.85624
23.5	0.570724	0.0714004	3.22927	0.161373	0.0339623	2.43737	0.0111508	0.0666402	1.84918
									


==> Chapter_5/tikz/casestudy_new/case_study_hold.txt <==
t	delay_b01g2	block_b01g2	ratio_b01g2	delay_b1g15	block_b1g15	ratio_b1g15	delay_b2g1	block_b2g1	ratio_b2g1
0	0.683521	0.28046	3.761	0.251469	0.175376	2.59587	0.042057	0.234133	1.9687
0.5	0.727372	0.326688	4.04417	0.202966	0.165568	2.39971	0.0506417	0.230797	1.96707
1	0.698624	0.315239	3.77628	0.20859	0.153508	2.4347	0.0532042	0.267658	1.95701
1.5	0.713273	0.339779	4.08568	0.240888	0.165655	2.48417	0.0634098	0.261991	1.94683
2	0.759466	0.353384	4.54659	0.282047	0.160145	2.57097	0.0364975	0.251924	1.7534
2.5	0.744194	0.362835	4.2162	0.232396	0.16087	2.31982	0.0393367	0.261134	1.74669
3	0.688974	0.364938	3.88468	0.257738	0.166309	2.43914	0.0481218	0.268015	1.76469
3.5	0.720896	0.37474	4.47648	0.216751	0.200317	2.20229	0.0323487	0.22783	1.59055
4	0.712282	0.353354	4.1409	0.262702	0.162484	2.38415	0.0451948	0.265709	1.63549
4.5	0.757161	0.393169	5.12439	0.229976	0.1437	2.15755	0.032339	0.256506	1.47556
5	0.773577	0.40078	4.83172	0.183328	0.144305	1.96184	0.0487724	0.263573	1.57285
5.5	0.749095	0.415306	4.56644	0.265531	0.14236	2.25767	0.0378134	0.26915	1.44595
6	0.718853	0.420838	4.32478	0.260919	0.172451	2.1038	0.0306017	0.21384	1.34999
6.5	0.702412	0.393637	4.12707	0.238819	0.141176	1.99514	0.0213151	0.276606	1.27488
7	0.698626	0.329918	4.04112	0.138571	0.166056	1.59705	0.0232908	0.176922	1.27112
7.5	0.634695	0.269419	3.14236	0.0813829	0.0930523	1.485	0.0182471	0.106718	1.22303
8	0.580134	0.206205	2.85421	0.112876	0.0491017	1.6173	0.00963981	0.101007	1.20728
8.5	0.499349	0.103344	2.50644	0.10716	0.0441916	1.6953	0.0128162	0.0747438	1.33724
9	0.560321	0.0849492	2.80342	0.115752	0.0415427	1.84889	0.00528472	0.101322	1.40391
9.5	0.557048	0.0445185	2.77663	0.112962	0.0411908	1.97958	0.00762844	0.0786431	1.55627
10	0.588435	0.05169	2.96954	0.147481	0.0299108	2.18761	0.00835854	0.051716	1.65327
10.5	0.597093	0.036795	3.04945	0.162448	0.0330551	2.30096	0.008412	0.0587641	1.76875
11	0.554582	0.0604181	3.01034	0.133661	0.0493627	2.3125	0.0141241	0.0859027	1.89916
11.5	0.547232	0.0532405	3.11193	0.148986	0.067896	2.39998	0.0166533	0.110803	1.96966
12	0.561896	0.0890158	3.16428	0.16053	0.0670436	2.44452	0.0185325	0.106884	2.00672
12.5	0.565455	0.102219	3.17296	0.152798	0.07936	2.44286	0.0177988	0.129528	2.01324
13	0.624911	0.123449	3.40078	0.205026	0.0932986	2.56616	0.0156298	0.151012	1.98817
13.5	0.6233	0.130617	3.33711	0.186429	0.0928061	2.50471	0.0221929	0.159047	2.05252
14	0.584271	0.160811	3.25157	0.159804	0.11292	2.43291	0.019853	0.201928	1.996
14.5	0.634849	0.165278	3.45984	0.193949	0.11438	2.53655	0.0315894	0.190998	2.05115
15	0.634031	0.16933	3.39251	0.181809	0.114217	2.47168	0.0237004	0.196926	1.99323
15.5	0.616623	0.179817	3.32228	0.156445	0.113077	2.41081	0.0195452	0.201015	1.94688
16	0.598787	0.191949	3.26013	0.207678	0.121419	2.53811	0.0308625	0.219822	2.02561
16.5	0.669905	0.207794	3.54265	0.217462	0.113032	2.49681	0.0304989	0.200703	1.99557
17	0.698282	0.212113	3.5268	0.200891	0.126139	2.47036	0.025845	0.226148	1.97521
17.5	0.704421	0.218477	3.52919	0.207372	0.124965	2.46465	0.0261966	0.229329	1.96635
18	0.722256	0.2455	3.56345	0.209399	0.13945	2.47598	0.0274815	0.17346	1.98039
18.5	0.656559	0.208868	3.27078	0.225118	0.10341	2.50449	0.0143531	0.203939	1.88182
19	0.637842	0.231492	3.29385	0.161371	0.125292	2.35586	0.0125922	0.226133	1.89921
19.5	0.652244	0.203151	3.34285	0.161899	0.0967813	2.39097	0.0173464	0.183543	1.9277
20	0.670333	0.237352	3.38994	0.184079	0.0913976	2.43121	0.0234449	0.167653	1.96329
20.5	0.684924	0.193059	3.4346	0.181794	0.110911	2.45031	0.0226959	0.189247	1.97984
21	0.673851	0.215044	3.42865	0.174394	0.112752	2.44816	0.0224367	0.198816	1.97899
21.5	0.659471	0.232631	3.38099	0.156786	0.122668	2.41301	0.0175994	0.226969	1.95595
22	0.698861	0.234595	3.64062	0.203585	0.116048	2.53189	0.0287506	0.220884	2.02285
22.5	0.68099	0.256332	3.53071	0.256757	0.142367	2.63594	0.0403896	0.24128	2.07167
23	0.711301	0.265387	3.75974	0.216868	0.150201	2.50059	0.0290032	0.254564	1.96298
23.5	0.674643	0.299717	3.55528	0.225213	0.143741	2.54583	0.0365977	0.248431	1.96824


==> Chapter_5/tikz/casestudy_new/holdingQueue_g01.txt <==
0.	2.390347981063714
0.5	1.978378703903089
1.	1.5548788798777833
1.5	1.2109636374453043
2.	1.0105993609704642
2.5	0.8386783711849631
3.	0.7429768282510557
3.5	0.674759444468783
4.	0.6545988068190534
4.5	0.6530941906681323
5.	0.6742350090007805
5.5	0.7024024149613952
6.	0.7646922332489671
6.5	0.8724110710112888
7.	1.2228198300102258
7.5	1.0528357086685671
8.	0.9557275162116889
8.5	0.8826646163872455
9.	0.8133666988493036
9.5	0.5338968197758094
10.	0.4806576209759185
10.5	0.7487604068429088
11.	0.6808643993691893
11.5	1.0379304000971434
12.	1.8101686531625436
12.5	2.3287603338530283
13.	2.5860897271296897
13.5	2.674659802286438
14.	2.664457851810854
14.5	2.6084681983921687
15.	2.5900196982048342
15.5	2.6640970073967294
16.	2.7793013715545243
16.5	2.8845044208269024
17.	3.1045571489288544
17.5	3.4308933658979686
18.	3.184434608460983
18.5	3.761281742410366
19.	4.439056051629854
19.5	4.266331484176306
20.	5.021356625106423
20.5	4.736571669811348
21.	5.014871540682779
21.5	5.042074833820751
22.	4.776750362312866
22.5	4.316980595339959
23.	3.7149304765943416
23.5	2.9800216219607134

==> Chapter_5/tikz/casestudy_new/holdingQueue_g025.txt <==
0.	1.9163870352982615
0.5	1.5642104364832805
1.	1.2323259551636028
1.5	0.9579614743413802
2.	0.7996873091400669
2.5	0.6903208120653473
3.	0.6145000057706718
3.5	0.5797861239883072
4.	0.5470560111846513
4.5	0.5221827759152052
5.	0.538966395863164
5.5	0.5976163319821276
6.	0.7086471346945109
6.5	0.8269897403284967
7.	0.7493026075052782
7.5	1.047636728966231
8.	0.9267886788845806
8.5	0.5510132035859178
9.	0.5646954477831118
9.5	0.39872653159415805
10.	0.5736311128860008
10.5	0.5404379531614484
11.	0.7813158493944689
11.5	0.7753481299410784
12.	1.3751341635696372
12.5	1.8255457160350395
13.	2.0178666620874592
13.5	2.097572213250804
14.	2.0654504364419792
14.5	2.0140761421452154
15.	2.0286416693179725
15.5	2.097119977379327
16.	2.204105767216627
16.5	2.290059070823933
17.	2.4767500932644064
17.5	2.780413895819572
18.	3.1983312996808038
18.5	3.038385316999575
19.	3.611177954216878
19.5	3.4570066832478936
20.	4.099269654319054
20.5	3.7925655178034425
21.	4.108922949302824
21.5	4.150744228587221
22.	3.8917665041341833
22.5	3.484777071774593
23.	3.023708981297336
23.5	2.445393689967693

==> Chapter_5/tikz/casestudy_new/holdingQueue_g05.txt <==
0.	1.4517189116709506
0.5	1.2173700077899885
1.	0.9602156466856041
1.5	0.7556160275397696
2.	0.6434556152964551
2.5	0.564459015839014
3.	0.5320933978352516
3.5	0.49664533260572247
4.	0.45452655897291433
4.5	0.4674263289526245
5.	0.4730666215564922
5.5	0.487142312233756
6.	0.5652421058394733
6.5	0.6444771953558119
7.	0.9181944477441268
7.5	0.7592163975802332
8.	0.6613465079170305
8.5	0.4048790295972297
9.	0.4503241362500472
9.5	0.3215096703880638
10.	0.3194817533865522
10.5	0.31706600081792985
11.	0.5047792143310931
11.5	0.7797636891507388
12.	0.8907300697945641
12.5	1.1913789614100379
13.	1.3529298955659783
13.5	1.412605998359605
14.	1.473998674057509
14.5	1.4827781098896788
15.	1.534057537373104
15.5	1.6282069531240935
16.	1.6354384861096465
16.5	1.7179091714304608
17.	1.832411054542729
17.5	2.0030575820877816
18.	2.2731425583832023
18.5	2.6368837608265947
19.	2.4372493128217094
19.5	2.897737025723722
20.	2.7131928934949587
20.5	3.0852695129206316
21.	3.287028032423353
21.5	3.288883247596493
22.	3.047249274889143
22.5	2.6702818606955376
23.	2.2652784189219966
23.5	1.8065486269080036

==> Chapter_5/tikz/casestudy_new/holdingQueue_g1.txt <==
0.	0.7193983092143066
0.5	0.6068427282304735
1.	0.49360828654013145
1.5	0.40453550429343976
2.	0.3468093376724329
2.5	0.3132250958395295
3.	0.31012577906138067
3.5	0.2861698219771658
4.	0.28809632820197234
4.5	0.2862465122365732
5.	0.30694414910803497
5.5	0.32585956557066387
6.	0.3381352419889755
6.5	0.41966627424534025
7.	0.3754541269543933
7.5	0.3268705811748308
8.	0.3034143324942425
8.5	0.19903965377754942
9.	0.27196983086169013
9.5	0.2206800411113178
10.	0.13241968833110307
10.5	0.1535929486272864
11.	0.26628575769562757
11.5	0.463397923712593
12.	0.5201979234791444
12.5	0.6959111754480836
13.	0.7398201468397956
13.5	0.735572726175922
14.	0.7951592919874334
14.5	0.7966834794579118
15.	0.8156693850317533
15.5	0.8587290580402936
16.	0.9639505374700092
16.5	1.018002573812732
17.	1.0689092397607387
17.5	1.182696149939737
18.	1.0577043376109363
18.5	1.2940847842321797
19.	1.5535525023593262
19.5	1.3922767846016602
20.	1.2615368432736263
20.5	1.4832395662095867
21.	1.6144386418646113
21.5	1.6223565496266001
22.	1.4899837859417373
22.5	1.3236756083782102
23.	1.1576912735961107
23.5	0.9094363549487242

==> Chapter_5/tikz/casestudy_new/holdsB.txt <==
0.	0.
0.5	0.
1.	0.
1.5	0.
2.	0.
2.5	0.
3.	0.
3.5	0.
4.	0.
4.5	0.
5.	0.
5.5	0.
6.	0.
6.5	0.
7.	0.
7.5	0.
8.	0.
8.5	0.
9.	0.
9.5	0.
10.	0.
10.5	0.
11.	0.
11.5	0.
12.	0.
12.5	0.
13.	0.
13.5	0.
14.	0.
14.5	0.
15.	0.
15.5	0.
16.	0.
16.5	0.
17.	0.
17.5	0.
18.	0.
18.5	0.
19.	0.
19.5	0.
20.	0.
20.5	0.
21.	0.
21.5	0.
22.	0.
22.5	0.
23.	0.
23.5	0.

==> Chapter_5/tikz/casestudy_new/holdsH.txt <==
0.	9.256837036645576
0.5	8.672342114386302
1.	7.904217407065028
1.5	7.58491867297085
2.	7.6870633973307925
2.5	7.9482972525958
3.	9.265810025255757
3.5	9.305201322592769
4.	9.690051923276766
4.5	11.471017611205305
5.	10.947673495287425
5.5	12.141571684526362
6.	14.02634364901636
6.5	12.90335071817217
7.	9.565039512381963
7.5	4.950923223162531
8.	2.575283137052417
8.5	1.2110700130014358
9.	1.1398503588499944
9.5	0.7318672576722172
10.	0.754680797272887
10.5	0.9172678339517923
11.	1.6950168737609224
11.5	2.6734288172177423
12.	3.2438210482480554
12.5	4.529488209499215
13.	5.194737583972556
13.5	5.533327513380326
14.	6.021210433872049
14.5	6.259799654987655
15.	6.615295893039483
15.5	6.992433968563197
16.	7.051468408742246
16.5	7.502259926112445
17.	7.911764434344011
17.5	8.670091145180308
18.	9.37002467928695
18.5	9.973403967021689
19.	9.167376086783872
19.5	10.790065677643858
20.	9.993641539390882
20.5	12.388416306490265
21.	13.037376387300963
21.5	13.345106605514431
22.	12.803321397414106
22.5	11.953914656653915
23.	10.990037901881154
23.5	9.67685630149197

==> Chapter_5/tikz/casestudy_new/holdsR.txt <==
0.	0.
0.5	0.
1.	0.
1.5	0.
2.	0.
2.5	0.
3.	0.
3.5	0.
4.	0.
4.5	0.
5.	0.
5.5	0.
6.	0.
6.5	0.
7.	0.
7.5	0.
8.	0.
8.5	0.
9.	0.
9.5	0.
10.	0.
10.5	0.
11.	0.
11.5	0.
12.	0.
12.5	0.
13.	0.
13.5	0.
14.	0.
14.5	0.
15.	0.
15.5	0.
16.	0.
16.5	0.
17.	0.
17.5	0.
18.	0.
18.5	0.
19.	0.
19.5	0.
20.	0.
20.5	0.
21.	0.
21.5	0.
22.	0.
22.5	0.
23.	0.
23.5	0.

==> Chapter_5/tikz/casestudy_new/nFunction.txt <==
0.	27
0.5	27
0.5	25
1.	25
1.	23
1.5	23
1.5	21
2.	21
2.	19
2.5	19
2.5	17
3.	17
3.	15
3.5	15
3.5	14
4.	14
4.	13
4.5	13
4.5	11
5.	11
5.	11
5.5	11
5.5	10
6.	10
6.	9
6.5	9
6.5	9
7.	9
7.	9
7.5	9
7.5	11
8.	11
8.	14
8.5	14
8.5	19
9.	19
9.	24
9.5	24
9.5	30
10.	30
10.	35
10.5	35
10.5	39
11.	39
11.	41
11.5	41
11.5	42
12.	42
12.	43
12.5	43
12.5	43
13.	43
13.	42
13.5	42
13.5	41
14.	41
14.	39
14.5	39
14.5	38
15.	38
15.	37
15.5	37
15.5	36
16.	36
16.	36
16.5	36
16.5	35
17.	35
17.	35
17.5	35
17.5	35
18.	35
18.	35
18.5	35
18.5	35
19.	35
19.	36
19.5	36
19.5	36
20.	36
20.	37
20.5	37
20.5	37
21.	37
21.	37
21.5	37
21.5	36
22.	36
22.	35
22.5	35
22.5	34
23.	34
23.	32
23.5	32
23.5	30
24	30

==> Chapter_5/tikz/casestudy_new/nurseB.txt <==
0.	0.7188917463935113
0.5	0.7310394647755741
1.	0.6727077791956558
1.5	0.6818526263697717
2.	0.7015590132111923
2.5	0.6415780825068139
3.	0.6701360657544104
3.5	0.6154138519922319
4.	0.6630960355092542
4.5	0.6089061923668266
5.	0.5643912084885379
5.5	0.528304393426514
6.	0.6191373206471332
6.5	0.4827299855376212
7.	0.4940517539192356
7.5	0.4929640785497149
8.	0.5694372713678383
8.5	0.6029911591670375
9.	0.7100014811663
9.5	0.728958648380943
10.	0.7218796471759887
10.5	0.7354925199706627
11.	0.7632759672632079
11.5	0.774468020304098
12.	0.7821184517275649
12.5	0.7761711324567451
13.	0.757177829976543
13.5	0.7812183727490155
14.	0.757350487484707
14.5	0.7352131114809627
15.	0.7672601612903992
15.5	0.750951840158847
16.	0.7415411600542333
16.5	0.7292286201697648
17.	0.7271706159588313
17.5	0.7295718175868362
18.	0.7332573462816607
18.5	0.741901689042385
19.	0.7542677554283055
19.5	0.7654229053069153
20.	0.7791267056044184
20.5	0.7809544283918161
21.	0.7752161244487339
21.5	0.7552038032710311
22.	0.7266918602197018
22.5	0.7481891068391204
23.	0.7650516968439576
23.5	0.7168378716553118

==> Chapter_5/tikz/casestudy_new/nurseH.txt <==
0.	0.8090795948374941
0.5	0.8240913614219401
1.	0.7816844392909353
1.5	0.788354195496682
2.	0.8075643455785394
2.5	0.7639594968695685
3.	0.7873437514041016
3.5	0.7490913336637706
4.	0.7850971979891163
4.5	0.7488660387541298
5.	0.7083231882759684
5.5	0.6712881605029855
6.	0.7460555710532516
6.5	0.626243670665311
7.	0.6127445171402557
7.5	0.5763754859141362
8.	0.6169185149461568
8.5	0.6355629076356345
9.	0.7304428923966179
9.5	0.7437094071075082
10.	0.7344564853610532
10.5	0.74739541110805
11.	0.7778984468371515
11.5	0.7935822860592293
12.	0.8029186930874991
12.5	0.7993072536965784
13.	0.7854288148402968
13.5	0.8129788737940774
14.	0.7989318530456845
14.5	0.7834937223857276
15.	0.8114953964449471
15.5	0.8031285513577116
16.	0.7960629539130893
16.5	0.785856254615914
17.	0.781405952430931
17.5	0.7808042490879303
18.	0.7844790379047121
18.5	0.7901559645624426
19.	0.8013665909320091
19.5	0.8086128248643644
20.	0.8230903867428722
20.5	0.8238208428262824
21.	0.8215747610132276
21.5	0.8102414653769285
22.	0.7924200897673743
22.5	0.8160854236676094
23.	0.8353970362174887
23.5	0.8032044793865698

==> Chapter_5/tikz/casestudy_new/nurseR.txt <==
0.	0.8055623470554337
0.5	0.8220303494783257
1.	0.7747884484181201
1.5	0.7815989348480165
2.	0.8011564106407674
2.5	0.756031995879837
3.	0.7809720189792303
3.5	0.7389629819282687
4.	0.7753622267488363
4.5	0.73856163900753
5.	0.6954006749484907
5.5	0.659518787933182
6.	0.7356693289948856
6.5	0.6237350591961823
7.	0.6252761343563118
7.5	0.6092570095354356
8.	0.6636567879452666
8.5	0.6892383214793397
9.	0.781647742234338
9.5	0.8001593468478438
10.	0.7911909796563366
10.5	0.798522389241673
11.	0.8209378377861046
11.5	0.833909548079487
12.	0.8397217776774444
12.5	0.8365873817392111
13.	0.8201564151317564
13.5	0.8414437025937083
14.	0.8271823006489518
14.5	0.80782201952117
15.	0.8331539101828579
15.5	0.8223249207855534
16.	0.8120307975036172
16.5	0.804549607671412
17.	0.7961545524923056
17.5	0.7974571573597612
18.	0.8041783780095314
18.5	0.8130597350629214
19.	0.8218817643271121
19.5	0.8328435176161163
20.	0.8423903114497935
20.5	0.8461330958586832
21.	0.8420407101750728
21.5	0.8305944749850298
22.	0.8065438289082127
22.5	0.8226058512716853
23.	0.8366832360168434
23.5	0.8007138999873776

==> Chapter_5/tikz/casestudy_new/ratioB.txt <==
0.	2.5751027895917336
0.5	2.6526684995801246
1.	2.409936708948815
1.5	2.484870254580489
2.	2.6043126120986297
2.5	2.3303473131297685
3.	2.498551958293517
3.5	2.2335656314967602
4.	2.511585972200859
4.5	2.2475897096703767
5.	2.034307409216652
5.5	1.875667538493776
6.	2.311186036939301
6.5	1.6357798238787802
7.	1.638840723532646
7.5	1.5005546949008952
8.	1.6371160183904776
8.5	1.6967625305143026
9.	2.0574746037587235
9.5	2.153112331560181
10.	2.1869247063497053
10.5	2.299650486113954
11.	2.472676439149224
11.5	2.5646260241508148
12.	2.6129832518334752
12.5	2.6189035360963455
13.	2.5746320443294
13.5	2.697804562713557
14.	2.606178443399801
14.5	2.5198389978158167
15.	2.648596849894881
15.5	2.572560357331613
16.	2.5212050451891326
16.5	2.4770485571243555
17.	2.452971304664562
17.5	2.4506698848135358
18.	2.4625120802180818
18.5	2.484942887084302
19.	2.5237662558819607
19.5	2.5624061090783776
20.	2.609543690716667
20.5	2.635850195795392
21.	2.628584823007549
21.5	2.5754635297500705
22.	2.4923144254092637
22.5	2.6065537535067143
23.	2.709340610002339
23.5	2.5242002783997326

==> Chapter_5/tikz/casestudy_new/ratioH.txt <==
0.	3.0269104648764933
0.5	3.183750223427241
1.	2.9479128856266756
1.5	3.0914628984205015
2.	3.3045054555529925
2.5	3.0107577283711917
3.	3.2850453578964665
3.5	2.9946354224178946
4.	3.4166516477649305
4.5	3.121677985036062
5.	2.8607446566612493
5.5	2.638388813256055
6.	3.2690808347580402
6.5	2.304170532600998
7.	2.224312620727737
7.5	1.8700658140447801
8.	1.8619166354890266
8.5	1.8267390918270219
9.	2.1460840777454986
9.5	2.2133754061863358
10.	2.2384616156324824
10.5	2.349592303389035
11.	2.526898816481797
11.5	2.6291744101889925
12.	2.6915784157440004
12.5	2.705665641196555
13.	2.676939520594283
13.5	2.831227032054735
14.	2.7635011255405475
14.5	2.6944060667729466
15.	2.850181870133124
15.5	2.790210540872778
16.	2.74163923220413
16.5	2.6995996081204012
17.	2.6720176886196567
17.5	2.6606693414818867
18.	2.6651257531794457
18.5	2.6796087358444813
19.	2.716387538153798
19.5	2.743212471075017
20.	2.7926140765641243
20.5	2.8132294543796483
21.	2.811090144161673
21.5	2.7828650420510574
22.	2.7288851894506543
22.5	2.892356700049547
23.	3.058629209988045
23.5	2.904905684769775

==> Chapter_5/tikz/casestudy_new/ratioR.txt <==
0.	3.0442443648171253
0.5	3.1812446785335586
1.	2.920570282113011
1.5	3.041714690796831
2.	3.2322827398243956
2.5	2.9379321302717867
3.	3.203766707314422
3.5	2.913803815112344
4.	3.3110113090548787
4.5	3.0262224391420656
5.	2.771398501105891
5.5	2.5582634198568437
6.	3.1915267412152795
6.5	2.2749813668108954
7.	2.2572011838925805
7.5	1.9879930818596692
8.	2.054847421592839
8.5	2.0370243384954896
9.	2.396709158411103
9.5	2.4749555534611796
10.	2.48101501657818
10.5	2.5799420252974046
11.	2.757388630593209
11.5	2.859467635543278
12.	2.9133109310595167
12.5	2.9208232978329134
13.	2.8785421592684166
13.5	3.0275794557785622
14.	2.9440125470756953
14.5	2.854469529168973
15.	3.0102090803459007
15.5	2.9413237046016865
16.	2.880527071967363
16.5	2.829219416549942
17.	2.792904585149199
17.5	2.7845459826547962
18.	2.7968509600109677
18.5	2.8272073819324928
19.	2.8680419937912385
19.5	2.91550054123149
20.	2.966836206223256
20.5	3.003731176143546
21.	3.0036737652100034
21.5	2.9628785567766265
22.	2.874662485822455
22.5	3.008685317142127
23.	3.1468159364329322
23.5	2.9499774791537603

==> Chapter_5/tikz/casestudy_new/sFunction.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	3
6.5	3
6.5	4
7.	4
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	8
9.	8
9.	9
9.5	9
9.5	11
10.	11
10.	13
10.5	13
10.5	14
11.	14
11.	14
11.5	14
11.5	14
12.	14
12.	14
12.5	14
12.5	14
13.	14
13.	14
13.5	14
13.5	13
14.	13
14.	13
14.5	13
14.5	13
15.	13
15.	12
15.5	12
15.5	12
16.	12
16.	12
16.5	12
16.5	12
17.	12
17.	12
17.5	12
17.5	12
18.	12
18.	12
18.5	12
18.5	12
19.	12
19.	12
19.5	12
19.5	12
20.	12
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	12
22.	12
22.	12
22.5	12
22.5	11
23.	11
23.	10
23.5	10
23.5	10
24	10

==> Chapter_5/tikz/casestudy_new/serviceQueue_R.txt <==
0.	9.0988
0.5	8.70389
1.	7.88546
1.5	7.15885
2.	6.77706
2.5	6.17823
3.	5.7353
3.5	5.25042
4.	4.93184
4.5	4.62175
5.	4.12294
5.5	3.69892
6.	3.66803
6.5	3.41824
7.	3.31184
7.5	3.6814
8.	4.70897
8.5	6.23001
9.	8.28019
9.5	10.2201
10.	11.5122
10.5	12.384
11.	13.0231
11.5	13.4911
12.	13.7193
12.5	13.6606
13.	13.2344
13.5	13.0061
14.	12.6848
14.5	12.1444
15.	11.9713
15.5	11.8172
16.	11.4989
16.5	11.2337
17.	11.1003
17.5	11.0806
18.	11.1705
18.5	11.3737
19.	11.6399
19.5	11.9894
20.	12.321
20.5	12.5227
21.	12.4832
21.5	12.1136
22.	11.4572
22.5	10.9748
23.	10.6549
23.5	9.82909



==> Chapter_5/tikz/casestudy_new/serviceQueue_g01.txt <==
0.	9.080829500456272
0.5	8.94039967655881
1.	8.378254777033883
1.5	7.798182577037593
2.	7.533470903676692
2.5	7.021190989264849
3.	6.559221395826053
3.5	6.074991838161811
4.	5.715749835664588
4.5	5.386700579430483
5.	4.80619085969705
5.5	4.293633357455586
6.	4.161086787288426
6.5	3.795335477611376
7.	3.4338989715355
7.5	3.4208424249701865
8.	3.9955422322544103
8.5	5.086278373085924
9.	6.620030018202165
9.5	8.187294389505185
10.	9.466350713885173
10.5	10.34274601414293
11.	10.99069310623005
11.5	11.302099678121358
12.	11.386312495681713
12.5	11.363559862563557
13.	11.162406272576108
13.5	11.078504534140865
14.	10.87153419976153
14.5	10.600183841708423
15.	10.530252448023605
15.5	10.443422116046447
16.	10.235222882762518
16.5	10.08324993782166
17.	9.943462886847822
17.5	9.847034949361468
18.	9.916785457257525
18.5	9.95713340423589
19.	9.996784737213748
19.5	10.243972223006713
20.	10.275768458849234
20.5	10.562433346383928
21.	10.485034815889914
21.5	10.313697481690681
22.	10.048980150258286
22.5	9.881726113615107
23.	9.85339335454013
23.5	9.498754462699768

==> Chapter_5/tikz/casestudy_new/serviceQueue_g025.txt <==
0.	9.044630415615776
0.5	8.820202039584423
1.	8.226694286573943
1.5	7.6670167694062545
2.	7.356363990175603
2.5	6.7790769751305895
3.	6.327815188289352
3.5	5.850049025321696
4.	5.524916967408544
4.5	5.176891901258379
5.	4.619857595241003
5.5	4.122581353580797
6.	3.983932908880621
6.5	3.6168413064350244
7.	3.281589006337283
7.5	3.2711574087531634
8.	3.9118805319382624
8.5	5.147959943189988
9.	6.784939374652222
9.5	8.378185819251811
10.	9.588890115224162
10.5	10.463387208261482
11.	11.024470737358758
11.5	11.462135268360784
12.	11.535138913620843
12.5	11.535900484819358
13.	11.328460347430665
13.5	11.221890945774101
14.	11.019850474061245
14.5	10.740020241085496
15.	10.666227513676267
15.5	10.563107541090258
16.	10.310915535100651
16.5	10.115222417982338
17.	9.95380362698711
17.5	9.917679556861628
18.	9.940419281959993
18.5	10.08591170212629
19.	10.143941559373099
19.5	10.436122394406434
20.	10.479405604785528
20.5	10.73538859006864
21.	10.617150457169668
21.5	10.440221989327215
22.	10.150190430078649
22.5	9.959036793060484
23.	9.900426725676931
23.5	9.457139877250922

==> Chapter_5/tikz/casestudy_new/serviceQueue_g05.txt <==
0.	8.991078546738219
0.5	8.721209881439625
1.	8.071231202540604
1.5	7.476550748962953
2.	7.165412847558586
2.5	6.5821847424413935
3.	6.101836560204225
3.5	5.640984934664964
4.	5.337368506198653
4.5	4.992182001856049
5.	4.4842337983866445
5.5	3.996052441422194
6.	3.889393871265828
6.5	3.565342661468295
7.	3.2542721775457077
7.5	3.3433346935361246
8.	4.042674946284904
8.5	5.282865402938684
9.	6.96612917668564
9.5	8.603353088946355
10.	9.903304760221049
10.5	10.821342995150115
11.	11.403074623821006
11.5	11.72995864880981
12.	11.969776619869178
12.5	11.94357519335472
13.	11.64228039600522
13.5	11.537252374085117
14.	11.28317270259356
14.5	10.916311629482458
15.	10.783389551808952
15.5	10.669560475004737
16.	10.43706652784777
16.5	10.255790462948775
17.	10.119227035228686
17.5	10.109108853361379
18.	10.171062030616254
18.5	10.252183407567108
19.	10.490709763039137
19.5	10.565642053262836
20.	10.8802606859885
20.5	10.922949827637392
21.	10.844792469344462
21.5	10.608691777135594
22.	10.27587935609209
22.5	10.10661433594192
23.	9.987744033934108
23.5	9.489113443584161

==> Chapter_5/tikz/casestudy_new/serviceQueue_g1.txt <==
0.	8.849749566199781
0.5	8.560402472056913
1.	7.835458417445953
1.5	7.14705341285979
2.	6.818051369293241
2.5	6.248548726489546
3.	5.7700745140994085
3.5	5.346250327851908
4.	4.949655204834874
4.5	4.649315646394084
5.	4.150079067812112
5.5	3.6765754074430266
6.	3.6000304341523712
6.5	3.237842128999622
7.	3.0520005081943897
7.5	3.301364209479828
8.	4.172962293424706
8.5	5.4886656716094855
9.	7.282759591639817
9.5	9.062968995800269
10.	10.24403106386397
10.5	11.264363978105068
11.	11.89054296942793
11.5	12.24221194309883
12.	12.391944605426003
12.5	12.411302080186553
13.	12.045842669700654
13.5	11.888406617550686
14.	11.670813921659526
14.5	11.260069632837123
15.	11.107862107695551
15.5	11.014710339610806
16.	10.81540056715293
16.5	10.523626772327491
17.	10.411401140765879
17.5	10.381961806660556
18.	10.405450458317809
18.5	10.53918095023166
19.	10.759726162493916
19.5	11.042582105276113
20.	11.354010173235782
20.5	11.39668598675301
21.	11.347015994854056
21.5	11.001402217839319
22.	10.52903275079833
22.5	10.214422168069513
23.	10.035021767025468
23.5	9.432705071097656

==> Chapter_5/tikz/casestudy_new/totalwaitsB.txt <==
0.	2.0504270941947094
0.5	2.776325902612826
1.	1.9576362620451895
1.5	2.2761243421194433
2.	3.5121413341989545
2.5	2.695128066360564
3.	3.554715249935941
3.5	2.943079010569098
4.	4.8383312511673875
4.5	4.415283148705512
5.	2.991607139941306
5.5	2.298330653047398
6.	5.039171625738557
6.5	2.170428968466632
7.	1.3850396014684723
7.5	0.9614166556745826
8.	1.1801053623513615
8.5	0.9141822623689264
9.	1.7753574846820206
9.5	1.609989986429023
10.	1.0890282439841013
10.5	1.055263362153518
11.	1.4433942784931615
11.5	1.6957710203510477
12.	1.8992817684134395
12.5	1.8495640192384613
13.	1.4760865047011142
13.5	2.0372081865730207
14.	1.7035392026293543
14.5	1.2606809095432854
15.	1.928874195150222
15.5	1.7844033954376635
16.	1.6145263622569712
16.5	1.40869655735431
17.	1.3659059512461678
17.5	1.3709365207442161
18.	1.4114103933170778
18.5	1.510879710207404
19.	1.7550873777934999
19.5	1.9699056059615627
20.	2.3170059145201547
20.5	2.4006237636301395
21.	2.2542812737291027
21.5	1.8485242951893481
22.	1.384136356294663
22.5	1.92519531748003
23.	2.7465531855501113
23.5	1.995336984447175

==> Chapter_5/tikz/casestudy_new/totalwaitsH.txt <==
0.	17.54071140334767
0.5	19.988172577155296
1.	19.092949926193334
1.5	20.183897927127102
2.	23.999196634376002
2.5	24.909038997936953
3.	28.138352178774138
3.5	29.012066325549448
4.	32.524165090271865
4.5	37.20020690885184
5.	33.97742944860773
5.5	31.942251449561454
6.	36.929636201380525
6.5	33.17389615138882
7.	22.44063184890029
7.5	12.522530507929881
8.	6.198322084424873
8.5	2.921007514920243
9.	3.254048674203209
9.5	2.528422351450159
10.	1.994927400652533
10.5	2.1585843398124664
11.	3.412937738709286
11.5	4.786639171965984
12.	5.679579088783929
12.5	6.973828177742556
13.	7.446528983997557
13.5	8.751779469058025
14.	9.211959200330796
14.5	9.069016427425865
15.	10.51993536610717
15.5	10.94128709397272
16.	10.739845034888909
16.5	10.846367392379314
17.	10.980056927956918
17.5	11.556904997646132
18.	12.231092193460052
18.5	12.802860934302345
19.	12.241676058551787
19.5	14.0391517849427
20.	13.69193173084631
20.5	16.212383894260547
21.	16.79971790451135
21.5	16.878191000076725
22.	15.94827471934963
22.5	16.46176266303079
23.	17.872160936122484
23.5	16.65720320496348

==> Chapter_5/tikz/casestudy_new/totalwaitsR.txt <==
0.	9.764980196118948
0.5	12.194229514117644
1.	11.624037320596127
1.5	11.965591917079896
2.	14.92475183879282
2.5	15.19720767470938
3.	16.737042634216873
3.5	17.50503533917982
4.	20.19678906033444
4.5	22.27792035210741
5.	19.920047700967373
5.5	17.04721323449111
6.	20.55417863979864
6.5	18.371636258647584
7.	12.391169251437367
7.5	8.439970506538916
8.	6.354892643284876
8.5	4.755033560546391
9.	5.874820406394949
9.5	6.035668394989833
10.	4.781114400362144
10.5	4.200047720817398
11.	4.907356651541416
11.5	5.817798627305565
12.	6.336717092552762
12.5	6.4738307179529535
13.	5.910476425022057
13.5	7.070658817994906
14.	7.0889905250728305
14.5	6.197755548812071
15.	7.2616407449514435
15.5	7.532044005593974
16.	7.052336642786606
16.5	6.526954545204828
17.	6.099718675549625
17.5	5.89513927283771
18.	6.064471499578438
18.5	6.499946210422719
19.	6.939121468556262
19.5	7.599253669420827
20.	8.250454655956435
20.5	8.964557182481432
21.	9.111890293052
21.5	8.648034559803746
22.	7.453304279140399
22.5	8.174452038046613
23.	10.164739686887248
23.5	9.469337820086123

==> Chapter_5/tikz/casestudy_new/waitsB.txt <==
0.	0.49210250260673016
0.5	0.6663182166270782
1.	0.46983270289084544
1.5	0.5462698421086664
2.	0.842913920207749
2.5	0.6468307359265354
3.	0.8531316599846258
3.5	0.7063389625365835
4.	1.161199500280173
4.5	1.059667955689323
5.	0.7179857135859133
5.5	0.5515993567313755
6.	1.2094011901772534
6.5	0.5209029524319917
7.	0.3324095043524333
7.5	0.2307399973618998
8.	0.28322528696432675
8.5	0.21940374296854231
9.	0.42608579632368493
9.5	0.3863975967429655
10.	0.2613667785561843
10.5	0.2532632069168443
11.	0.3464146268383587
11.5	0.4069850448842514
12.	0.4558276244192255
12.5	0.44389536461723067
13.	0.3542607611282674
13.5	0.48892996477752493
14.	0.408849408631045
14.5	0.30256341829038846
15.	0.4629298068360532
15.5	0.4282568149050392
16.	0.38748632694167306
16.5	0.3380871737650344
17.	0.3278174282990802
17.5	0.32902476497861183
18.	0.33873849439609865
18.5	0.36261113044977694
19.	0.42122097067043995
19.5	0.47277734543077504
20.	0.5560814194848371
20.5	0.5761497032712335
21.	0.5410275056949846
21.5	0.4436458308454435
22.	0.3321927255107191
22.5	0.4620468761952072
23.	0.6591727645320267
23.5	0.478880876267322

==> Chapter_5/tikz/casestudy_new/waitsH.txt <==
0.	1.988129848008503
0.5	2.715799311064558
1.	2.685295804590794
1.5	3.0237550209975006
2.	3.9149119768908496
2.5	4.070578018881877
3.	4.529410116844411
3.5	4.729647600709603
4.	5.480187160078822
4.5	6.175005431435168
5.	5.527141428796873
5.5	4.7521631436084215
6.	5.4967902125674
6.5	4.864930903971995
7.	3.090142160764398
7.5	1.817185748344164
8.	0.8695293473693896
8.5	0.4103850004605137
9.	0.5074075956847713
9.5	0.43117322250670603
10.	0.29765918481111503
10.5	0.29791596140656174
11.	0.4123010075876073
11.5	0.507170485139578
12.	0.5845819297286097
12.5	0.5866415923784016
13.	0.5404299360060003
13.5	0.7724284693626479
14.	0.7657797039500993
14.5	0.6742120253851701
15.	0.9371134735362447
15.5	0.9477247500982854
16.	0.8852103902751991
16.5	0.8025857919040482
17.	0.7363901984670975
17.5	0.6928353245917975
18.	0.6866562034015445
18.5	0.6790696721473574
19.	0.7378319932242998
19.5	0.7797806657517218
20.	0.8875896459493023
20.5	0.9177522210648679
21.	0.9029619641304927
21.5	0.8479402546949503
22.	0.7547887972645261
22.5	1.0818835215304494
23.	1.651709528217919
23.5	1.6752832568331621

==> Chapter_5/tikz/casestudy_new/waitsR.txt <==
0.	2.3435952470685475
0.5	2.9266150833882345
1.	2.78976895694307
1.5	2.8717420600991748
2.	3.5819404413102767
2.5	3.647329841930251
3.	4.01689023221205
3.5	4.201208481403157
4.	4.847229374480265
4.5	5.346700884505778
5.	4.7808114482321695
5.5	4.091331176277866
6.	4.933002873551673
6.5	4.40919270207542
7.	2.9738806203449677
7.5	2.0255929215693396
8.	1.52517423438837
8.5	1.1412080545311336
9.	1.4099568975347878
9.5	1.44856041479756
10.	1.1474674560869145
10.5	1.0080114529961754
11.	1.1777655963699398
11.5	1.3962716705533353
12.	1.5208121022126628
12.5	1.5537193723087088
13.	1.4185143420052935
13.5	1.6969581163187775
14.	1.7013577260174793
14.5	1.487461331714897
15.	1.7427937787883463
15.5	1.8076905613425536
16.	1.6925607942687853
16.5	1.5664690908491585
17.	1.46393248213191
17.5	1.4148334254810504
18.	1.455473159898825
18.5	1.5599870905014523
19.	1.665389152453503
19.5	1.8238208806609983
20.	1.9801091174295442
20.5	2.1514937237955434
21.	2.18685367033248
21.5	2.0755282943528988
22.	1.7887930269936956
22.5	1.961868489131187
23.	2.4395375248529394
23.5	2.2726410768206695

==> Chapter_5/tikz/comparison/PdelayB_r01_b01.txt <==
0.01	0.545365
0.11	0.560292
0.21	0.574975
0.31	0.589376
0.41	0.603455
0.51	0.617177
0.61	0.630508
0.71	0.643419
0.81	0.655884
0.91	0.66788
1.01	0.679388
1.11	0.690396
1.21	0.700893
1.31	0.710876
1.41	0.720345
1.51	0.729303
1.61	0.737758
1.71	0.745722
1.81	0.75321
1.91	0.760238
2.01	0.766827
2.11	0.772996
2.21	0.778767
2.31	0.784164
2.41	0.789209
2.51	0.793925
2.61	0.798333
2.71	0.802456
2.81	0.806314
2.91	0.809926
3.01	0.813311



==> Chapter_5/tikz/comparison/PdelayB_r01_b05.txt <==
0.01	0.30719
0.11	0.317896
0.21	0.328535
0.31	0.33907
0.41	0.349464
0.51	0.359678
0.61	0.369674
0.71	0.379416
0.81	0.388869
0.91	0.397998
1.01	0.406772
1.11	0.415165
1.21	0.423152
1.31	0.430713
1.41	0.437833
1.51	0.444501
1.61	0.450713
1.71	0.456467
1.81	0.461768
1.91	0.466625
2.01	0.47105
2.11	0.47506
2.21	0.478676
2.31	0.481919
2.41	0.484813
2.51	0.487384
2.61	0.489658
2.71	0.49166
2.81	0.493416
2.91	0.494951
3.01	0.496287



==> Chapter_5/tikz/comparison/PdelayB_r01_b1.txt <==
0.01	0.124755
0.11	0.130216
0.21	0.135694
0.31	0.141165
0.41	0.146606
0.51	0.151993
0.61	0.157299
0.71	0.162498
0.81	0.167566
0.91	0.172476
1.01	0.177205
1.11	0.18173
1.21	0.186032
1.31	0.190092
1.41	0.193897
1.51	0.197435
1.61	0.200701
1.71	0.20369
1.81	0.206403
1.91	0.208846
2.01	0.211026
2.11	0.212954
2.21	0.214645
2.31	0.216115
2.41	0.21738
2.51	0.218461
2.61	0.219375
2.71	0.220142
2.81	0.220779
2.91	0.221305
3.01	0.221734



==> Chapter_5/tikz/comparison/PdelayB_r025_b01.txt <==
0.01	0.396683
0.11	0.416449
0.21	0.436095
0.31	0.455531
0.41	0.474673
0.51	0.493439
0.61	0.511752
0.71	0.529546
0.81	0.54676
0.91	0.563343
1.01	0.579255
1.11	0.594466
1.21	0.608955
1.31	0.622711
1.41	0.635732
1.51	0.648026
1.61	0.659607
1.71	0.670496
1.81	0.680718
1.91	0.690302
2.01	0.699282
2.11	0.707691
2.21	0.715565
2.31	0.722939
2.41	0.729847
2.51	0.736323
2.61	0.742398
2.71	0.748103
2.81	0.753467
2.91	0.758515
3.01	0.763271



==> Chapter_5/tikz/comparison/PdelayB_r025_b05.txt <==
0.01	0.207773
0.11	0.221266
0.21	0.23494
0.31	0.248726
0.41	0.26255
0.51	0.27634
0.61	0.290019
0.71	0.303516
0.81	0.316756
0.91	0.329673
1.01	0.342202
1.11	0.354288
1.21	0.365879
1.31	0.376936
1.41	0.387424
1.51	0.39732
1.61	0.40661
1.71	0.415287
1.81	0.423355
1.91	0.430822
2.01	0.437704
2.11	0.444024
2.21	0.449807
2.31	0.455082
2.41	0.459881
2.51	0.464237
2.61	0.468183
2.71	0.471751
2.81	0.474973
2.91	0.47788
3.01	0.480501



==> Chapter_5/tikz/comparison/PdelayB_r025_b1.txt <==
0.01	0.074446
0.11	0.0807851
0.21	0.0873546
0.31	0.0941233
0.41	0.101055
0.51	0.10811
0.61	0.115244
0.71	0.12241
0.81	0.129559
0.91	0.136641
1.01	0.143605
1.11	0.150402
1.21	0.156986
1.31	0.163313
1.41	0.169346
1.51	0.175051
1.61	0.180403
1.71	0.185383
1.81	0.189978
1.91	0.194183
2.01	0.198
2.11	0.201438
2.21	0.204509
2.31	0.207232
2.41	0.209628
2.51	0.211722
2.61	0.213538
2.71	0.215104
2.81	0.216446
2.91	0.217589
3.01	0.218557



==> Chapter_5/tikz/comparison/PdelayB_r05_b01.txt <==
0.01	0.252244
0.11	0.276238
0.21	0.300606
0.31	0.325132
0.41	0.349604
0.51	0.373817
0.61	0.397584
0.71	0.420734
0.81	0.443123
0.91	0.464635
1.01	0.485179
1.11	0.504695
1.21	0.52315
1.31	0.540531
1.41	0.556851
1.51	0.572136
1.61	0.586427
1.71	0.599773
1.81	0.61223
1.91	0.623858
2.01	0.634717
2.11	0.644864
2.21	0.654358
2.31	0.663251
2.41	0.671593
2.51	0.679429
2.61	0.686802
2.71	0.693749
2.81	0.700305
2.91	0.7065
3.01	0.712363



==> Chapter_5/tikz/comparison/PdelayB_r05_b05.txt <==
0.01	0.109263
0.11	0.123566
0.21	0.13869
0.31	0.154519
0.41	0.17092
0.51	0.187743
0.61	0.204827
0.71	0.222009
0.81	0.239123
0.91	0.256013
1.01	0.272532
1.11	0.28855
1.21	0.303956
1.31	0.318661
1.41	0.332599
1.51	0.345725
1.61	0.358015
1.71	0.369465
1.81	0.380086
1.91	0.389903
2.01	0.398951
2.11	0.407271
2.21	0.41491
2.31	0.421916
2.41	0.428339
2.51	0.434225
2.61	0.43962
2.71	0.444568
2.81	0.449108
2.91	0.453277
3.01	0.457107



==> Chapter_5/tikz/comparison/PdelayB_r05_b1.txt <==
0.01	0.0278549
0.11	0.0329709
0.21	0.0386792
0.31	0.0449758
0.41	0.0518419
0.51	0.0592424
0.61	0.0671264
0.71	0.0754272
0.81	0.0840646
0.91	0.0929467
1.01	0.101974
1.11	0.111041
1.21	0.120042
1.31	0.128877
1.41	0.137451
1.51	0.145681
1.61	0.153495
1.71	0.16084
1.81	0.167676
1.91	0.173978
2.01	0.179738
2.11	0.184961
2.21	0.189662
2.31	0.193865
2.41	0.1976
2.51	0.200904
2.61	0.203812
2.71	0.206362
2.81	0.208593
2.91	0.210538
3.01	0.212233



==> Chapter_5/tikz/comparison/PdelayH_r01_b01.txt <==
0.01	0.670933
0.11	0.691873
0.21	0.712525
0.31	0.732788
0.41	0.752549
0.51	0.771685
0.61	0.790048
0.71	0.807448
0.81	0.823609
0.91	0.838059
1.01	0.849836
1.11	0.857043
1.21	0.859193
1.31	0.860271
1.41	0.861411
1.51	0.862579
1.61	0.863741
1.71	0.864874
1.81	0.865964
1.91	0.866998
2.01	0.867972
2.11	0.868882
2.21	0.869727
2.31	0.870507
2.41	0.871227
2.51	0.871887
2.61	0.872492
2.71	0.873045
2.81	0.873551
2.91	0.874013
3.01	0.874435



==> Chapter_5/tikz/comparison/PdelayH_r01_b05.txt <==
0.01	0.40088
0.11	0.417326
0.21	0.433333
0.31	0.448274
0.41	0.460917
0.51	0.469148
0.61	0.472378
0.71	0.474292
0.81	0.476272
0.91	0.478293
1.01	0.480311
1.11	0.482293
1.21	0.484215
1.31	0.486059
1.41	0.487812
1.51	0.489465
1.61	0.491012
1.71	0.49245
1.81	0.493777
1.91	0.494996
2.01	0.496109
2.11	0.497118
2.21	0.498029
2.31	0.498846
2.41	0.499577
2.51	0.500226
2.61	0.5008
2.71	0.501306
2.81	0.50175
2.91	0.502138
3.01	0.502476



==> Chapter_5/tikz/comparison/PdelayH_r01_b1.txt <==
0.01	0.171573
0.11	0.180025
0.21	0.187892
0.31	0.194402
0.41	0.198469
0.51	0.200321
0.61	0.201769
0.71	0.203264
0.81	0.204778
0.91	0.206284
1.01	0.207762
1.11	0.209196
1.21	0.210572
1.31	0.211881
1.41	0.213117
1.51	0.214273
1.61	0.215348
1.71	0.216339
1.81	0.217246
1.91	0.21807
2.01	0.218812
2.11	0.219476
2.21	0.220066
2.31	0.220585
2.41	0.221039
2.51	0.221432
2.61	0.22177
2.71	0.222058
2.81	0.222302
2.91	0.222506
3.01	0.222675



==> Chapter_5/tikz/comparison/PdelayH_r025_b01.txt <==
0.01	0.568192
0.11	0.598843
0.21	0.629235
0.31	0.659133
0.41	0.688283
0.51	0.716414
0.61	0.743219
0.71	0.768331
0.81	0.791246
0.91	0.811133
1.01	0.826388
1.11	0.834581
1.21	0.837526
1.31	0.840016
1.41	0.842575
1.51	0.845116
1.61	0.847581
1.71	0.84993
1.81	0.852141
1.91	0.854201
2.01	0.856106
2.11	0.857859
2.21	0.859463
2.31	0.860928
2.41	0.862262
2.51	0.863476
2.61	0.86458
2.71	0.865585
2.81	0.8665
2.91	0.867334
3.01	0.868096



==> Chapter_5/tikz/comparison/PdelayH_r025_b05.txt <==
0.01	0.323565
0.11	0.346751
0.21	0.369699
0.31	0.391465
0.41	0.410233
0.51	0.422971
0.61	0.429022
0.71	0.433525
0.81	0.43819
0.91	0.442918
1.01	0.447611
1.11	0.452194
1.21	0.456614
1.31	0.460832
1.41	0.464821
1.51	0.468563
1.61	0.47205
1.71	0.475276
1.81	0.478244
1.91	0.48096
2.01	0.483433
2.11	0.485675
2.21	0.487698
2.31	0.489518
2.41	0.49115
2.51	0.492609
2.61	0.493911
2.71	0.49507
2.81	0.4961
2.91	0.497016
3.01	0.497829



==> Chapter_5/tikz/comparison/PdelayH_r025_b1.txt <==
0.01	0.125741
0.11	0.137068
0.21	0.14794
0.31	0.157204
0.41	0.163324
0.51	0.166919
0.61	0.170286
0.71	0.173781
0.81	0.177331
0.91	0.180876
1.01	0.18437
1.11	0.187773
1.21	0.191056
1.31	0.194194
1.41	0.19717
1.51	0.199968
1.61	0.202579
1.71	0.204997
1.81	0.207221
1.91	0.20925
2.01	0.211088
2.11	0.212741
2.21	0.214218
2.31	0.215527
2.41	0.216681
2.51	0.21769
2.61	0.218568
2.71	0.219326
2.81	0.219977
2.91	0.220533
3.01	0.221005



==> Chapter_5/tikz/comparison/PdelayH_r05_b01.txt <==
0.01	0.465867
0.11	0.510634
0.21	0.555447
0.31	0.599604
0.41	0.642338
0.51	0.682797
0.61	0.719958
0.71	0.752373
0.81	0.77754
0.91	0.791845
1.01	0.798314
1.11	0.80415
1.21	0.809954
1.31	0.815534
1.41	0.820777
1.51	0.825622
1.61	0.830048
1.71	0.834057
1.81	0.837666
1.91	0.840904
2.01	0.843803
2.11	0.846397
2.21	0.84872
2.31	0.850804
2.41	0.852678
2.51	0.854368
2.61	0.855898
2.71	0.857287
2.81	0.858552
2.91	0.859709
3.01	0.860771



==> Chapter_5/tikz/comparison/PdelayH_r05_b05.txt <==
0.01	0.225913
0.11	0.255759
0.21	0.285737
0.31	0.313548
0.41	0.334991
0.51	0.347482
0.61	0.357385
0.71	0.367624
0.81	0.377959
0.91	0.388154
1.01	0.398035
1.11	0.407479
1.21	0.416396
1.31	0.42473
1.41	0.432448
1.51	0.439539
1.61	0.446008
1.71	0.451875
1.81	0.457168
1.91	0.461923
2.01	0.466181
2.11	0.469984
2.21	0.473375
2.31	0.476396
2.41	0.479088
2.51	0.481487
2.61	0.483626
2.71	0.485538
2.81	0.487248
2.91	0.48878
3.01	0.490157



==> Chapter_5/tikz/comparison/PdelayH_r05_b1.txt <==
0.01	0.064538
0.11	0.0760838
0.21	0.0876626
0.31	0.0975869
0.41	0.104544
0.51	0.110661
0.61	0.11717
0.71	0.123966
0.81	0.130919
0.91	0.137919
1.01	0.144868
1.11	0.151684
1.21	0.15829
1.31	0.164625
1.41	0.170637
1.51	0.176286
1.61	0.181543
1.71	0.18639
1.81	0.190819
1.91	0.194835
2.01	0.198445
2.11	0.201668
2.21	0.204526
2.31	0.207044
2.41	0.209252
2.51	0.211178
2.61	0.212851
2.71	0.214301
2.81	0.215553
2.91	0.216633
3.01	0.217563



==> Chapter_5/tikz/comparison/PdelayR_b01.txt <==
0	0.880287
3.01	0.880287



==> Chapter_5/tikz/comparison/PdelayR_b05.txt <==
0	0.504539
3.01	0.504539



==> Chapter_5/tikz/comparison/PdelayR_b1.txt <==
0	0.223361
3.01	0.223361



==> Chapter_5/tikz/dimensioning/case_block.txt <==
beta	g_min2	g_min1	g_0	g_1	g_2
-2	2	2	2	2	2
-1.9	1.90001	1.9	1.9	1.9	1.9
-1.8	1.80002	1.8	1.8	1.8	1.8
-1.7	1.70009	1.7	1.7	1.7	1.7
-1.6	1.60033	1.60001	1.6	1.6	1.6
-1.5	1.50101	1.50003	1.5	1.5	1.5
-1.4	1.4028	1.40012	1.4	1.4	1.4
-1.3	1.30689	1.30043	1.30001	1.3	1.3
-1.2	1.21514	1.20131	1.20005	1.2	1.2
-1.1	1.12984	1.10357	1.10021	1.10001	1.1
-1	1.05325	1.00862	1.0007	1.00003	1
-0.9	0.986934	0.918566	0.902098	0.900144	0.900008
-0.8	0.931425	0.835863	0.805536	0.80053	0.800041
-0.7	0.886245	0.762703	0.712928	0.701712	0.700182
-0.6	0.850231	0.700392	0.62683	0.604851	0.600714
-0.5	0.821924	0.649081	0.549868	0.512046	0.502436
-0.4	0.799858	0.607943	0.483934	0.426278	0.407184
-0.3	0.78273	0.575577	0.429654	0.350692	0.318241
-0.2	0.769453	0.550412	0.386401	0.287489	0.23988
-0.1	0.75916	0.530967	0.352733	0.237175	0.175726
0	0.751173	0.515976	0.326903	0.198655	0.127001
0.1	0.744969	0.50442	0.30723	0.169928	0.0922353
0.2	0.740146	0.495498	0.292277	0.1488	0.0684437
0.3	0.736395	0.488598	0.280899	0.13333	0.0524896
0.4	0.73348	0.483252	0.272216	0.121978	0.0418235
0.5	0.731216	0.479106	0.265567	0.113599	0.0346311
0.6	0.729462	0.475888	0.260456	0.107366	0.0297072
0.7	0.728105	0.473391	0.256517	0.102693	0.0262753
0.8	0.727059	0.471454	0.253474	0.0991631	0.0238395
0.9	0.726256	0.469955	0.25112	0.0964797	0.0220812
1	0.725642	0.468797	0.249299	0.0944293	0.0207928
1.1	0.725175	0.467906	0.247891	0.0928564	0.0198368
1.2	0.724821	0.467222	0.246803	0.0916469	0.01912
1.3	0.724555	0.4667	0.245965	0.0907155	0.0185783
1.4	0.724357	0.466304	0.245321	0.0899982	0.0181665
1.5	0.724209	0.466004	0.244828	0.0894464	0.0178521
1.6	0.7241	0.465779	0.244452	0.0890226	0.0176115
1.7	0.724021	0.465611	0.244167	0.0886981	0.0174273
1.8	0.723963	0.465486	0.243952	0.0884504	0.0172861
1.9	0.723921	0.465394	0.243791	0.0882622	0.0171782
2	0.723892	0.465327	0.243671	0.0881199	0.0170959


==> Chapter_5/tikz/dimensioning/case_delay.txt <==
beta	g_min2	g_min1	g_0	g_1	g_2
-2	0.999998	1	1	1	1
-1.9	0.999989	1	1	1	1
-1.8	0.999951	0.999999	1	1	1
-1.7	0.999814	0.999997	1	1	1
-1.6	0.999374	0.999985	1	1	1
-1.5	0.998129	0.999936	0.999999	1	1
-1.4	0.995039	0.999759	0.999995	1	1
-1.3	0.988301	0.999197	0.999974	1	1
-1.2	0.975394	0.997636	0.999894	0.999997	1
-1.1	0.953585	0.99383	0.999611	0.999986	1
-1	0.920815	0.98571	0.998737	0.999935	0.999997
-0.9	0.876505	0.970528	0.996379	0.999739	0.999985
-0.8	0.821792	0.945532	0.990838	0.99908	0.999929
-0.7	0.759125	0.90896	0.979501	0.997149	0.999692
-0.6	0.69154	0.860769	0.959272	0.992251	0.998842
-0.5	0.622013	0.802657	0.927588	0.981558	0.996209
-0.4	0.553073	0.737466	0.883507	0.961478	0.989282
-0.3	0.486651	0.668391	0.828137	0.928898	0.97394
-0.2	0.424097	0.598367	0.764191	0.882674	0.945477
-0.1	0.366264	0.529766	0.69508	0.824254	0.900996
0	0.313614	0.464322	0.624096	0.757016	0.841332
0.1	0.266316	0.403191	0.553957	0.685004	0.770649
0.2	0.224324	0.347059	0.486662	0.611892	0.694341
0.3	0.187444	0.296255	0.423551	0.540511	0.617175
0.4	0.155379	0.250845	0.365425	0.472791	0.542539
0.5	0.127771	0.210708	0.312683	0.409914	0.472503
0.6	0.104222	0.175599	0.265428	0.352502	0.408156
0.7	0.0843223	0.145186	0.223562	0.300785	0.349942
0.8	0.0676601	0.11909	0.186849	0.254733	0.297909
0.9	0.0538371	0.096903	0.154963	0.214139	0.251868
1	0.0424753	0.0782114	0.127524	0.178693	0.211489
1.1	0.0332232	0.0626074	0.104123	0.148014	0.176368
1.2	0.0257599	0.0496994	0.0843445	0.12169	0.146062
1.3	0.0197965	0.0391193	0.0677746	0.0992924	0.120113
1.4	0.0150773	0.0305275	0.0540163	0.0803967	0.0980669
1.5	0.0113788	0.0236155	0.0426946	0.0645897	0.0794827
1.6	0.00850868	0.0181072	0.0334623	0.0514791	0.0639405
1.7	0.00630336	0.0137595	0.0260025	0.0406988	0.0510465
1.8	0.00462576	0.010361	0.0200305	0.0319119	0.0404367
1.9	0.00336244	0.00773037	0.0152945	0.0248133	0.0317792
2	0.00242074	0.00571414	0.0115742	0.0191302	0.0247744


==> Chapter_5/tikz/empirical/EWErlangH.txt <==
0.609612	0.261419912
4	0.130946036
8.53893	0.079812859
22.6219	0.053121445
46.5873	0.030785421
70.7931	0.028553919
95.1234	0.022609104
119.533	0.02101018
144	0.019656709


==> Chapter_5/tikz/empirical/EWErlangR.txt <==
0.609612	0.556531924
4	0.2839575
8.53893	0.156432148
22.6219	0.111534403
46.5873	0.060916724
70.7931	0.058164591
95.1234	0.043360538
119.533	0.041005351
144	0.040037462


==> Chapter_5/tikz/empirical/EWJennings.txt <==
0.609612	0.30212114
4	0.15620406
8.53893	0.094985691
22.6219	0.062237656
46.5873	0.038366627
70.7931	0.033799215
95.1234	0.02691812
119.533	0.025268072
144	0.023575601


==> Chapter_5/tikz/empirical/EWYomTov.txt <==
0.609612	0.161956383
4	0.075160931
8.53893	0.044837229
22.6219	0.02868838
46.5873	0.017125397
70.7931	0.015910283
95.1234	0.012171535
119.533	0.011270943
144	0.010475597


==> Chapter_5/tikz/empirical/delayProbErlangH.txt <==
0.609612	0.441406496
4	0.492363647
8.53893	0.460856296
22.6219	0.485829338
46.5873	0.429271745
70.7931	0.466367586
95.1234	0.446589199
119.533	0.453239607
144	0.454481051


==> Chapter_5/tikz/empirical/delayProbErlangR.txt <==
0.609612	0.529785
4	0.567915
8.53893	0.517063
22.6219	0.545459
46.5873	0.491202
70.7931	0.525488
95.1234	0.493573
119.533	0.505801
144	0.520487


==> Chapter_5/tikz/empirical/delayProbJennings.txt <==
0.609612	0.491247435
4	0.557555464
8.53893	0.5247143
22.6219	0.539778647
46.5873	0.504893599
70.7931	0.529152199
95.1234	0.503037305
119.533	0.519967313
144	0.526570809


==> Chapter_5/tikz/empirical/delayProbYomTov.txt <==
0.609612	0.306527718
4	0.342656438
8.53893	0.311253741
22.6219	0.32213418
46.5873	0.288753115
70.7931	0.316527928
95.1234	0.292451971
119.533	0.299464974
144	0.305533054


==> Chapter_5/tikz/empirical/rhoErlangH.txt <==
0.609612	0.75327492
4	0.904580942
8.53893	0.927880656
22.6219	0.957937847
46.5873	0.965218585
70.7931	0.974145529
95.1234	0.976831037
119.533	0.979127949
144	0.979416833


==> Chapter_5/tikz/empirical/rhoErlangR.txt <==
0.609612	0.762015
4	0.909090909
8.53893	0.928144565
22.6219	0.958555085
46.5873	0.966541494
70.7931	0.97511157
95.1234	0.976626283
119.533	0.979778689
144	0.982264666


==> Chapter_5/tikz/empirical/rhoJennings.txt <==
0.609612	0.798480994
4	0.925862104
8.53893	0.943225449
22.6219	0.965875594
46.5873	0.973597005
70.7931	0.980029202
95.1234	0.981352733
119.533	0.984069867
144	0.985800263


==> Chapter_5/tikz/empirical/rhoYomTov.txt <==
0.609612	0.653733025
4	0.85826686
8.53893	0.892345337
22.6219	0.934290814
46.5873	0.94990772
70.7931	0.961851333
95.1234	0.964791838
119.533	0.969201986
144	0.972342475


==> Chapter_5/tikz/heuristic_delay/r02b05approx.txt <==
-2	0.0642784
-1.8	0.0789532
-1.6	0.0962098
-1.4	0.116312
-1.2	0.139505
-1	0.165996
-0.8	0.195932
-0.6	0.22937
-0.4	0.266224
-0.2	0.306176
0.02	0.348474
0.2	0.391341
0.4	0.429591
0.6	0.448691
0.8	0.456063
1	0.463667
1.2	0.471008
1.4	0.477753
1.6	0.483736
1.8	0.488896
2	0.493244


==> Chapter_5/tikz/heuristic_delay/r02b05sim.txt <==
-2	0.068813108
-1.8	0.084701214
-1.6	0.104173061
-1.4	0.1269537
-1.2	0.154338117
-1	0.183996038
-0.8	0.216656029
-0.6	0.254661996
-0.4	0.293848827
-0.2	0.338778599
0.02	0.39419
0.2	0.438461
0.4	0.462501184
0.6	0.469184095
0.8	0.484592516
1	0.494431686
1.2	0.499727
1.4	0.50330132
1.6	0.508076336
1.8	0.504052199
2	0.511972755


==> Chapter_5/tikz/heuristic_delay/r02b15approx.txt <==
-2	0.00323652
-1.8	0.00436983
-1.6	0.0058464
-1.4	0.00775061
-1.2	0.0101807
-1	0.0132481
-0.8	0.0170749
-0.6	0.0217864
-0.4	0.0274946
-0.2	0.0342548
0	0.0419411
0.2	0.0498034
0.4	0.0552334
0.6	0.0580567
0.8	0.0609989
1	0.0639786
1.2	0.0668596
1.4	0.0695447
1.6	0.0719648
1.8	0.0740759
2	0.0758571


==> Chapter_5/tikz/heuristic_delay/r02b15sim.txt <==
-2	0.003611862
-1.8	0.004839155
-1.6	0.006873262
-1.4	0.008978225
-1.2	0.012197083
-1	0.016065857
-0.8	0.020480856
-0.6	0.02661697
-0.4	0.033970518
-0.2	0.04296946
0	0.053885343
0.2	0.05841844
0.4	0.063525309
0.6	0.067932807
0.8	0.071621477
1	0.074742289
1.2	0.077728649
1.4	0.079647541
1.6	0.081973552
1.8	0.081661738
2	0.084667025



==> Chapter_5/tikz/heuristic_delay/r02b1approx.txt <==
-2	0.0155385
-1.8	0.0200224
-1.6	0.0255794
-1.4	0.0323997
-1.2	0.0406875
-1	0.0506547
-0.8	0.0625102
-0.6	0.0764393
-0.4	0.0925636
-0.2	0.11085
0	0.130863
0.2	0.150886
0.4	0.16497
0.6	0.170704
0.8	0.176262
1	0.181823
1.2	0.187108
1.4	0.191943
1.6	0.196223
1.8	0.199898
2	0.202962


==> Chapter_5/tikz/heuristic_delay/r02b1sim.txt <==
-2	0.017272799
-1.8	0.022092977
-1.6	0.028686384
-1.4	0.036466171
-1.2	0.046897124
-1	0.058162184
-0.8	0.072188354
-0.6	0.089390329
-0.4	0.108336637
-0.2	0.13016911
0	0.156697267
0.2	0.170119589
0.4	0.180929407
0.6	0.187655604
0.8	0.195399302
1	0.201026706
1.2	0.205404645
1.4	0.207798748
1.6	0.212488426
1.8	0.21182456
2	0.214305302


==> Chapter_5/tikz/heuristic_delay/r02e-1approx.txt <==
0.04472136	0.361385
0.223606798	0.271008
0.447213595	0.180983
0.670820393	0.115206
0.894427191	0.0698896
1.341640786	0.0221726
1.788854382	0.00571886
2.236067977	0.00118685
2.683281573	0.000196598
3.130495168	0.0000258456


==> Chapter_5/tikz/heuristic_delay/r02e-1sim.txt <==
0.04472136	0.38351511
0.223606798	0.290277983
0.447213595	0.199072421
0.670820393	0.125234556
0.894427191	0.079610827
1.341640786	0.026594398
1.788854382	0.007225193
2.236067977	0.00155736
2.683281573	0.000252
3.130495168	0.0000276



==> Chapter_5/tikz/heuristic_delay/r02e0approx.txt <==
0.04472136	0.630201
0.223606798	0.511066
0.447213595	0.373399
0.670820393	0.259065
0.894427191	0.171317
1.341640786	0.0650833
1.788854382	0.0203704
2.236067977	0.0051903
2.683281573	0.00106476
3.130495168	0.000174


==> Chapter_5/tikz/heuristic_delay/r02e0sim.txt <==
0.04472136	0.662613535
0.223606798	0.546797269
0.447213595	0.414461143
0.670820393	0.296587685
0.894427191	0.199894321
1.341640786	0.079383331
1.788854382	0.027711513
2.236067977	0.007550285
2.683281573	0.0018
3.130495168	0.000284


==> Chapter_5/tikz/heuristic_delay/r02e1approx.txt <==
0.04472136	0.86991
0.223606798	0.697845
0.447213595	0.497365
0.670820393	0.346271
0.894427191	0.233751
1.341640786	0.09558
1.788854382	0.033143
2.236067977	0.00955125
2.683281573	0.00225223
3.130495168	0.000429688


==> Chapter_5/tikz/heuristic_delay/r02e1sim.txt <==
0.04472136	0.892476231
0.223606798	0.716369369
0.447213595	0.5222138
0.670820393	0.371485552
0.894427191	0.254986941
1.341640786	0.107892925
1.788854382	0.040094439
2.236067977	0.012867687
2.683281573	0.003313902
3.130495168	6.63E-04


==> Chapter_5/tikz/heuristic_delay/r05b05approx.txt <==
-2.213594362	0.00146509
-1.897366596	0.00391441
-1.58113883	0.00956069
-1.264911064	0.0213822
-0.948683298	0.0438646
-0.632455532	0.0826626
-0.316227766	0.143139
0	0.226858
0.316227766	0.320193
0.632455532	0.365482
0.948683298	0.397884
1.264911064	0.426939
1.58113883	0.450102
1.897366596	0.467244
2.213594362	0.479382



==> Chapter_5/tikz/heuristic_delay/r05b05sim.txt <==
-2.213594362	0.00132
-1.897366596	0.003926981
-1.58113883	0.010045901
-1.264911064	0.02388126
-0.948683298	0.050468589
-0.632455532	0.097731132
-0.316227766	0.17385154
0	0.277199454
0.316227766	0.366009561
0.632455532	0.41721437
0.948683298	0.458678005
1.264911064	0.486525844
1.58113883	0.49978872
1.897366596	0.512696986
2.213594362	0.517787781


==> Chapter_5/tikz/heuristic_delay/r05b15approx.txt <==
-2.213594362	0.00000464
-1.897366596	0.000018958
-1.58113883	0.0000703145
-1.264911064	0.000236989
-0.948683298	0.000725655
-0.632455532	0.00201596
-0.316227766	0.00505802
0	0.011254
0.316227766	0.020006
0.632455532	0.0271519
0.948683298	0.0360335
1.264911064	0.0458269
1.58113883	0.0554079
1.897366596	0.0637621
2.213594362	0.0702635


==> Chapter_5/tikz/heuristic_delay/r05b15sim.txt <==
-2.213594362	2.96E-06
-1.897366596	1.20E-05
-1.58113883	5.56E-05
-1.264911064	2.59E-04
-0.948683298	8.29E-04
-0.632455532	2.50E-03
-0.316227766	0.006824414
0	0.016763727
0.316227766	0.025921794
0.632455532	0.03780804
0.948683298	0.049948058
1.264911064	0.062471449
1.58113883	0.071500429
1.897366596	0.078810294
2.213594362	0.082845781


==> Chapter_5/tikz/heuristic_delay/r05b1approx.txt <==
-2.213594362	0.0000933052
-1.897366596	0.000310116
-1.58113883	0.000938674
-1.264911064	0.00258933
-0.948683298	0.00651324
-0.632455532	0.0149393
-0.316227766	0.0311715
0	0.0584356
0.316227766	0.0909694
0.632455532	0.110629
0.948683298	0.131787
1.264911064	0.152344
1.58113883	0.170163
1.897366596	0.184164
2.213594362	0.194259


==> Chapter_5/tikz/heuristic_delay/r05b1sim.txt <==
-2.213594362	0.0000740
-1.897366596	0.000282
-1.58113883	0.000928
-1.264911064	0.002900361
-0.948683298	0.007765859
-0.632455532	0.01844094
-0.316227766	0.040402411
0	0.079751694
0.316227766	0.110883006
0.632455532	0.140048386
0.948683298	0.167024809
1.264911064	0.18878145
1.58113883	0.201557506
1.897366596	0.212463879
2.213594362	0.217190364


==> Chapter_5/tikz/heuristic_delay/r05e-1approx.txt <==
0.04472136	0.134456
0.223606798	0.0845431
0.447213595	0.0440148
0.670820393	0.0210942
0.894427191	0.00928499
1.118033989	0.00374548
1.341640786	0.00138199
1.565247584	0.000465663
1.788854382	0.000143101
2.01246118	0.00004
2.236067977	0
2.459674775	0
2.683281573	0
2.906888371	0
3.130495168	0


==> Chapter_5/tikz/heuristic_delay/r05e-1sim.txt <==
0.04472136	0.152144029
0.223606798	0.097205988
0.447213595	0.051192127
0.670820393	0.024584284
0.894427191	0.010944925
1.118033989	0.004551328
1.341640786	0.001610533
1.565247584	0.00054
1.788854382	0.0000159
2.01246118	0.00000488
2.236067977	0
2.459674775	0
2.683281573	0
2.906888371	0
3.130495168	0


==> Chapter_5/tikz/heuristic_delay/r05e0approx.txt <==
0.04472136	0.499977
0.223606798	0.378698
0.447213595	0.248999
0.670820393	0.151532
0.894427191	0.0854123
1.118033989	0.0445281
1.341640786	0.021417
1.565247584	0.00947721
1.788854382	0.00384827
2.01246118	0.00143071
2.236067977	0.000486132
2.459674775	0.00015075
2.683281573	0
2.906888371	0
3.130495168	0


==> Chapter_5/tikz/heuristic_delay/r05e0sim.txt <==
0.04472136	0.553149315
0.223606798	0.433474661
0.447213595	0.300986489
0.670820393	0.194031344
0.894427191	0.114136633
1.118033989	0.061948243
1.341640786	0.030857705
1.565247584	0.014260375
1.788854382	0.005899974
2.01246118	0.002258637
2.236067977	0.000804
2.459674775	0.000284
2.683281573	0.0000687
2.906888371	0.0000195
3.130495168	0.00000639


==> Chapter_5/tikz/heuristic_delay/r05e1approx.txt <==
0.04472136	0.875468
0.223606798	0.643864
0.447213595	0.437733
0.670820393	0.289182
0.894427191	0.183082
1.118033989	0.110114
1.341640786	0.0624678
1.565247584	0.0332181
1.788854382	0.0164681
2.01246118	0.00757643
2.236067977	0.00322248
2.459674775	0.00126321
2.683281573	0.000455234
2.906888371	0.000150516
3.130495168	0.0000455811


==> Chapter_5/tikz/heuristic_delay/r05e1sim.txt <==
0.04472136	0.904239318
0.223606798	0.700859821
0.447213595	0.501920548
0.670820393	0.345588342
0.894427191	0.22613427
1.118033989	0.140888399
1.341640786	0.084425274
1.565247584	0.047144256
1.788854382	0.024107486
2.01246118	0.01180031
2.236067977	0.005132331
2.459674775	0.002170042
2.683281573	0.000822
2.906888371	0.000289
3.130495168	0.000106



==> Chapter_5/tikz/holding/holdb05r02.txt <==
-2	0.999823544
-1.8	0.999778823
-1.6	0.999808923
-1.4	0.999729392
-1.2	0.99983693
-1	0.999818921
-0.8	0.999732413
-0.6	0.999349815
-0.4	0.99978762
-0.2	0.999744076
0	0.999631912
0.04	0.999715943
0.08	0.997998544
0.12	0.999502924
0.16	0.999606371
0.2	0.986587696
0.4	0.82153886
0.6	0.665931402
0.8	0.528264201
1	0.410182565
1.2	0.327725101
1.4	0.258237864
1.6	0.212460482
1.8	0.158339073
2	0.132776549


==> Chapter_5/tikz/holding/holdb05r05.txt <==
-2.21359	1.00000
-1.89737	1.00000
-1.58114	1.00000
-1.26491	1.00000
-0.94868	1.00000
-0.63246	1.00000
-0.31623	0.99965
0.00000	0.99961
0.06325	0.99914
0.12649	0.99441
0.18974	0.94977
0.25298	0.90194
0.31623	0.83134
0.63246	0.61415
0.94868	0.45875
1.58114	0.26181
1.89737	0.20054
2.21359	0.16158


==> Chapter_5/tikz/holding/holdb10r02.txt <==
-2	0.999747918
-1.8	0.999822024
-1.6	0.999806205
-1.4	0.999744941
-1.2	0.999804592
-1	0.999652345
-0.8	0.999631613
-0.6	0.999593016
-0.4	0.999764204
-0.2	0.999535919
0	0.998197104
0.04	0.995265838
0.08	0.970719451
0.12	0.936599083
0.16	0.870253914
0.2	0.836044493
0.4	0.63657196
0.6	0.492262055
0.8	0.365235725
1	0.268666947
1.2	0.20786421
1.4	0.136700862
1.6	0.09981193
1.8	0.065924759
2	0.047454607


==> Chapter_5/tikz/holding/holdb10r05.txt <==
-2.21359	1.00000
-1.89737	1.00000
-1.58114	1.00000
-1.26491	1.00000
-0.94868	1.00000
-0.63246	1.00000
-0.31623	0.99934
0.00000	0.99387
0.06325	0.95153
0.12649	0.87922
0.18974	0.82090
0.25298	0.75075
0.31623	0.69840
0.63246	0.46757
0.94868	0.28557
1.58114	0.11369
1.89737	0.06750
2.21359	0.04301


==> Chapter_5/tikz/holding/holdb15r02.txt <==
-2	0.999815466
-1.8	0.999753175
-1.6	0.999792788
-1.4	0.999728951
-1.2	0.999741895
-1	0.999776514
-0.8	0.999701339
-0.6	0.999714621
-0.4	0.999607653
-0.2	0.999735165
0	0.993900796
0.04	0.931821433
0.08	0.944724971
0.12	0.868920023
0.16	0.815362584
0.2	0.767814536
0.4	0.597360948
0.6	0.45049865
0.8	0.321406542
1	0.236065548
1.2	0.163934407
1.4	0.117510488
1.6	0.076900253
1.8	0.048296798
2	0.033699789


==> Chapter_5/tikz/holding/holdb15r05.txt <==
-2.21359	1.00000
-1.89737	1.00000
-1.58114	1.00000
-1.26491	1.00000
-0.94868	1.00000
-0.63246	1.00000
-0.31623	0.99979
0.00000	0.99661
0.06325	0.93213
0.12649	0.84465
0.18974	0.79629
0.25298	0.74241
0.31623	0.67007
0.63246	0.41985
0.94868	0.27000
1.58114	0.08509
1.89737	0.04632
2.21359	0.02258



==> Chapter_5/tikz/influence_r/PblockB_g1_b025.txt <==
0.001	0.010196
0.011	0.041169
0.021	0.0606243
0.031	0.0762338
0.041	0.0895699
0.051	0.101338
0.061	0.111936
0.071	0.121614
0.081	0.130544
0.091	0.138851
0.101	0.146626
0.111	0.153944
0.121	0.160859
0.131	0.167419
0.141	0.173662
0.151	0.179618
0.161	0.185315
0.171	0.190776
0.181	0.196021
0.191	0.201066
0.201	0.205926
0.211	0.210615
0.221	0.215144
0.231	0.219525
0.241	0.223765
0.251	0.227874
0.261	0.231858
0.271	0.235726
0.281	0.239483
0.291	0.243135
0.301	0.246688
0.311	0.250145
0.321	0.253511
0.331	0.256792
0.341	0.259989
0.351	0.263107
0.361	0.26615
0.371	0.269119
0.381	0.272018
0.391	0.27485
0.401	0.277617
0.411	0.280321
0.421	0.282965
0.431	0.28555
0.441	0.288079
0.451	0.290553
0.461	0.292973
0.471	0.295343
0.481	0.297662
0.491	0.299933
0.501	0.302157
0.511	0.304335
0.521	0.306468
0.531	0.308557
0.541	0.310605
0.551	0.312611
0.561	0.314576
0.571	0.316502
0.581	0.31839
0.591	0.32024
0.601	0.322053
0.611	0.32383
0.621	0.325571
0.631	0.327278
0.641	0.328951
0.651	0.330591
0.661	0.332198
0.671	0.333773
0.681	0.335317
0.691	0.336829
0.701	0.338311
0.711	0.339763
0.721	0.341186
0.731	0.34258
0.741	0.343946
0.751	0.345283
0.761	0.346593
0.771	0.347876
0.781	0.349133
0.791	0.350364
0.801	0.351568
0.811	0.352748
0.821	0.353904
0.831	0.355035
0.841	0.356144
0.851	0.357229
0.861	0.358293
0.871	0.359335
0.881	0.360357
0.891	0.36136
0.901	0.362345
0.911	0.363313
0.921	0.364265
0.931	0.365203
0.941	0.366128
0.951	0.367042
0.961	0.367946
0.971	0.368841
0.981	0.369727
0.991	0.370604



==> Chapter_5/tikz/influence_r/PblockB_g1_b05.txt <==
0.001	0.00947525
0.011	0.0342915
0.021	0.0492708
0.031	0.0614125
0.041	0.0719389
0.051	0.0813605
0.061	0.0899544
0.071	0.0978933
0.081	0.105294
0.091	0.112242
0.101	0.1188
0.111	0.125018
0.121	0.130934
0.131	0.136582
0.141	0.141988
0.151	0.147174
0.161	0.15216
0.171	0.15696
0.181	0.161591
0.191	0.166064
0.201	0.17039
0.211	0.174579
0.221	0.178639
0.231	0.182578
0.241	0.186404
0.251	0.190123
0.261	0.193739
0.271	0.197259
0.281	0.200688
0.291	0.204029
0.301	0.207287
0.311	0.210465
0.321	0.213567
0.331	0.216596
0.341	0.219555
0.351	0.222446
0.361	0.225273
0.371	0.228038
0.381	0.230742
0.391	0.233388
0.401	0.235979
0.411	0.238514
0.421	0.240998
0.431	0.24343
0.441	0.245813
0.451	0.248148
0.461	0.250436
0.471	0.252679
0.481	0.254878
0.491	0.257034
0.501	0.259148
0.511	0.261221
0.521	0.263254
0.531	0.265248
0.541	0.267203
0.551	0.269122
0.561	0.271003
0.571	0.272849
0.581	0.27466
0.591	0.276436
0.601	0.278178
0.611	0.279886
0.621	0.281562
0.631	0.283206
0.641	0.284817
0.651	0.286397
0.661	0.287947
0.671	0.289465
0.681	0.290953
0.691	0.292412
0.701	0.29384
0.711	0.295239
0.721	0.29661
0.731	0.297951
0.741	0.299263
0.751	0.300547
0.761	0.301802
0.771	0.303029
0.781	0.304228
0.791	0.305399
0.801	0.306541
0.811	0.307655
0.821	0.308741
0.831	0.309798
0.841	0.310828
0.851	0.311829
0.861	0.312801
0.871	0.313745
0.881	0.31466
0.891	0.315546
0.901	0.316404
0.911	0.317234
0.921	0.318036
0.931	0.318811
0.941	0.31956
0.951	0.320286
0.961	0.320991
0.971	0.321681
0.981	0.32236
0.991	0.323033



==> Chapter_5/tikz/influence_r/PblockB_g1_b1.txt <==
0.001	0.00917826
0.011	0.0310843
0.021	0.0434131
0.031	0.0531593
0.041	0.0615117
0.051	0.0689499
0.061	0.0757253
0.071	0.081989
0.081	0.087841
0.091	0.0933512
0.101	0.0985709
0.111	0.10354
0.121	0.108288
0.131	0.11284
0.141	0.117216
0.151	0.121434
0.161	0.125507
0.171	0.129446
0.181	0.133263
0.191	0.136967
0.201	0.140565
0.211	0.144064
0.221	0.147471
0.231	0.15079
0.241	0.154028
0.251	0.157187
0.261	0.160274
0.271	0.16329
0.281	0.16624
0.291	0.169127
0.301	0.171953
0.311	0.174721
0.321	0.177433
0.331	0.180092
0.341	0.1827
0.351	0.185259
0.361	0.18777
0.371	0.190236
0.381	0.192657
0.391	0.195036
0.401	0.197374
0.411	0.199671
0.421	0.20193
0.431	0.204151
0.441	0.206335
0.451	0.208484
0.461	0.210599
0.471	0.21268
0.481	0.214728
0.491	0.216745
0.501	0.21873
0.511	0.220686
0.521	0.222611
0.531	0.224508
0.541	0.226376
0.551	0.228217
0.561	0.230031
0.571	0.231818
0.581	0.233579
0.591	0.235315
0.601	0.237026
0.611	0.238712
0.621	0.240374
0.631	0.242012
0.641	0.243628
0.651	0.24522
0.661	0.246789
0.671	0.248337
0.681	0.249862
0.691	0.251365
0.701	0.252848
0.711	0.254309
0.721	0.255749
0.731	0.257169
0.741	0.258568
0.751	0.259947
0.761	0.261305
0.771	0.262644
0.781	0.263963
0.791	0.265262
0.801	0.266541
0.811	0.267801
0.821	0.269041
0.831	0.270262
0.841	0.271463
0.851	0.272644
0.861	0.273806
0.871	0.274948
0.881	0.276069
0.891	0.27717
0.901	0.278251
0.911	0.27931
0.921	0.280347
0.931	0.281362
0.941	0.282354
0.951	0.283321
0.961	0.284262
0.971	0.285174
0.981	0.286054
0.991	0.286895



==> Chapter_5/tikz/influence_r/PblockB_g1_b2.txt <==
0.001	0.00909973
0.011	0.030219
0.021	0.0417815
0.031	0.050789
0.041	0.0584319
0.051	0.0651903
0.061	0.0713147
0.071	0.0769558
0.081	0.0822125
0.091	0.0871537
0.101	0.09183
0.111	0.0962796
0.121	0.100532
0.131	0.104612
0.141	0.108538
0.151	0.112325
0.161	0.115989
0.171	0.119538
0.181	0.122985
0.191	0.126336
0.201	0.129599
0.211	0.132781
0.221	0.135886
0.231	0.138921
0.241	0.14189
0.251	0.144796
0.261	0.147643
0.271	0.150435
0.281	0.153175
0.291	0.155865
0.301	0.158508
0.311	0.161106
0.321	0.163661
0.331	0.166176
0.341	0.168651
0.351	0.17109
0.361	0.173493
0.371	0.175861
0.381	0.178197
0.391	0.180501
0.401	0.182775
0.411	0.18502
0.421	0.187237
0.431	0.189426
0.441	0.19159
0.451	0.193728
0.461	0.195842
0.471	0.197933
0.481	0.200001
0.491	0.202046
0.501	0.204071
0.511	0.206074
0.521	0.208058
0.531	0.210022
0.541	0.211968
0.551	0.213895
0.561	0.215805
0.571	0.217697
0.581	0.219573
0.591	0.221433
0.601	0.223276
0.611	0.225105
0.621	0.226919
0.631	0.228718
0.641	0.230503
0.651	0.232275
0.661	0.234033
0.671	0.235778
0.681	0.237511
0.691	0.239231
0.701	0.24094
0.711	0.242637
0.721	0.244322
0.731	0.245997
0.741	0.24766
0.751	0.249314
0.761	0.250957
0.771	0.25259
0.781	0.254213
0.791	0.255827
0.801	0.257431
0.811	0.259026
0.821	0.260613
0.831	0.26219
0.841	0.263759
0.851	0.265319
0.861	0.26687
0.871	0.268413
0.881	0.269948
0.891	0.271475
0.901	0.272994
0.911	0.274504
0.921	0.276006
0.931	0.2775
0.941	0.278987
0.951	0.280465
0.961	0.281936
0.971	0.283399
0.981	0.284855
0.991	0.286303



==> Chapter_5/tikz/influence_r/PblockB_g1_inf.txt <==
0.001	0.00909471
0.011	0.0301637
0.021	0.0416772
0.031	0.0506372
0.041	0.0582346
0.051	0.0649492
0.061	0.071032
0.071	0.0766334
0.081	0.0818524
0.091	0.086758
0.101	0.0914007
0.111	0.0958187
0.121	0.100042
0.131	0.104094
0.141	0.107994
0.151	0.111758
0.161	0.115399
0.171	0.118929
0.181	0.122357
0.191	0.125691
0.201	0.12894
0.211	0.132108
0.221	0.135203
0.231	0.138228
0.241	0.141188
0.251	0.144087
0.261	0.14693
0.271	0.149718
0.281	0.152455
0.291	0.155144
0.301	0.157787
0.311	0.160387
0.321	0.162945
0.331	0.165464
0.341	0.167945
0.351	0.170389
0.361	0.172799
0.371	0.175176
0.381	0.177522
0.391	0.179836
0.401	0.182121
0.411	0.184378
0.421	0.186608
0.431	0.188811
0.441	0.190989
0.451	0.193142
0.461	0.195272
0.471	0.197378
0.481	0.199463
0.491	0.201525
0.501	0.203567
0.511	0.205589
0.521	0.207591
0.531	0.209573
0.541	0.211538
0.551	0.213484
0.561	0.215412
0.571	0.217324
0.581	0.219218
0.591	0.221097
0.601	0.22296
0.611	0.224807
0.621	0.226639
0.631	0.228456
0.641	0.23026
0.651	0.232049
0.661	0.233824
0.671	0.235586
0.681	0.237335
0.691	0.239072
0.701	0.240795
0.711	0.242507
0.721	0.244206
0.731	0.245894
0.741	0.24757
0.751	0.249235
0.761	0.250889
0.771	0.252532
0.781	0.254164
0.791	0.255786
0.801	0.257398
0.811	0.259
0.821	0.260592
0.831	0.262174
0.841	0.263747
0.851	0.26531
0.861	0.266864
0.871	0.26841
0.881	0.269946
0.891	0.271474
0.901	0.272993
0.911	0.274504
0.921	0.276006
0.931	0.2775
0.941	0.278987
0.951	0.280465
0.961	0.281936
0.971	0.283399
0.981	0.284855
0.991	0.286303



==> Chapter_5/tikz/influence_r/PdelayB_g1_b025.txt <==
0.001	0.710744
0.011	0.679003
0.021	0.65888
0.031	0.642702
0.041	0.628862
0.051	0.616636
0.061	0.605613
0.071	0.595531
0.081	0.586214
0.091	0.577533
0.101	0.569391
0.111	0.561713
0.121	0.554441
0.131	0.547527
0.141	0.54093
0.151	0.53462
0.161	0.528568
0.171	0.52275
0.181	0.517146
0.191	0.511739
0.201	0.506514
0.211	0.501456
0.221	0.496553
0.231	0.491796
0.241	0.487174
0.251	0.482679
0.261	0.478303
0.271	0.474039
0.281	0.469881
0.291	0.465823
0.301	0.46186
0.311	0.457987
0.321	0.454198
0.331	0.450491
0.341	0.446862
0.351	0.443306
0.361	0.439821
0.371	0.436403
0.381	0.43305
0.391	0.429759
0.401	0.426528
0.411	0.423355
0.421	0.420237
0.431	0.417172
0.441	0.414158
0.451	0.411194
0.461	0.408279
0.471	0.405409
0.481	0.402585
0.491	0.399805
0.501	0.397067
0.511	0.394371
0.521	0.391715
0.531	0.389098
0.541	0.38652
0.551	0.383979
0.561	0.381475
0.571	0.379006
0.581	0.376573
0.591	0.374175
0.601	0.37181
0.611	0.36948
0.621	0.367182
0.631	0.364917
0.641	0.362685
0.651	0.360484
0.661	0.358316
0.671	0.35618
0.681	0.354075
0.691	0.352003
0.701	0.349962
0.711	0.347954
0.721	0.345978
0.731	0.344035
0.741	0.342125
0.751	0.340248
0.761	0.338406
0.771	0.336599
0.781	0.334828
0.791	0.333093
0.801	0.331396
0.811	0.329739
0.821	0.328121
0.831	0.326545
0.841	0.325012
0.851	0.323523
0.861	0.32208
0.871	0.320684
0.881	0.319337
0.891	0.318039
0.901	0.31679
0.911	0.315591
0.921	0.314438
0.931	0.31333
0.941	0.31226
0.951	0.311221
0.961	0.310205
0.971	0.309206
0.981	0.308217
0.991	0.307237



==> Chapter_5/tikz/influence_r/PdelayB_g1_b05.txt <==
0.001	0.49728716781604293
0.01	0.47886120556004874
0.02	0.46613542773951355
0.03	0.45577788392036084
0.04	0.4467480197795908
0.05	0.43862334791522956
0.060000000000000005	0.43117638232375427
0.06999999999999999	0.4242655699160466
0.08	0.41779465250079745
0.09	0.41169412103087405
0.09999999999999999	0.40591155962374875
0.11	0.40040612682213134
0.12	0.3951451741043255
0.13	0.39010205907564666
0.14	0.3852546690368049
0.15000000000000002	0.38058438850537446
0.16	0.37607535577997847
0.17	0.3717139142491582
0.18000000000000002	0.3674881987842313
0.19	0.3633878182061343
0.2	0.3594036075800656
0.21000000000000002	0.3555274322457834
0.22	0.35175203081859474
0.23	0.3480708880003478
0.24000000000000002	0.3444781304956634
0.25	0.3409684410570839
0.26	0.33753698691155554
0.27	0.33417935971015766
0.28	0.3308915247959944
0.29000000000000004	0.3276697780708389
0.3	0.32451070910673097
0.31	0.3214111694269852
0.32	0.3183682450950534
0.33	0.31537923291575426
0.34	0.31244161968347717
0.35000000000000003	0.30955306401464305
0.36000000000000004	0.3067113803834425
0.37	0.30391452504535055
0.38	0.3011605835857804
0.39	0.2984477598741674
0.4	0.2957743662388642
0.41000000000000003	0.29313881470708447
0.42000000000000004	0.2905396091779979
0.43	0.2879753384169359
0.44	0.28544466977528116
0.45	0.2829463435546028
0.46	0.28047916794544336
0.47000000000000003	0.2780420144812706
0.48000000000000004	0.27563381395678255
0.49	0.27325355276727226
0.5	0.27090026963233477
0.51	0.2685730526730023
0.52	0.2662710368166119
0.53	0.2639934015084279
0.54	0.26173936871343373
0.55	0.2595082011958436
0.56	0.2572992010678723
0.5700000000000001	0.2551117086032707
0.5800000000000001	0.2529451013151405
0.59	0.2507987933017259
0.6	0.24867223486835335
0.61	0.24656491243856152
0.62	0.24447634877291183
0.63	0.2424061035201602
0.64	0.24035377413259965
0.65	0.23831899718575295
0.66	0.23630145015247098
0.67	0.23430085369330705
0.68	0.2323169745392809
0.6900000000000001	0.23034962906041087
0.7000000000000001	0.22839868763449522
0.7100000000000001	0.22646407995653445
0.72	0.22454580146116926
0.73	0.2226439210701687
0.74	0.22075859052639016
0.75	0.21889005563734387
0.76	0.21703866982885334
0.77	0.2152049105064815
0.78	0.2133893988446484
0.79	0.2115929237770742
0.8	0.2098164711550375
0.81	0.20806125928035094
0.8200000000000001	0.20632878231634483
0.8300000000000001	0.20462086343779082
0.8400000000000001	0.20293971999589236
0.85	0.2012880434205847
0.86	0.19966909698116553
0.87	0.19808683468635022
0.88	0.19654604409187595
0.89	0.1950525136436691
0.9	0.19361321934835896
0.91	0.1922365115591655
0.92	0.19093225083607265
0.93	0.18971177145661897
0.9400000000000001	0.18858739901702287
0.9500000000000001	0.18757093350669038
0.9600000000000001	0.18666993478243998
0.97	0.1858800678709292
0.98	0.18517404182677122
0.99	0.18450392653506387
0.999	0.18390727531531662

==> Chapter_5/tikz/influence_r/PdelayB_g1_b1.txt <==
0.001	0.2196374832727119
0.01	0.21080292589106342
0.02	0.20494724312264148
0.03	0.20021341056132594
0.04	0.1960715083791392
0.05	0.1923156799881199
0.060000000000000005	0.18883979424131064
0.06999999999999999	0.18558034602729817
0.08	0.1824955883966122
0.09	0.1795562253737943
0.09999999999999999	0.17674068423968456
0.11	0.1740324804741082
0.12	0.1714186425655406
0.13	0.16888871725343685
0.14	0.16643411283813778
0.15000000000000002	0.16404764953094936
0.16	0.16172324194135784
0.17	0.15945566891773919
0.18000000000000002	0.15724040288719304
0.19	0.1550734807880688
0.2	0.15295140474531135
0.21000000000000002	0.15087106444513115
0.22	0.14882967562514784
0.23	0.14682473072522456
0.24000000000000002	0.14485395884717248
0.25	0.1429152929332159
0.26	0.14100684260860827
0.27	0.13912687151645942
0.28	0.13727377825034096
0.29000000000000004	0.13544608019426146
0.3	0.13364239973146025
0.31	0.13186145239782793
0.32	0.13010203664278125
0.33	0.12836302492730847
0.34	0.12664335594077164
0.35000000000000003	0.12494202775862928
0.36000000000000004	0.12325809179522239
0.37	0.12159064743116818
0.38	0.11993883721519677
0.39	0.11830184255659106
0.4	0.116678879837583
0.41000000000000003	0.11506919688577544
0.42000000000000004	0.11347206975539642
0.43	0.11188679977333979
0.44	0.11031271081180016
0.45	0.10874914675410649
0.46	0.10719546912428746
0.47000000000000003	0.10565105485409484
0.48000000000000004	0.10411529416379561
0.49	0.10258758853509733
0.5	0.10106734875616663
0.51	0.09955399301988563
0.52	0.09804694505730667
0.53	0.09654563228872977
0.54	0.09504948397495717
0.55	0.09355792935107474
0.56	0.09207039572456133
0.5700000000000001	0.09058630651861792
0.5800000000000001	0.0891050792402971
0.59	0.08762612335126678
0.6	0.0861488380167815
0.61	0.08467260970625681
0.62	0.08319680961062122
0.63	0.08172079085131059
0.64	0.0802438854268695
0.65	0.07876540086006506
0.66	0.0772846164860811
0.67	0.07580077931703251
0.68	0.07431309940490297
0.6900000000000001	0.07282074460952592
0.7000000000000001	0.07132283465888398
0.7100000000000001	0.06981843436470084
0.72	0.06830654582557141
0.73	0.06678609941075077
0.74	0.0652559432675257
0.75	0.0637148310301563
0.76	0.06216140732361477
0.77	0.060594190543645274
0.78	0.0590115522459034
0.79	0.057411692276555036
0.8	0.055792608503085844
0.81	0.05415205962918606
0.8200000000000001	0.052487519039832724
0.8300000000000001	0.05079611688155738
0.8400000000000001	0.049074566474576295
0.85	0.04731906954209177
0.86	0.045525192290759624
0.87	0.043687700582752564
0.88	0.041800336396668296
0.89	0.03985550784100544
0.9	0.03784384805430124
0.91	0.03575356823397357
0.92	0.03356947383066583
0.93	0.03127140154924743
0.9400000000000001	0.028831597380297724
0.9500000000000001	0.026210001659018444
0.9600000000000001	0.023344950349419403
0.97	0.020132297388531107
0.98	0.01636822706602661
0.99	0.011524353517143489
0.999	0.0036299061910541296

==> Chapter_5/tikz/influence_r/PdelayB_g1_b15.txt <==
0.001	0.08301571054255727
0.01	0.07905819592684081
0.02	0.07644035453307187
0.03	0.07432197675099893
0.04	0.0724642603784285
0.05	0.07077467245023748
0.060000000000000005	0.0692057094613745
0.06999999999999999	0.0677291062204372
0.08	0.06632640458375146
0.09	0.06498474629817398
0.09999999999999999	0.06369473652372087
0.11	0.06244925397209837
0.12	0.06124274054850353
0.13	0.06007075355021119
0.14	0.05892967072665239
0.15000000000000002	0.05781648887173868
0.16	0.05672868205133194
0.17	0.05566409919562777
0.18000000000000002	0.05462088845840951
0.19	0.053597440250140085
0.2	0.05259234359452983
0.21000000000000002	0.05160435218132477
0.22	0.05063235760094812
0.23	0.04967536798321231
0.24000000000000002	0.0487324907606084
0.25	0.04780291862044915
0.26	0.04688591795154865
0.27	0.04598081926340091
0.28	0.04508700918058557
0.29000000000000004	0.044203923706712764
0.3	0.043331042520284795
0.31	0.042467884116022994
0.32	0.04161400164409025
0.33	0.04076897932947755
0.34	0.03993242937693712
0.35000000000000003	0.039103989284906056
0.36000000000000004	0.03828331950609503
0.37	0.03747010140372147
0.38	0.03666403546141232
0.39	0.03586483971209792
0.4	0.03507224835714456
0.41000000000000003	0.03428601055182669
0.42000000000000004	0.03350588933724127
0.43	0.03273166070209849
0.44	0.031963112760617446
0.45	0.03120004503512737
0.46	0.03044226783400839
0.47000000000000003	0.029689601717373344
0.48000000000000004	0.028941877044454226
0.49	0.02819893359805902
0.5	0.02746062028275225
0.51	0.02672679489462091
0.52	0.025997323961651008
0.53	0.02527208265488898
0.54	0.024550954771730468
0.55	0.023833832793894522
0.56	0.023120618023939762
0.5700000000000001	0.02241122080559752
0.5800000000000001	0.021705560834773503
0.59	0.021003567569855452
0.6	0.02030518075201275
0.61	0.019610351048553756
0.62	0.01891904083519656
0.63	0.018231225136411056
0.64	0.017546892746922206
0.65	0.016866047562180738
0.66	0.016188710151293098
0.67	0.01551491961279441
0.68	0.014844735762039537
0.6900000000000001	0.014178241709253222
0.7000000000000001	0.013515546899890672
0.7100000000000001	0.012856790704514365
0.72	0.01220214666465469
0.73	0.011551827525062213
0.74	0.010906091212619953
0.75	0.010265247959544758
0.76	0.00962966881537944
0.77	0.008999795851202797
0.78	0.008376154433638143
0.79	0.007759368039522232
0.8	0.007150176199148156
0.81	0.0065494563018140715
0.8200000000000001	0.005958250177714321
0.8300000000000001	0.00537779658661194
0.8400000000000001	0.004809570996291636
0.85	0.0042553343041296125
0.86	0.003717192396298429
0.87	0.00319766853486049
0.88	0.0026997902477577168
0.89	0.002227191089352726
0.9	0.0017842240783541195
0.91	0.0013760750798145478
0.92	0.0010088449900500932
0.93	0.0006895266677620055
0.9400000000000001	0.0004257097815772169
0.9500000000000001	0.0002246545904990733
0.9600000000000001	0.00009102521810679315
0.97	0.000022219189833231046
0.98	1.618113030371361e-6
0.99	1.2013522929042351e-9
0.999	5.772594192175347e-60

==> Chapter_5/tikz/influence_r/PdelayB_g1_b2.txt <==
0.001	0.026252277641342532
0.01	0.024747991678137397
0.02	0.02374257510481008
0.03	0.022924357019239727
0.04	0.022203997077968496
0.05	0.02154689312526535
0.060000000000000005	0.02093529899436761
0.06999999999999999	0.020358671645747586
0.08	0.0198101405187559
0.09	0.01928493222334911
0.09999999999999999	0.018779570422538132
0.11	0.01829143016661477
0.12	0.017818471809304442
0.13	0.01735907327493099
0.14	0.0169119195963375
0.15000000000000002	0.016475927501101557
0.16	0.01605019234727541
0.17	0.015633949813603446
0.18000000000000002	0.015226547623130724
0.19	0.014827424266944668
0.2	0.014436092722513692
0.21000000000000002	0.014052127806863187
0.22	0.013675156221970929
0.23	0.013304848625896036
0.24000000000000002	0.012940913249976677
0.25	0.012583090711333029
0.26	0.012231149760438709
0.27	0.01188488376812854
0.28	0.011544107803216108
0.29000000000000004	0.011208656186193355
0.3	0.010878380430085191
0.31	0.010553147498638647
0.32	0.010232838326647065
0.33	0.009917346558372644
0.34	0.00960657746868716
0.35000000000000003	0.009300447038305924
0.36000000000000004	0.008998881159805931
0.37	0.008701814955332038
0.38	0.008409192190256622
0.39	0.008120964769757492
0.4	0.007837092307456857
0.41000000000000003	0.007557541757032619
0.42000000000000004	0.007282287099151326
0.43	0.007011309077248145
0.44	0.006744594976639675
0.45	0.00648213844224035
0.46	0.006223939330791981
0.47000000000000003	0.005970003594031084
0.48000000000000004	0.005720343189628209
0.49	0.005474976017049193
0.5	0.005233925875720709
0.51	0.00499722244303596
0.52	0.004764901269814676
0.53	0.004537003790834915
0.54	0.0043135773479790595
0.55	0.004094675223378538
0.56	0.00388035667969252
0.5700000000000001	0.003670687004303155
0.5800000000000001	0.0034657375537394805
0.59	0.003265585794034364
0.6	0.0030703153319488366
0.61	0.0028800159310371732
0.62	0.002694783505336637
0.63	0.002514720082003616
0.64	0.002339933722429392
0.65	0.00217053838918978
0.66	0.002006653743536525
0.67	0.0018484048549352197
0.68	0.0016959218002896655
0.6900000000000001	0.0015493391258472001
0.7000000000000001	0.0014087951392204828
0.7100000000000001	0.0012744309923468902
0.72	0.0011463895083944607
0.73	0.001024813696487392
0.74	0.000909844887584473
0.75	0.0008016204129171861
0.76	0.000700270733275933
0.77	0.000605915913632413
0.78	0.0005186613241377891
0.79	0.00043859243733443984
0.8	0.0003657685857305437
0.81	0.000300215549129307
0.8200000000000001	0.00024191686599845294
0.8300000000000001	0.000190803821374555
0.8400000000000001	0.00014674417614597457
0.85	0.00010952989964756042
0.86	0.0000788644930693991
0.87	0.000054350997760769466
0.88	0.00003548254007246795
0.89	0.000021638299301406554
0.9	0.000012089067741692852
0.91	6.017795896544118e-6
0.92	2.560861629750703e-6
0.93	8.734744550644141e-7
0.9400000000000001	2.146869154882227e-7
0.9500000000000001	3.1449958049338075e-8
0.9600000000000001	1.885362142705564e-9
0.97	1.9401074118637166e-11
0.98	2.5975455566853187e-15
0.99	1.3071884370845878e-26
0.999	1.5635839398581786e-223

==> Chapter_5/tikz/inner_vs_outer_wait.txt <==
n	hold	in1	in2	in3	in4	in5	in6	in7	in8	in9	in10
33	100	0.190595594	0.381191188	0.571786782	0.762382376	0.95297797	1.143573564	1.334169159	1.524764753	1.715360347	1.905955941
34	62.96638744	0.223413324	0.446826648	0.670239972	0.893653296	1.117066621	1.340479945	1.563893269	1.787306593	2.010719917	2.234133241
35	18.37666883	0.249279737	0.498559475	0.747839212	0.997118949	1.246398686	1.495678424	1.744958161	1.994237898	2.243517635	2.492797373
36	8.836079907	0.269937536	0.539875072	0.809812609	1.079750145	1.349687681	1.619625217	1.889562753	2.15950029	2.429437826	2.699375362
37	5.320311697	0.294315773	0.588631546	0.882947319	1.177263092	1.471578865	1.765894639	2.060210412	2.354526185	2.648841958	2.943157731
38	3.637135189	0.317823274	0.635646548	0.953469823	1.271293097	1.589116371	1.906939645	2.22476292	2.542586194	2.860409468	3.178232742
39	2.887741277	0.34316659	0.686333181	1.029499771	1.372666361	1.715832951	2.058999542	2.402166132	2.745332722	3.088499313	3.431665903
40	2.095969417	0.364761037	0.729522074	1.094283111	1.459044148	1.823805185	2.188566222	2.553327259	2.918088297	3.282849334	3.647610371
41	1.708032421	0.391914458	0.783828915	1.175743373	1.56765783	1.959572288	2.351486745	2.743401203	3.13531566	3.527230118	3.919144575
42	1.34222163	0.410286066	0.820572131	1.230858197	1.641144263	2.051430328	2.461716394	2.87200246	3.282288525	3.692574591	4.102860657
43	1.116538312	0.431412325	0.862824649	1.294236974	1.725649299	2.157061624	2.588473948	3.019886273	3.451298598	3.882710922	4.314123247
44	0.985846406	0.455213617	0.910427233	1.36564085	1.820854466	2.276068083	2.7312817	3.186495316	3.641708933	4.096922549	4.552136166
45	0.834463508	0.472789104	0.945578209	1.418367313	1.891156417	2.363945522	2.836734626	3.309523731	3.782312835	4.255101939	4.727891044
46	0.758169934	0.490390091	0.980780181	1.471170272	1.961560363	2.451950453	2.942340544	3.432730635	3.923120725	4.413510816	4.903900907
47	0.661230888	0.508163175	1.01632635	1.524489525	2.0326527	2.540815875	3.04897905	3.557142225	4.0653054	4.573468575	5.08163175
48	0.562370116	0.523494335	1.046988669	1.570483004	2.093977339	2.617471673	3.140966008	3.664460342	4.187954677	4.711449012	5.234943346
49	0.480171473	0.536562347	1.073124694	1.609687041	2.146249388	2.682811735	3.219374082	3.755936429	4.292498776	4.829061123	5.365623469
50	0.421917107	0.548621469	1.097242937	1.645864406	2.194485874	2.743107343	3.291728812	3.84035028	4.388971749	4.937593218	5.486214686
51	0.359743497	0.560087226	1.120174452	1.680261678	2.240348905	2.800436131	3.360523357	3.920610583	4.480697809	5.040785035	5.600872261
52	0.339856308	0.569896509	1.139793018	1.709689527	2.279586036	2.849482546	3.419379055	3.989275564	4.559172073	5.129068582	5.698965091
53	0.312326002	0.58449221	1.16898442	1.75347663	2.337968841	2.922461051	3.506953261	4.091445471	4.675937681	5.260429891	5.844922102
54	0.252109931	0.587534615	1.17506923	1.762603844	2.350138459	2.937673074	3.525207689	4.112742303	4.700276918	5.287811533	5.875346148
55	0.232276155	0.594457293	1.188914586	1.783371879	2.377829173	2.972286466	3.566743759	4.161201052	4.755658345	5.350115638	5.944572931
56	0.216467304	0.601601219	1.203202437	1.804803656	2.406404874	3.008006093	3.609607311	4.21120853	4.812809748	5.414410967	6.016012185
57	0.186330119	0.608653324	1.217306648	1.825959972	2.434613296	3.04326662	3.651919943	4.260573267	4.869226591	5.477879915	6.086533239
58	0.165296057	0.610740355	1.22148071	1.832221065	2.44296142	3.053701775	3.66444213	4.275182485	4.88592284	5.496663195	6.107403549
59	0.153787471	0.619899048	1.239798096	1.859697143	2.479596191	3.099495239	3.719394287	4.339293334	4.959192382	5.57909143	6.198990478
60	0.130125403	0.623918653	1.247837306	1.871755958	2.495674611	3.119593264	3.743511917	4.36743057	4.991349222	5.615267875	6.239186528


==> Chapter_5/tikz/lambdaFunction.txt <==
0.	7.47126
0.2	6.96598
0.4	6.49425
0.6	6.05563
0.8	5.64966
1.	5.27586
1.2	4.93379
1.4	4.62299
1.6	4.34299
1.8	4.09333
2.	3.87356
2.2	3.7086
2.4	3.56625
2.6	3.43972
2.8	3.32221
3.	3.2069
3.2	3.02115
3.4	2.84046
3.6	2.67448
3.8	2.53287
4.	2.42529
4.2	2.44634
4.4	2.49949
4.6	2.57315
4.8	2.65572
5.	2.73563
5.2	2.64092
5.4	2.56046
5.6	2.52276
5.8	2.55632
6.	2.68966
6.2	3.01122
6.4	3.47457
6.6	4.09324
6.8	4.88074
7.	5.85058
7.2	7.18547
7.4	8.68745
7.6	10.3277
7.8	12.0775
8.	13.9081
8.2	15.9435
8.4	17.964
8.6	19.9023
8.8	21.6914
9.	23.2644
9.2	24.2485
9.4	24.9587
9.6	25.4045
9.8	25.5952
10.	25.5402
10.2	25.0558
10.4	24.3927
10.6	23.6086
10.8	22.7612
11.	21.9081
11.2	21.4077
11.4	20.9418
11.6	20.4927
11.8	20.0428
12.	19.5747
12.2	18.9162
12.4	18.2429
12.6	17.5759
12.8	16.9362
13.	16.3448
13.2	15.9325
13.4	15.5833
13.6	15.2908
13.8	15.0486
14.	14.8506
14.2	14.6792
14.4	14.5419
14.6	14.4351
14.8	14.3553
15.	14.2989
15.2	14.2427
15.4	14.2075
15.6	14.1948
15.8	14.2056
16.	14.2414
16.2	14.3092
16.4	14.4031
16.6	14.5229
16.8	14.6682
17.	14.8391
17.2	15.0683
17.4	15.3144
17.6	15.5688
17.8	15.8232
18.	16.069
18.2	16.2577
18.4	16.4309
18.6	16.5903
18.8	16.7373
19.	16.8736
19.2	17.0808
19.4	17.2604
19.6	17.3938
19.8	17.4626
20.	17.4483
20.2	17.2036
20.4	16.871
20.6	16.4642
20.8	15.9969
21.	15.4828
21.2	14.9731
21.4	14.4346
21.6	13.8716
21.8	13.2886
22.	12.6897
22.2	12.0793
22.4	11.4617
22.6	10.8413
22.8	10.2223
23.	9.6092
23.2	9.00616
23.4	8.41755
23.6	7.84771
23.8	7.30094
24.	7.47126



==> Chapter_5/tikz/limit_probabilities_block.txt <==
beta	g_min1	g_0	g_1	g_2
-2	2.01167	2.00078	2.00005	2
-1.9	1.91822	1.90141	1.9001	1.90001
-1.8	1.8276	1.8025	1.8002	1.80002
-1.7	1.74057	1.70429	1.70039	1.70004
-1.6	1.65792	1.60713	1.60075	1.60008
-1.5	1.58042	1.51149	1.50139	1.50017
-1.4	1.50871	1.41796	1.40251	1.40035
-1.3	1.4433	1.32723	1.30437	1.30069
-1.2	1.38449	1.24006	1.20737	1.20134
-1.1	1.33237	1.15724	1.11203	1.10252
-1	1.28685	1.07952	1.01901	1.00456
-0.9	1.24764	1.00755	0.929094	0.907975
-0.8	1.21431	0.941823	0.84313	0.813449
-0.7	1.18637	0.882624	0.761977	0.72187
-0.6	1.16324	0.830039	0.68642	0.63428
-0.5	1.14433	0.783956	0.617092	0.551798
-0.4	1.12907	0.744093	0.554414	0.475499
-0.3	1.1169	0.710036	0.498562	0.406269
-0.2	1.10731	0.681286	0.449474	0.34469
-0.1	1.09986	0.657292	0.406879	0.290971
0	1.09413	0.63749	0.37035	0.244951
0.1	1.08979	0.621326	0.339351	0.206156
0.2	1.08654	0.608273	0.313297	0.173895
0.3	1.08415	0.597846	0.291589	0.147364
0.4	1.08241	0.589609	0.273649	0.125732
0.5	1.08116	0.583175	0.258938	0.108208
0.6	1.08027	0.578207	0.246966	0.0940763
0.7	1.07966	0.574416	0.237296	0.0827169
0.8	1.07924	0.571559	0.229547	0.0736066
0.9	1.07895	0.569433	0.223387	0.0663128
1	1.07876	0.567872	0.218533	0.0604825
1.1	1.07864	0.566741	0.214742	0.0558302
1.2	1.07856	0.565933	0.21181	0.0521258
1.3	1.07851	0.565364	0.209566	0.0491844
1.4	1.07848	0.564969	0.207866	0.046857
1.5	1.07846	0.564699	0.206593	0.0450235
1.6	1.07845	0.564518	0.205652	0.0435869
1.7	1.07844	0.564398	0.204964	0.0424681
1.8	1.07844	0.56432	0.204469	0.0416032
1.9	1.07844	0.56427	0.204116	0.0409399
2	1.07843	0.564238	0.203869	0.0404359


==> Chapter_5/tikz/limit_probabilities_delay.txt <==
beta	g_min2	g_min1	g_0	g_1	g_2
-2	0.788165	0.970897	0.997934	0.999877	0.999993
-1.9	0.734558	0.956383	0.996351	0.999748	0.999983
-1.8	0.675827	0.936703	0.993756	0.999502	0.999961
-1.7	0.613452	0.911	0.989655	0.999047	0.999914
-1.6	0.549116	0.878651	0.983401	0.998232	0.999816
-1.5	0.484564	0.839382	0.974211	0.996826	0.99962
-1.4	0.42145	0.793355	0.961194	0.994483	0.999239
-1.3	0.36123	0.741191	0.943433	0.990723	0.998527
-1.2	0.305079	0.683939	0.920077	0.984908	0.997244
-1.1	0.253858	0.622982	0.89047	0.976252	0.99502
-1	0.208101	0.559912	0.854259	0.963859	0.991313
-0.9	0.168039	0.496385	0.811485	0.946795	0.985385
-0.8	0.133642	0.43399	0.762616	0.924199	0.976297
-0.7	0.104667	0.374145	0.708526	0.895417	0.962965
-0.6	0.0807112	0.318015	0.650422	0.860116	0.944266
-0.5	0.0612686	0.266475	0.589731	0.818373	0.919207
-0.4	0.0457759	0.220099	0.527977	0.770702	0.887117
-0.3	0.0336546	0.179175	0.466657	0.718008	0.84781
-0.2	0.0243429	0.143739	0.407141	0.661502	0.801675
-0.1	0.0173193	0.113615	0.3506	0.602574	0.749651
0	0.0121181	0.0884673	0.297956	0.542669	0.693108
0.1	0.00833677	0.0678469	0.249873	0.48317	0.633664
0.2	0.00563823	0.0512373	0.206755	0.425316	0.572989
0.3	0.00374794	0.0380939	0.168769	0.370147	0.512647
0.4	0.00244835	0.0278769	0.135879	0.318479	0.453985
0.5	0.00157152	0.0200749	0.107881	0.2709	0.398079
0.6	0.000990993	0.0142229	0.084446	0.22778	0.345722
0.7	0.000613854	0.00991199	0.0651548	0.189294	0.297444
0.8	0.000373465	0.00679326	0.0495382	0.155451	0.253546
0.9	0.000223139	0.00457781	0.0371065	0.126121	0.214139
1	0.000130917	0.00303263	0.0273756	0.101067	0.179187
1.1	7.54171E-05	0.00197464	0.0198871	0.0799727	0.148538
1.2	4.26536E-05	0.00126355	0.0142222	0.0624672	0.121959
1.3	0.000023682	0.000794456	0.0100101	0.0481513	0.0991616
1.4	0.000012907	0.000490746	0.00693255	0.0366162	0.0798194
1.5	0	0.000297783	0.00472312	0.0274606	0.0635889
1.6	0	0.000177478	0.00316487	0.0203041	0.0501214
1.7	0	0.000103882	0.0020854	0.0147965	0.0390739
1.8	0	5.97102E-05	0.00135097	0.0106245	0.0301174
1.9	0	3.36995E-05	0.000860307	0.00751457	0.0229435
2	0	1.86736E-05	0.000538443	0.00523393	0.0172685


==> Chapter_5/tikz/nvalues_vary.txt <==
0.	30
0.5	30
0.5	28
1.	28
1.	26
1.5	26
1.5	24
2.	24
2.	21
2.5	21
2.5	20
3.	20
3.	18
3.5	18
3.5	16
4.	16
4.	15
4.5	15
4.5	13
5.	13
5.	13
5.5	13
5.5	12
6.	12
6.	11
6.5	11
6.5	11
7.	11
7.	11
7.5	11
7.5	13
8.	13
8.	16
8.5	16
8.5	21
9.	21
9.	27
9.5	27
9.5	33
10.	33
10.	38
10.5	38
10.5	42
11.	42
11.	45
11.5	45
11.5	46
12.	46
12.	46
12.5	46
12.5	46
13.	46
13.	45
13.5	45
13.5	44
14.	44
14.	43
14.5	43
14.5	42
15.	42
15.	41
15.5	41
15.5	40
16.	40
16.	39
16.5	39
16.5	38
17.	38
17.	38
17.5	38
17.5	38
18.	38
18.	38
18.5	38
18.5	39
19.	39
19.	39
19.5	39
19.5	40
20.	40
20.	40
20.5	40
20.5	40
21.	40
21.	40
21.5	40
21.5	40
22.	40
22.	39
22.5	39
22.5	37
23.	37
23.	35
23.5	35
23.5	33



==> Chapter_5/tikz/sample_paths/R100_holding.txt <==
0.2	0
0.504	0
1.003	0
1.501	0
2.002	0
2.502	0
3.003	0
3.504	0
4.005	0
4.504	0
5.004	0
5.519	0
6.003	0
6.502	0
7.011	0
7.5	0
8.015	0
8.501	0
9.008	0
9.501	0
10.003	0
10.511	0
11	0
11.513	0
12.006	0
12.504	0
13.007	0
13.5	0
14.005	0
14.513	0
15.001	0
15.504	0
16.004	0
16.5	0
17.003	0
17.512	0
18.001	0
18.503	0
19.014	0
19.515	0
20	0
20.5	0
21.006	0
21.501	0
22.001	0
22.502	0
23.004	0
23.5	0
24.003	0
24.508	0
25	0
25.5	0
26.003	0
26.502	0
27.005	0
27.503	0
28	0
28.504	0
29.007	0
29.501	0
30.002	0
30.5	0
31.009	0
31.5	0
32	0
32.505	0
33.001	0
33.501	0
34.014	0
34.503	0
35.001	0
35.5	0
36.005	0
36.505	0
37.011	0
37.507	0
38.003	0
38.505	0
39.004	0
39.505	0
40	0
40.503	5
41.003	4
41.518	4
42.003	6
42.5	9
43.005	12
43.503	19
44.001	15
44.506	17
45.003	17
45.506	16
46.003	9
46.507	11
47.009	10
47.502	0
48.006	0
48.501	0
49.006	0
49.504	0
50.011	0
50.502	0
51.001	0
51.504	0
52.01	0
52.502	0
53.001	0
53.506	0
54.008	0
54.502	0
55.012	0
55.5	0
56.003	0
56.504	0
57.003	0
57.501	0
58.003	0
58.51	0
59.008	0
59.5	0
60.002	0
60.504	0
61.018	0
61.504	0
62.001	0
62.505	0
63.002	0
63.5	0
64.004	0
64.511	0
65.002	0
65.506	0
66	0
66.5	0
67.002	0
67.502	0
68.003	0
68.501	0
69.007	0
69.501	0
70.011	0
70.508	0
71.001	0
71.508	0
72.002	0
72.501	0
73.004	0
73.509	0
74.001	0
74.502	0
75.004	0
75.5	0
76	0
76.5	0
77.003	0
77.5	0
78.028	0
78.5	0
79.002	0
79.501	0
80.003	0
80.512	0
81	0
81.504	0
82.001	0
82.504	0
83.001	0
83.505	2
84.001	0
84.501	0
85.004	1
85.502	0
86.012	0
86.503	0
87.004	0
87.501	0
88.011	0
88.51	0
89.005	0
89.501	0
90.001	0
90.501	0
91.007	0
91.511	0
92.001	0
92.501	0
93.014	0
93.503	0
94	0
94.5	0
95.024	0
95.505	0
96.002	0
96.5	0
97.003	0
97.502	0
98	0
98.509	0
99	0
99.501	0
100	0
100.502	0
101.001	0
101.501	0
102.01	0
102.503	0
103.004	0
103.507	0
104.01	0
104.501	0
105.001	0
105.502	0
106.007	0
106.502	0
107.008	0
107.505	0
108.002	0
108.519	0
109.009	0
109.505	0
110.006	0
110.504	0
111.015	0
111.507	0
112.005	0
112.507	0
113.008	0
113.502	0
114.006	0
114.505	0
115	0
115.508	0
116.001	0
116.503	1
117	4
117.502	3
118.006	4
118.5	0
119.003	0
119.507	0
120.004	0
120.506	1
121.012	2
121.5	10
122.005	13
122.512	14
123.001	13
123.504	10
124.007	16
124.503	16
125.001	14
125.5	22
126	33
126.501	29
127.007	18
127.504	24
128	26
128.5	35
129.001	32
129.502	30
130.004	31
130.504	29
131.003	35
131.5	28
132	21
132.503	19
133.002	24
133.502	28
134	33
134.506	40
135.005	35
135.502	39
136.014	31
136.503	30
137.001	23
137.514	17
138	21
138.508	21
139.006	23
139.501	17
140.002	21
140.505	25
141	19
141.5	16
142.003	16
142.517	9
143.017	14
143.502	14
144.009	14
144.502	7
145.013	6
145.518	1
146.004	0
146.5	0
147.003	2
147.501	2
148.004	5
148.5	6
149.003	8
149.5	2
150.018	5
150.5	0
151	0
151.5	0
152.005	0
152.5	0
153.005	0
153.509	0
154	0
154.506	0
155.003	0
155.501	3
156.002	3
156.501	0
157.002	0
157.503	0
158.03	0
158.507	0
159.006	0
159.5	3
160.001	0
160.501	0
161.001	0
161.509	0
162.005	0
162.501	0
163.001	0
163.5	0
164.004	0
164.504	0
165.003	0
165.514	0
166.009	0
166.502	0
167.004	0
167.502	0
168.001	0
168.508	0
169.004	0
169.502	0
170	0
170.502	0
171.004	4
171.502	9
172.013	8
172.505	14
173.007	10
173.502	9
174.001	8
174.501	5
175.002	3
175.503	0
176.005	0
176.504	0
177.014	0
177.5	0
178.008	0
178.5	0
179	0
179.513	0
180.001	4
180.5	6
181.007	1
181.502	0
182.011	0
182.503	0
183.022	0
183.501	0
184.009	0
184.502	0
185.003	0
185.507	0
186	0
186.5	0
187	0
187.501	0
188.003	0
188.5	0
189.008	0
189.531	0
190.004	0
190.5	0
191	0
191.502	0
192	0
192.508	0
193.005	0
193.503	0
194.002	0
194.501	3
195	12
195.504	7
196.005	3
196.505	2
197.003	6
197.5	8
198	4
198.501	5
199	5
199.5	1



==> Chapter_5/tikz/sample_paths/R100_service.txt <==
0.2	85
0.504	95
1.003	93
1.501	94
2.002	108
2.502	94
3.003	99
3.504	102
4.005	96
4.504	85
5.004	95
5.519	89
6.003	102
6.502	106
7.011	93
7.5	99
8.015	98
8.501	97
9.008	84
9.501	103
10.003	124
10.511	121
11	114
11.513	117
12.006	108
12.504	103
13.007	91
13.5	92
14.005	100
14.513	90
15.001	84
15.504	96
16.004	104
16.5	102
17.003	106
17.512	93
18.001	89
18.503	92
19.014	89
19.515	100
20	107
20.5	102
21.006	104
21.501	106
22.001	97
22.502	98
23.004	89
23.5	86
24.003	95
24.508	98
25	95
25.5	88
26.003	84
26.502	90
27.005	83
27.503	90
28	97
28.504	92
29.007	93
29.501	86
30.002	79
30.5	89
31.009	96
31.5	103
32	102
32.505	91
33.001	104
33.501	117
34.014	125
34.503	114
35.001	120
35.5	120
36.005	118
36.505	110
37.011	94
37.507	108
38.003	113
38.505	106
39.004	101
39.505	105
40	99
40.503	106
41.003	100
41.518	107
42.003	89
42.5	102
43.005	105
43.503	100
44.001	104
44.506	120
45.003	136
45.506	135
46.003	119
46.507	109
47.009	110
47.502	113
48.006	105
48.501	97
49.006	104
49.504	97
50.011	93
50.502	90
51.001	91
51.504	111
52.01	100
52.502	87
53.001	93
53.506	87
54.008	104
54.502	101
55.012	102
55.5	93
56.003	110
56.504	110
57.003	108
57.501	98
58.003	114
58.51	106
59.008	111
59.5	109
60.002	106
60.504	110
61.018	100
61.504	94
62.001	95
62.505	98
63.002	98
63.5	97
64.004	99
64.511	88
65.002	93
65.506	104
66	109
66.5	111
67.002	98
67.502	89
68.003	90
68.501	102
69.007	100
69.501	100
70.011	110
70.508	106
71.001	110
71.508	110
72.002	123
72.501	120
73.004	112
73.509	103
74.001	98
74.502	116
75.004	104
75.5	99
76	87
76.5	86
77.003	90
77.5	87
78.028	91
78.5	98
79.002	106
79.501	102
80.003	104
80.512	93
81	99
81.504	107
82.001	104
82.504	110
83.001	121
83.505	135
84.001	123
84.501	128
85.004	124
85.502	106
86.012	112
86.503	102
87.004	94
87.501	85
88.011	90
88.51	91
89.005	87
89.501	88
90.001	89
90.501	101
91.007	104
91.511	109
92.001	108
92.501	106
93.014	108
93.503	94
94	90
94.5	94
95.024	90
95.505	94
96.002	85
96.5	97
97.003	105
97.502	102
98	119
98.509	118
99	120
99.501	103
100	93
100.502	80
101.001	87
101.501	112
102.01	116
102.503	123
103.004	107
103.507	109
104.01	90
104.501	94
105.001	103
105.502	108
106.007	102
106.502	77
107.008	98
107.505	96
108.002	105
108.519	108
109.009	87
109.505	107
110.006	108
110.504	100
111.015	113
111.507	93
112.005	114
112.507	107
113.008	119
113.502	118
114.006	128
114.505	119
115	111
115.508	96
116.001	96
116.503	108
117	106
117.502	97
118.006	98
118.5	105
119.003	106
119.507	92
120.004	95
120.506	102
121.012	99
121.5	105
122.005	111
122.512	114
123.001	110
123.504	104
124.007	113
124.503	110
125.001	109
125.5	107
126	109
126.501	108
127.007	107
127.504	114
128	119
128.5	121
129.001	120
129.502	119
130.004	126
130.504	126
131.003	114
131.5	117
132	108
132.503	115
133.002	112
133.502	112
134	100
134.506	101
135.005	122
135.502	123
136.014	109
136.503	101
137.001	103
137.514	101
138	98
138.508	93
139.006	98
139.501	99
140.002	103
140.505	122
141	109
141.5	102
142.003	107
142.517	105
143.017	104
143.502	92
144.009	101
144.502	100
145.013	104
145.518	110
146.004	94
146.5	99
147.003	103
147.501	95
148.004	100
148.5	108
149.003	122
149.5	117
150.018	106
150.5	92
151	89
151.5	102
152.005	90
152.5	101
153.005	95
153.509	86
154	94
154.506	95
155.003	99
155.501	100
156.002	106
156.501	90
157.002	86
157.503	94
158.03	85
158.507	89
159.006	91
159.5	116
160.001	102
160.501	115
161.001	110
161.509	110
162.005	120
162.501	114
163.001	109
163.5	104
164.004	101
164.504	97
165.003	102
165.514	98
166.009	106
166.502	106
167.004	108
167.502	109
168.001	112
168.508	109
169.004	98
169.502	101
170	92
170.502	107
171.004	101
171.502	103
172.013	97
172.505	101
173.007	111
173.502	113
174.001	112
174.501	118
175.002	113
175.503	99
176.005	89
176.504	100
177.014	97
177.5	96
178.008	99
178.5	93
179	94
179.513	98
180.001	102
180.5	118
181.007	111
181.502	103
182.011	97
182.503	95
183.022	86
183.501	96
184.009	102
184.502	104
185.003	113
185.507	103
186	104
186.5	108
187	104
187.501	101
188.003	92
188.5	102
189.008	103
189.531	98
190.004	102
190.5	92
191	98
191.502	108
192	88
192.508	88
193.005	92
193.503	107
194.002	108
194.501	121
195	107
195.504	106
196.005	98
196.505	102
197.003	107
197.5	103
198	127
198.501	117
199	111
199.5	121



==> Chapter_5/tikz/sample_paths/R100_total.txt <==
0.2	370
0.504	372
1.003	374
1.501	375
2.002	386
2.502	381
3.003	381
3.504	381
4.005	384
4.504	390
5.004	392
5.519	394
6.003	395
6.502	397
7.011	395
7.5	389
8.015	397
8.501	393
9.008	385
9.501	379
10.003	386
10.511	386
11	386
11.513	386
12.006	374
12.504	375
13.007	373
13.5	379
14.005	378
14.513	366
15.001	362
15.504	366
16.004	372
16.5	368
17.003	380
17.512	380
18.001	374
18.503	375
19.014	376
19.515	378
20	380
20.5	375
21.006	380
21.501	385
22.001	390
22.502	393
23.004	390
23.5	384
24.003	388
24.508	387
25	389
25.5	385
26.003	381
26.502	385
27.005	376
27.503	377
28	382
28.504	374
29.007	368
29.501	364
30.002	361
30.5	363
31.009	364
31.5	370
32	375
32.505	370
33.001	382
33.501	392
34.014	402
34.503	402
35.001	412
35.5	418
36.005	413
36.505	411
37.011	416
37.507	408
38.003	408
38.505	407
39.004	410
39.505	415
40	420
40.503	420
41.003	420
41.518	420
42.003	420
42.5	420
43.005	420
43.503	420
44.001	420
44.506	420
45.003	420
45.506	420
46.003	420
46.507	420
47.009	420
47.502	417
48.006	408
48.501	402
49.006	409
49.504	406
50.011	398
50.502	399
51.001	395
51.504	405
52.01	405
52.502	402
53.001	402
53.506	398
54.008	405
54.502	407
55.012	407
55.5	396
56.003	404
56.504	402
57.003	397
57.501	396
58.003	402
58.51	400
59.008	409
59.5	395
60.002	384
60.504	377
61.018	378
61.504	386
62.001	390
62.505	389
63.002	389
63.5	383
64.004	387
64.511	379
65.002	386
65.506	388
66	387
66.5	392
67.002	388
67.502	386
68.003	380
68.501	382
69.007	380
69.501	389
70.011	393
70.508	393
71.001	388
71.508	387
72.002	390
72.501	397
73.004	395
73.509	397
74.001	398
74.502	406
75.004	408
75.5	408
76	401
76.5	403
77.003	401
77.5	396
78.028	391
78.5	392
79.002	394
79.501	396
80.003	398
80.512	395
81	391
81.504	400
82.001	404
82.504	406
83.001	412
83.505	420
84.001	417
84.501	420
85.004	420
85.502	414
86.012	419
86.503	417
87.004	411
87.501	408
88.011	402
88.51	398
89.005	398
89.501	398
90.001	391
90.501	399
91.007	401
91.511	402
92.001	397
92.501	396
93.014	394
93.503	385
94	382
94.5	390
95.024	390
95.505	393
96.002	394
96.5	396
97.003	395
97.502	393
98	395
98.509	395
99	396
99.501	394
100	393
100.502	389
101.001	390
101.501	397
102.01	398
102.503	400
103.004	392
103.507	392
104.01	392
104.501	398
105.001	400
105.502	401
106.007	403
106.502	389
107.008	393
107.505	393
108.002	395
108.519	391
109.009	388
109.505	396
110.006	397
110.504	396
111.015	402
111.507	398
112.005	411
112.507	409
113.008	412
113.502	408
114.006	407
114.505	407
115	405
115.508	408
116.001	416
116.503	420
117	420
117.502	420
118.006	420
118.5	417
119.003	413
119.507	401
120.004	410
120.506	420
121.012	420
121.5	420
122.005	420
122.512	420
123.001	420
123.504	420
124.007	420
124.503	420
125.001	420
125.5	420
126	420
126.501	420
127.007	420
127.504	420
128	420
128.5	420
129.001	420
129.502	420
130.004	420
130.504	420
131.003	420
131.5	420
132	420
132.503	420
133.002	420
133.502	420
134	420
134.506	420
135.005	420
135.502	420
136.014	420
136.503	420
137.001	420
137.514	420
138	420
138.508	420
139.006	420
139.501	420
140.002	420
140.505	420
141	420
141.5	420
142.003	420
142.517	420
143.017	420
143.502	420
144.009	420
144.502	420
145.013	420
145.518	420
146.004	416
146.5	418
147.003	420
147.501	420
148.004	420
148.5	420
149.003	420
149.5	420
150.018	420
150.5	418
151	416
151.5	418
152.005	416
152.5	420
153.005	415
153.509	415
154	416
154.506	416
155.003	415
155.501	420
156.002	420
156.501	413
157.002	413
157.503	417
158.03	415
158.507	413
159.006	411
159.5	420
160.001	411
160.501	410
161.001	410
161.509	406
162.005	409
162.501	412
163.001	412
163.5	413
164.004	410
164.504	414
165.003	411
165.514	407
166.009	413
166.502	418
167.004	412
167.502	407
168.001	405
168.508	401
169.004	399
169.502	404
170	408
170.502	415
171.004	420
171.502	420
172.013	420
172.505	420
173.007	420
173.502	420
174.001	420
174.501	420
175.002	420
175.503	414
176.005	414
176.504	416
177.014	413
177.5	417
178.008	416
178.5	413
179	420
179.513	417
180.001	420
180.5	420
181.007	420
181.502	415
182.011	412
182.503	413
183.022	410
183.501	410
184.009	416
184.502	417
185.003	412
185.507	412
186	417
186.5	420
187	408
187.501	402
188.003	402
188.5	402
189.008	398
189.531	396
190.004	393
190.5	394
191	402
191.502	406
192	403
192.508	404
193.005	407
193.503	411
194.002	419
194.501	420
195	420
195.504	420
196.005	420
196.505	420
197.003	420
197.5	420
198	420
198.501	420
199	420
199.5	420



==> Chapter_5/tikz/sample_paths/R25_all.csv <==
0.084,0,22,89
0.084,0,22,89
0.084,0,22,89
0.084,0,23,90
0.112,0,23,90
0.112,0,24,90
0.159,0,24,90
0.159,0,23,89
0.179,0,23,89
0.179,0,24,89
0.195,0,24,89
0.195,0,23,89
0.259,0,23,89
0.259,0,24,89
0.263,0,24,89
0.263,0,23,89
0.269,0,23,89
0.269,0,23,89
0.269,0,23,89
0.269,0,24,90
0.282,0,24,90
0.282,0,24,90
0.282,0,24,90
0.282,0,25,91
0.305,0,25,91
0.305,0,24,90
0.338,0,24,90
0.338,0,23,90
0.39,0,23,90
0.39,0,24,90
0.453,0,24,90
0.453,0,23,90
0.477,0,23,90
0.477,0,22,90
0.477,0,22,90
0.477,0,21,90
0.517,0,21,90
0.517,0,22,90
0.539,0,22,90
0.539,0,21,90
0.561,0,21,90
0.561,0,22,90
0.587,0,22,90
0.587,0,21,90
0.634,0,21,90
0.634,0,21,90
0.634,0,21,90
0.634,0,22,91
0.637,0,22,91
0.637,0,21,91
0.668,0,21,91
0.668,0,22,91
0.691,0,22,91
0.691,0,21,91
0.695,0,21,91
0.695,0,20,90
0.829,0,20,90
0.829,0,19,89
0.911,0,19,89
0.911,0,20,89
0.932,0,20,89
0.932,0,21,89
0.941,0,21,89
0.941,0,22,89
0.99,0,22,89
0.99,0,21,89
1.008,0,21,89
1.008,0,20,89
1.092,0,20,89
1.092,0,19,89
1.112,0,19,89
1.112,0,19,89
1.112,0,19,89
1.112,0,20,90
1.138,0,20,90
1.138,0,21,90
1.155,0,21,90
1.155,0,20,90
1.186,0,20,90
1.186,0,20,90
1.186,0,20,90
1.186,0,21,91
1.248,0,21,91
1.248,0,20,91
1.281,0,20,91
1.281,0,19,91
1.323,0,19,91
1.323,0,18,91
1.328,0,18,91
1.328,0,17,91
1.42,0,17,91
1.42,0,16,91
1.423,0,16,91
1.423,0,17,91
1.437,0,17,91
1.437,0,17,91
1.437,0,17,91
1.437,0,18,92
1.443,0,18,92
1.443,0,17,92
1.443,0,17,92
1.443,0,18,92
1.48,0,18,92
1.48,0,19,92
1.491,0,19,92
1.491,0,20,92
1.494,0,20,92
1.494,0,21,92
1.504,0,21,92
1.504,0,20,92
1.506,0,20,92
1.506,0,19,92
1.524,0,19,92
1.524,0,18,92
1.546,0,18,92
1.546,0,19,92
1.576,0,19,92
1.576,0,18,92
1.708,0,18,92
1.708,0,19,92
1.776,0,19,92
1.776,0,18,92
1.81,0,18,92
1.81,0,17,92
1.829,0,17,92
1.829,0,17,92
1.829,0,17,92
1.829,0,18,93
1.882,0,18,93
1.882,0,19,93
1.888,0,19,93
1.888,0,20,93
1.898,0,20,93
1.898,0,19,92
1.901,0,19,92
1.901,0,20,92
1.925,0,20,92
1.925,0,21,92
1.975,0,21,92
1.975,0,20,92
2.027,0,20,92
2.027,0,19,92
2.035,0,19,92
2.035,0,20,92
2.045,0,20,92
2.045,0,21,92
2.047,0,21,92
2.047,0,20,92
2.05,0,20,92
2.05,0,19,92
2.051,0,19,92
2.051,0,20,92
2.068,0,20,92
2.068,0,21,92
2.074,0,21,92
2.074,0,20,92
2.125,0,20,92
2.125,0,19,92
2.143,0,19,92
2.143,0,18,92
2.181,0,18,92
2.181,0,17,91
2.216,0,17,91
2.216,0,17,91
2.216,0,17,91
2.216,0,18,92
2.219,0,18,92
2.219,0,19,92
2.256,0,19,92
2.256,0,20,92
2.27,0,20,92
2.27,0,19,92
2.301,0,19,92
2.301,0,19,92
2.301,0,19,92
2.301,0,20,93
2.336,0,20,93
2.336,0,21,93
2.371,0,21,93
2.371,0,21,93
2.371,0,21,93
2.371,0,22,94
2.378,0,22,94
2.378,0,23,94
2.428,0,23,94
2.428,0,22,94
2.438,0,22,94
2.438,0,21,94
2.463,0,21,94
2.463,0,20,94
2.479,0,20,94
2.479,0,21,94
2.487,0,21,94
2.487,0,20,94
2.511,0,20,94
2.511,0,19,93
2.528,0,19,93
2.528,0,18,93
2.559,0,18,93
2.559,0,17,93
2.57,0,17,93
2.57,0,18,93
2.613,0,18,93
2.613,0,18,93
2.613,0,18,93
2.613,0,19,94
2.614,0,19,94
2.614,0,19,94
2.614,0,19,94
2.614,0,20,95
2.614,0,20,95
2.614,0,20,95
2.614,0,20,95
2.614,0,21,96
2.615,0,21,96
2.615,0,20,95
2.637,0,20,95
2.637,0,19,95
2.675,0,19,95
2.675,0,18,95
2.678,0,18,95
2.678,0,17,94
2.685,0,17,94
2.685,0,18,94
2.698,0,18,94
2.698,0,19,94
2.71,0,19,94
2.71,0,19,94
2.71,0,19,94
2.71,0,20,95
2.737,0,20,95
2.737,0,19,95
2.738,0,19,95
2.738,0,20,95
2.832,0,20,95
2.832,0,19,95
2.837,0,19,95
2.837,0,18,94
2.85,0,18,94
2.85,0,17,94
2.863,0,17,94
2.863,0,18,94
2.934,0,18,94
2.934,0,17,94
2.938,0,17,94
2.938,0,16,94
2.947,0,16,94
2.947,0,17,94
3.005,0,17,94
3.005,0,18,94
3.036,0,18,94
3.036,0,19,94
3.052,0,19,94
3.052,0,20,94
3.079,0,20,94
3.079,0,21,94
3.082,0,21,94
3.082,0,20,93
3.101,0,20,93
3.101,0,19,92
3.116,0,19,92
3.116,0,19,92
3.116,0,19,92
3.116,0,20,93
3.202,0,20,93
3.202,0,21,93
3.269,0,21,93
3.269,0,20,92
3.269,0,20,92
3.269,0,21,92
3.299,0,21,92
3.299,0,20,91
3.342,0,20,91
3.342,0,19,91
3.383,0,19,91
3.383,0,20,91
3.383,0,20,91
3.383,0,19,91
3.442,0,19,91
3.442,0,18,91
3.469,0,18,91
3.469,0,19,91
3.527,0,19,91
3.527,0,18,91
3.53,0,18,91
3.53,0,17,90
3.559,0,17,90
3.559,0,16,89
3.614,0,16,89
3.614,0,17,89
3.619,0,17,89
3.619,0,17,89
3.619,0,17,89
3.619,0,18,90
3.646,0,18,90
3.646,0,19,90
3.689,0,19,90
3.689,0,18,90
3.701,0,18,90
3.701,0,17,90
3.735,0,17,90
3.735,0,16,90
3.748,0,16,90
3.748,0,15,90
3.802,0,15,90
3.802,0,14,90
3.863,0,14,90
3.863,0,13,89
3.873,0,13,89
3.873,0,14,89
3.913,0,14,89
3.913,0,14,89
3.913,0,14,89
3.913,0,15,90
3.948,0,15,90
3.948,0,16,90
3.988,0,16,90
3.988,0,17,90
4.01,0,17,90
4.01,0,16,90
4.11,0,16,90
4.11,0,15,90
4.114,0,15,90
4.114,0,16,90
4.126,0,16,90
4.126,0,17,90
4.18,0,17,90
4.18,0,18,90
4.196,0,18,90
4.196,0,19,90
4.206,0,19,90
4.206,0,18,90
4.268,0,18,90
4.268,0,17,90
4.299,0,17,90
4.299,0,18,90
4.315,0,18,90
4.315,0,17,90
4.347,0,17,90
4.347,0,16,90
4.36,0,16,90
4.36,0,16,90
4.36,0,16,90
4.36,0,17,91
4.381,0,17,91
4.381,0,18,91
4.434,0,18,91
4.434,0,17,91
4.436,0,17,91
4.436,0,18,91
4.498,0,18,91
4.498,0,19,91
4.522,0,19,91
4.522,0,18,91
4.524,0,18,91
4.524,0,18,91
4.524,0,18,91
4.524,0,19,92
4.525,0,19,92
4.525,0,18,92
4.582,0,18,92
4.582,0,17,92
4.593,0,17,92
4.593,0,16,92
4.594,0,16,92
4.594,0,17,92
4.598,0,17,92
4.598,0,18,92
4.6,0,18,92
4.6,0,17,92
4.614,0,17,92
4.614,0,18,92
4.624,0,18,92
4.624,0,19,92
4.657,0,19,92
4.657,0,20,92
4.666,0,20,92
4.666,0,21,92
4.693,0,21,92
4.693,0,20,92
4.703,0,20,92
4.703,0,19,92
4.718,0,19,92
4.718,0,20,92
4.721,0,20,92
4.721,0,21,92
4.795,0,21,92
4.795,0,21,92
4.795,0,21,92
4.795,0,22,93
4.796,0,22,93
4.796,0,21,93
4.804,0,21,93
4.804,0,21,93
4.804,0,21,93
4.804,0,22,94
4.845,0,22,94
4.845,0,21,93
4.876,0,21,93
4.876,0,22,93
4.96,0,22,93
4.96,0,21,93
4.962,0,21,93
4.962,0,20,93
4.982,0,20,93
4.982,0,21,93
5.009,0,21,93
5.009,0,20,93
5.075,0,20,93
5.075,0,19,93
5.087,0,19,93
5.087,0,18,92
5.103,0,18,92
5.103,0,19,92
5.105,0,19,92
5.105,0,20,92
5.123,0,20,92
5.123,0,19,92
5.136,0,19,92
5.136,0,20,92
5.143,0,20,92
5.143,0,19,92
5.15,0,19,92
5.15,0,18,92
5.15,0,18,92
5.15,0,19,92
5.213,0,19,92
5.213,0,19,92
5.213,0,19,92
5.213,0,20,93
5.217,0,20,93
5.217,0,21,93
5.235,0,21,93
5.235,0,20,93
5.25,0,20,93
5.25,0,19,93
5.268,0,19,93
5.268,0,20,93
5.332,0,20,93
5.332,0,19,93
5.345,0,19,93
5.345,0,18,92
5.404,0,18,92
5.404,0,19,92
5.438,0,19,92
5.438,0,20,92
5.47,0,20,92
5.47,0,21,92
5.481,0,21,92
5.481,0,20,91
5.523,0,20,91
5.523,0,19,90
5.533,0,19,90
5.533,0,18,90
5.639,0,18,90
5.639,0,18,90
5.639,0,18,90
5.639,0,19,91
5.674,0,19,91
5.674,0,19,91
5.674,0,19,91
5.674,0,20,92
5.688,0,20,92
5.688,0,20,92
5.688,0,20,92
5.688,0,21,93
5.69,0,21,93
5.69,0,20,93
5.692,0,20,93
5.692,0,21,93
5.716,0,21,93
5.716,0,21,93
5.716,0,21,93
5.716,0,22,94
5.721,0,22,94
5.721,0,21,93
5.723,0,21,93
5.723,0,22,93
5.739,0,22,93
5.739,0,23,93
5.758,0,23,93
5.758,0,24,93
5.763,0,24,93
5.763,0,23,93
5.775,0,23,93
5.775,0,24,93
5.784,0,24,93
5.784,0,25,93
5.816,0,25,93
5.816,0,24,92
5.823,0,24,92
5.823,0,23,92
5.859,0,23,92
5.859,0,24,92
5.86,0,24,92
5.86,0,24,92
5.86,0,24,92
5.86,0,25,93
5.9,0,25,93
5.9,0,26,93
5.906,0,26,93
5.906,0,25,93
5.92,0,25,93
5.92,0,24,92
5.929,0,24,92
5.929,0,25,92
5.932,0,25,92
5.932,0,24,92
5.938,0,24,92
5.938,0,23,92
5.943,0,23,92
5.943,0,22,92
6.004,0,22,92
6.004,0,21,92
6.013,0,21,92
6.013,0,22,92
6.038,0,22,92
6.038,0,23,92
6.082,0,23,92
6.082,0,22,92
6.146,0,22,92
6.146,0,23,92
6.152,0,23,92
6.152,0,24,92
6.235,0,24,92
6.235,0,25,92
6.246,0,25,92
6.246,0,24,91
6.302,0,24,91
6.302,0,23,91
6.318,0,23,91
6.318,0,23,91
6.318,0,23,91
6.318,0,24,92
6.322,0,24,92
6.322,0,23,92
6.323,0,23,92
6.323,0,22,91
6.387,0,22,91
6.387,0,21,91
6.416,0,21,91
6.416,0,20,91
6.417,0,20,91
6.417,0,21,91
6.44,0,21,91
6.44,0,20,91
6.474,0,20,91
6.474,0,19,91
6.516,0,19,91
6.516,0,20,91
6.516,0,20,91
6.516,0,21,91
6.532,0,21,91
6.532,0,20,90
6.546,0,20,90
6.546,0,21,90
6.547,0,21,90
6.547,0,22,90
6.565,0,22,90
6.565,0,21,89
6.584,0,21,89
6.584,0,20,89
6.597,0,20,89
6.597,0,19,88
6.637,0,19,88
6.637,0,18,88
6.676,0,18,88
6.676,0,19,88
6.718,0,19,88
6.718,0,19,88
6.718,0,19,88
6.718,0,20,89
6.732,0,20,89
6.732,0,19,89
6.775,0,19,89
6.775,0,20,89
6.785,0,20,89
6.785,0,21,89
6.816,0,21,89
6.816,0,22,89
6.828,0,22,89
6.828,0,22,89
6.828,0,22,89
6.828,0,23,90
6.829,0,23,90
6.829,0,22,90
6.847,0,22,90
6.847,0,21,90
6.89,0,21,90
6.89,0,20,89
6.89,0,20,89
6.89,0,21,89
6.904,0,21,89
6.904,0,20,88
6.974,0,20,88
6.974,0,20,88
6.974,0,20,88
6.974,0,21,89
6.979,0,21,89
6.979,0,20,89
6.999,0,20,89
6.999,0,19,88
7.001,0,19,88
7.001,0,20,88
7.063,0,20,88
7.063,0,21,88
7.09,0,21,88
7.09,0,20,88
7.095,0,20,88
7.095,0,20,88
7.095,0,20,88
7.095,0,21,89
7.102,0,21,89
7.102,0,20,89
7.123,0,20,89
7.123,0,20,89
7.123,0,20,89
7.123,0,21,90
7.133,0,21,90
7.133,0,20,90
7.144,0,20,90
7.144,0,20,90
7.144,0,20,90
7.144,0,21,91
7.166,0,21,91
7.166,0,20,91
7.166,0,20,91
7.166,0,21,91
7.207,0,21,91
7.207,0,20,91
7.26,0,20,91
7.26,0,21,91
7.279,0,21,91
7.279,0,20,90
7.281,0,20,90
7.281,0,21,90
7.31,0,21,90
7.31,0,21,90
7.31,0,21,90
7.31,0,22,91
7.368,0,22,91
7.368,0,23,91
7.394,0,23,91
7.394,0,22,91
7.438,0,22,91
7.438,0,23,91
7.447,0,23,91
7.447,0,24,91
7.447,0,24,91
7.447,0,24,91
7.447,0,24,91
7.447,0,25,92
7.453,0,25,92
7.453,0,24,92
7.456,0,24,92
7.456,0,25,92
7.498,0,25,92
7.498,0,25,92
7.498,0,25,92
7.498,0,26,93
7.567,0,26,93
7.567,0,27,93
7.578,0,27,93
7.578,0,26,93
7.602,0,26,93
7.602,0,27,93
7.645,0,27,93
7.645,0,26,92
7.689,0,26,92
7.689,0,27,92
7.711,0,27,92
7.711,0,26,92
7.744,0,26,92
7.744,0,27,92
7.747,0,27,92
7.747,0,28,92
7.755,0,28,92
7.755,0,29,92
7.768,0,29,92
7.768,0,28,91
7.803,0,28,91
7.803,0,29,91
7.82,0,29,91
7.82,0,30,91
7.857,0,30,91
7.857,0,29,91
7.874,0,29,91
7.874,0,28,91
7.887,0,28,91
7.887,0,29,91
7.893,0,29,91
7.893,0,29,91
7.893,0,29,91
7.893,0,30,92
7.929,0,30,92
7.929,0,29,92
7.939,0,29,92
7.939,0,28,91
7.956,0,28,91
7.956,0,27,91
7.982,0,27,91
7.982,0,28,91
8,0,28,91
8,0,27,91
8.024,0,27,91
8.024,0,27,91
8.024,0,27,91
8.024,0,28,92
8.044,0,28,92
8.044,0,27,92
8.044,0,27,92
8.044,0,26,92
8.081,0,26,92
8.081,0,27,92
8.113,0,27,92
8.113,0,26,92
8.131,0,26,92
8.131,0,27,92
8.14,0,27,92
8.14,0,26,91
8.187,0,26,91
8.187,0,26,91
8.187,0,26,91
8.187,0,27,92
8.217,0,27,92
8.217,0,28,92
8.218,0,28,92
8.218,0,29,92
8.225,0,29,92
8.225,0,28,92
8.291,0,28,92
8.291,0,27,92
8.372,0,27,92
8.372,0,28,92
8.392,0,28,92
8.392,0,27,91
8.392,0,27,91
8.392,0,28,91
8.411,0,28,91
8.411,0,27,91
8.422,0,27,91
8.422,0,27,91
8.422,0,27,91
8.422,0,28,92
8.472,0,28,92
8.472,0,29,92
8.513,0,29,92
8.513,0,28,92
8.518,0,28,92
8.518,0,27,92
8.519,0,27,92
8.519,0,26,92
8.526,0,26,92
8.526,0,25,92
8.535,0,25,92
8.535,0,24,92
8.542,0,24,92
8.542,0,25,92
8.542,0,25,92
8.542,0,24,92
8.581,0,24,92
8.581,0,23,92
8.587,0,23,92
8.587,0,24,92
8.634,0,24,92
8.634,0,25,92
8.691,0,25,92
8.691,0,25,92
8.691,0,25,92
8.691,0,26,93
8.711,0,26,93
8.711,0,25,93
8.715,0,25,93
8.715,0,26,93
8.715,0,26,93
8.715,0,25,93
8.723,0,25,93
8.723,0,24,93
8.735,0,24,93
8.735,0,25,93
8.739,0,25,93
8.739,0,25,93
8.739,0,25,93
8.739,0,26,94
8.78,0,26,94
8.78,0,25,94
8.843,0,25,94
8.843,0,24,93
8.852,0,24,93
8.852,0,24,93
8.852,0,24,93
8.852,0,25,94
8.856,0,25,94
8.856,0,26,94
8.858,0,26,94
8.858,0,25,94
8.869,0,25,94
8.869,0,26,94
8.884,0,26,94
8.884,0,25,94
8.994,0,25,94
8.994,0,25,94
8.994,0,25,94
8.994,0,26,95
9.002,0,26,95
9.002,0,27,95
9.002,0,27,95
9.002,0,26,95
9.071,0,26,95
9.071,0,25,95
9.115,0,25,95
9.115,0,24,95
9.123,0,24,95
9.123,0,23,95
9.132,0,23,95
9.132,0,22,95
9.157,0,22,95
9.157,0,21,95
9.181,0,21,95
9.181,0,20,95
9.196,0,20,95
9.196,0,21,95
9.203,0,21,95
9.203,0,22,95
9.233,0,22,95
9.233,0,22,95
9.233,0,22,95
9.233,0,23,96
9.252,0,23,96
9.252,0,23,96
9.252,0,23,96
9.252,0,24,97
9.255,0,24,97
9.255,0,23,96
9.357,0,23,96
9.357,0,24,96
9.36,0,24,96
9.36,0,23,96
9.373,0,23,96
9.373,0,24,96
9.385,0,24,96
9.385,0,25,96
9.394,0,25,96
9.394,0,24,95
9.435,0,24,95
9.435,0,24,95
9.435,0,24,95
9.435,0,25,96
9.489,0,25,96
9.489,0,24,96
9.532,0,24,96
9.532,0,25,96
9.534,0,25,96
9.534,0,24,96
9.547,0,24,96
9.547,0,23,96
9.554,0,23,96
9.554,0,23,96
9.554,0,23,96
9.554,0,24,97
9.562,0,24,97
9.562,0,25,97
9.563,0,25,97
9.563,0,26,97
9.594,0,26,97
9.594,0,27,97
9.621,0,27,97
9.621,0,28,97
9.659,0,28,97
9.659,0,28,97
9.659,0,28,97
9.659,0,29,98
9.693,0,29,98
9.693,0,28,97
9.723,0,28,97
9.723,0,29,97
9.773,0,29,97
9.773,0,30,97
9.831,0,30,97
9.831,0,30,97
9.831,0,30,97
9.831,0,31,98
9.85,0,31,98
9.85,0,32,98
9.857,0,32,98
9.857,0,31,98
9.867,0,31,98
9.867,0,30,98
9.892,0,30,98
9.892,0,29,98
9.897,0,29,98
9.897,0,30,98
9.903,0,30,98
9.903,0,29,97
9.905,0,29,97
9.905,0,29,97
9.905,0,29,97
9.905,0,30,98
9.917,0,30,98
9.917,0,31,98
9.918,0,31,98
9.918,0,30,98
9.928,0,30,98
9.928,0,31,98
9.931,0,31,98
9.931,0,30,98
9.94,0,30,98
9.94,0,30,98
9.94,0,30,98
9.94,0,31,99
9.947,0,31,99
9.947,0,31,99
9.947,0,31,99
9.947,0,32,100
9.968,0,32,100
9.968,0,32,100
9.968,0,32,100
9.968,0,33,101
9.981,0,33,101
9.981,0,34,101
10,0,34,101
10,0,33,100
10.021,0,33,100
10.021,0,32,100
10.03,0,32,100
10.03,0,31,100
10.031,0,31,100
10.031,0,32,100
10.054,0,32,100
10.054,0,31,99
10.075,0,31,99
10.075,0,32,99
10.095,0,32,99
10.095,0,32,99
10.095,0,32,99
10.095,0,33,100
10.115,0,33,100
10.115,0,34,100
10.152,0,34,100
10.152,0,33,100
10.211,0,33,100
10.211,0,32,100
10.231,0,32,100
10.231,0,31,100
10.269,0,31,100
10.269,0,31,100
10.269,0,31,100
10.269,0,32,101
10.269,0,32,101
10.269,0,32,101
10.269,0,32,101
10.269,0,33,102
10.293,0,33,102
10.293,0,33,102
10.293,0,33,102
10.293,0,34,103
10.32,0,34,103
10.32,0,35,103
10.328,0,35,103
10.328,0,36,103
10.335,0,36,103
10.335,0,35,103
10.337,0,35,103
10.337,0,36,103
10.349,0,36,103
10.349,0,35,102
10.353,0,35,102
10.353,0,36,102
10.367,0,36,102
10.367,0,35,101
10.37,0,35,101
10.37,0,36,101
10.373,0,36,101
10.373,0,36,101
10.373,0,36,101
10.373,0,37,102
10.396,0,37,102
10.396,0,36,102
10.464,0,36,102
10.464,0,35,101
10.477,0,35,101
10.477,0,35,101
10.477,0,35,101
10.477,0,36,102
10.483,0,36,102
10.483,0,36,102
10.483,0,36,102
10.483,0,37,103
10.487,0,37,103
10.487,0,36,103
10.511,0,36,103
10.511,0,35,103
10.536,0,35,103
10.536,0,34,103
10.547,0,34,103
10.547,0,35,103
10.583,0,35,103
10.583,0,34,103
10.599,0,34,103
10.599,0,35,103
10.623,0,35,103
10.623,0,34,103
10.641,0,34,103
10.641,0,33,103
10.653,0,33,103
10.653,0,32,103
10.655,0,32,103
10.655,0,33,103
10.682,0,33,103
10.682,0,32,103
10.716,0,32,103
10.716,0,31,102
10.719,0,31,102
10.719,0,31,102
10.719,0,31,102
10.719,0,32,103
10.724,0,32,103
10.724,0,33,103
10.737,0,33,103
10.737,0,32,103
10.749,0,32,103
10.749,0,32,103
10.749,0,32,103
10.749,0,33,104
10.767,0,33,104
10.767,0,32,104
10.767,0,32,104
10.767,0,31,104
10.779,0,31,104
10.779,0,32,104
10.796,0,32,104
10.796,0,32,104
10.796,0,32,104
10.796,0,33,105
10.808,0,33,105
10.808,0,34,105
10.815,0,34,105
10.815,0,35,105
10.82,0,35,105
10.82,0,36,105
10.837,0,36,105
10.837,0,37,105
10.838,0,37,105
10.838,0,36,104
10.863,0,36,104
10.863,0,35,104
10.898,0,35,104
10.898,0,34,103
10.911,0,34,103
10.911,0,33,103
10.949,0,33,103
10.949,0,32,103
10.957,0,32,103
10.957,0,31,103
10.962,0,31,103
10.962,0,30,103
10.975,0,30,103
10.975,0,29,103
10.994,0,29,103
10.994,0,28,103
11.016,0,28,103
11.016,0,29,103
11.021,0,29,103
11.021,0,28,103
11.032,0,28,103
11.032,0,27,103
11.043,0,27,103
11.043,0,26,103
11.057,0,26,103
11.057,0,25,103
11.057,0,25,103
11.057,0,26,103
11.067,0,26,103
11.067,0,25,103
11.09,0,25,103
11.09,0,26,103
11.178,0,26,103
11.178,0,25,103
11.24,0,25,103
11.24,0,24,103
11.279,0,24,103
11.279,0,25,103
11.367,0,25,103
11.367,0,24,103
11.368,0,24,103
11.368,0,25,103
11.399,0,25,103
11.399,0,26,103
11.42,0,26,103
11.42,0,25,103
11.514,0,25,103
11.514,0,26,103
11.516,0,26,103
11.516,0,26,103
11.516,0,26,103
11.516,0,27,104
11.528,0,27,104
11.528,0,26,104
11.56,0,26,104
11.56,0,25,104
11.567,0,25,104
11.567,0,24,104
11.584,0,24,104
11.584,0,24,104
11.584,0,24,104
11.584,0,25,105
11.644,0,25,105
11.644,0,24,105
11.694,0,24,105
11.694,0,25,105
11.695,0,25,105
11.695,0,24,105
11.711,0,24,105
11.711,0,23,105
11.764,0,23,105
11.764,0,22,104
11.773,0,22,104
11.773,0,23,104
11.78,0,23,104
11.78,0,24,104
11.804,0,24,104
11.804,0,25,104
11.819,0,25,104
11.819,0,24,103
11.824,0,24,103
11.824,0,25,103
11.84,0,25,103
11.84,0,24,103
11.849,0,24,103
11.849,0,25,103
11.857,0,25,103
11.857,0,24,102
11.859,0,24,102
11.859,0,25,102
11.864,0,25,102
11.864,0,24,102
11.875,0,24,102
11.875,0,23,102
11.883,0,23,102
11.883,0,24,102
11.884,0,24,102
11.884,0,25,102
11.887,0,25,102
11.887,0,24,102
11.905,0,24,102
11.905,0,25,102
11.925,0,25,102
11.925,0,26,102
11.934,0,26,102
11.934,0,27,102
11.936,0,27,102
11.936,0,28,102
11.942,0,28,102
11.942,0,27,102
11.945,0,27,102
11.945,0,28,102
11.961,0,28,102
11.961,0,27,102
11.973,0,27,102
11.973,0,28,102
11.983,0,28,102
11.983,0,28,102
11.983,0,28,102
11.983,0,29,103
11.989,0,29,103
11.989,0,28,103
12.006,0,28,103
12.006,0,27,102
12.007,0,27,102
12.007,0,26,102
12.017,0,26,102
12.017,0,27,102
12.027,0,27,102
12.027,0,28,102
12.037,0,28,102
12.037,0,29,102
12.039,0,29,102
12.039,0,28,101
12.12,0,28,101
12.12,0,27,101
12.182,0,27,101
12.182,0,26,101
12.189,0,26,101
12.189,0,27,101
12.19,0,27,101
12.19,0,28,101
12.218,0,28,101
12.218,0,29,101
12.225,0,29,101
12.225,0,30,101
12.246,0,30,101
12.246,0,29,101
12.249,0,29,101
12.249,0,28,100
12.262,0,28,100
12.262,0,29,100
12.284,0,29,100
12.284,0,30,100
12.304,0,30,100
12.304,0,29,100
12.329,0,29,100
12.329,0,30,100
12.343,0,30,100
12.343,0,29,100
12.35,0,29,100
12.35,0,28,100
12.353,0,28,100
12.353,0,29,100
12.378,0,29,100
12.378,0,28,100
12.403,0,28,100
12.403,0,27,100
12.41,0,27,100
12.41,0,28,100
12.421,0,28,100
12.421,0,29,100
12.431,0,29,100
12.431,0,30,100
12.434,0,30,100
12.434,0,31,100
12.442,0,31,100
12.442,0,30,100
12.444,0,30,100
12.444,0,29,100
12.445,0,29,100
12.445,0,30,100
12.495,0,30,100
12.495,0,30,100
12.495,0,30,100
12.495,0,31,101
12.503,0,31,101
12.503,0,30,101
12.522,0,30,101
12.522,0,31,101
12.545,0,31,101
12.545,0,30,100
12.55,0,30,100
12.55,0,29,99
12.556,0,29,99
12.556,0,28,99
12.621,0,28,99
12.621,0,27,98
12.637,0,27,98
12.637,0,28,98
12.649,0,28,98
12.649,0,29,98
12.663,0,29,98
12.663,0,30,98
12.668,0,30,98
12.668,0,29,98
12.672,0,29,98
12.672,0,30,98
12.673,0,30,98
12.673,0,29,98
12.679,0,29,98
12.679,0,28,98
12.698,0,28,98
12.698,0,29,98
12.71,0,29,98
12.71,0,30,98
12.718,0,30,98
12.718,0,31,98
12.754,0,31,98
12.754,0,30,98
12.758,0,30,98
12.758,0,29,98
12.774,0,29,98
12.774,0,30,98
12.792,0,30,98
12.792,0,29,98
12.818,0,29,98
12.818,0,30,98
12.82,0,30,98
12.82,0,31,98
12.849,0,31,98
12.849,0,32,98
12.859,0,32,98
12.859,0,31,98
12.909,0,31,98
12.909,0,32,98
12.936,0,32,98
12.936,0,31,98
12.942,0,31,98
12.942,0,31,98
12.942,0,31,98
12.942,0,32,99
12.942,0,32,99
12.942,0,32,99
12.942,0,32,99
12.942,0,33,100
12.978,0,33,100
12.978,0,34,100
12.981,0,34,100
12.981,0,35,100
12.988,0,35,100
12.988,0,36,100
13.105,0,36,100
13.105,0,37,100
13.138,0,37,100
13.138,0,36,100
13.176,0,36,100
13.176,0,35,100
13.19,0,35,100
13.19,0,34,100
13.204,0,34,100
13.204,0,33,99
13.247,0,33,99
13.247,0,32,99
13.256,0,32,99
13.256,0,33,99
13.277,0,33,99
13.277,0,32,99
13.309,0,32,99
13.309,0,31,98
13.311,0,31,98
13.311,0,30,98
13.314,0,30,98
13.314,0,30,98
13.314,0,30,98
13.314,0,31,99
13.327,0,31,99
13.327,0,32,99
13.33,0,32,99
13.33,0,31,99
13.388,0,31,99
13.388,0,31,99
13.388,0,31,99
13.388,0,32,100
13.448,0,32,100
13.448,0,32,100
13.448,0,32,100
13.448,0,33,101
13.462,0,33,101
13.462,0,34,101
13.528,0,34,101
13.528,0,35,101
13.539,0,35,101
13.539,0,34,101
13.541,0,34,101
13.541,0,35,101
13.556,0,35,101
13.556,0,36,101
13.562,0,36,101
13.562,0,35,101
13.593,0,35,101
13.593,0,34,101
13.594,0,34,101
13.594,0,35,101
13.62,0,35,101
13.62,0,36,101
13.666,0,36,101
13.666,0,37,101
13.669,0,37,101
13.669,0,38,101
13.671,0,38,101
13.671,0,37,100
13.675,0,37,100
13.675,0,37,100
13.675,0,37,100
13.675,0,38,101
13.709,0,38,101
13.709,0,37,101
13.72,0,37,101
13.72,0,36,101
13.728,0,36,101
13.728,0,35,101
13.731,0,35,101
13.731,0,36,101
13.745,0,36,101
13.745,0,37,101
13.761,0,37,101
13.761,0,36,101
13.795,0,36,101
13.795,0,37,101
13.825,0,37,101
13.825,0,36,100
13.867,0,36,100
13.867,0,35,100
13.904,0,35,100
13.904,0,36,100
13.953,0,36,100
13.953,0,35,100
13.97,0,35,100
13.97,0,36,100
13.978,0,36,100
13.978,0,35,100
13.993,0,35,100
13.993,0,34,100
14.029,0,34,100
14.029,0,33,100
14.077,0,33,100
14.077,0,32,100
14.116,0,32,100
14.116,0,31,99
14.144,0,31,99
14.144,0,32,99
14.153,0,32,99
14.153,0,31,99
14.163,0,31,99
14.163,0,30,99
14.173,0,30,99
14.173,0,29,98
14.176,0,29,98
14.176,0,28,98
14.216,0,28,98
14.216,0,27,98
14.295,0,27,98
14.295,0,26,98
14.3,0,26,98
14.3,0,25,98
14.351,0,25,98
14.351,0,26,98
14.404,0,26,98
14.404,0,25,97
14.415,0,25,97
14.415,0,24,97
14.447,0,24,97
14.447,0,23,97
14.447,0,23,97
14.447,0,24,97
14.459,0,24,97
14.459,0,23,97
14.468,0,23,97
14.468,0,24,97
14.511,0,24,97
14.511,0,23,97
14.55,0,23,97
14.55,0,23,97
14.55,0,23,97
14.55,0,24,98
14.62,0,24,98
14.62,0,25,98
14.624,0,25,98
14.624,0,25,98
14.624,0,25,98
14.624,0,26,99
14.669,0,26,99
14.669,0,27,99
14.669,0,27,99
14.669,0,26,99
14.701,0,26,99
14.701,0,27,99
14.704,0,27,99
14.704,0,26,99
14.716,0,26,99
14.716,0,27,99
14.725,0,27,99
14.725,0,26,98
14.747,0,26,98
14.747,0,25,98
14.765,0,25,98
14.765,0,24,97
14.79,0,24,97
14.79,0,25,97
14.858,0,25,97
14.858,0,24,97
14.858,0,24,97
14.858,0,23,97
14.88,0,23,97
14.88,0,22,97
14.945,0,22,97
14.945,0,22,97
14.945,0,22,97
14.945,0,23,98
14.956,0,23,98
14.956,0,22,97
14.961,0,22,97
14.961,0,23,97
14.971,0,23,97
14.971,0,23,97
14.971,0,23,97
14.971,0,24,98
14.973,0,24,98
14.973,0,25,98
14.996,0,25,98
14.996,0,26,98
15.001,0,26,98
15.001,0,25,97
15.012,0,25,97
15.012,0,26,97
15.021,0,26,97
15.021,0,25,96
15.022,0,25,96
15.022,0,26,96
15.024,0,26,96
15.024,0,27,96
15.026,0,27,96
15.026,0,26,96
15.046,0,26,96
15.046,0,26,96
15.046,0,26,96
15.046,0,27,97
15.055,0,27,97
15.055,0,26,96
15.058,0,26,96
15.058,0,25,96
15.065,0,25,96
15.065,0,25,96
15.065,0,25,96
15.065,0,26,97
15.076,0,26,97
15.076,0,25,97
15.08,0,25,97
15.08,0,26,97
15.104,0,26,97
15.104,0,25,97
15.153,0,25,97
15.153,0,24,97
15.159,0,24,97
15.159,0,24,97
15.159,0,24,97
15.159,0,25,98
15.184,0,25,98
15.184,0,26,98
15.225,0,26,98
15.225,0,25,98
15.236,0,25,98
15.236,0,24,98
15.243,0,24,98
15.243,0,24,98
15.243,0,24,98
15.243,0,25,99
15.27,0,25,99
15.27,0,24,99
15.271,0,24,99
15.271,0,25,99
15.291,0,25,99
15.291,0,24,99
15.296,0,24,99
15.296,0,23,98
15.304,0,23,98
15.304,0,24,98
15.323,0,24,98
15.323,0,24,98
15.323,0,24,98
15.323,0,25,99
15.325,0,25,99
15.325,0,24,99
15.347,0,24,99
15.347,0,23,98
15.43,0,23,98
15.43,0,22,98
15.488,0,22,98
15.488,0,22,98
15.488,0,22,98
15.488,0,23,99
15.503,0,23,99
15.503,0,22,98
15.511,0,22,98
15.511,0,23,98
15.545,0,23,98
15.545,0,22,98
15.546,0,22,98
15.546,0,21,97
15.564,0,21,97
15.564,0,22,97
15.575,0,22,97
15.575,0,21,97
15.6,0,21,97
15.6,0,22,97
15.618,0,22,97
15.618,0,23,97
15.62,0,23,97
15.62,0,24,97
15.63,0,24,97
15.63,0,25,97
15.707,0,25,97
15.707,0,24,97
15.757,0,24,97
15.757,0,25,97
15.763,0,25,97
15.763,0,24,97
15.781,0,24,97
15.781,0,23,96
15.819,0,23,96
15.819,0,22,96
15.829,0,22,96
15.829,0,21,96
15.907,0,21,96
15.907,0,20,96
15.915,0,20,96
15.915,0,21,96
15.956,0,21,96
15.956,0,22,96
15.984,0,22,96
15.984,0,21,96
15.996,0,21,96
15.996,0,22,96
16.001,0,22,96
16.001,0,21,96
16.025,0,21,96
16.025,0,22,96
16.047,0,22,96
16.047,0,23,96
16.088,0,23,96
16.088,0,24,96
16.108,0,24,96
16.108,0,23,95
16.123,0,23,95
16.123,0,22,95
16.134,0,22,95
16.134,0,22,95
16.134,0,22,95
16.134,0,23,96
16.175,0,23,96
16.175,0,22,96
16.186,0,22,96
16.186,0,23,96
16.193,0,23,96
16.193,0,22,96
16.201,0,22,96
16.201,0,22,96
16.201,0,22,96
16.201,0,23,97
16.203,0,23,97
16.203,0,22,97
16.21,0,22,97
16.21,0,23,97
16.214,0,23,97
16.214,0,22,97
16.216,0,22,97
16.216,0,23,97
16.222,0,23,97
16.222,0,24,97
16.246,0,24,97
16.246,0,23,97
16.28,0,23,97
16.28,0,24,97
16.324,0,24,97
16.324,0,23,97
16.34,0,23,97
16.34,0,22,97
16.374,0,22,97
16.374,0,22,97
16.374,0,22,97
16.374,0,23,98
16.405,0,23,98
16.405,0,22,98
16.425,0,22,98
16.425,0,21,98
16.435,0,21,98
16.435,0,20,98
16.485,0,20,98
16.485,0,21,98
16.5,0,21,98
16.5,0,22,98
16.522,0,22,98
16.522,0,23,98
16.528,0,23,98
16.528,0,22,98
16.529,0,22,98
16.529,0,21,97
16.55,0,21,97
16.55,0,22,97
16.565,0,22,97
16.565,0,22,97
16.565,0,22,97
16.565,0,23,98
16.566,0,23,98
16.566,0,22,98
16.576,0,22,98
16.576,0,21,98
16.579,0,21,98
16.579,0,21,98
16.579,0,21,98
16.579,0,22,99
16.582,0,22,99
16.582,0,23,99
16.597,0,23,99
16.597,0,23,99
16.597,0,23,99
16.597,0,24,100
16.604,0,24,100
16.604,0,23,100
16.644,0,23,100
16.644,0,23,100
16.644,0,23,100
16.644,0,24,101
16.686,0,24,101
16.686,0,25,101
16.689,0,25,101
16.689,0,24,100
16.689,0,24,100
16.689,0,25,100
16.715,0,25,100
16.715,0,24,99
16.717,0,24,99
16.717,0,24,99
16.717,0,24,99
16.717,0,25,100
16.719,0,25,100
16.719,0,26,100
16.771,0,26,100
16.771,0,25,100
16.779,0,25,100
16.779,0,24,99
16.841,0,24,99
16.841,0,23,99
16.863,0,23,99
16.863,0,22,99
16.896,0,22,99
16.896,0,21,99
16.9,0,21,99
16.9,0,22,99
16.901,0,22,99
16.901,0,23,99
16.911,0,23,99
16.911,0,23,99
16.911,0,23,99
16.911,0,24,100
16.918,0,24,100
16.918,0,25,100
16.958,0,25,100
16.958,0,24,100
16.967,0,24,100
16.967,0,23,100
16.973,0,23,100
16.973,0,24,100
17.042,0,24,100
17.042,0,25,100
17.066,0,25,100
17.066,0,26,100
17.077,0,26,100
17.077,0,27,100
17.083,0,27,100
17.083,0,28,100
17.105,0,28,100
17.105,0,27,100
17.127,0,27,100
17.127,0,26,100
17.149,0,26,100
17.149,0,26,100
17.149,0,26,100
17.149,0,27,101
17.151,0,27,101
17.151,0,28,101
17.159,0,28,101
17.159,0,29,101
17.163,0,29,101
17.163,0,28,101
17.171,0,28,101
17.171,0,29,101
17.197,0,29,101
17.197,0,28,101
17.214,0,28,101
17.214,0,28,101
17.214,0,28,101
17.214,0,29,102
17.23,0,29,102
17.23,0,29,102
17.23,0,29,102
17.23,0,30,103
17.235,0,30,103
17.235,0,29,103
17.249,0,29,103
17.249,0,28,102
17.25,0,28,102
17.25,0,27,102
17.259,0,27,102
17.259,0,28,102
17.267,0,28,102
17.267,0,29,102
17.27,0,29,102
17.27,0,30,102
17.279,0,30,102
17.279,0,29,101
17.305,0,29,101
17.305,0,28,101
17.307,0,28,101
17.307,0,28,101
17.307,0,28,101
17.307,0,29,102
17.314,0,29,102
17.314,0,30,102
17.337,0,30,102
17.337,0,29,101
17.339,0,29,101
17.339,0,30,101
17.348,0,30,101
17.348,0,29,101
17.367,0,29,101
17.367,0,28,100
17.403,0,28,100
17.403,0,27,100
17.414,0,27,100
17.414,0,26,100
17.416,0,26,100
17.416,0,26,100
17.416,0,26,100
17.416,0,27,101
17.438,0,27,101
17.438,0,26,101
17.465,0,26,101
17.465,0,25,101
17.475,0,25,101
17.475,0,24,101
17.505,0,24,101
17.505,0,23,101
17.511,0,23,101
17.511,0,24,101
17.533,0,24,101
17.533,0,24,101
17.533,0,24,101
17.533,0,25,102
17.547,0,25,102
17.547,0,24,102
17.579,0,24,102
17.579,0,23,101
17.609,0,23,101
17.609,0,22,101
17.61,0,22,101
17.61,0,21,100
17.635,0,21,100
17.635,0,22,100
17.635,0,22,100
17.635,0,21,99
17.683,0,21,99
17.683,0,22,99
17.689,0,22,99
17.689,0,23,99
17.7,0,23,99
17.7,0,24,99
17.735,0,24,99
17.735,0,23,99
17.736,0,23,99
17.736,0,22,99
17.744,0,22,99
17.744,0,21,98
17.763,0,21,98
17.763,0,21,98
17.763,0,21,98
17.763,0,22,99
17.772,0,22,99
17.772,0,21,99
17.811,0,21,99
17.811,0,21,99
17.811,0,21,99
17.811,0,22,100
17.817,0,22,100
17.817,0,22,100
17.817,0,22,100
17.817,0,23,101
17.845,0,23,101
17.845,0,24,101
17.85,0,24,101
17.85,0,25,101
17.885,0,25,101
17.885,0,26,101
17.894,0,26,101
17.894,0,25,101
17.921,0,25,101
17.921,0,24,101
17.945,0,24,101
17.945,0,25,101
17.953,0,25,101
17.953,0,26,101
17.992,0,26,101
17.992,0,27,101
17.997,0,27,101
17.997,0,26,101
18.003,0,26,101
18.003,0,27,101
18.012,0,27,101
18.012,0,28,101
18.058,0,28,101
18.058,0,29,101
18.09,0,29,101
18.09,0,30,101
18.095,0,30,101
18.095,0,31,101
18.107,0,31,101
18.107,0,32,101
18.11,0,32,101
18.11,0,31,101
18.12,0,31,101
18.12,0,30,100
18.179,0,30,100
18.179,0,31,100
18.181,0,31,100
18.181,0,31,100
18.181,0,31,100
18.181,0,32,101
18.184,0,32,101
18.184,0,31,101
18.264,0,31,101
18.264,0,30,101
18.271,0,30,101
18.271,0,29,101
18.29,0,29,101
18.29,0,29,101
18.29,0,29,101
18.29,0,30,102
18.297,0,30,102
18.297,0,30,102
18.297,0,30,102
18.297,0,31,103
18.302,0,31,103
18.302,0,30,103
18.308,0,30,103
18.308,0,30,103
18.308,0,30,103
18.308,0,31,104
18.328,0,31,104
18.328,0,30,104
18.344,0,30,104
18.344,0,30,104
18.344,0,30,104
18.344,0,31,105
18.352,0,31,105
18.352,0,30,105
18.355,0,30,105
18.355,0,29,105
18.388,0,29,105
18.388,0,28,104
18.458,0,28,104
18.458,0,29,104
18.478,0,29,104
18.478,0,29,104
18.478,0,29,104
18.478,0,30,105
18.485,0,30,105
18.485,0,30,105
18.485,0,30,105
18.485,0,31,106
18.487,0,31,106
18.487,0,30,106
18.505,0,30,106
18.505,0,31,106
18.518,0,31,106
18.518,0,32,106
18.521,0,32,106
18.521,0,31,106
18.587,0,31,106
18.587,0,32,106
18.608,0,32,106
18.608,0,31,106
18.612,0,31,106
18.612,0,30,106
18.635,0,30,106
18.635,0,31,106
18.652,0,31,106
18.652,0,32,106
18.653,0,32,106
18.653,0,31,106
18.698,0,31,106
18.698,0,32,106
18.699,0,32,106
18.699,0,31,105
18.72,0,31,105
18.72,0,32,105
18.753,0,32,105
18.753,0,31,105
18.765,0,31,105
18.765,0,30,105
18.775,0,30,105
18.775,0,30,105
18.775,0,30,105
18.775,0,31,106
18.777,0,31,106
18.777,0,31,106
18.777,0,31,106
18.777,0,32,107
18.805,0,32,107
18.805,0,31,107
18.816,0,31,107
18.816,0,30,107
18.827,0,30,107
18.827,0,29,107
18.846,0,29,107
18.846,0,28,107
18.857,0,28,107
18.857,0,27,106
18.857,0,27,106
18.857,0,26,106
18.864,0,26,106
18.864,0,26,106
18.864,0,26,106
18.864,0,27,107
18.916,0,27,107
18.916,0,26,106
18.962,0,26,106
18.962,0,27,106
18.99,0,27,106
18.99,0,28,106
18.997,0,28,106
18.997,0,29,106
19.021,0,29,106
19.021,0,28,106
19.039,0,28,106
19.039,0,28,106
19.039,0,28,106
19.039,0,29,107
19.068,0,29,107
19.068,0,30,107
19.082,0,30,107
19.082,0,29,106
19.093,0,29,106
19.093,0,30,106
19.123,0,30,106
19.123,0,29,106
19.133,0,29,106
19.133,0,30,106
19.146,0,30,106
19.146,0,31,106
19.16,0,31,106
19.16,0,32,106
19.175,0,32,106
19.175,0,33,106
19.197,0,33,106
19.197,0,32,106
19.214,0,32,106
19.214,0,31,105
19.219,0,31,105
19.219,0,32,105
19.22,0,32,105
19.22,0,33,105
19.221,0,33,105
19.221,0,32,104
19.25,0,32,104
19.25,0,33,104
19.284,0,33,104
19.284,0,32,104
19.31,0,32,104
19.31,0,31,103
19.338,0,31,103
19.338,0,32,103
19.365,0,32,103
19.365,0,33,103
19.414,0,33,103
19.414,0,34,103
19.421,0,34,103
19.421,0,33,103
19.425,0,33,103
19.425,0,32,103
19.495,0,32,103
19.495,0,31,103
19.515,0,31,103
19.515,0,30,103
19.521,0,30,103
19.521,0,29,102
19.524,0,29,102
19.524,0,30,102
19.528,0,30,102
19.528,0,31,102
19.545,0,31,102
19.545,0,32,102
19.547,0,32,102
19.547,0,33,102
19.549,0,33,102
19.549,0,32,102
19.552,0,32,102
19.552,0,33,102
19.571,0,33,102
19.571,0,33,102
19.571,0,33,102
19.571,0,34,103
19.572,0,34,103
19.572,0,34,103
19.572,0,34,103
19.572,0,35,104
19.61,0,35,104
19.61,0,34,103
19.615,0,34,103
19.615,0,35,103
19.647,0,35,103
19.647,0,36,103
19.651,0,36,103
19.651,0,35,103
19.685,0,35,103
19.685,0,36,103
19.692,0,36,103
19.692,0,35,103
19.693,0,35,103
19.693,0,34,102
19.747,0,34,102
19.747,0,33,102
19.748,0,33,102
19.748,0,32,102
19.776,0,32,102
19.776,0,32,102
19.776,0,32,102
19.776,0,33,103
19.822,0,33,103
19.822,0,33,103
19.822,0,33,103
19.822,0,34,104
19.831,0,34,104
19.831,0,33,103
19.834,0,33,103
19.834,0,33,103
19.834,0,33,103
19.834,0,34,104
19.84,0,34,104
19.84,0,33,103
19.867,0,33,103
19.867,0,34,103
19.868,0,34,103
19.868,0,35,103
19.902,0,35,103
19.902,0,34,103
19.906,0,34,103
19.906,0,33,103
19.924,0,33,103
19.924,0,34,103
19.928,0,34,103
19.928,0,35,103
19.937,0,35,103
19.937,0,36,103
20.018,0,36,103
20.018,0,37,103
20.026,0,37,103
20.026,0,36,103
20.068,0,36,103
20.068,0,35,103
20.09,0,35,103
20.09,0,35,103
20.09,0,35,103
20.09,0,36,104
20.118,0,36,104
20.118,0,35,104
20.17,0,35,104
20.17,0,36,104
20.177,0,36,104
20.177,0,35,104
20.259,0,35,104
20.259,0,36,104
20.308,0,36,104
20.308,0,37,104
20.334,0,37,104
20.334,0,36,104
20.339,0,36,104
20.339,0,35,104
20.35,0,35,104
20.35,0,34,104
20.363,0,34,104
20.363,0,35,104
20.366,0,35,104
20.366,0,34,104
20.378,0,34,104
20.378,0,33,103
20.43,0,33,103
20.43,0,34,103
20.49,0,34,103
20.49,0,33,103
20.503,0,33,103
20.503,0,32,102
20.506,0,32,102
20.506,0,31,102
20.569,0,31,102
20.569,0,30,101
20.592,0,30,101
20.592,0,30,101
20.592,0,30,101
20.592,0,31,102
20.611,0,31,102
20.611,0,30,101
20.617,0,30,101
20.617,0,31,101
20.646,0,31,101
20.646,0,30,101
20.648,0,30,101
20.648,0,29,101
20.677,0,29,101
20.677,0,30,101
20.703,0,30,101
20.703,0,29,100
20.711,0,29,100
20.711,0,28,100
20.721,0,28,100
20.721,0,27,100
20.732,0,27,100
20.732,0,26,100
20.786,0,26,100
20.786,0,25,100
20.857,0,25,100
20.857,0,24,100
20.891,0,24,100
20.891,0,23,100
20.898,0,23,100
20.898,0,22,100
20.927,0,22,100
20.927,0,23,100
20.934,0,23,100
20.934,0,22,100
20.958,0,22,100
20.958,0,22,100
20.958,0,22,100
20.958,0,23,101
21.019,0,23,101
21.019,0,22,101
21.055,0,22,101
21.055,0,22,101
21.055,0,22,101
21.055,0,23,102
21.067,0,23,102
21.067,0,23,102
21.067,0,23,102
21.067,0,24,103
21.083,0,24,103
21.083,0,23,102
21.089,0,23,102
21.089,0,24,102
21.09,0,24,102
21.09,0,24,102
21.09,0,24,102
21.09,0,25,103
21.098,0,25,103
21.098,0,26,103
21.108,0,26,103
21.108,0,25,102
21.114,0,25,102
21.114,0,24,102
21.126,0,24,102
21.126,0,24,102
21.126,0,24,102
21.126,0,25,103
21.15,0,25,103
21.15,0,24,103
21.183,0,24,103
21.183,0,25,103
21.188,0,25,103
21.188,0,26,103
21.192,0,26,103
21.192,0,26,103
21.192,0,26,103
21.192,0,27,104
21.198,0,27,104
21.198,0,28,104
21.235,0,28,104
21.235,0,27,104
21.256,0,27,104
21.256,0,27,104
21.256,0,27,104
21.256,0,28,105
21.294,0,28,105
21.294,0,27,105
21.336,0,27,105
21.336,0,27,105
21.336,0,27,105
21.336,0,28,106
21.344,0,28,106
21.344,0,27,106
21.372,0,27,106
21.372,0,27,106
21.372,0,27,106
21.372,0,28,107
21.374,0,28,107
21.374,0,28,107
21.374,0,28,107
21.374,0,29,108
21.384,0,29,108
21.384,0,30,108
21.415,0,30,108
21.415,0,29,108
21.422,0,29,108
21.422,0,30,108
21.458,0,30,108
21.458,0,29,107
21.474,0,29,107
21.474,0,28,106
21.524,0,28,106
21.524,0,27,106
21.552,0,27,106
21.552,0,26,106
21.554,0,26,106
21.554,0,25,106
21.568,0,25,106
21.568,0,24,106
21.588,0,24,106
21.588,0,23,106
21.595,0,23,106
21.595,0,24,106
21.606,0,24,106
21.606,0,25,106
21.621,0,25,106
21.621,0,26,106
21.623,0,26,106
21.623,0,27,106
21.646,0,27,106
21.646,0,27,106
21.646,0,27,106
21.646,0,28,107
21.672,0,28,107
21.672,0,27,107
21.693,0,27,107
21.693,0,27,107
21.693,0,27,107
21.693,0,28,108
21.696,0,28,108
21.696,0,29,108
21.701,0,29,108
21.701,0,30,108
21.707,0,30,108
21.707,0,31,108
21.719,0,31,108
21.719,0,30,108
21.736,0,30,108
21.736,0,29,107
21.75,0,29,107
21.75,0,30,107
21.786,0,30,107
21.786,0,29,107
21.791,0,29,107
21.791,0,28,107
21.797,0,28,107
21.797,0,29,107
21.8,0,29,107
21.8,0,30,107
21.812,0,30,107
21.812,0,30,107
21.812,0,30,107
21.812,0,31,108
21.816,0,31,108
21.816,0,32,108
21.816,0,32,108
21.816,0,31,108
21.827,0,31,108
21.827,0,31,108
21.827,0,31,108
21.827,0,32,109
21.842,0,32,109
21.842,0,31,108
21.878,0,31,108
21.878,0,32,108
21.894,0,32,108
21.894,0,31,107
21.907,0,31,107
21.907,0,32,107
21.91,0,32,107
21.91,0,31,107
21.914,0,31,107
21.914,0,30,107
21.972,0,30,107
21.972,0,31,107
21.98,0,31,107
21.98,0,32,107
22.02,0,32,107
22.02,0,33,107
22.033,0,33,107
22.033,0,33,107
22.033,0,33,107
22.033,0,34,108
22.054,0,34,108
22.054,0,33,108
22.071,0,33,108
22.071,0,34,108
22.085,0,34,108
22.085,0,33,107
22.119,0,33,107
22.119,0,33,107
22.119,0,33,107
22.119,0,34,108
22.13,0,34,108
22.13,0,34,108
22.13,0,34,108
22.13,0,35,109
22.132,0,35,109
22.132,0,34,109
22.137,0,34,109
22.137,0,35,109
22.16,0,35,109
22.16,0,34,109
22.17,0,34,109
22.17,0,33,109
22.177,0,33,109
22.177,0,32,109
22.215,0,32,109
22.215,0,31,109
22.218,0,31,109
22.218,0,32,109
22.222,0,32,109
22.222,0,31,109
22.333,0,31,109
22.333,0,30,108
22.388,0,30,108
22.388,0,31,108
22.418,0,31,108
22.418,0,32,108
22.427,0,32,108
22.427,0,31,108
22.46,0,31,108
22.46,0,30,108
22.489,0,30,108
22.489,0,29,108
22.489,0,29,108
22.489,0,30,108
22.545,0,30,108
22.545,0,29,107
22.548,0,29,107
22.548,0,28,106
22.56,0,28,106
22.56,0,28,106
22.56,0,28,106
22.56,0,29,107
22.561,0,29,107
22.561,0,28,106
22.586,0,28,106
22.586,0,27,106
22.625,0,27,106
22.625,0,26,106
22.632,0,26,106
22.632,0,25,106
22.661,0,25,106
22.661,0,24,105
22.676,0,24,105
22.676,0,25,105
22.677,0,25,105
22.677,0,24,105
22.686,0,24,105
22.686,0,25,105
22.689,0,25,105
22.689,0,24,105
22.708,0,24,105
22.708,0,23,105
22.714,0,23,105
22.714,0,24,105
22.72,0,24,105
22.72,0,23,105
22.754,0,23,105
22.754,0,23,105
22.754,0,23,105
22.754,0,24,106
22.76,0,24,106
22.76,0,25,106
22.771,0,25,106
22.771,0,24,106
22.811,0,24,106
22.811,0,23,106
22.821,0,23,106
22.821,0,24,106
22.826,0,24,106
22.826,0,25,106
22.846,0,25,106
22.846,0,24,106
22.849,0,24,106
22.849,0,25,106
22.864,0,25,106
22.864,0,26,106
22.892,0,26,106
22.892,0,27,106
22.907,0,27,106
22.907,0,28,106
22.94,0,28,106
22.94,0,27,106
22.964,0,27,106
22.964,0,28,106
23.078,0,28,106
23.078,0,29,106
23.093,0,29,106
23.093,0,28,105
23.105,0,28,105
23.105,0,27,105
23.119,0,27,105
23.119,0,26,105
23.125,0,26,105
23.125,0,25,105
23.18,0,25,105
23.18,0,24,104
23.2,0,24,104
23.2,0,25,104
23.222,0,25,104
23.222,0,26,104
23.222,0,26,104
23.222,0,25,103
23.28,0,25,103
23.28,0,26,103
23.316,0,26,103
23.316,0,25,102
23.316,0,25,102
23.316,0,24,102
23.322,0,24,102
23.322,0,24,102
23.322,0,24,102
23.322,0,25,103
23.329,0,25,103
23.329,0,26,103
23.349,0,26,103
23.349,0,25,103
23.368,0,25,103
23.368,0,24,103
23.376,0,24,103
23.376,0,24,103
23.376,0,24,103
23.376,0,25,104
23.399,0,25,104
23.399,0,26,104
23.404,0,26,104
23.404,0,27,104
23.465,0,27,104
23.465,0,26,104
23.489,0,26,104
23.489,0,25,104
23.491,0,25,104
23.491,0,26,104
23.543,0,26,104
23.543,0,25,103
23.549,0,25,103
23.549,0,25,103
23.549,0,25,103
23.549,0,26,104
23.562,0,26,104
23.562,0,27,104
23.575,0,27,104
23.575,0,28,104
23.612,0,28,104
23.612,0,27,104
23.612,0,27,104
23.612,0,26,103
23.629,0,26,103
23.629,0,27,103
23.663,0,27,103
23.663,0,26,103
23.693,0,26,103
23.693,0,26,103
23.693,0,26,103
23.693,0,27,104
23.697,0,27,104
23.697,0,26,104
23.701,0,26,104
23.701,0,27,104
23.703,0,27,104
23.703,0,26,104
23.726,0,26,104
23.726,0,27,104
23.728,0,27,104
23.728,0,26,104
23.734,0,26,104
23.734,0,27,104
23.75,0,27,104
23.75,0,28,104
23.757,0,28,104
23.757,0,27,104
23.774,0,27,104
23.774,0,26,104
23.808,0,26,104
23.808,0,25,103
23.812,0,25,103
23.812,0,26,103
23.831,0,26,103
23.831,0,27,103
23.839,0,27,103
23.839,0,26,102
23.849,0,26,102
23.849,0,25,101
23.864,0,25,101
23.864,0,24,101
23.875,0,24,101
23.875,0,23,101
23.88,0,23,101
23.88,0,22,100
23.913,0,22,100
23.913,0,23,100
23.931,0,23,100
23.931,0,23,100
23.931,0,23,100
23.931,0,24,101
23.942,0,24,101
23.942,0,25,101
23.949,0,25,101
23.949,0,25,101
23.949,0,25,101
23.949,0,26,102
23.964,0,26,102
23.964,0,25,101
23.996,0,25,101
23.996,0,24,101
23.999,0,24,101
23.999,0,23,101
24,0,23,101
24,0,24,101
24.024,0,24,101
24.024,0,23,101
24.047,0,23,101
24.047,0,22,101
24.078,0,22,101
24.078,0,21,101
24.087,0,21,101
24.087,0,22,101
24.091,0,22,101
24.091,0,21,101
24.128,0,21,101
24.128,0,22,101
24.134,0,22,101
24.134,0,23,101
24.136,0,23,101
24.136,0,24,101
24.15,0,24,101
24.15,0,23,101
24.162,0,23,101
24.162,0,24,101
24.196,0,24,101
24.196,0,25,101
24.208,0,25,101
24.208,0,24,100
24.231,0,24,100
24.231,0,24,100
24.231,0,24,100
24.231,0,25,101
24.236,0,25,101
24.236,0,26,101
24.239,0,26,101
24.239,0,27,101
24.265,0,27,101
24.265,0,27,101
24.265,0,27,101
24.265,0,28,102
24.275,0,28,102
24.275,0,27,102
24.284,0,27,102
24.284,0,28,102
24.32,0,28,102
24.32,0,27,101
24.323,0,27,101
24.323,0,27,101
24.323,0,27,101
24.323,0,28,102
24.34,0,28,102
24.34,0,29,102
24.37,0,29,102
24.37,0,28,102
24.375,0,28,102
24.375,0,27,102
24.476,0,27,102
24.476,0,28,102
24.498,0,28,102
24.498,0,27,102
24.525,0,27,102
24.525,0,28,102
24.55,0,28,102
24.55,0,27,102
24.555,0,27,102
24.555,0,28,102
24.559,0,28,102
24.559,0,27,102
24.583,0,27,102
24.583,0,26,102
24.585,0,26,102
24.585,0,25,102
24.654,0,25,102
24.654,0,26,102
24.669,0,26,102
24.669,0,27,102
24.673,0,27,102
24.673,0,26,101
24.723,0,26,101
24.723,0,25,101
24.766,0,25,101
24.766,0,26,101
24.785,0,26,101
24.785,0,25,101
24.817,0,25,101
24.817,0,24,101
24.82,0,24,101
24.82,0,25,101
24.889,0,25,101
24.889,0,24,101
24.909,0,24,101
24.909,0,23,101
24.923,0,23,101
24.923,0,22,101
24.946,0,22,101
24.946,0,22,101
24.946,0,22,101
24.946,0,23,102
24.958,0,23,102
24.958,0,22,101
25.008,0,22,101
25.008,0,23,101
25.028,0,23,101
25.028,0,24,101
25.074,0,24,101
25.074,0,25,101
25.125,0,25,101
25.125,0,25,101
25.125,0,25,101
25.125,0,26,102
25.134,0,26,102
25.134,0,25,101
25.16,0,25,101
25.16,0,24,100
25.194,0,24,100
25.194,0,23,100
25.194,0,23,100
25.194,0,22,100
25.236,0,22,100
25.236,0,21,100
25.29,0,21,100
25.29,0,22,100
25.295,0,22,100
25.295,0,21,100
25.341,0,21,100
25.341,0,22,100
25.35,0,22,100
25.35,0,21,100
25.369,0,21,100
25.369,0,20,99
25.37,0,20,99
25.37,0,21,99
25.377,0,21,99
25.377,0,22,99
25.41,0,22,99
25.41,0,21,99
25.428,0,21,99
25.428,0,20,99
25.462,0,20,99
25.462,0,19,98
25.48,0,19,98
25.48,0,20,98
25.517,0,20,98
25.517,0,21,98
25.544,0,21,98
25.544,0,22,98
25.544,0,22,98
25.544,0,21,98
25.576,0,21,98
25.576,0,20,98
25.586,0,20,98
25.586,0,21,98
25.595,0,21,98
25.595,0,20,98
25.596,0,20,98
25.596,0,19,98
25.655,0,19,98
25.655,0,18,98
25.679,0,18,98
25.679,0,19,98
25.754,0,19,98
25.754,0,20,98
25.76,0,20,98
25.76,0,19,98
25.797,0,19,98
25.797,0,18,97
25.843,0,18,97
25.843,0,17,96
25.859,0,17,96
25.859,0,16,96
25.926,0,16,96
25.926,0,17,96
25.937,0,17,96
25.937,0,16,95
25.959,0,16,95
25.959,0,17,95
25.963,0,17,95
25.963,0,16,94
26.019,0,16,94
26.019,0,17,94
26.025,0,17,94
26.025,0,16,94
26.041,0,16,94
26.041,0,15,93
26.049,0,15,93
26.049,0,16,93
26.051,0,16,93
26.051,0,15,92
26.073,0,15,92
26.073,0,14,92
26.104,0,14,92
26.104,0,15,92
26.111,0,15,92
26.111,0,16,92
26.182,0,16,92
26.182,0,17,92
26.234,0,17,92
26.234,0,16,92
26.243,0,16,92
26.243,0,15,92
26.248,0,15,92
26.248,0,16,92
26.287,0,16,92
26.287,0,17,92
26.296,0,17,92
26.296,0,16,92
26.307,0,16,92
26.307,0,15,92
26.418,0,15,92
26.418,0,14,92
26.439,0,14,92
26.439,0,15,92
26.48,0,15,92
26.48,0,15,92
26.48,0,15,92
26.48,0,16,93
26.481,0,16,93
26.481,0,16,93
26.481,0,16,93
26.481,0,17,94
26.49,0,17,94
26.49,0,18,94
26.516,0,18,94
26.516,0,19,94
26.528,0,19,94
26.528,0,18,94
26.539,0,18,94
26.539,0,19,94
26.544,0,19,94
26.544,0,20,94
26.661,0,20,94
26.661,0,19,94
26.72,0,19,94
26.72,0,20,94
26.744,0,20,94
26.744,0,21,94
26.746,0,21,94
26.746,0,20,94
26.749,0,20,94
26.749,0,21,94
26.797,0,21,94
26.797,0,22,94
26.846,0,22,94
26.846,0,23,94
26.887,0,23,94
26.887,0,24,94
26.893,0,24,94
26.893,0,23,93
26.901,0,23,93
26.901,0,22,93
26.903,0,22,93
26.903,0,23,93
26.913,0,23,93
26.913,0,23,93
26.913,0,23,93
26.913,0,24,94
26.941,0,24,94
26.941,0,25,94
26.952,0,25,94
26.952,0,26,94
26.968,0,26,94
26.968,0,26,94
26.968,0,26,94
26.968,0,27,95
27,0,27,95
27,0,26,95
27.144,0,26,95
27.144,0,25,94
27.165,0,25,94
27.165,0,26,94
27.179,0,26,94
27.179,0,26,94
27.179,0,26,94
27.179,0,27,95
27.182,0,27,95
27.182,0,26,94
27.184,0,26,94
27.184,0,25,94
27.237,0,25,94
27.237,0,24,94
27.265,0,24,94
27.265,0,25,94
27.292,0,25,94
27.292,0,24,94
27.327,0,24,94
27.327,0,25,94
27.353,0,25,94
27.353,0,26,94
27.378,0,26,94
27.378,0,27,94
27.385,0,27,94
27.385,0,26,94
27.433,0,26,94
27.433,0,25,94
27.453,0,25,94
27.453,0,26,94
27.478,0,26,94
27.478,0,27,94
27.479,0,27,94
27.479,0,26,94
27.516,0,26,94
27.516,0,25,94
27.584,0,25,94
27.584,0,24,93
27.613,0,24,93
27.613,0,23,92
27.637,0,23,92
27.637,0,22,92
27.644,0,22,92
27.644,0,23,92
27.698,0,23,92
27.698,0,22,92
27.704,0,22,92
27.704,0,21,92
27.713,0,21,92
27.713,0,20,92
27.733,0,20,92
27.733,0,20,92
27.733,0,20,92
27.733,0,21,93
27.752,0,21,93
27.752,0,22,93
27.77,0,22,93
27.77,0,21,93
27.816,0,21,93
27.816,0,20,93
27.842,0,20,93
27.842,0,19,93
27.865,0,19,93
27.865,0,20,93
27.871,0,20,93
27.871,0,19,92
27.874,0,19,92
27.874,0,20,92
27.891,0,20,92
27.891,0,20,92
27.891,0,20,92
27.891,0,21,93
27.926,0,21,93
27.926,0,22,93
27.995,0,22,93
27.995,0,21,93
28.053,0,21,93
28.053,0,20,93
28.131,0,20,93
28.131,0,19,92
28.138,0,19,92
28.138,0,19,92
28.138,0,19,92
28.138,0,20,93
28.175,0,20,93
28.175,0,21,93
28.201,0,21,93
28.201,0,20,93
28.208,0,20,93
28.208,0,19,92
28.257,0,19,92
28.257,0,18,92
28.284,0,18,92
28.284,0,19,92
28.292,0,19,92
28.292,0,18,92
28.296,0,18,92
28.296,0,19,92
28.299,0,19,92
28.299,0,20,92
28.302,0,20,92
28.302,0,19,92
28.32,0,19,92
28.32,0,20,92
28.333,0,20,92
28.333,0,20,92
28.333,0,20,92
28.333,0,21,93
28.372,0,21,93
28.372,0,20,93
28.392,0,20,93
28.392,0,21,93
28.4,0,21,93
28.4,0,21,93
28.4,0,21,93
28.4,0,22,94
28.455,0,22,94
28.455,0,23,94
28.463,0,23,94
28.463,0,23,94
28.463,0,23,94
28.463,0,24,95
28.463,0,24,95
28.463,0,25,95
28.545,0,25,95
28.545,0,26,95
28.548,0,26,95
28.548,0,25,94
28.55,0,25,94
28.55,0,26,94
28.558,0,26,94
28.558,0,27,94
28.633,0,27,94
28.633,0,26,94
28.729,0,26,94
28.729,0,27,94
28.733,0,27,94
28.733,0,26,94
28.734,0,26,94
28.734,0,27,94
28.761,0,27,94
28.761,0,26,93
28.84,0,26,93
28.84,0,25,92
28.842,0,25,92
28.842,0,24,92
28.843,0,24,92
28.843,0,23,91
28.882,0,23,91
28.882,0,22,91
28.894,0,22,91
28.894,0,22,91
28.894,0,22,91
28.894,0,23,92
28.894,0,23,92
28.894,0,22,92
28.903,0,22,92
28.903,0,22,92
28.903,0,22,92
28.903,0,23,93
28.908,0,23,93
28.908,0,22,93
28.921,0,22,93
28.921,0,22,93
28.921,0,22,93
28.921,0,23,94
28.959,0,23,94
28.959,0,24,94
28.96,0,24,94
28.96,0,25,94
28.97,0,25,94
28.97,0,24,94
29.016,0,24,94
29.016,0,23,94
29.041,0,23,94
29.041,0,22,94
29.056,0,22,94
29.056,0,21,94
29.079,0,21,94
29.079,0,20,94
29.133,0,20,94
29.133,0,19,94
29.137,0,19,94
29.137,0,18,94
29.144,0,18,94
29.144,0,18,94
29.144,0,18,94
29.144,0,19,95
29.162,0,19,95
29.162,0,18,94
29.187,0,18,94
29.187,0,18,94
29.187,0,18,94
29.187,0,19,95
29.204,0,19,95
29.204,0,18,94
29.255,0,18,94
29.255,0,19,94
29.258,0,19,94
29.258,0,20,94
29.263,0,20,94
29.263,0,20,94
29.263,0,20,94
29.263,0,21,95
29.275,0,21,95
29.275,0,20,95
29.286,0,20,95
29.286,0,21,95
29.303,0,21,95
29.303,0,21,95
29.303,0,21,95
29.303,0,22,96
29.343,0,22,96
29.343,0,21,96
29.387,0,21,96
29.387,0,20,96
29.427,0,20,96
29.427,0,19,96
29.455,0,19,96
29.455,0,18,96
29.476,0,18,96
29.476,0,17,96
29.529,0,17,96
29.529,0,16,96
29.532,0,16,96
29.532,0,15,96
29.536,0,15,96
29.536,0,15,96
29.536,0,15,96
29.536,0,16,97
29.561,0,16,97
29.561,0,16,97
29.561,0,16,97
29.561,0,17,98
29.588,0,17,98
29.588,0,18,98
29.615,0,18,98
29.615,0,19,98
29.703,0,19,98
29.703,0,20,98
29.713,0,20,98
29.713,0,21,98
29.716,0,21,98
29.716,0,20,97
29.723,0,20,97
29.723,0,19,97
29.775,0,19,97
29.775,0,18,97
29.8,0,18,97
29.8,0,17,97
29.807,0,17,97
29.807,0,16,97
29.841,0,16,97
29.841,0,16,97
29.841,0,16,97
29.841,0,17,98
29.851,0,17,98
29.851,0,16,98
29.855,0,16,98
29.855,0,17,98
29.862,0,17,98
29.862,0,17,98
29.862,0,17,98
29.862,0,18,99
29.915,0,18,99
29.915,0,18,99
29.915,0,18,99
29.915,0,19,100
29.996,0,19,100
29.996,0,19,100
29.996,0,19,100
29.996,0,20,101
30.013,0,20,101
30.013,0,19,101
30.036,0,19,101
30.036,0,20,101
30.076,0,20,101
30.076,0,21,101
30.124,0,21,101
30.124,0,22,101
30.165,0,22,101
30.165,0,21,101
30.167,0,21,101
30.167,0,20,100
30.222,0,20,100
30.222,0,19,100
30.222,0,19,100
30.222,0,18,100
30.234,0,18,100
30.234,0,18,100
30.234,0,18,100
30.234,0,19,101
30.263,0,19,101
30.263,0,20,101
30.271,0,20,101
30.271,0,19,101
30.302,0,19,101
30.302,0,18,101
30.31,0,18,101
30.31,0,17,101
30.316,0,17,101
30.316,0,16,101
30.376,0,16,101
30.376,0,17,101
30.389,0,17,101
30.389,0,17,101
30.389,0,17,101
30.389,0,18,102
30.39,0,18,102
30.39,0,17,102
30.393,0,17,102
30.393,0,18,102
30.398,0,18,102
30.398,0,19,102
30.423,0,19,102
30.423,0,19,102
30.423,0,19,102
30.423,0,20,103
30.449,0,20,103
30.449,0,20,103
30.449,0,20,103
30.449,0,21,104
30.478,0,21,104
30.478,0,20,103
30.509,0,20,103
30.509,0,19,102
30.578,0,19,102
30.578,0,18,101
30.579,0,18,101
30.579,0,19,101
30.585,0,19,101
30.585,0,18,101
30.589,0,18,101
30.589,0,18,101
30.589,0,18,101
30.589,0,19,102
30.595,0,19,102
30.595,0,18,102
30.627,0,18,102
30.627,0,19,102
30.671,0,19,102
30.671,0,20,102
30.692,0,20,102
30.692,0,21,102
30.693,0,21,102
30.693,0,22,102
30.759,0,22,102
30.759,0,21,102
30.787,0,21,102
30.787,0,22,102
30.795,0,22,102
30.795,0,22,102
30.795,0,22,102
30.795,0,23,103
30.821,0,23,103
30.821,0,24,103
30.831,0,24,103
30.831,0,23,103
30.855,0,23,103
30.855,0,24,103
30.885,0,24,103
30.885,0,23,102
30.888,0,23,102
30.888,0,24,102
30.949,0,24,102
30.949,0,23,102
30.953,0,23,102
30.953,0,22,101
30.971,0,22,101
30.971,0,23,101
30.976,0,23,101
30.976,0,24,101
30.99,0,24,101
30.99,0,23,100
30.999,0,23,100
30.999,0,24,100
31.001,0,24,100
31.001,0,24,100
31.001,0,24,100
31.001,0,25,101
31.006,0,25,101
31.006,0,26,101
31.018,0,26,101
31.018,0,26,101
31.018,0,26,101
31.018,0,27,102
31.024,0,27,102
31.024,0,26,102
31.043,0,26,102
31.043,0,26,102
31.043,0,26,102
31.043,0,27,103
31.056,0,27,103
31.056,0,28,103
31.062,0,28,103
31.062,0,28,103
31.062,0,28,103
31.062,0,29,104
31.093,0,29,104
31.093,0,29,104
31.093,0,29,104
31.093,0,30,105
31.094,0,30,105
31.094,0,29,105
31.106,0,29,105
31.106,0,28,104
31.11,0,28,104
31.11,0,27,104
31.115,0,27,104
31.115,0,26,104
31.127,0,26,104
31.127,0,27,104
31.142,0,27,104
31.142,0,28,104
31.17,0,28,104
31.17,0,27,104
31.188,0,27,104
31.188,0,26,104
31.204,0,26,104
31.204,0,25,104
31.217,0,25,104
31.217,0,24,104
31.222,0,24,104
31.222,0,25,104
31.224,0,25,104
31.224,0,26,104
31.236,0,26,104
31.236,0,25,104
31.242,0,25,104
31.242,0,24,104
31.261,0,24,104
31.261,0,25,104
31.312,0,25,104
31.312,0,26,104
31.328,0,26,104
31.328,0,25,103
31.344,0,25,103
31.344,0,24,103
31.366,0,24,103
31.366,0,24,103
31.366,0,24,103
31.366,0,25,104
31.366,0,25,104
31.366,0,26,104
31.381,0,26,104
31.381,0,27,104
31.381,0,27,104
31.381,0,26,103
31.41,0,26,103
31.41,0,25,103
31.423,0,25,103
31.423,0,26,103
31.449,0,26,103
31.449,0,25,102
31.49,0,25,102
31.49,0,26,102
31.491,0,26,102
31.491,0,27,102
31.506,0,27,102
31.506,0,28,102
31.511,0,28,102
31.511,0,27,102
31.524,0,27,102
31.524,0,26,102
31.545,0,26,102
31.545,0,25,102
31.555,0,25,102
31.555,0,26,102
31.568,0,26,102
31.568,0,27,102
31.626,0,27,102
31.626,0,28,102
31.647,0,28,102
31.647,0,27,102
31.663,0,27,102
31.663,0,27,102
31.663,0,27,102
31.663,0,28,103
31.67,0,28,103
31.67,0,27,103
31.681,0,27,103
31.681,0,28,103
31.694,0,28,103
31.694,0,29,103
31.72,0,29,103
31.72,0,30,103
31.734,0,30,103
31.734,0,29,103
31.741,0,29,103
31.741,0,28,102
31.747,0,28,102
31.747,0,27,102
31.771,0,27,102
31.771,0,28,102
31.778,0,28,102
31.778,0,29,102
31.78,0,29,102
31.78,0,28,102
31.784,0,28,102
31.784,0,29,102
31.787,0,29,102
31.787,0,30,102
31.806,0,30,102
31.806,0,29,102
31.816,0,29,102
31.816,0,30,102
31.82,0,30,102
31.82,0,29,102
31.863,0,29,102
31.863,0,28,101
31.88,0,28,101
31.88,0,29,101
31.883,0,29,101
31.883,0,28,101
31.915,0,28,101
31.915,0,27,101
31.943,0,27,101
31.943,0,28,101
31.964,0,28,101
31.964,0,29,101
31.97,0,29,101
31.97,0,28,101
31.98,0,28,101
31.98,0,27,100
32.021,0,27,100
32.021,0,26,99
32.036,0,26,99
32.036,0,27,99
32.055,0,27,99
32.055,0,26,99
32.087,0,26,99
32.087,0,27,99
32.099,0,27,99
32.099,0,28,99
32.139,0,28,99
32.139,0,29,99
32.162,0,29,99
32.162,0,28,98
32.168,0,28,98
32.168,0,27,98
32.183,0,27,98
32.183,0,28,98
32.189,0,28,98
32.189,0,27,98
32.239,0,27,98
32.239,0,27,98
32.239,0,27,98
32.239,0,28,99
32.272,0,28,99
32.272,0,27,99
32.279,0,27,99
32.279,0,28,99
32.344,0,28,99
32.344,0,27,99
32.373,0,27,99
32.373,0,26,99
32.384,0,26,99
32.384,0,25,98
32.417,0,25,98
32.417,0,24,98
32.468,0,24,98
32.468,0,23,98
32.495,0,23,98
32.495,0,24,98
32.526,0,24,98
32.526,0,23,98
32.579,0,23,98
32.579,0,22,98
32.604,0,22,98
32.604,0,21,98
32.666,0,21,98
32.666,0,20,98
32.686,0,20,98
32.686,0,19,97
32.715,0,19,97
32.715,0,18,97
32.727,0,18,97
32.727,0,17,97
32.757,0,17,97
32.757,0,18,97
32.761,0,18,97
32.761,0,19,97
32.788,0,19,97
32.788,0,19,97
32.788,0,19,97
32.788,0,20,98
32.809,0,20,98
32.809,0,19,98
32.83,0,19,98
32.83,0,18,98
32.865,0,18,98
32.865,0,17,98
32.886,0,17,98
32.886,0,16,98
32.89,0,16,98
32.89,0,17,98
32.923,0,17,98
32.923,0,16,98
32.926,0,16,98
32.926,0,15,98
32.933,0,15,98
32.933,0,16,98
32.952,0,16,98
32.952,0,17,98
32.953,0,17,98
32.953,0,17,98
32.953,0,17,98
32.953,0,18,99
32.957,0,18,99
32.957,0,18,99
32.957,0,18,99
32.957,0,19,100
32.962,0,19,100
32.962,0,18,99
32.978,0,18,99
32.978,0,17,99
33.001,0,17,99
33.001,0,17,99
33.001,0,17,99
33.001,0,18,100
33.015,0,18,100
33.015,0,17,99
33.032,0,17,99
33.032,0,17,99
33.032,0,17,99
33.032,0,18,100
33.08,0,18,100
33.08,0,18,100
33.08,0,18,100
33.08,0,19,101
33.099,0,19,101
33.099,0,18,101
33.1,0,18,101
33.1,0,17,101
33.139,0,17,101
33.139,0,18,101
33.171,0,18,101
33.171,0,17,101
33.178,0,17,101
33.178,0,16,101
33.209,0,16,101
33.209,0,17,101
33.232,0,17,101
33.232,0,16,101
33.261,0,16,101
33.261,0,15,101
33.266,0,15,101
33.266,0,16,101
33.374,0,16,101
33.374,0,17,101
33.384,0,17,101
33.384,0,16,101
33.384,0,16,101
33.384,0,17,101
33.396,0,17,101
33.396,0,16,101
33.406,0,16,101
33.406,0,16,101
33.406,0,16,101
33.406,0,17,102
33.418,0,17,102
33.418,0,16,102
33.433,0,16,102
33.433,0,17,102
33.433,0,17,102
33.433,0,16,101
33.46,0,16,101
33.46,0,16,101
33.46,0,16,101
33.46,0,17,102
33.493,0,17,102
33.493,0,18,102
33.538,0,18,102
33.538,0,17,102
33.545,0,17,102
33.545,0,18,102
33.613,0,18,102
33.613,0,18,102
33.613,0,18,102
33.613,0,19,103
33.625,0,19,103
33.625,0,20,103
33.679,0,20,103
33.679,0,21,103
33.695,0,21,103
33.695,0,22,103
33.703,0,22,103
33.703,0,21,103
33.731,0,21,103
33.731,0,20,103
33.733,0,20,103
33.733,0,19,103
33.733,0,19,103
33.733,0,20,103
33.737,0,20,103
33.737,0,19,103
33.769,0,19,103
33.769,0,20,103
33.77,0,20,103
33.77,0,21,103
33.803,0,21,103
33.803,0,20,103
33.826,0,20,103
33.826,0,19,103
33.883,0,19,103
33.883,0,20,103
33.904,0,20,103
33.904,0,21,103
33.908,0,21,103
33.908,0,21,103
33.908,0,21,103
33.908,0,22,104
33.952,0,22,104
33.952,0,21,103
33.974,0,21,103
33.974,0,22,103
33.981,0,22,103
33.981,0,21,103
33.988,0,21,103
33.988,0,20,103
33.994,0,20,103
33.994,0,19,103
34.019,0,19,103
34.019,0,20,103
34.028,0,20,103
34.028,0,21,103
34.031,0,21,103
34.031,0,21,103
34.031,0,21,103
34.031,0,22,104
34.061,0,22,104
34.061,0,22,104
34.061,0,22,104
34.061,0,23,105
34.083,0,23,105
34.083,0,22,104
34.122,0,22,104
34.122,0,23,104
34.148,0,23,104
34.148,0,24,104
34.152,0,24,104
34.152,0,23,104
34.178,0,23,104
34.178,0,24,104
34.185,0,24,104
34.185,0,23,104
34.203,0,23,104
34.203,0,24,104
34.239,0,24,104
34.239,0,23,104
34.248,0,23,104
34.248,0,22,104
34.289,0,22,104
34.289,0,23,104
34.318,0,23,104
34.318,0,22,104
34.324,0,22,104
34.324,0,22,104
34.324,0,22,104
34.324,0,23,105
34.337,0,23,105
34.337,0,24,105
34.346,0,24,105
34.346,0,23,105
34.393,0,23,105
34.393,0,24,105
34.406,0,24,105
34.406,0,23,105
34.407,0,23,105
34.407,0,22,105
34.423,0,22,105
34.423,0,21,104
34.436,0,21,104
34.436,0,20,104
34.439,0,20,104
34.439,0,19,103
34.496,0,19,103
34.496,0,20,103
34.527,0,20,103
34.527,0,21,103
34.578,0,21,103
34.578,0,21,103
34.578,0,21,103
34.578,0,22,104
34.581,0,22,104
34.581,0,23,104
34.594,0,23,104
34.594,0,22,104
34.598,0,22,104
34.598,0,21,103
34.62,0,21,103
34.62,0,20,102
34.629,0,20,102
34.629,0,20,102
34.629,0,20,102
34.629,0,21,103
34.633,0,21,103
34.633,0,22,103
34.642,0,22,103
34.642,0,21,103
34.651,0,21,103
34.651,0,20,103
34.668,0,20,103
34.668,0,19,103
34.668,0,19,103
34.668,0,20,103
34.707,0,20,103
34.707,0,20,103
34.707,0,20,103
34.707,0,21,104
34.728,0,21,104
34.728,0,20,104
34.729,0,20,104
34.729,0,20,104
34.729,0,20,104
34.729,0,21,105
34.74,0,21,105
34.74,0,20,105
34.848,0,20,105
34.848,0,20,105
34.848,0,20,105
34.848,0,21,106
34.856,0,21,106
34.856,0,22,106
34.914,0,22,106
34.914,0,23,106
34.915,0,23,106
34.915,0,22,106
34.919,0,22,106
34.919,0,23,106
34.927,0,23,106
34.927,0,22,106
35.005,0,22,106
35.005,0,23,106
35.037,0,23,106
35.037,0,24,106
35.042,0,24,106
35.042,0,25,106
35.062,0,25,106
35.062,0,24,105
35.063,0,24,105
35.063,0,23,105
35.133,0,23,105
35.133,0,22,105
35.145,0,22,105
35.145,0,23,105
35.145,0,23,105
35.145,0,22,104
35.182,0,22,104
35.182,0,23,104
35.185,0,23,104
35.185,0,24,104
35.228,0,24,104
35.228,0,23,103
35.229,0,23,103
35.229,0,22,103
35.23,0,22,103
35.23,0,21,103
35.259,0,21,103
35.259,0,22,103
35.322,0,22,103
35.322,0,21,103
35.333,0,21,103
35.333,0,21,103
35.333,0,21,103
35.333,0,22,104
35.345,0,22,104
35.345,0,23,104
35.376,0,23,104
35.376,0,22,104
35.388,0,22,104
35.388,0,22,104
35.388,0,22,104
35.388,0,23,105
35.434,0,23,105
35.434,0,22,104
35.438,0,22,104
35.438,0,22,104
35.438,0,22,104
35.438,0,23,105
35.441,0,23,105
35.441,0,24,105
35.483,0,24,105
35.483,0,25,105
35.491,0,25,105
35.491,0,24,105
35.492,0,24,105
35.492,0,23,104
35.516,0,23,104
35.516,0,24,104
35.519,0,24,104
35.519,0,23,104
35.545,0,23,104
35.545,0,24,104
35.562,0,24,104
35.562,0,24,104
35.562,0,24,104
35.562,0,25,105
35.575,0,25,105
35.575,0,26,105
35.594,0,26,105
35.594,0,27,105
35.619,0,27,105
35.619,0,28,105
35.632,0,28,105
35.632,0,27,105
35.636,0,27,105
35.636,0,26,105
35.647,0,26,105
35.647,0,26,105
35.647,0,26,105
35.647,0,27,106
35.673,0,27,106
35.673,0,26,106
35.701,0,26,106
35.701,0,25,106
35.708,0,25,106
35.708,0,26,106
35.879,0,26,106
35.879,0,25,105
35.881,0,25,105
35.881,0,26,105
35.896,0,26,105
35.896,0,25,104
35.918,0,25,104
35.918,0,24,104
35.959,0,24,104
35.959,0,23,104
35.962,0,23,104
35.962,0,24,104
35.963,0,24,104
35.963,0,23,104
35.994,0,23,104
35.994,0,24,104
36.007,0,24,104
36.007,0,23,104
36.038,0,23,104
36.038,0,24,104
36.09,0,24,104
36.09,0,23,103
36.105,0,23,103
36.105,0,24,103
36.108,0,24,103
36.108,0,25,103
36.117,0,25,103
36.117,0,24,102
36.128,0,24,102
36.128,0,25,102
36.134,0,25,102
36.134,0,26,102
36.156,0,26,102
36.156,0,25,102
36.161,0,25,102
36.161,0,26,102
36.218,0,26,102
36.218,0,25,102
36.233,0,25,102
36.233,0,25,102
36.233,0,25,102
36.233,0,26,103
36.262,0,26,103
36.262,0,25,103
36.269,0,25,103
36.269,0,26,103
36.277,0,26,103
36.277,0,27,103
36.287,0,27,103
36.287,0,28,103
36.304,0,28,103
36.304,0,27,103
36.319,0,27,103
36.319,0,26,102
36.355,0,26,102
36.355,0,26,102
36.355,0,26,102
36.355,0,27,103
36.368,0,27,103
36.368,0,26,103
36.395,0,26,103
36.395,0,27,103
36.397,0,27,103
36.397,0,26,103
36.415,0,26,103
36.415,0,25,102
36.459,0,25,102
36.459,0,24,102
36.472,0,24,102
36.472,0,23,102
36.52,0,23,102
36.52,0,22,101
36.533,0,22,101
36.533,0,23,101
36.555,0,23,101
36.555,0,22,101
36.611,0,22,101
36.611,0,21,101
36.642,0,21,101
36.642,0,21,101
36.642,0,21,101
36.642,0,22,102
36.643,0,22,102
36.643,0,21,102
36.663,0,21,102
36.663,0,22,102
36.701,0,22,102
36.701,0,22,102
36.701,0,22,102
36.701,0,23,103
36.707,0,23,103
36.707,0,24,103
36.71,0,24,103
36.71,0,24,103
36.71,0,24,103
36.71,0,25,104
36.733,0,25,104
36.733,0,26,104
36.793,0,26,104
36.793,0,27,104
36.802,0,27,104
36.802,0,27,104
36.802,0,27,104
36.802,0,28,105
36.842,0,28,105
36.842,0,29,105
36.863,0,29,105
36.863,0,28,104
36.873,0,28,104
36.873,0,29,104
36.877,0,29,104
36.877,0,28,104
36.88,0,28,104
36.88,0,27,104
36.885,0,27,104
36.885,0,26,104
36.896,0,26,104
36.896,0,25,104
36.908,0,25,104
36.908,0,24,104
36.958,0,24,104
36.958,0,24,104
36.958,0,24,104
36.958,0,25,105
36.991,0,25,105
36.991,0,24,105
37.003,0,24,105
37.003,0,23,104
37.01,0,23,104
37.01,0,22,104
37.017,0,22,104
37.017,0,23,104
37.035,0,23,104
37.035,0,23,104
37.035,0,23,104
37.035,0,24,105
37.05,0,24,105
37.05,0,23,105
37.089,0,23,105
37.089,0,22,105
37.097,0,22,105
37.097,0,21,105
37.123,0,21,105
37.123,0,20,105
37.136,0,20,105
37.136,0,20,105
37.136,0,20,105
37.136,0,21,106
37.143,0,21,106
37.143,0,20,106
37.162,0,20,106
37.162,0,19,106
37.186,0,19,106
37.186,0,18,106
37.216,0,18,106
37.216,0,19,106
37.227,0,19,106
37.227,0,18,105
37.253,0,18,105
37.253,0,19,105
37.268,0,19,105
37.268,0,18,105
37.286,0,18,105
37.286,0,17,105
37.326,0,17,105
37.326,0,18,105
37.356,0,18,105
37.356,0,19,105
37.364,0,19,105
37.364,0,20,105
37.373,0,20,105
37.373,0,20,105
37.373,0,20,105
37.373,0,21,106
37.411,0,21,106
37.411,0,20,106
37.434,0,20,106
37.434,0,21,106
37.442,0,21,106
37.442,0,20,105
37.47,0,20,105
37.47,0,21,105
37.49,0,21,105
37.49,0,22,105
37.493,0,22,105
37.493,0,23,105
37.516,0,23,105
37.516,0,22,105
37.526,0,22,105
37.526,0,21,105
37.531,0,21,105
37.531,0,21,105
37.531,0,21,105
37.531,0,22,106
37.54,0,22,106
37.54,0,23,106
37.553,0,23,106
37.553,0,24,106
37.553,0,24,106
37.553,0,25,106
37.566,0,25,106
37.566,0,26,106
37.577,0,26,106
37.577,0,25,105
37.591,0,25,105
37.591,0,26,105
37.602,0,26,105
37.602,0,26,105
37.602,0,26,105
37.602,0,27,106
37.62,0,27,106
37.62,0,26,105
37.626,0,26,105
37.626,0,25,105
37.629,0,25,105
37.629,0,24,105
37.645,0,24,105
37.645,0,25,105
37.682,0,25,105
37.682,0,26,105
37.702,0,26,105
37.702,0,27,105
37.726,0,27,105
37.726,0,26,105
37.756,0,26,105
37.756,0,27,105
37.757,0,27,105
37.757,0,28,105
37.758,0,28,105
37.758,0,27,104
37.769,0,27,104
37.769,0,28,104
37.773,0,28,104
37.773,0,29,104
37.806,0,29,104
37.806,0,30,104
37.89,0,30,104
37.89,0,29,104
37.939,0,29,104
37.939,0,28,104
37.946,0,28,104
37.946,0,29,104
37.962,0,29,104
37.962,0,29,104
37.962,0,29,104
37.962,0,30,105
37.986,0,30,105
37.986,0,30,105
37.986,0,30,105
37.986,0,31,106
37.996,0,31,106
37.996,0,30,106
38,0,30,106
38,0,29,105
38.017,0,29,105
38.017,0,28,105
38.019,0,28,105
38.019,0,27,105
38.048,0,27,105
38.048,0,26,104
38.049,0,26,104
38.049,0,25,104
38.059,0,25,104
38.059,0,24,104
38.091,0,24,104
38.091,0,24,104
38.091,0,24,104
38.091,0,25,105
38.099,0,25,105
38.099,0,24,105
38.101,0,24,105
38.101,0,24,105
38.101,0,24,105
38.101,0,25,106
38.101,0,25,106
38.101,0,24,106
38.107,0,24,106
38.107,0,23,106
38.112,0,23,106
38.112,0,22,105
38.121,0,22,105
38.121,0,23,105
38.146,0,23,105
38.146,0,22,105
38.148,0,22,105
38.148,0,21,105
38.154,0,21,105
38.154,0,20,104
38.162,0,20,104
38.162,0,21,104
38.165,0,21,104
38.165,0,20,104
38.18,0,20,104
38.18,0,21,104
38.181,0,21,104
38.181,0,20,103
38.194,0,20,103
38.194,0,19,103
38.268,0,19,103
38.268,0,18,103
38.307,0,18,103
38.307,0,18,103
38.307,0,18,103
38.307,0,19,104
38.341,0,19,104
38.341,0,18,104
38.345,0,18,104
38.345,0,19,104
38.349,0,19,104
38.349,0,18,104
38.355,0,18,104
38.355,0,19,104
38.362,0,19,104
38.362,0,18,104
38.368,0,18,104
38.368,0,19,104
38.429,0,19,104
38.429,0,18,104
38.431,0,18,104
38.431,0,19,104
38.444,0,19,104
38.444,0,20,104
38.476,0,20,104
38.476,0,19,104
38.488,0,19,104
38.488,0,20,104
38.501,0,20,104
38.501,0,21,104
38.505,0,21,104
38.505,0,20,104
38.52,0,20,104
38.52,0,21,104
38.576,0,21,104
38.576,0,22,104
38.644,0,22,104
38.644,0,23,104
38.666,0,23,104
38.666,0,22,104
38.677,0,22,104
38.677,0,23,104
38.701,0,23,104
38.701,0,23,104
38.701,0,23,104
38.701,0,24,105
38.731,0,24,105
38.731,0,24,105
38.731,0,24,105
38.731,0,25,106
38.754,0,25,106
38.754,0,26,106
38.799,0,26,106
38.799,0,25,106
38.815,0,25,106
38.815,0,24,106
38.826,0,24,106
38.826,0,25,106
38.833,0,25,106
38.833,0,24,106
38.847,0,24,106
38.847,0,25,106
38.872,0,25,106
38.872,0,24,106
38.88,0,24,106
38.88,0,23,106
38.913,0,23,106
38.913,0,22,106
38.919,0,22,106
38.919,0,21,106
38.932,0,21,106
38.932,0,22,106
38.945,0,22,106
38.945,0,21,105
38.956,0,21,105
38.956,0,22,105
38.983,0,22,105
38.983,0,21,104
38.993,0,21,104
38.993,0,20,104
38.994,0,20,104
38.994,0,21,104
39.023,0,21,104
39.023,0,20,104
39.086,0,20,104
39.086,0,19,104
39.144,0,19,104
39.144,0,18,103
39.153,0,18,103
39.153,0,19,103
39.189,0,19,103
39.189,0,18,103
39.191,0,18,103
39.191,0,17,102
39.197,0,17,102
39.197,0,17,102
39.197,0,17,102
39.197,0,18,103
39.202,0,18,103
39.202,0,19,103
39.204,0,19,103
39.204,0,20,103
39.206,0,20,103
39.206,0,19,103
39.256,0,19,103
39.256,0,18,103
39.27,0,18,103
39.27,0,17,103
39.383,0,17,103
39.383,0,16,103
39.401,0,16,103
39.401,0,15,103
39.412,0,15,103
39.412,0,14,103
39.485,0,14,103
39.485,0,13,103
39.546,0,13,103
39.546,0,14,103
39.557,0,14,103
39.557,0,13,103
39.559,0,13,103
39.559,0,14,103
39.588,0,14,103
39.588,0,14,103
39.588,0,14,103
39.588,0,15,104
39.592,0,15,104
39.592,0,16,104
39.597,0,16,104
39.597,0,17,104
39.627,0,17,104
39.627,0,18,104
39.658,0,18,104
39.658,0,17,104
39.658,0,17,104
39.658,0,18,104
39.715,0,18,104
39.715,0,19,104
39.774,0,19,104
39.774,0,18,104
39.795,0,18,104
39.795,0,19,104
39.816,0,19,104
39.816,0,18,103
39.835,0,18,103
39.835,0,17,103
39.932,0,17,103
39.932,0,18,103
39.951,0,18,103
39.951,0,19,103
39.957,0,19,103
39.957,0,20,103
39.961,0,20,103
39.961,0,21,103
39.963,0,21,103
39.963,0,21,103
39.963,0,21,103
39.963,0,22,104
39.969,0,22,104
39.969,0,21,103
40.019,0,21,103
40.019,0,22,103
40.032,0,22,103
40.032,0,23,103
40.058,0,23,103
40.058,0,23,103
40.058,0,23,103
40.058,0,24,104
40.072,0,24,104
40.072,0,25,104
40.111,0,25,104
40.111,0,25,104
40.111,0,25,104
40.111,0,26,105
40.123,0,26,105
40.123,0,25,104
40.22,0,25,104
40.22,0,24,104
40.227,0,24,104
40.227,0,23,103
40.249,0,23,103
40.249,0,22,103
40.249,0,22,103
40.249,0,21,102
40.254,0,21,102
40.254,0,22,102
40.284,0,22,102
40.284,0,21,102
40.287,0,21,102
40.287,0,22,102
40.295,0,22,102
40.295,0,23,102
40.333,0,23,102
40.333,0,24,102
40.344,0,24,102
40.344,0,25,102
40.363,0,25,102
40.363,0,24,102
40.375,0,24,102
40.375,0,23,101
40.388,0,23,101
40.388,0,22,100
40.396,0,22,100
40.396,0,23,100
40.411,0,23,100
40.411,0,22,100
40.421,0,22,100
40.421,0,21,100
40.43,0,21,100
40.43,0,20,100
40.443,0,20,100
40.443,0,21,100
40.513,0,21,100
40.513,0,22,100
40.529,0,22,100
40.529,0,21,100
40.556,0,21,100
40.556,0,21,100
40.556,0,21,100
40.556,0,22,101
40.562,0,22,101
40.562,0,23,101
40.574,0,23,101
40.574,0,22,101
40.581,0,22,101
40.581,0,23,101
40.606,0,23,101
40.606,0,24,101
40.606,0,24,101
40.606,0,23,101
40.611,0,23,101
40.611,0,23,101
40.611,0,23,101
40.611,0,24,102
40.643,0,24,102
40.643,0,23,102
40.711,0,23,102
40.711,0,24,102
40.727,0,24,102
40.727,0,25,102
40.742,0,25,102
40.742,0,26,102
40.77,0,26,102
40.77,0,27,102
40.788,0,27,102
40.788,0,28,102
40.814,0,28,102
40.814,0,28,102
40.814,0,28,102
40.814,0,29,103
40.815,0,29,103
40.815,0,30,103
40.827,0,30,103
40.827,0,29,103
40.828,0,29,103
40.828,0,29,103
40.828,0,29,103
40.828,0,30,104
40.828,0,30,104
40.828,0,29,104
40.834,0,29,104
40.834,0,28,104
40.867,0,28,104
40.867,0,27,104
40.905,0,27,104
40.905,0,28,104
40.907,0,28,104
40.907,0,28,104
40.907,0,28,104
40.907,0,29,105
40.912,0,29,105
40.912,0,30,105
40.927,0,30,105
40.927,0,31,105
40.956,0,31,105
40.956,0,32,105
40.974,0,32,105
40.974,0,31,104
40.981,0,31,104
40.981,0,30,104
40.995,0,30,104
40.995,0,31,104
41.005,0,31,104
41.005,0,31,104
41.005,0,31,104
41.005,0,32,105
41.017,0,32,105
41.017,0,31,105
41.037,0,31,105
41.037,0,30,105
41.066,0,30,105
41.066,0,29,105
41.121,0,29,105
41.121,0,30,105
41.208,0,30,105
41.208,0,29,105
41.211,0,29,105
41.211,0,30,105
41.213,0,30,105
41.213,0,29,105
41.237,0,29,105
41.237,0,28,105
41.25,0,28,105
41.25,0,27,105
41.255,0,27,105
41.255,0,28,105
41.28,0,28,105
41.28,0,27,105
41.322,0,27,105
41.322,0,26,105
41.342,0,26,105
41.342,0,25,105
41.348,0,25,105
41.348,0,25,105
41.348,0,25,105
41.348,0,26,106
41.367,0,26,106
41.367,0,26,106
41.367,0,26,106
41.367,0,27,107
41.381,0,27,107
41.381,0,26,106
41.42,0,26,106
41.42,0,25,106
41.497,0,25,106
41.497,0,26,106
41.51,0,26,106
41.51,0,26,106
41.51,0,26,106
41.51,0,27,107
41.511,0,27,107
41.511,0,27,107
41.511,0,27,107
41.511,0,28,108
41.516,0,28,108
41.516,0,27,108
41.57,0,27,108
41.57,0,26,108
41.57,0,26,108
41.57,0,25,107
41.61,0,25,107
41.61,0,25,107
41.61,0,25,107
41.61,0,26,108
41.611,0,26,108
41.611,0,25,108
41.613,0,25,108
41.613,0,24,108
41.624,0,24,108
41.624,0,23,108
41.632,0,23,108
41.632,0,23,108
41.632,0,23,108
41.632,0,24,109
41.65,0,24,109
41.65,0,25,109
41.654,0,25,109
41.654,0,24,109
41.667,0,24,109
41.667,0,23,108
41.703,0,23,108
41.703,0,24,108
41.708,0,24,108
41.708,0,23,108
41.718,0,23,108
41.718,0,24,108
41.734,0,24,108
41.734,0,25,108
41.75,0,25,108
41.75,0,26,108
41.844,0,26,108
41.844,0,27,108
41.857,0,27,108
41.857,0,28,108
41.904,0,28,108
41.904,0,29,108
41.906,0,29,108
41.906,0,29,108
41.906,0,29,108
41.906,0,30,109
41.932,0,30,109
41.932,0,31,109
41.957,0,31,109
41.957,0,30,109
42.005,0,30,109
42.005,0,31,109
42.006,0,31,109
42.006,0,30,109
42.043,0,30,109
42.043,0,29,109
42.063,0,29,109
42.063,0,29,109
42.063,0,29,109
42.063,0,30,110
42.07,0,30,110
42.07,0,31,110
42.097,0,31,110
42.097,0,32,110
42.208,0,32,110
42.208,0,33,110
42.216,0,33,110
42.216,0,32,110
42.219,0,32,110
42.219,0,31,109
42.254,0,31,109
42.254,0,30,109
42.27,0,30,109
42.27,0,31,109
42.275,0,31,109
42.275,0,31,109
42.275,0,31,109
42.275,0,32,110
42.28,0,32,110
42.28,0,33,110
42.29,0,33,110
42.29,0,32,110
42.333,0,32,110
42.333,0,33,110
42.34,0,33,110
42.34,0,32,109
42.361,0,32,109
42.361,0,32,109
42.361,0,32,109
42.361,0,33,110
42.362,0,33,110
42.362,1,33,110
42.373,1,33,110
42.373,1,34,110
42.386,1,34,110
42.386,1,33,110
42.388,1,33,110
42.388,1,34,110
42.395,1,34,110
42.395,0,33,109
42.395,0,33,109
42.395,0,34,110
42.396,0,34,110
42.396,0,35,110
42.406,0,35,110
42.406,0,36,110
42.407,0,36,110
42.407,0,35,110
42.425,0,35,110
42.425,0,34,110
42.427,0,34,110
42.427,0,33,110
42.469,0,33,110
42.469,0,32,110
42.502,0,32,110
42.502,0,31,110
42.513,0,31,110
42.513,0,30,109
42.523,0,30,109
42.523,0,31,109
42.552,0,31,109
42.552,0,30,109
42.584,0,30,109
42.584,0,31,109
42.587,0,31,109
42.587,0,32,109
42.622,0,32,109
42.622,0,31,109
42.625,0,31,109
42.625,0,32,109
42.635,0,32,109
42.635,0,31,109
42.64,0,31,109
42.64,0,32,109
42.665,0,32,109
42.665,0,33,109
42.667,0,33,109
42.667,0,34,109
42.668,0,34,109
42.668,0,35,109
42.673,0,35,109
42.673,0,36,109
42.683,0,36,109
42.683,0,37,109
42.689,0,37,109
42.689,0,36,109
42.715,0,36,109
42.715,0,37,109
42.729,0,37,109
42.729,0,36,109
42.739,0,36,109
42.739,0,37,109
42.741,0,37,109
42.741,0,37,109
42.741,0,37,109
42.741,0,38,110
42.746,0,38,110
42.746,0,37,109
42.752,0,37,109
42.752,0,36,108
42.757,0,36,108
42.757,0,35,108
42.759,0,35,108
42.759,0,35,108
42.759,0,35,108
42.759,0,36,109
42.82,0,36,109
42.82,0,36,109
42.82,0,36,109
42.82,0,37,110
42.822,0,37,110
42.822,0,36,110
42.833,0,36,110
42.833,1,36,110
42.837,1,36,110
42.837,1,35,110
42.851,1,35,110
42.851,1,34,110
42.853,1,34,110
42.853,1,33,110
42.863,1,33,110
42.863,0,32,109
42.863,0,32,109
42.863,0,33,110
42.932,0,33,110
42.932,0,32,110
42.951,0,32,110
42.951,0,33,110
42.952,0,33,110
42.952,0,34,110
42.969,0,34,110
42.969,0,33,110
43.022,0,33,110
43.022,0,32,110
43.056,0,32,110
43.056,1,32,110
43.067,1,32,110
43.067,1,33,110
43.071,1,33,110
43.071,1,32,110
43.081,1,32,110
43.081,2,32,110
43.144,2,32,110
43.144,2,31,110
43.149,2,31,110
43.149,2,30,110
43.155,2,30,110
43.155,2,31,110
43.174,2,31,110
43.174,2,30,110
43.182,2,30,110
43.182,1,29,109
43.182,1,29,109
43.182,1,30,110
43.186,1,30,110
43.186,1,31,110
43.188,1,31,110
43.188,1,30,110
43.201,1,30,110
43.201,2,30,110
43.204,2,30,110
43.204,2,29,110
43.244,2,29,110
43.244,2,30,110
43.248,2,30,110
43.248,1,29,109
43.248,1,29,109
43.248,1,30,110
43.273,1,30,110
43.273,1,29,110
43.283,1,29,110
43.283,1,30,110
43.316,1,30,110
43.316,1,29,110
43.319,1,29,110
43.319,1,28,110
43.356,1,28,110
43.356,1,27,110
43.368,1,27,110
43.368,1,28,110
43.385,1,28,110
43.385,1,29,110
43.389,1,29,110
43.389,1,30,110
43.391,1,30,110
43.391,1,29,110
43.391,1,29,110
43.391,1,30,110
43.392,1,30,110
43.392,1,29,110
43.4,1,29,110
43.4,0,28,109
43.4,0,28,109
43.4,0,29,110
43.406,0,29,110
43.406,0,30,110
43.424,0,30,110
43.424,1,30,110
43.435,1,30,110
43.435,1,31,110
43.512,1,31,110
43.512,1,32,110
43.552,1,32,110
43.552,1,33,110
43.614,1,33,110
43.614,1,34,110
43.615,1,34,110
43.615,1,35,110
43.635,1,35,110
43.635,1,36,110
43.651,1,36,110
43.651,1,35,110
43.67,1,35,110
43.67,1,34,110
43.675,1,34,110
43.675,1,33,110
43.685,1,33,110
43.685,2,33,110
43.688,2,33,110
43.688,2,32,110
43.722,2,32,110
43.722,3,32,110
43.723,3,32,110
43.723,4,32,110
43.727,4,32,110
43.727,4,31,110
43.754,4,31,110
43.754,4,30,110
43.793,4,30,110
43.793,4,29,110
43.815,4,29,110
43.815,3,28,109
43.815,3,28,109
43.815,3,29,110
43.822,3,29,110
43.822,3,28,110
43.827,3,28,110
43.827,3,27,110
43.831,3,27,110
43.831,4,27,110
43.876,4,27,110
43.876,4,26,110
43.886,4,26,110
43.886,4,27,110
43.891,4,27,110
43.891,4,28,110
43.892,4,28,110
43.892,4,27,110
43.895,4,27,110
43.895,5,27,110
43.91,5,27,110
43.91,6,27,110
43.911,6,27,110
43.911,6,26,110
43.977,6,26,110
43.977,5,25,109
43.977,5,25,109
43.977,5,26,110
44.054,5,26,110
44.054,5,25,110
44.054,5,25,110
44.054,5,24,110
44.085,5,24,110
44.085,5,25,110
44.103,5,25,110
44.103,5,24,110
44.112,5,24,110
44.112,5,23,110
44.133,5,23,110
44.133,4,22,109
44.133,4,22,109
44.133,4,23,110
44.139,4,23,110
44.139,4,22,110
44.148,4,22,110
44.148,4,21,110
44.183,4,21,110
44.183,4,20,110
44.185,4,20,110
44.185,4,21,110
44.206,4,21,110
44.206,4,22,110
44.209,4,22,110
44.209,4,23,110
44.228,4,23,110
44.228,4,22,110
44.275,4,22,110
44.275,4,23,110
44.283,4,23,110
44.283,5,23,110
44.285,5,23,110
44.285,5,24,110
44.288,5,24,110
44.288,5,25,110
44.39,5,25,110
44.39,5,24,110
44.391,5,24,110
44.391,4,23,109
44.391,4,23,109
44.391,4,24,110
44.405,4,24,110
44.405,4,25,110
44.405,4,25,110
44.405,4,24,110
44.408,4,24,110
44.408,4,23,110
44.41,4,23,110
44.41,3,22,109
44.41,3,22,109
44.41,3,23,110
44.412,3,23,110
44.412,3,24,110
44.432,3,24,110
44.432,4,24,110
44.433,4,24,110
44.433,5,24,110
44.458,5,24,110
44.458,6,24,110
44.465,6,24,110
44.465,5,23,109
44.465,5,23,109
44.465,5,24,110
44.479,5,24,110
44.479,4,23,109
44.479,4,23,109
44.479,4,24,110
44.525,4,24,110
44.525,4,25,110
44.548,4,25,110
44.548,5,25,110
44.587,5,25,110
44.587,5,24,110
44.593,5,24,110
44.593,5,23,110
44.596,5,23,110
44.596,5,24,110
44.61,5,24,110
44.61,4,23,109
44.61,4,23,109
44.61,4,24,110
44.622,4,24,110
44.622,5,24,110
44.639,5,24,110
44.639,4,23,109
44.639,4,23,109
44.639,4,24,110
44.646,4,24,110
44.646,4,25,110
44.649,4,25,110
44.649,4,24,110
44.683,4,24,110
44.683,4,25,110
44.7,4,25,110
44.7,4,26,110
44.752,4,26,110
44.752,3,25,109
44.752,3,25,109
44.752,3,26,110
44.772,3,26,110
44.772,2,25,109
44.772,2,25,109
44.772,2,26,110
44.777,2,26,110
44.777,2,25,110
44.778,2,25,110
44.778,2,26,110
44.836,2,26,110
44.836,2,27,110
44.86,2,27,110
44.86,1,26,109
44.86,1,26,109
44.86,1,27,110
44.867,1,27,110
44.867,1,26,110
44.875,1,26,110
44.875,1,25,110
44.885,1,25,110
44.885,0,24,109
44.885,0,24,109
44.885,0,25,110
44.904,0,25,110
44.904,0,24,110
44.912,0,24,110
44.912,0,25,110
44.944,0,25,110
44.944,0,24,110
44.963,0,24,110
44.963,0,25,110
44.966,0,25,110
44.966,0,26,110
45.018,0,26,110
45.018,0,27,110
45.033,0,27,110
45.033,0,28,110
45.068,0,28,110
45.068,0,29,110
45.069,0,29,110
45.069,0,30,110
45.099,0,30,110
45.099,0,31,110
45.101,0,31,110
45.101,0,30,110
45.152,0,30,110
45.152,0,31,110
45.162,0,31,110
45.162,0,30,109
45.186,0,30,109
45.186,0,30,109
45.186,0,30,109
45.186,0,31,110
45.191,0,31,110
45.191,0,30,110
45.241,0,30,110
45.241,1,30,110
45.243,1,30,110
45.243,2,30,110
45.245,2,30,110
45.245,2,29,110
45.247,2,29,110
45.247,2,30,110
45.258,2,30,110
45.258,2,29,110
45.291,2,29,110
45.291,2,30,110
45.308,2,30,110
45.308,2,29,110
45.315,2,29,110
45.315,1,28,109
45.315,1,28,109
45.315,1,29,110
45.322,1,29,110
45.322,1,30,110
45.347,1,30,110
45.347,1,29,110
45.358,1,29,110
45.358,1,28,110
45.361,1,28,110
45.361,1,29,110
45.372,1,29,110
45.372,1,30,110
45.386,1,30,110
45.386,1,31,110
45.396,1,31,110
45.396,1,30,110
45.396,1,30,110
45.396,1,31,110
45.41,1,31,110
45.41,0,30,109
45.41,0,30,109
45.41,0,31,110
45.43,0,31,110
45.43,0,30,110
45.437,0,30,110
45.437,0,29,110
45.452,0,29,110
45.452,0,28,110
45.46,0,28,110
45.46,0,27,109
45.46,0,27,109
45.46,0,28,109
45.483,0,28,109
45.483,0,27,109
45.487,0,27,109
45.487,0,27,109
45.487,0,27,109
45.487,0,28,110
45.496,0,28,110
45.496,0,27,110
45.497,0,27,110
45.497,0,26,110
45.499,0,26,110
45.499,0,27,110
45.502,0,27,110
45.502,0,26,110
45.545,0,26,110
45.545,0,27,110
45.551,0,27,110
45.551,1,27,110
45.637,1,27,110
45.637,0,26,109
45.637,0,26,109
45.637,0,27,110
45.638,0,27,110
45.638,0,26,110
45.687,0,26,110
45.687,0,25,110
45.699,0,25,110
45.699,0,24,109
45.725,0,24,109
45.725,0,25,109
45.729,0,25,109
45.729,0,24,108
45.746,0,24,108
45.746,0,25,108
45.763,0,25,108
45.763,0,24,108
45.78,0,24,108
45.78,0,23,108
45.793,0,23,108
45.793,0,23,108
45.793,0,23,108
45.793,0,24,109
45.793,0,24,109
45.793,0,23,109
45.858,0,23,109
45.858,0,24,109
45.862,0,24,109
45.862,0,25,109
45.887,0,25,109
45.887,0,24,109
45.893,0,24,109
45.893,0,25,109
45.907,0,25,109
45.907,0,24,108
45.912,0,24,108
45.912,0,25,108
45.913,0,25,108
45.913,0,25,108
45.913,0,25,108
45.913,0,26,109
45.917,0,26,109
45.917,0,27,109
45.918,0,27,109
45.918,0,27,109
45.918,0,27,109
45.918,0,28,110
45.931,0,28,110
45.931,0,27,110
45.962,0,27,110
45.962,0,26,110
45.971,0,26,110
45.971,1,26,110
45.999,1,26,110
45.999,1,27,110
46.022,1,27,110
46.022,1,26,110
46.046,1,26,110
46.046,1,25,110
46.052,1,25,110
46.052,0,24,109
46.052,0,24,109
46.052,0,25,110
46.1,0,25,110
46.1,0,24,109
46.105,0,24,109
46.105,0,23,109
46.112,0,23,109
46.112,0,22,109
46.177,0,22,109
46.177,0,23,109
46.184,0,23,109
46.184,0,24,109
46.188,0,24,109
46.188,0,23,109
46.248,0,23,109
46.248,0,23,109
46.248,0,23,109
46.248,0,24,110
46.274,0,24,110
46.274,0,25,110
46.289,0,25,110
46.289,0,24,110
46.292,0,24,110
46.292,0,23,110
46.329,0,23,110
46.329,0,24,110
46.339,0,24,110
46.339,1,24,110
46.35,1,24,110
46.35,1,23,110
46.353,1,23,110
46.353,0,22,109
46.353,0,22,109
46.353,0,23,110
46.362,0,23,110
46.362,0,22,110
46.379,0,22,110
46.379,1,22,110
46.388,1,22,110
46.388,1,23,110
46.478,1,23,110
46.478,1,22,110
46.488,1,22,110
46.488,1,21,110
46.543,1,21,110
46.543,2,21,110
46.555,2,21,110
46.555,3,21,110
46.57,3,21,110
46.57,3,22,110
46.581,3,22,110
46.581,3,21,110
46.595,3,21,110
46.595,3,20,110
46.605,3,20,110
46.605,3,19,110
46.639,3,19,110
46.639,3,20,110
46.639,3,20,110
46.639,3,21,110
46.647,3,21,110
46.647,3,22,110
46.669,3,22,110
46.669,3,23,110
46.693,3,23,110
46.693,3,24,110
46.695,3,24,110
46.695,3,25,110
46.717,3,25,110
46.717,2,24,109
46.717,2,24,109
46.717,2,25,110
46.746,2,25,110
46.746,2,26,110
46.751,2,26,110
46.751,2,27,110
46.787,2,27,110
46.787,3,27,110
46.806,3,27,110
46.806,3,26,110
46.812,3,26,110
46.812,3,25,110
46.824,3,25,110
46.824,3,24,110
46.825,3,24,110
46.825,3,23,110
46.834,3,23,110
46.834,4,23,110
46.842,4,23,110
46.842,4,22,110
46.852,4,22,110
46.852,5,22,110
46.87,5,22,110
46.87,4,21,109
46.87,4,21,109
46.87,4,22,110
46.893,4,22,110
46.893,3,21,109
46.893,3,21,109
46.893,3,22,110
46.931,3,22,110
46.931,4,22,110
46.936,4,22,110
46.936,4,23,110
46.936,4,23,110
46.936,4,22,110
46.976,4,22,110
46.976,4,21,110
47.009,4,21,110
47.009,4,22,110
47.021,4,22,110
47.021,4,23,110
47.024,4,23,110
47.024,4,22,110
47.034,4,22,110
47.034,4,23,110
47.059,4,23,110
47.059,4,22,110
47.065,4,22,110
47.065,3,21,109
47.065,3,21,109
47.065,3,22,110
47.11,3,22,110
47.11,3,23,110
47.113,3,23,110
47.113,4,23,110
47.155,4,23,110
47.155,4,24,110
47.168,4,24,110
47.168,3,23,109
47.168,3,23,109
47.168,3,24,110
47.242,3,24,110
47.242,2,23,109
47.242,2,23,109
47.242,2,24,110
47.252,2,24,110
47.252,2,23,110
47.255,2,23,110
47.255,1,22,109
47.255,1,22,109
47.255,1,23,110
47.258,1,23,110
47.258,1,22,110
47.259,1,22,110
47.259,1,23,110
47.364,1,23,110
47.364,1,22,110
47.37,1,22,110
47.37,2,22,110
47.41,2,22,110
47.41,2,23,110
47.439,2,23,110
47.439,2,22,110
47.451,2,22,110
47.451,3,22,110
47.498,3,22,110
47.498,3,23,110
47.516,3,23,110
47.516,3,24,110
47.519,3,24,110
47.519,4,24,110
47.524,4,24,110
47.524,4,23,110
47.537,4,23,110
47.537,4,24,110
47.539,4,24,110
47.539,4,25,110
47.551,4,25,110
47.551,4,24,110
47.592,4,24,110
47.592,4,23,110
47.611,4,23,110
47.611,4,22,110
47.633,4,22,110
47.633,4,23,110
47.638,4,23,110
47.638,4,24,110
47.648,4,24,110
47.648,3,23,109
47.648,3,23,109
47.648,3,24,110
47.682,3,24,110
47.682,4,24,110
47.683,4,24,110
47.683,4,23,110
47.7,4,23,110
47.7,4,22,110
47.705,4,22,110
47.705,4,21,110
47.758,4,21,110
47.758,4,22,110
47.764,4,22,110
47.764,4,23,110
47.766,4,23,110
47.766,4,22,110
47.784,4,22,110
47.784,4,21,110
47.803,4,21,110
47.803,4,22,110
47.811,4,22,110
47.811,3,21,109
47.811,3,21,109
47.811,3,22,110
47.839,3,22,110
47.839,3,21,110
47.923,3,21,110
47.923,3,22,110
47.953,3,22,110
47.953,3,23,110
47.96,3,23,110
47.96,3,22,110
47.98,3,22,110
47.98,3,23,110
48.023,3,23,110
48.023,2,22,109
48.023,2,22,109
48.023,2,23,110
48.024,2,23,110
48.024,2,24,110
48.042,2,24,110
48.042,2,25,110
48.056,2,25,110
48.056,2,26,110
48.065,2,26,110
48.065,3,26,110
48.084,3,26,110
48.084,3,27,110
48.085,3,27,110
48.085,2,26,109
48.085,2,26,109
48.085,2,27,110
48.096,2,27,110
48.096,2,28,110
48.096,2,28,110
48.096,1,27,109
48.096,1,27,109
48.096,1,28,110
48.099,1,28,110
48.099,1,29,110
48.112,1,29,110
48.112,1,30,110
48.113,1,30,110
48.113,1,31,110
48.145,1,31,110
48.145,1,30,110
48.153,1,30,110
48.153,1,29,110
48.157,1,29,110
48.157,1,28,110
48.166,1,28,110
48.166,1,29,110
48.167,1,29,110
48.167,1,30,110
48.171,1,30,110
48.171,1,29,110
48.174,1,29,110
48.174,0,28,109
48.174,0,28,109
48.174,0,29,110
48.206,0,29,110
48.206,0,28,109
48.221,0,28,109
48.221,0,29,109
48.238,0,29,109
48.238,0,29,109
48.238,0,29,109
48.238,0,30,110
48.284,0,30,110
48.284,0,31,110
48.302,0,31,110
48.302,0,32,110
48.322,0,32,110
48.322,0,33,110
48.348,0,33,110
48.348,0,34,110
48.352,0,34,110
48.352,0,35,110
48.365,0,35,110
48.365,0,34,110
48.401,0,34,110
48.401,0,33,110
48.427,0,33,110
48.427,0,34,110
48.432,0,34,110
48.432,0,33,109
48.452,0,33,109
48.452,0,34,109
48.461,0,34,109
48.461,0,33,108
48.467,0,33,108
48.467,0,32,107
48.467,0,32,107
48.467,0,33,107
48.48,0,33,107
48.48,0,32,106
48.552,0,32,106
48.552,0,31,105
48.58,0,31,105
48.58,0,32,105
48.584,0,32,105
48.584,0,31,104
48.593,0,31,104
48.593,0,30,104
48.598,0,30,104
48.598,0,29,104
48.62,0,29,104
48.62,0,28,104
48.627,0,28,104
48.627,0,27,104
48.63,0,27,104
48.63,0,26,104
48.639,0,26,104
48.639,0,25,104
48.664,0,25,104
48.664,0,24,104
48.667,0,24,104
48.667,0,25,104
48.681,0,25,104
48.681,0,24,103
48.726,0,24,103
48.726,0,25,103
48.757,0,25,103
48.757,0,24,103
48.77,0,24,103
48.77,0,23,103
48.82,0,23,103
48.82,0,24,103
48.846,0,24,103
48.846,0,25,103
48.854,0,25,103
48.854,0,26,103
48.871,0,26,103
48.871,0,25,102
48.877,0,25,102
48.877,0,24,102
48.924,0,24,102
48.924,0,25,102
48.93,0,25,102
48.93,0,25,102
48.93,0,25,102
48.93,0,26,103
48.932,0,26,103
48.932,0,26,103
48.932,0,26,103
48.932,0,27,104
48.946,0,27,104
48.946,0,26,103
48.978,0,26,103
48.978,0,27,103
48.98,0,27,103
48.98,0,28,103
48.983,0,28,103
48.983,0,28,103
48.983,0,28,103
48.983,0,29,104
49.024,0,29,104
49.024,0,28,103
49.043,0,28,103
49.043,0,29,103
49.057,0,29,103
49.057,0,28,102
49.086,0,28,102
49.086,0,29,102
49.107,0,29,102
49.107,0,30,102
49.115,0,30,102
49.115,0,29,102
49.117,0,29,102
49.117,0,30,102
49.121,0,30,102
49.121,0,29,102
49.15,0,29,102
49.15,0,29,102
49.15,0,29,102
49.15,0,30,103
49.151,0,30,103
49.151,0,29,103
49.153,0,29,103
49.153,0,30,103
49.204,0,30,103
49.204,0,31,103
49.205,0,31,103
49.205,0,30,103
49.207,0,30,103
49.207,0,31,103
49.229,0,31,103
49.229,0,32,103
49.237,0,32,103
49.237,0,31,103
49.252,0,31,103
49.252,0,32,103
49.26,0,32,103
49.26,0,31,102
49.264,0,31,102
49.264,0,30,101
49.268,0,30,101
49.268,0,29,100
49.298,0,29,100
49.298,0,30,100
49.3,0,30,100
49.3,0,29,100
49.308,0,29,100
49.308,0,28,100
49.309,0,28,100
49.309,0,29,100
49.313,0,29,100
49.313,0,30,100
49.315,0,30,100
49.315,0,31,100
49.362,0,31,100
49.362,0,30,100
49.363,0,30,100
49.363,0,29,99
49.367,0,29,99
49.367,0,28,99
49.405,0,28,99
49.405,0,29,99
49.41,0,29,99
49.41,0,28,99
49.434,0,28,99
49.434,0,29,99
49.491,0,29,99
49.491,0,30,99
49.547,0,30,99
49.547,0,29,99
49.555,0,29,99
49.555,0,30,99
49.632,0,30,99
49.632,0,31,99
49.695,0,31,99
49.695,0,30,98
49.719,0,30,98
49.719,0,31,98
49.722,0,31,98
49.722,0,30,98
49.75,0,30,98
49.75,0,29,98
49.769,0,29,98
49.769,0,28,98
49.778,0,28,98
49.778,0,27,98
49.783,0,27,98
49.783,0,28,98
49.794,0,28,98
49.794,0,29,98
49.806,0,29,98
49.806,0,28,98
49.825,0,28,98
49.825,0,28,98
49.825,0,28,98
49.825,0,29,99
49.862,0,29,99
49.862,0,28,99
49.906,0,28,99
49.906,0,27,99
49.936,0,27,99
49.936,0,26,99
49.939,0,26,99
49.939,0,25,98
49.96,0,25,98
49.96,0,24,98
50.02,0,24,98
50.02,0,23,98
50.022,0,23,98
50.022,0,22,98
50.055,0,22,98
50.055,0,23,98
50.063,0,23,98
50.063,0,24,98
50.065,0,24,98
50.065,0,23,98
50.087,0,23,98
50.087,0,24,98
50.117,0,24,98
50.117,0,23,98
50.19,0,23,98
50.19,0,24,98
50.227,0,24,98
50.227,0,24,98
50.227,0,24,98
50.227,0,25,99
50.233,0,25,99
50.233,0,24,99
50.253,0,24,99
50.253,0,24,99
50.253,0,24,99
50.253,0,25,100
50.254,0,25,100
50.254,0,26,100
50.344,0,26,100
50.344,0,25,100
50.345,0,25,100
50.345,0,24,100
50.359,0,24,100
50.359,0,25,100
50.368,0,25,100
50.368,0,25,100
50.368,0,25,100
50.368,0,26,101
50.408,0,26,101
50.408,0,25,101
50.504,0,25,101
50.504,0,26,101
50.507,0,26,101
50.507,0,25,101
50.533,0,25,101
50.533,0,24,101
50.543,0,24,101
50.543,0,25,101
50.545,0,25,101
50.545,0,26,101
50.575,0,26,101
50.575,0,25,100
50.592,0,25,100
50.592,0,24,100
50.604,0,24,100
50.604,0,23,100
50.666,0,23,100
50.666,0,23,100
50.666,0,23,100
50.666,0,24,101
50.682,0,24,101
50.682,0,25,101
50.685,0,25,101
50.685,0,24,101
50.725,0,24,101
50.725,0,23,100
50.738,0,23,100
50.738,0,24,100
50.777,0,24,100
50.777,0,25,100
50.808,0,25,100
50.808,0,25,100
50.808,0,25,100
50.808,0,26,101
50.833,0,26,101
50.833,0,25,101
50.877,0,25,101
50.877,0,26,101
50.906,0,26,101
50.906,0,25,101
50.952,0,25,101
50.952,0,26,101
50.988,0,26,101
50.988,0,25,100
50.995,0,25,100
50.995,0,25,100
50.995,0,25,100
50.995,0,26,101
50.999,0,26,101
50.999,0,26,101
50.999,0,26,101
50.999,0,27,102
51.012,0,27,102
51.012,0,28,102
51.013,0,28,102
51.013,0,29,102
51.014,0,29,102
51.014,0,29,102
51.014,0,29,102
51.014,0,30,103
51.017,0,30,103
51.017,0,29,103
51.042,0,29,103
51.042,0,30,103
51.076,0,30,103
51.076,0,31,103
51.081,0,31,103
51.081,0,31,103
51.081,0,31,103
51.081,0,32,104
51.12,0,32,104
51.12,0,31,104
51.151,0,31,104
51.151,0,32,104
51.181,0,32,104
51.181,0,31,103
51.193,0,31,103
51.193,0,32,103
51.2,0,32,103
51.2,0,32,103
51.2,0,32,103
51.2,0,33,104
51.322,0,33,104
51.322,0,34,104
51.325,0,34,104
51.325,0,33,104
51.337,0,33,104
51.337,0,32,104
51.365,0,32,104
51.365,0,33,104
51.37,0,33,104
51.37,0,32,104
51.373,0,32,104
51.373,0,31,104
51.381,0,31,104
51.381,0,30,104
51.402,0,30,104
51.402,0,29,104
51.451,0,29,104
51.451,0,28,104
51.459,0,28,104
51.459,0,27,103
51.483,0,27,103
51.483,0,28,103
51.507,0,28,103
51.507,0,29,103
51.508,0,29,103
51.508,0,30,103
51.555,0,30,103
51.555,0,29,102
51.568,0,29,102
51.568,0,28,102
51.592,0,28,102
51.592,0,29,102
51.592,0,29,102
51.592,0,29,102
51.592,0,29,102
51.592,0,30,103
51.639,0,30,103
51.639,0,29,103
51.664,0,29,103
51.664,0,28,103
51.701,0,28,103
51.701,0,27,102
51.716,0,27,102
51.716,0,28,102
51.73,0,28,102
51.73,0,27,102
51.745,0,27,102
51.745,0,28,102
51.776,0,28,102
51.776,0,29,102
51.796,0,29,102
51.796,0,28,102
51.814,0,28,102
51.814,0,27,102
51.841,0,27,102
51.841,0,27,102
51.841,0,27,102
51.841,0,28,103
51.863,0,28,103
51.863,0,27,103
51.892,0,27,103
51.892,0,26,103
51.892,0,26,103
51.892,0,25,103
51.908,0,25,103
51.908,0,24,103
51.912,0,24,103
51.912,0,25,103
51.945,0,25,103
51.945,0,25,103
51.945,0,25,103
51.945,0,26,104
52.014,0,26,104
52.014,0,27,104
52.025,0,27,104
52.025,0,28,104
52.037,0,28,104
52.037,0,29,104
52.038,0,29,104
52.038,0,30,104
52.048,0,30,104
52.048,0,31,104
52.051,0,31,104
52.051,0,30,104
52.052,0,30,104
52.052,0,29,104
52.066,0,29,104
52.066,0,30,104
52.112,0,30,104
52.112,0,31,104
52.114,0,31,104
52.114,0,30,104
52.142,0,30,104
52.142,0,29,104
52.156,0,29,104
52.156,0,30,104
52.181,0,30,104
52.181,0,30,104
52.181,0,30,104
52.181,0,31,105
52.189,0,31,105
52.189,0,30,105
52.233,0,30,105
52.233,0,31,105
52.246,0,31,105
52.246,0,30,105
52.293,0,30,105
52.293,0,29,105
52.303,0,29,105
52.303,0,30,105
52.375,0,30,105
52.375,0,29,105
52.393,0,29,105
52.393,0,28,105
52.406,0,28,105
52.406,0,29,105
52.419,0,29,105
52.419,0,30,105
52.434,0,30,105
52.434,0,29,105
52.448,0,29,105
52.448,0,30,105
52.464,0,30,105
52.464,0,31,105
52.489,0,31,105
52.489,0,32,105
52.493,0,32,105
52.493,0,31,105
52.501,0,31,105
52.501,0,30,105
52.505,0,30,105
52.505,0,31,105
52.506,0,31,105
52.506,0,30,104
52.508,0,30,104
52.508,0,30,104
52.508,0,30,104
52.508,0,31,105
52.535,0,31,105
52.535,0,31,105
52.535,0,31,105
52.535,0,32,106
52.538,0,32,106
52.538,0,33,106
52.55,0,33,106
52.55,0,32,106
52.563,0,32,106
52.563,0,32,106
52.563,0,32,106
52.563,0,33,107
52.568,0,33,107
52.568,0,34,107
52.59,0,34,107
52.59,0,33,107
52.602,0,33,107
52.602,0,32,106
52.627,0,32,106
52.627,0,33,106
52.637,0,33,106
52.637,0,34,106
52.644,0,34,106
52.644,0,33,106
52.644,0,33,106
52.644,0,32,106
52.673,0,32,106
52.673,0,33,106
52.715,0,33,106
52.715,0,32,105
52.731,0,32,105
52.731,0,31,104
52.744,0,31,104
52.744,0,32,104
52.818,0,32,104
52.818,0,31,104
52.819,0,31,104
52.819,0,30,104
52.819,0,30,104
52.819,0,31,104
52.829,0,31,104
52.829,0,30,104
52.838,0,30,104
52.838,0,29,104
52.859,0,29,104
52.859,0,28,104
52.877,0,28,104
52.877,0,27,104
52.883,0,27,104
52.883,0,28,104
52.886,0,28,104
52.886,0,27,104
52.915,0,27,104
52.915,0,26,104
52.933,0,26,104
52.933,0,27,104
52.944,0,27,104
52.944,0,26,104
52.998,0,26,104
52.998,0,25,104
53.018,0,25,104
53.018,0,25,104
53.018,0,25,104
53.018,0,26,105
53.028,0,26,105
53.028,0,26,105
53.028,0,26,105
53.028,0,27,106
53.038,0,27,106
53.038,0,26,106
53.089,0,26,106
53.089,0,25,105
53.121,0,25,105
53.121,0,24,104
53.132,0,24,104
53.132,0,25,104
53.142,0,25,104
53.142,0,26,104
53.188,0,26,104
53.188,0,27,104
53.188,0,27,104
53.188,0,26,104
53.203,0,26,104
53.203,0,27,104
53.228,0,27,104
53.228,0,28,104
53.271,0,28,104
53.271,0,27,104
53.31,0,27,104
53.31,0,26,104
53.351,0,26,104
53.351,0,27,104
53.392,0,27,104
53.392,0,26,104
53.41,0,26,104
53.41,0,26,104
53.41,0,26,104
53.41,0,27,105
53.432,0,27,105
53.432,0,26,105
53.436,0,26,105
53.436,0,27,105
53.454,0,27,105
53.454,0,27,105
53.454,0,27,105
53.454,0,28,106
53.458,0,28,106
53.458,0,27,106
53.478,0,27,106
53.478,0,26,106
53.492,0,26,106
53.492,0,25,106
53.524,0,25,106
53.524,0,26,106
53.526,0,26,106
53.526,0,27,106
53.564,0,27,106
53.564,0,27,106
53.564,0,27,106
53.564,0,28,107
53.574,0,28,107
53.574,0,29,107
53.577,0,29,107
53.577,0,28,107
53.597,0,28,107
53.597,0,27,107
53.601,0,27,107
53.601,0,28,107
53.618,0,28,107
53.618,0,27,107
53.625,0,27,107
53.625,0,26,107
53.627,0,26,107
53.627,0,27,107
53.632,0,27,107
53.632,0,26,107
53.639,0,26,107
53.639,0,27,107
53.651,0,27,107
53.651,0,27,107
53.651,0,27,107
53.651,0,28,108
53.663,0,28,108
53.663,0,27,107
53.67,0,27,107
53.67,0,26,107
53.68,0,26,107
53.68,0,25,107
53.706,0,25,107
53.706,0,26,107
53.731,0,26,107
53.731,0,25,107
53.751,0,25,107
53.751,0,24,107
53.757,0,24,107
53.757,0,23,106
53.789,0,23,106
53.789,0,24,106
53.799,0,24,106
53.799,0,24,106
53.799,0,24,106
53.799,0,25,107
53.816,0,25,107
53.816,0,26,107
53.828,0,26,107
53.828,0,27,107
53.846,0,27,107
53.846,0,26,107
53.92,0,26,107
53.92,0,25,107
53.926,0,25,107
53.926,0,26,107
53.929,0,26,107
53.929,0,27,107
53.936,0,27,107
53.936,0,28,107
53.94,0,28,107
53.94,0,29,107
53.96,0,29,107
53.96,0,30,107
53.961,0,30,107
53.961,0,29,107
53.967,0,29,107
53.967,0,28,107
53.988,0,28,107
53.988,0,29,107
54.002,0,29,107
54.002,0,28,107
54.049,0,28,107
54.049,0,29,107
54.058,0,29,107
54.058,0,30,107
54.061,0,30,107
54.061,0,29,107
54.068,0,29,107
54.068,0,30,107
54.127,0,30,107
54.127,0,29,107
54.141,0,29,107
54.141,0,30,107
54.151,0,30,107
54.151,0,29,106
54.178,0,29,106
54.178,0,29,106
54.178,0,29,106
54.178,0,30,107
54.179,0,30,107
54.179,0,31,107
54.184,0,31,107
54.184,0,31,107
54.184,0,31,107
54.184,0,32,108
54.22,0,32,108
54.22,0,31,108
54.229,0,31,108
54.229,0,32,108
54.261,0,32,108
54.261,0,31,108
54.261,0,31,108
54.261,0,30,107
54.267,0,30,107
54.267,0,29,107
54.345,0,29,107
54.345,0,30,107
54.383,0,30,107
54.383,0,31,107
54.388,0,31,107
54.388,0,32,107
54.389,0,32,107
54.389,0,33,107
54.389,0,33,107
54.389,0,32,107
54.391,0,32,107
54.391,0,31,107
54.393,0,31,107
54.393,0,31,107
54.393,0,31,107
54.393,0,32,108
54.407,0,32,108
54.407,0,33,108
54.441,0,33,108
54.441,0,32,108
54.454,0,32,108
54.454,0,31,107
54.463,0,31,107
54.463,0,30,106
54.469,0,30,106
54.469,0,30,106
54.469,0,30,106
54.469,0,31,107
54.482,0,31,107
54.482,0,30,107
54.525,0,30,107
54.525,0,29,107
54.543,0,29,107
54.543,0,28,106
54.571,0,28,106
54.571,0,27,106
54.623,0,27,106
54.623,0,26,106
54.636,0,26,106
54.636,0,25,106
54.652,0,25,106
54.652,0,24,106
54.699,0,24,106
54.699,0,25,106
54.715,0,25,106
54.715,0,24,105
54.723,0,24,105
54.723,0,25,105
54.726,0,25,105
54.726,0,24,104
54.751,0,24,104
54.751,0,25,104
54.789,0,25,104
54.789,0,25,104
54.789,0,25,104
54.789,0,26,105
54.81,0,26,105
54.81,0,25,105
54.835,0,25,105
54.835,0,26,105
54.836,0,26,105
54.836,0,26,105
54.836,0,26,105
54.836,0,27,106
54.869,0,27,106
54.869,0,28,106
54.886,0,28,106
54.886,0,27,106
54.906,0,27,106
54.906,0,28,106
54.913,0,28,106
54.913,0,27,106
54.943,0,27,106
54.943,0,26,106
54.997,0,26,106
54.997,0,25,106
55.02,0,25,106
55.02,0,25,106
55.02,0,25,106
55.02,0,26,107
55.022,0,26,107
55.022,0,25,107
55.023,0,25,107
55.023,0,26,107
55.038,0,26,107
55.038,0,25,107
55.042,0,25,107
55.042,0,24,107
55.082,0,24,107
55.082,0,24,107
55.082,0,24,107
55.082,0,25,108
55.095,0,25,108
55.095,0,26,108
55.116,0,26,108
55.116,0,25,108
55.186,0,25,108
55.186,0,24,108
55.225,0,24,108
55.225,0,23,107
55.228,0,23,107
55.228,0,24,107
55.281,0,24,107
55.281,0,25,107
55.283,0,25,107
55.283,0,24,107
55.358,0,24,107
55.358,0,23,107
55.363,0,23,107
55.363,0,22,107
55.376,0,22,107
55.376,0,21,106
55.461,0,21,106
55.461,0,20,106
55.497,0,20,106
55.497,0,19,106
55.512,0,19,106
55.512,0,20,106
55.52,0,20,106
55.52,0,21,106
55.538,0,21,106
55.538,0,20,106
55.576,0,20,106
55.576,0,21,106
55.581,0,21,106
55.581,0,20,106
55.623,0,20,106
55.623,0,21,106
55.656,0,21,106
55.656,0,20,105
55.671,0,20,105
55.671,0,19,105
55.699,0,19,105
55.699,0,18,105
55.738,0,18,105
55.738,0,19,105
55.769,0,19,105
55.769,0,20,105
55.781,0,20,105
55.781,0,21,105
55.787,0,21,105
55.787,0,20,105
55.809,0,20,105
55.809,0,19,104
55.839,0,19,104
55.839,0,19,104
55.839,0,19,104
55.839,0,20,105
55.881,0,20,105
55.881,0,19,105
55.901,0,19,105
55.901,0,20,105
55.913,0,20,105
55.913,0,21,105
55.924,0,21,105
55.924,0,20,104
55.926,0,20,104
55.926,0,20,104
55.926,0,20,104
55.926,0,21,105
55.932,0,21,105
55.932,0,20,105
55.946,0,20,105
55.946,0,21,105
55.949,0,21,105
55.949,0,20,104
55.967,0,20,104
55.967,0,21,104
55.973,0,21,104
55.973,0,22,104
55.974,0,22,104
55.974,0,23,104
55.987,0,23,104
55.987,0,24,104
56.058,0,24,104
56.058,0,25,104
56.099,0,25,104
56.099,0,26,104
56.11,0,26,104
56.11,0,25,104
56.114,0,25,104
56.114,0,26,104
56.127,0,26,104
56.127,0,25,103
56.175,0,25,103
56.175,0,25,103
56.175,0,25,103
56.175,0,26,104
56.186,0,26,104
56.186,0,27,104
56.197,0,27,104
56.197,0,28,104
56.199,0,28,104
56.199,0,28,104
56.199,0,28,104
56.199,0,29,105
56.205,0,29,105
56.205,0,29,105
56.205,0,29,105
56.205,0,30,106
56.211,0,30,106
56.211,0,29,105
56.213,0,29,105
56.213,0,28,105
56.242,0,28,105
56.242,0,28,105
56.242,0,28,105
56.242,0,29,106
56.27,0,29,106
56.27,0,28,106
56.357,0,28,106
56.357,0,28,106
56.357,0,28,106
56.357,0,29,107
56.359,0,29,107
56.359,0,29,107
56.359,0,29,107
56.359,0,30,108
56.36,0,30,108
56.36,0,31,108
56.369,0,31,108
56.369,0,31,108
56.369,0,31,108
56.369,0,32,109
56.369,0,32,109
56.369,0,33,109
56.373,0,33,109
56.373,0,34,109
56.415,0,34,109
56.415,0,33,109
56.415,0,33,109
56.415,0,34,109
56.42,0,34,109
56.42,0,33,109
56.423,0,33,109
56.423,0,32,109
56.459,0,32,109
56.459,0,32,109
56.459,0,32,109
56.459,0,33,110
56.475,0,33,110
56.475,1,33,110
56.477,1,33,110
56.477,1,34,110
56.483,1,34,110
56.483,1,35,110
56.495,1,35,110
56.495,1,36,110
56.498,1,36,110
56.498,1,37,110
56.56,1,37,110
56.56,1,36,110
56.569,1,36,110
56.569,1,37,110
56.576,1,37,110
56.576,1,38,110
56.621,1,38,110
56.621,1,37,110
56.625,1,37,110
56.625,0,36,109
56.625,0,36,109
56.625,0,37,110
56.642,0,37,110
56.642,0,36,110
56.648,0,36,110
56.648,0,35,109
56.649,0,35,109
56.649,0,34,109
56.654,0,34,109
56.654,0,34,109
56.654,0,34,109
56.654,0,35,110
56.666,0,35,110
56.666,0,36,110
56.679,0,36,110
56.679,0,35,110
56.688,0,35,110
56.688,0,34,110
56.695,0,34,110
56.695,0,33,110
56.701,0,33,110
56.701,0,32,109
56.705,0,32,109
56.705,0,31,109
56.708,0,31,109
56.708,0,30,109
56.711,0,30,109
56.711,0,31,109
56.711,0,31,109
56.711,0,32,109
56.79,0,32,109
56.79,0,31,109
56.801,0,31,109
56.801,0,32,109
56.801,0,32,109
56.801,0,33,109
56.804,0,33,109
56.804,0,32,109
56.825,0,32,109
56.825,0,32,109
56.825,0,32,109
56.825,0,33,110
56.84,0,33,110
56.84,0,34,110
56.874,0,34,110
56.874,0,35,110
56.881,0,35,110
56.881,1,35,110
56.916,1,35,110
56.916,1,36,110
56.94,1,36,110
56.94,0,35,109
56.94,0,35,109
56.94,0,36,110
56.967,0,36,110
56.967,1,36,110
56.968,1,36,110
56.968,1,37,110
56.993,1,37,110
56.993,2,37,110
57,2,37,110
57,2,36,110
57.006,2,36,110
57.006,2,37,110
57.011,2,37,110
57.011,2,36,110
57.016,2,36,110
57.016,2,37,110
57.039,2,37,110
57.039,2,38,110
57.042,2,38,110
57.042,2,39,110
57.043,2,39,110
57.043,2,40,110
57.05,2,40,110
57.05,2,39,110
57.121,2,39,110
57.121,2,40,110
57.133,2,40,110
57.133,1,39,109
57.133,1,39,109
57.133,1,40,110
57.154,1,40,110
57.154,1,39,110
57.171,1,39,110
57.171,1,40,110
57.172,1,40,110
57.172,1,39,110
57.235,1,39,110
57.235,1,40,110
57.278,1,40,110
57.278,2,40,110
57.308,2,40,110
57.308,3,40,110
57.336,3,40,110
57.336,4,40,110
57.368,4,40,110
57.368,4,39,110
57.402,4,39,110
57.402,4,38,110
57.402,4,38,110
57.402,4,39,110
57.411,4,39,110
57.411,4,38,110
57.422,4,38,110
57.422,4,39,110
57.422,4,39,110
57.422,3,38,109
57.422,3,38,109
57.422,3,39,110
57.455,3,39,110
57.455,4,39,110
57.465,4,39,110
57.465,4,40,110
57.507,4,40,110
57.507,5,40,110
57.51,5,40,110
57.51,5,39,110
57.548,5,39,110
57.548,5,40,110
57.567,5,40,110
57.567,5,39,110
57.573,5,39,110
57.573,5,38,110
57.575,5,38,110
57.575,5,39,110
57.576,5,39,110
57.576,6,39,110
57.582,6,39,110
57.582,6,40,110
57.604,6,40,110
57.604,6,39,110
57.617,6,39,110
57.617,6,38,110
57.644,6,38,110
57.644,6,37,110
57.674,6,37,110
57.674,6,36,110
57.72,6,36,110
57.72,6,37,110
57.746,6,37,110
57.746,6,36,110
57.755,6,36,110
57.755,6,37,110
57.768,6,37,110
57.768,6,36,110
57.844,6,36,110
57.844,6,37,110
57.863,6,37,110
57.863,6,36,110
57.897,6,36,110
57.897,6,35,110
57.898,6,35,110
57.898,6,34,110
57.911,6,34,110
57.911,6,33,110
57.912,6,33,110
57.912,6,32,110
57.917,6,32,110
57.917,6,33,110
57.942,6,33,110
57.942,6,34,110
57.957,6,34,110
57.957,6,35,110
57.964,6,35,110
57.964,6,36,110
57.981,6,36,110
57.981,6,37,110
58.053,6,37,110
58.053,7,37,110
58.071,7,37,110
58.071,6,36,109
58.071,6,36,109
58.071,6,37,110
58.076,6,37,110
58.076,6,36,110
58.081,6,36,110
58.081,6,35,110
58.084,6,35,110
58.084,5,34,109
58.084,5,34,109
58.084,5,35,110
58.149,5,35,110
58.149,5,34,110
58.166,5,34,110
58.166,5,33,110
58.171,5,33,110
58.171,5,32,110
58.181,5,32,110
58.181,5,31,110
58.198,5,31,110
58.198,5,30,110
58.203,5,30,110
58.203,5,31,110
58.212,5,31,110
58.212,6,31,110
58.212,6,31,110
58.212,7,31,110
58.241,7,31,110
58.241,7,32,110
58.267,7,32,110
58.267,7,31,110
58.271,7,31,110
58.271,6,30,109
58.271,6,30,109
58.271,6,31,110
58.271,6,31,110
58.271,6,30,110
58.272,6,30,110
58.272,6,29,110
58.297,6,29,110
58.297,6,28,110
58.318,6,28,110
58.318,6,29,110
58.328,6,29,110
58.328,7,29,110
58.349,7,29,110
58.349,7,30,110
58.384,7,30,110
58.384,7,29,110
58.389,7,29,110
58.389,7,28,110
58.429,7,28,110
58.429,6,27,109
58.429,6,27,109
58.429,6,28,110
58.478,6,28,110
58.478,6,27,110
58.486,6,27,110
58.486,6,28,110
58.533,6,28,110
58.533,6,29,110
58.66,6,29,110
58.66,6,28,110
58.661,6,28,110
58.661,6,29,110
58.665,6,29,110
58.665,6,28,110
58.688,6,28,110
58.688,6,29,110
58.712,6,29,110
58.712,6,30,110
58.73,6,30,110
58.73,6,31,110
58.733,6,31,110
58.733,7,31,110
58.743,7,31,110
58.743,7,30,110
58.749,7,30,110
58.749,7,31,110
58.759,7,31,110
58.759,7,30,110
58.766,7,30,110
58.766,7,31,110
58.776,7,31,110
58.776,7,32,110
58.785,7,32,110
58.785,7,31,110
58.788,7,31,110
58.788,7,32,110
58.809,7,32,110
58.809,7,33,110
58.839,7,33,110
58.839,6,32,109
58.839,6,32,109
58.839,6,33,110
58.888,6,33,110
58.888,5,32,109
58.888,5,32,109
58.888,5,33,110
58.896,5,33,110
58.896,5,32,110
58.902,5,32,110
58.902,6,32,110
58.927,6,32,110
58.927,6,33,110
58.93,6,33,110
58.93,6,32,110
58.931,6,32,110
58.931,6,31,110
58.946,6,31,110
58.946,5,30,109
58.946,5,30,109
58.946,5,31,110
58.953,5,31,110
58.953,5,30,110
58.963,5,30,110
58.963,6,30,110
58.965,6,30,110
58.965,6,29,110
58.968,6,29,110
58.968,6,28,110
58.975,6,28,110
58.975,6,29,110
58.987,6,29,110
58.987,6,30,110
59,6,30,110
59,6,31,110
59.031,6,31,110
59.031,6,30,110
59.037,6,30,110
59.037,6,31,110
59.046,6,31,110
59.046,6,32,110
59.06,6,32,110
59.06,6,33,110
59.075,6,33,110
59.075,6,34,110
59.093,6,34,110
59.093,6,35,110
59.149,6,35,110
59.149,6,36,110
59.15,6,36,110
59.15,6,37,110
59.181,6,37,110
59.181,6,36,110
59.188,6,36,110
59.188,6,37,110
59.19,6,37,110
59.19,6,36,110
59.245,6,36,110
59.245,6,35,110
59.271,6,35,110
59.271,6,36,110
59.319,6,36,110
59.319,6,37,110
59.326,6,37,110
59.326,6,38,110
59.421,6,38,110
59.421,6,37,110
59.434,6,37,110
59.434,6,38,110
59.501,6,38,110
59.501,6,39,110
59.522,6,39,110
59.522,5,38,109
59.522,5,38,109
59.522,5,39,110
59.523,5,39,110
59.523,5,38,110
59.584,5,38,110
59.584,5,39,110
59.616,5,39,110
59.616,4,38,109
59.616,4,38,109
59.616,4,39,110
59.649,4,39,110
59.649,4,38,110
59.662,4,38,110
59.662,4,39,110
59.726,4,39,110
59.726,3,38,109
59.726,3,38,109
59.726,3,39,110
59.739,3,39,110
59.739,3,40,110
59.747,3,40,110
59.747,3,39,110
59.75,3,39,110
59.75,2,38,109
59.75,2,38,109
59.75,2,39,110
59.754,2,39,110
59.754,2,40,110
59.77,2,40,110
59.77,2,39,110
59.797,2,39,110
59.797,2,38,110
59.834,2,38,110
59.834,2,37,110
59.868,2,37,110
59.868,2,36,110
59.87,2,36,110
59.87,2,35,110
59.878,2,35,110
59.878,2,34,110
59.901,2,34,110
59.901,1,33,109
59.901,1,33,109
59.901,1,34,110
59.901,1,34,110
59.901,1,33,110
59.941,1,33,110
59.941,1,34,110
59.944,1,34,110
59.944,1,33,110
59.974,1,33,110
59.974,1,32,110
59.974,1,32,110
59.974,2,32,110
59.988,2,32,110
59.988,2,33,110
60.018,2,33,110
60.018,2,34,110
60.061,2,34,110
60.061,2,35,110
60.064,2,35,110
60.064,2,34,110
60.065,2,34,110
60.065,2,33,110
60.072,2,33,110
60.072,2,34,110
60.073,2,34,110
60.073,2,33,110
60.102,2,33,110
60.102,2,34,110
60.109,2,34,110
60.109,1,33,109
60.109,1,33,109
60.109,1,34,110
60.111,1,34,110
60.111,1,35,110
60.114,1,35,110
60.114,0,34,109
60.114,0,34,109
60.114,0,35,110
60.115,0,35,110
60.115,0,36,110
60.125,0,36,110
60.125,0,37,110
60.128,0,37,110
60.128,0,36,110
60.134,0,36,110
60.134,0,35,110
60.14,0,35,110
60.14,1,35,110
60.163,1,35,110
60.163,1,36,110
60.2,1,36,110
60.2,1,37,110
60.232,1,37,110
60.232,1,38,110
60.241,1,38,110
60.241,1,37,110
60.244,1,37,110
60.244,1,38,110
60.246,1,38,110
60.246,0,37,109
60.246,0,37,109
60.246,0,38,110
60.286,0,38,110
60.286,0,37,110
60.296,0,37,110
60.296,1,37,110
60.311,1,37,110
60.311,1,36,110
60.314,1,36,110
60.314,0,35,109
60.314,0,35,109
60.314,0,36,110
60.332,0,36,110
60.332,0,35,110
60.342,0,35,110
60.342,0,36,110
60.374,0,36,110
60.374,1,36,110
60.375,1,36,110
60.375,1,35,110
60.427,1,35,110
60.427,2,35,110
60.428,2,35,110
60.428,3,35,110
60.45,3,35,110
60.45,3,34,110
60.467,3,34,110
60.467,3,33,110
60.517,3,33,110
60.517,3,32,110
60.528,3,32,110
60.528,3,31,110
60.564,3,31,110
60.564,3,32,110
60.569,3,32,110
60.569,3,33,110
60.586,3,33,110
60.586,3,32,110
60.601,3,32,110
60.601,3,31,110
60.656,3,31,110
60.656,3,32,110
60.668,3,32,110
60.668,3,33,110
60.681,3,33,110
60.681,3,34,110
60.702,3,34,110
60.702,3,35,110
60.728,3,35,110
60.728,3,34,110
60.73,3,34,110
60.73,2,33,109
60.73,2,33,109
60.73,2,34,110
60.73,2,34,110
60.73,3,34,110
60.733,3,34,110
60.733,3,35,110
60.757,3,35,110
60.757,3,34,110
60.76,3,34,110
60.76,3,33,110
60.767,3,33,110
60.767,3,34,110
60.768,3,34,110
60.768,2,33,109
60.768,2,33,109
60.768,2,34,110
60.772,2,34,110
60.772,1,33,109
60.772,1,33,109
60.772,1,34,110
60.775,1,34,110
60.775,1,35,110
60.786,1,35,110
60.786,1,34,110
60.831,1,34,110
60.831,1,33,110
60.854,1,33,110
60.854,1,34,110
60.88,1,34,110
60.88,1,35,110
60.893,1,35,110
60.893,1,36,110
60.917,1,36,110
60.917,0,35,109
60.917,0,35,109
60.917,0,36,110
60.94,0,36,110
60.94,0,35,110
60.948,0,35,110
60.948,0,34,110
60.978,0,34,110
60.978,0,35,110
60.99,0,35,110
60.99,0,36,110
60.993,0,36,110
60.993,1,36,110
61,1,36,110
61,1,35,110
61.037,1,35,110
61.037,0,34,109
61.037,0,34,109
61.037,0,35,110
61.049,0,35,110
61.049,0,34,110
61.052,0,34,110
61.052,0,35,110
61.053,0,35,110
61.053,0,34,109
61.107,0,34,109
61.107,0,33,108
61.143,0,33,108
61.143,0,32,108
61.159,0,32,108
61.159,0,33,108
61.235,0,33,108
61.235,0,32,108
61.245,0,32,108
61.245,0,33,108
61.269,0,33,108
61.269,0,34,108
61.297,0,34,108
61.297,0,33,108
61.306,0,33,108
61.306,0,32,108
61.367,0,32,108
61.367,0,33,108
61.375,0,33,108
61.375,0,32,107
61.387,0,32,107
61.387,0,31,106
61.409,0,31,106
61.409,0,30,105
61.419,0,30,105
61.419,0,29,105
61.424,0,29,105
61.424,0,30,105
61.471,0,30,105
61.471,0,29,105
61.487,0,29,105
61.487,0,30,105
61.509,0,30,105
61.509,0,29,105
61.512,0,29,105
61.512,0,28,104
61.531,0,28,104
61.531,0,27,104
61.532,0,27,104
61.532,0,28,104
61.564,0,28,104
61.564,0,27,103
61.565,0,27,103
61.565,0,26,102
61.573,0,26,102
61.573,0,25,102
61.579,0,25,102
61.579,0,26,102
61.581,0,26,102
61.581,0,25,102
61.635,0,25,102
61.635,0,24,102
61.673,0,24,102
61.673,0,23,102
61.7,0,23,102
61.7,0,24,102
61.703,0,24,102
61.703,0,23,102
61.709,0,23,102
61.709,0,22,102
61.719,0,22,102
61.719,0,21,102
61.723,0,21,102
61.723,0,20,102
61.762,0,20,102
61.762,0,19,102
61.782,0,19,102
61.782,0,20,102
61.789,0,20,102
61.789,0,19,101
61.842,0,19,101
61.842,0,19,101
61.842,0,19,101
61.842,0,20,102
61.858,0,20,102
61.858,0,19,101
61.885,0,19,101
61.885,0,18,100
61.895,0,18,100
61.895,0,19,100
61.924,0,19,100
61.924,0,18,100
61.947,0,18,100
61.947,0,19,100
61.954,0,19,100
61.954,0,18,100
61.958,0,18,100
61.958,0,19,100
61.958,0,19,100
61.958,0,19,100
61.958,0,19,100
61.958,0,20,101
61.982,0,20,101
61.982,0,19,101
62.024,0,19,101
62.024,0,18,101
62.034,0,18,101
62.034,0,19,101
62.06,0,19,101
62.06,0,18,101
62.061,0,18,101
62.061,0,19,101
62.097,0,19,101
62.097,0,18,101
62.102,0,18,101
62.102,0,17,100
62.133,0,17,100
62.133,0,17,100
62.133,0,17,100
62.133,0,18,101
62.179,0,18,101
62.179,0,19,101
62.222,0,19,101
62.222,0,20,101
62.258,0,20,101
62.258,0,21,101
62.283,0,21,101
62.283,0,20,101
62.285,0,20,101
62.285,0,19,101
62.293,0,19,101
62.293,0,19,101
62.293,0,19,101
62.293,0,20,102
62.311,0,20,102
62.311,0,20,102
62.311,0,20,102
62.311,0,21,103
62.312,0,21,103
62.312,0,20,102
62.342,0,20,102
62.342,0,19,102
62.426,0,19,102
62.426,0,20,102
62.446,0,20,102
62.446,0,21,102
62.464,0,21,102
62.464,0,20,101
62.518,0,20,101
62.518,0,19,101
62.522,0,19,101
62.522,0,20,101
62.524,0,20,101
62.524,0,19,101
62.535,0,19,101
62.535,0,19,101
62.535,0,19,101
62.535,0,20,102
62.547,0,20,102
62.547,0,21,102
62.593,0,21,102
62.593,0,22,102
62.605,0,22,102
62.605,0,21,102
62.613,0,21,102
62.613,0,22,102
62.624,0,22,102
62.624,0,21,102
62.665,0,21,102
62.665,0,21,102
62.665,0,21,102
62.665,0,22,103
62.667,0,22,103
62.667,0,23,103
62.685,0,23,103
62.685,0,24,103
62.689,0,24,103
62.689,0,24,103
62.689,0,24,103
62.689,0,25,104
62.7,0,25,104
62.7,0,24,104
62.715,0,24,104
62.715,0,24,104
62.715,0,24,104
62.715,0,25,105
62.753,0,25,105
62.753,0,26,105
62.773,0,26,105
62.773,0,27,105
62.811,0,27,105
62.811,0,27,105
62.811,0,27,105
62.811,0,28,106
62.837,0,28,106
62.837,0,27,106
62.874,0,27,106
62.874,0,26,106
62.945,0,26,106
62.945,0,27,106
62.957,0,27,106
62.957,0,26,105
62.962,0,26,105
62.962,0,25,104
62.983,0,25,104
62.983,0,24,103
62.986,0,24,103
62.986,0,23,102
62.992,0,23,102
62.992,0,23,102
62.992,0,23,102
62.992,0,24,103
62.998,0,24,103
62.998,0,23,102
63.003,0,23,102
63.003,0,24,102
63.041,0,24,102
63.041,0,23,102
63.1,0,23,102
63.1,0,22,101
63.136,0,22,101
63.136,0,21,101
63.144,0,21,101
63.144,0,20,101
63.152,0,20,101
63.152,0,21,101
63.153,0,21,101
63.153,0,20,101
63.175,0,20,101
63.175,0,21,101
63.184,0,21,101
63.184,0,20,101
63.185,0,20,101
63.185,0,21,101
63.205,0,21,101
63.205,0,22,101
63.211,0,22,101
63.211,0,21,100
63.257,0,21,100
63.257,0,22,100
63.259,0,22,100
63.259,0,21,100
63.261,0,21,100
63.261,0,21,100
63.261,0,21,100
63.261,0,22,101
63.277,0,22,101
63.277,0,23,101
63.295,0,23,101
63.295,0,22,101
63.331,0,22,101
63.331,0,23,101
63.358,0,23,101
63.358,0,24,101
63.411,0,24,101
63.411,0,23,101
63.415,0,23,101
63.415,0,22,101
63.428,0,22,101
63.428,0,23,101
63.442,0,23,101
63.442,0,22,101
63.457,0,22,101
63.457,0,21,100
63.481,0,21,100
63.481,0,20,100
63.542,0,20,100
63.542,0,21,100
63.545,0,21,100
63.545,0,20,100
63.549,0,20,100
63.549,0,21,100
63.612,0,21,100
63.612,0,20,100
63.614,0,20,100
63.614,0,21,100
63.63,0,21,100
63.63,0,20,100
63.642,0,20,100
63.642,0,21,100
63.673,0,21,100
63.673,0,20,100
63.69,0,20,100
63.69,0,21,100
63.698,0,21,100
63.698,0,20,100
63.751,0,20,100
63.751,0,19,99
63.775,0,19,99
63.775,0,18,98
63.863,0,18,98
63.863,0,17,98
63.878,0,17,98
63.878,0,18,98
63.925,0,18,98
63.925,0,19,98
63.95,0,19,98
63.95,0,18,98
63.964,0,18,98
63.964,0,19,98
63.988,0,19,98
63.988,0,18,98
64.002,0,18,98
64.002,0,17,98
64.018,0,17,98
64.018,0,17,98
64.018,0,17,98
64.018,0,18,99
64.15,0,18,99
64.15,0,17,99
64.231,0,17,99
64.231,0,18,99
64.262,0,18,99
64.262,0,19,99
64.271,0,19,99
64.271,0,18,99
64.335,0,18,99
64.335,0,19,99
64.361,0,19,99
64.361,0,20,99
64.383,0,20,99
64.383,0,19,99
64.396,0,19,99
64.396,0,20,99
64.458,0,20,99
64.458,0,19,99
64.476,0,19,99
64.476,0,18,99
64.482,0,18,99
64.482,0,19,99
64.492,0,19,99
64.492,0,18,99
64.513,0,18,99
64.513,0,18,99
64.513,0,18,99
64.513,0,19,100
64.59,0,19,100
64.59,0,18,100
64.591,0,18,100
64.591,0,18,100
64.591,0,18,100
64.591,0,19,101
64.596,0,19,101
64.596,0,20,101
64.6,0,20,101
64.6,0,19,101
64.621,0,19,101
64.621,0,18,101
64.687,0,18,101
64.687,0,19,101
64.689,0,19,101
64.689,0,18,100
64.721,0,18,100
64.721,0,17,100
64.729,0,17,100
64.729,0,17,100
64.729,0,17,100
64.729,0,18,101
64.737,0,18,101
64.737,0,17,101
64.783,0,17,101
64.783,0,18,101
64.796,0,18,101
64.796,0,17,101
64.803,0,17,101
64.803,0,16,101
64.804,0,16,101
64.804,0,15,101
64.811,0,15,101
64.811,0,16,101
64.847,0,16,101
64.847,0,16,101
64.847,0,16,101
64.847,0,17,102
64.861,0,17,102
64.861,0,18,102
64.969,0,18,102
64.969,0,19,102
64.986,0,19,102
64.986,0,20,102
65.036,0,20,102
65.036,0,21,102
65.047,0,21,102
65.047,0,20,101
65.075,0,20,101
65.075,0,21,101
65.076,0,21,101
65.076,0,20,101
65.092,0,20,101
65.092,0,21,101
65.108,0,21,101
65.108,0,20,101
65.12,0,20,101
65.12,0,19,101
65.131,0,19,101
65.131,0,18,101
65.153,0,18,101
65.153,0,19,101
65.154,0,19,101
65.154,0,20,101
65.189,0,20,101
65.189,0,21,101
65.196,0,21,101
65.196,0,22,101
65.199,0,22,101
65.199,0,23,101
65.21,0,23,101
65.21,0,22,101
65.325,0,22,101
65.325,0,21,100
65.338,0,21,100
65.338,0,21,100
65.338,0,21,100
65.338,0,22,101
65.365,0,22,101
65.365,0,22,101
65.365,0,22,101
65.365,0,23,102
65.375,0,23,102
65.375,0,24,102
65.404,0,24,102
65.404,0,23,102
65.46,0,23,102
65.46,0,22,102
65.487,0,22,102
65.487,0,22,102
65.487,0,22,102
65.487,0,23,103
65.497,0,23,103
65.497,0,23,103
65.497,0,23,103
65.497,0,24,104
65.515,0,24,104
65.515,0,23,103
65.535,0,23,103
65.535,0,24,103
65.553,0,24,103
65.553,0,25,103
65.563,0,25,103
65.563,0,26,103
65.578,0,26,103
65.578,0,26,103
65.578,0,26,103
65.578,0,27,104
65.628,0,27,104
65.628,0,26,104
65.637,0,26,104
65.637,0,27,104
65.655,0,27,104
65.655,0,26,104
65.671,0,26,104
65.671,0,27,104
65.686,0,27,104
65.686,0,28,104
65.714,0,28,104
65.714,0,29,104
65.748,0,29,104
65.748,0,28,104
65.763,0,28,104
65.763,0,27,104
65.775,0,27,104
65.775,0,27,104
65.775,0,27,104
65.775,0,28,105
65.791,0,28,105
65.791,0,27,104
65.795,0,27,104
65.795,0,26,104
65.844,0,26,104
65.844,0,27,104
65.845,0,27,104
65.845,0,26,103
65.847,0,26,103
65.847,0,27,103
65.87,0,27,103
65.87,0,28,103
65.872,0,28,103
65.872,0,29,103
65.892,0,29,103
65.892,0,30,103
65.895,0,30,103
65.895,0,29,102
65.951,0,29,102
65.951,0,29,102
65.951,0,29,102
65.951,0,30,103
65.955,0,30,103
65.955,0,29,102
65.982,0,29,102
65.982,0,30,102
65.998,0,30,102
65.998,0,31,102
66.011,0,31,102
66.011,0,30,102
66.036,0,30,102
66.036,0,29,101
66.046,0,29,101
66.046,0,28,101
66.056,0,28,101
66.056,0,27,101
66.068,0,27,101
66.068,0,26,101
66.098,0,26,101
66.098,0,25,100
66.133,0,25,100
66.133,0,24,100
66.138,0,24,100
66.138,0,25,100
66.143,0,25,100
66.143,0,24,100
66.214,0,24,100
66.214,0,23,99
66.225,0,23,99
66.225,0,24,99
66.235,0,24,99
66.235,0,24,99
66.235,0,24,99
66.235,0,25,100
66.247,0,25,100
66.247,0,26,100
66.251,0,26,100
66.251,0,25,99
66.262,0,25,99
66.262,0,26,99
66.267,0,26,99
66.267,0,25,99
66.281,0,25,99
66.281,0,24,99
66.283,0,24,99
66.283,0,23,99
66.298,0,23,99
66.298,0,23,99
66.298,0,23,99
66.298,0,24,100
66.299,0,24,100
66.299,0,23,100
66.3,0,23,100
66.3,0,22,100
66.351,0,22,100
66.351,0,21,99
66.368,0,21,99
66.368,0,22,99
66.368,0,22,99
66.368,0,22,99
66.368,0,22,99
66.368,0,23,100
66.401,0,23,100
66.401,0,22,99
66.415,0,22,99
66.415,0,23,99
66.48,0,23,99
66.48,0,22,98
66.485,0,22,98
66.485,0,23,98
66.5,0,23,98
66.5,0,22,98
66.507,0,22,98
66.507,0,21,98
66.538,0,21,98
66.538,0,22,98
66.54,0,22,98
66.54,0,23,98
66.557,0,23,98
66.557,0,24,98
66.571,0,24,98
66.571,0,23,98
66.58,0,23,98
66.58,0,24,98
66.618,0,24,98
66.618,0,23,98
66.623,0,23,98
66.623,0,23,98
66.623,0,23,98
66.623,0,24,99
66.635,0,24,99
66.635,0,25,99
66.711,0,25,99
66.711,0,26,99
66.721,0,26,99
66.721,0,25,99
66.739,0,25,99
66.739,0,26,99
66.776,0,26,99
66.776,0,27,99
66.792,0,27,99
66.792,0,28,99
66.807,0,28,99
66.807,0,27,99
66.812,0,27,99
66.812,0,28,99
66.813,0,28,99
66.813,0,29,99
66.822,0,29,99
66.822,0,30,99
66.882,0,30,99
66.882,0,29,99
66.887,0,29,99
66.887,0,30,99
66.894,0,30,99
66.894,0,31,99
66.921,0,31,99
66.921,0,32,99
66.952,0,32,99
66.952,0,33,99
67.078,0,33,99
67.078,0,32,98
67.08,0,32,98
67.08,0,31,98
67.082,0,31,98
67.082,0,30,98
67.176,0,30,98
67.176,0,30,98
67.176,0,30,98
67.176,0,31,99
67.181,0,31,99
67.181,0,30,99
67.19,0,30,99
67.19,0,29,99
67.207,0,29,99
67.207,0,28,99
67.264,0,28,99
67.264,0,28,99
67.264,0,28,99
67.264,0,29,100
67.285,0,29,100
67.285,0,30,100
67.298,0,30,100
67.298,0,29,100
67.333,0,29,100
67.333,0,28,100
67.336,0,28,100
67.336,0,27,99
67.377,0,27,99
67.377,0,28,99
67.427,0,28,99
67.427,0,27,99
67.436,0,27,99
67.436,0,26,99
67.438,0,26,99
67.438,0,25,99
67.462,0,25,99
67.462,0,26,99
67.478,0,26,99
67.478,0,27,99
67.485,0,27,99
67.485,0,28,99
67.503,0,28,99
67.503,0,27,99
67.526,0,27,99
67.526,0,28,99
67.53,0,28,99
67.53,0,29,99
67.542,0,29,99
67.542,0,30,99
67.593,0,30,99
67.593,0,31,99
67.599,0,31,99
67.599,0,30,98
67.621,0,30,98
67.621,0,31,98
67.636,0,31,98
67.636,0,32,98
67.637,0,32,98
67.637,0,33,98
67.661,0,33,98
67.661,0,32,97
67.662,0,32,97
67.662,0,33,97
67.674,0,33,97
67.674,0,34,97
67.682,0,34,97
67.682,0,35,97
67.687,0,35,97
67.687,0,34,97
67.69,0,34,97
67.69,0,34,97
67.69,0,34,97
67.69,0,35,98
67.746,0,35,98
67.746,0,36,98
67.775,0,36,98
67.775,0,35,98
67.809,0,35,98
67.809,0,35,98
67.809,0,35,98
67.809,0,36,99
67.815,0,36,99
67.815,0,35,98
67.826,0,35,98
67.826,0,34,98
67.826,0,34,98
67.826,0,35,98
67.841,0,35,98
67.841,0,34,98
67.851,0,34,98
67.851,0,33,98
67.865,0,33,98
67.865,0,32,98
67.891,0,32,98
67.891,0,33,98
67.902,0,33,98
67.902,0,32,98
67.912,0,32,98
67.912,0,31,98
67.915,0,31,98
67.915,0,30,98
67.917,0,30,98
67.917,0,29,97
67.923,0,29,97
67.923,0,28,97
67.932,0,28,97
67.932,0,28,97
67.932,0,28,97
67.932,0,29,98
67.933,0,29,98
67.933,0,28,98
67.933,0,28,98
67.933,0,27,98
67.937,0,27,98
67.937,0,27,98
67.937,0,27,98
67.937,0,28,99
67.941,0,28,99
67.941,0,29,99
67.97,0,29,99
67.97,0,30,99
67.997,0,30,99
67.997,0,31,99
68.003,0,31,99
68.003,0,30,99
68.02,0,30,99
68.02,0,31,99
68.026,0,31,99
68.026,0,30,99
68.031,0,30,99
68.031,0,29,99
68.041,0,29,99
68.041,0,28,99
68.055,0,28,99
68.055,0,29,99
68.109,0,29,99
68.109,0,30,99
68.135,0,30,99
68.135,0,31,99
68.142,0,31,99
68.142,0,31,99
68.142,0,31,99
68.142,0,32,100
68.171,0,32,100
68.171,0,31,100
68.185,0,31,100
68.185,0,30,100
68.191,0,30,100
68.191,0,29,100
68.217,0,29,100
68.217,0,30,100
68.217,0,30,100
68.217,0,29,100
68.217,0,29,100
68.217,0,28,99
68.233,0,28,99
68.233,0,27,99
68.262,0,27,99
68.262,0,26,98
68.264,0,26,98
68.264,0,27,98
68.284,0,27,98
68.284,0,28,98
68.301,0,28,98
68.301,0,29,98
68.32,0,29,98
68.32,0,30,98
68.359,0,30,98
68.359,0,31,98
68.361,0,31,98
68.361,0,32,98
68.425,0,32,98
68.425,0,32,98
68.425,0,32,98
68.425,0,33,99
68.447,0,33,99
68.447,0,33,99
68.447,0,33,99
68.447,0,34,100
68.46,0,34,100
68.46,0,35,100
68.462,0,35,100
68.462,0,34,99
68.464,0,34,99
68.464,0,33,99
68.518,0,33,99
68.518,0,34,99
68.532,0,34,99
68.532,0,33,99
68.537,0,33,99
68.537,0,32,98
68.538,0,32,98
68.538,0,33,98
68.549,0,33,98
68.549,0,32,97
68.564,0,32,97
68.564,0,31,97
68.564,0,31,97
68.564,0,32,97
68.596,0,32,97
68.596,0,31,97
68.602,0,31,97
68.602,0,30,97
68.658,0,30,97
68.658,0,29,97
68.7,0,29,97
68.7,0,28,96
68.717,0,28,96
68.717,0,27,96
68.731,0,27,96
68.731,0,26,96
68.758,0,26,96
68.758,0,27,96
68.812,0,27,96
68.812,0,26,96
68.848,0,26,96
68.848,0,27,96
68.899,0,27,96
68.899,0,26,96
68.912,0,26,96
68.912,0,26,96
68.912,0,26,96
68.912,0,27,97
68.965,0,27,97
68.965,0,27,97
68.965,0,27,97
68.965,0,28,98
68.987,0,28,98
68.987,0,27,98
69.047,0,27,98
69.047,0,26,98
69.051,0,26,98
69.051,0,25,98
69.067,0,25,98
69.067,0,24,97
69.069,0,24,97
69.069,0,23,97
69.076,0,23,97
69.076,0,23,97
69.076,0,23,97
69.076,0,24,98
69.09,0,24,98
69.09,0,25,98
69.119,0,25,98
69.119,0,26,98
69.206,0,26,98
69.206,0,25,98
69.234,0,25,98
69.234,0,24,97
69.239,0,24,97
69.239,0,23,97
69.251,0,23,97
69.251,0,22,96
69.252,0,22,96
69.252,0,22,96
69.252,0,22,96
69.252,0,23,97
69.252,0,23,97
69.252,0,23,97
69.252,0,23,97
69.252,0,24,98
69.272,0,24,98
69.272,0,23,98
69.273,0,23,98
69.273,0,24,98
69.278,0,24,98
69.278,0,24,98
69.278,0,24,98
69.278,0,25,99
69.296,0,25,99
69.296,0,24,99
69.354,0,24,99
69.354,0,25,99
69.355,0,25,99
69.355,0,25,99
69.355,0,25,99
69.355,0,26,100
69.356,0,26,100
69.356,0,27,100
69.372,0,27,100
69.372,0,26,100
69.423,0,26,100
69.423,0,27,100
69.444,0,27,100
69.444,0,28,100
69.454,0,28,100
69.454,0,27,99
69.477,0,27,99
69.477,0,28,99
69.491,0,28,99
69.491,0,27,99
69.53,0,27,99
69.53,0,26,99
69.551,0,26,99
69.551,0,27,99
69.559,0,27,99
69.559,0,26,99
69.62,0,26,99
69.62,0,25,98
69.622,0,25,98
69.622,0,26,98
69.64,0,26,98
69.64,0,25,98
69.672,0,25,98
69.672,0,24,98
69.678,0,24,98
69.678,0,25,98
69.685,0,25,98
69.685,0,24,98
69.693,0,24,98
69.693,0,24,98
69.693,0,24,98
69.693,0,25,99
69.712,0,25,99
69.712,0,25,99
69.712,0,25,99
69.712,0,26,100
69.72,0,26,100
69.72,0,25,99
69.73,0,25,99
69.73,0,24,99
69.736,0,24,99
69.736,0,23,99
69.752,0,23,99
69.752,0,22,98
69.8,0,22,98
69.8,0,22,98
69.8,0,22,98
69.8,0,23,99
69.801,0,23,99
69.801,0,22,99
69.821,0,22,99
69.821,0,23,99
69.821,0,23,99
69.821,0,24,99
69.834,0,24,99
69.834,0,23,99
69.836,0,23,99
69.836,0,23,99
69.836,0,23,99
69.836,0,24,100
69.846,0,24,100
69.846,0,23,99
69.906,0,23,99
69.906,0,22,98
69.912,0,22,98
69.912,0,23,98
69.953,0,23,98
69.953,0,24,98
69.99,0,24,98
69.99,0,23,98
70.05,0,23,98
70.05,0,22,98
70.054,0,22,98
70.054,0,23,98
70.072,0,23,98
70.072,0,22,98
70.08,0,22,98
70.08,0,21,97
70.085,0,21,97
70.085,0,22,97
70.13,0,22,97
70.13,0,23,97
70.134,0,23,97
70.134,0,24,97
70.16,0,24,97
70.16,0,24,97
70.16,0,24,97
70.16,0,25,98
70.18,0,25,98
70.18,0,24,98
70.191,0,24,98
70.191,0,25,98
70.203,0,25,98
70.203,0,26,98
70.241,0,26,98
70.241,0,25,97
70.263,0,25,97
70.263,0,24,97
70.302,0,24,97
70.302,0,24,97
70.302,0,24,97
70.302,0,25,98
70.303,0,25,98
70.303,0,24,98
70.31,0,24,98
70.31,0,25,98
70.346,0,25,98
70.346,0,26,98
70.347,0,26,98
70.347,0,25,98
70.353,0,25,98
70.353,0,24,98
70.358,0,24,98
70.358,0,24,98
70.358,0,24,98
70.358,0,25,99
70.378,0,25,99
70.378,0,25,99
70.378,0,25,99
70.378,0,26,100
70.38,0,26,100
70.38,0,27,100
70.406,0,27,100
70.406,0,26,99
70.431,0,26,99
70.431,0,27,99
70.435,0,27,99
70.435,0,26,98
70.476,0,26,98
70.476,0,25,98
70.537,0,25,98
70.537,0,24,97
70.548,0,24,97
70.548,0,25,97
70.581,0,25,97
70.581,0,24,97
70.599,0,24,97
70.599,0,24,97
70.599,0,24,97
70.599,0,25,98
70.609,0,25,98
70.609,0,24,98
70.611,0,24,98
70.611,0,24,98
70.611,0,24,98
70.611,0,25,99
70.615,0,25,99
70.615,0,26,99
70.66,0,26,99
70.66,0,27,99
70.664,0,27,99
70.664,0,26,98
70.664,0,26,98
70.664,0,27,98
70.671,0,27,98
70.671,0,26,98
70.671,0,26,98
70.671,0,27,98
70.673,0,27,98
70.673,0,27,98
70.673,0,27,98
70.673,0,28,99
70.674,0,28,99
70.674,0,27,99
70.687,0,27,99
70.687,0,26,99
70.721,0,26,99
70.721,0,26,99
70.721,0,26,99
70.721,0,27,100
70.737,0,27,100
70.737,0,28,100
70.759,0,28,100
70.759,0,28,100
70.759,0,28,100
70.759,0,29,101
70.766,0,29,101
70.766,0,28,101
70.796,0,28,101
70.796,0,29,101
70.824,0,29,101
70.824,0,30,101
70.827,0,30,101
70.827,0,31,101
70.849,0,31,101
70.849,0,30,101
70.875,0,30,101
70.875,0,31,101
70.9,0,31,101
70.9,0,30,101
70.916,0,30,101
70.916,0,31,101
70.951,0,31,101
70.951,0,30,100
70.967,0,30,100
70.967,0,29,100
70.968,0,29,100
70.968,0,28,100
71.008,0,28,100
71.008,0,27,100
71.027,0,27,100
71.027,0,26,100
71.067,0,26,100
71.067,0,26,100
71.067,0,26,100
71.067,0,27,101
71.073,0,27,101
71.073,0,26,101
71.088,0,26,101
71.088,0,25,101
71.116,0,25,101
71.116,0,26,101
71.131,0,26,101
71.131,0,25,101
71.15,0,25,101
71.15,0,24,101
71.157,0,24,101
71.157,0,24,101
71.157,0,24,101
71.157,0,25,102
71.158,0,25,102
71.158,0,26,102
71.17,0,26,102
71.17,0,26,102
71.17,0,26,102
71.17,0,27,103
71.18,0,27,103
71.18,0,26,102
71.192,0,26,102
71.192,0,25,102
71.23,0,25,102
71.23,0,26,102
71.249,0,26,102
71.249,0,25,102
71.256,0,25,102
71.256,0,24,102
71.269,0,24,102
71.269,0,23,102
71.285,0,23,102
71.285,0,24,102
71.321,0,24,102
71.321,0,23,102
71.332,0,23,102
71.332,0,22,102
71.359,0,22,102
71.359,0,21,102
71.419,0,21,102
71.419,0,20,102
71.434,0,20,102
71.434,0,21,102
71.444,0,21,102
71.444,0,22,102
71.445,0,22,102
71.445,0,23,102
71.461,0,23,102
71.461,0,24,102
71.501,0,24,102
71.501,0,23,102
71.529,0,23,102
71.529,0,24,102
71.619,0,24,102
71.619,0,23,102
71.647,0,23,102
71.647,0,22,102
71.66,0,22,102
71.66,0,23,102
71.679,0,23,102
71.679,0,23,102
71.679,0,23,102
71.679,0,24,103
71.701,0,24,103
71.701,0,25,103
71.72,0,25,103
71.72,0,24,103
71.731,0,24,103
71.731,0,25,103
71.731,0,25,103
71.731,0,24,103
71.751,0,24,103
71.751,0,24,103
71.751,0,24,103
71.751,0,25,104
71.757,0,25,104
71.757,0,24,104
71.769,0,24,104
71.769,0,23,104
71.798,0,23,104
71.798,0,22,104
71.825,0,22,104
71.825,0,23,104
71.861,0,23,104
71.861,0,24,104
71.867,0,24,104
71.867,0,25,104
71.878,0,25,104
71.878,0,26,104
71.908,0,26,104
71.908,0,25,104
72.007,0,25,104
72.007,0,24,104
72.014,0,24,104
72.014,0,25,104
72.022,0,25,104
72.022,0,24,103
72.027,0,24,103
72.027,0,23,103
72.041,0,23,103
72.041,0,24,103
72.059,0,24,103
72.059,0,23,103
72.06,0,23,103
72.06,0,22,103
72.063,0,22,103
72.063,0,23,103
72.081,0,23,103
72.081,0,22,103
72.084,0,22,103
72.084,0,23,103
72.086,0,23,103
72.086,0,24,103
72.096,0,24,103
72.096,0,23,103
72.108,0,23,103
72.108,0,22,103
72.118,0,22,103
72.118,0,23,103
72.153,0,23,103
72.153,0,24,103
72.193,0,24,103
72.193,0,25,103
72.2,0,25,103
72.2,0,24,102
72.205,0,24,102
72.205,0,23,102
72.239,0,23,102
72.239,0,22,102
72.25,0,22,102
72.25,0,21,102
72.387,0,21,102
72.387,0,20,102
72.392,0,20,102
72.392,0,19,102
72.444,0,19,102
72.444,0,20,102
72.449,0,20,102
72.449,0,19,102
72.487,0,19,102
72.487,0,20,102
72.487,0,20,102
72.487,0,21,102
72.497,0,21,102
72.497,0,20,102
72.516,0,20,102
72.516,0,20,102
72.516,0,20,102
72.516,0,21,103
72.516,0,21,103
72.516,0,20,102
72.525,0,20,102
72.525,0,19,101
72.562,0,19,101
72.562,0,18,101
72.566,0,18,101
72.566,0,19,101
72.585,0,19,101
72.585,0,18,101
72.592,0,18,101
72.592,0,17,100
72.601,0,17,100
72.601,0,18,100
72.623,0,18,100
72.623,0,19,100
72.632,0,19,100
72.632,0,18,99
72.634,0,18,99
72.634,0,17,98
72.66,0,17,98
72.66,0,16,97
72.671,0,16,97
72.671,0,15,97
72.681,0,15,97
72.681,0,14,96
72.682,0,14,96
72.682,0,13,96
72.735,0,13,96
72.735,0,12,96
72.758,0,12,96
72.758,0,13,96
72.775,0,13,96
72.775,0,14,96
72.896,0,14,96
72.896,0,15,96
72.901,0,15,96
72.901,0,16,96
72.944,0,16,96
72.944,0,17,96
72.95,0,17,96
72.95,0,16,96
72.952,0,16,96
72.952,0,15,95
72.975,0,15,95
72.975,0,14,95
73.013,0,14,95
73.013,0,15,95
73.037,0,15,95
73.037,0,16,95
73.061,0,16,95
73.061,0,17,95
73.067,0,17,95
73.067,0,18,95
73.078,0,18,95
73.078,0,17,95
73.089,0,17,95
73.089,0,17,95
73.089,0,17,95
73.089,0,18,96
73.156,0,18,96
73.156,0,17,96
73.159,0,17,96
73.159,0,16,96
73.202,0,16,96
73.202,0,15,95
73.21,0,15,95
73.21,0,14,95
73.216,0,14,95
73.216,0,15,95
73.223,0,15,95
73.223,0,16,95
73.233,0,16,95
73.233,0,17,95
73.238,0,17,95
73.238,0,17,95
73.238,0,17,95
73.238,0,18,96
73.283,0,18,96
73.283,0,17,96
73.29,0,17,96
73.29,0,18,96
73.323,0,18,96
73.323,0,18,96
73.323,0,18,96
73.323,0,19,97
73.327,0,19,97
73.327,0,20,97
73.34,0,20,97
73.34,0,19,96
73.347,0,19,96
73.347,0,19,96
73.347,0,19,96
73.347,0,20,97
73.355,0,20,97
73.355,0,21,97
73.362,0,21,97
73.362,0,22,97
73.367,0,22,97
73.367,0,21,96
73.387,0,21,96
73.387,0,20,96
73.393,0,20,96
73.393,0,19,95
73.418,0,19,95
73.418,0,18,95
73.488,0,18,95
73.488,0,18,95
73.488,0,18,95
73.488,0,19,96
73.497,0,19,96
73.497,0,20,96
73.506,0,20,96
73.506,0,21,96
73.559,0,21,96
73.559,0,22,96
73.565,0,22,96
73.565,0,23,96
73.575,0,23,96
73.575,0,24,96
73.624,0,24,96
73.624,0,25,96
73.625,0,25,96
73.625,0,26,96
73.683,0,26,96
73.683,0,25,95
73.702,0,25,95
73.702,0,25,95
73.702,0,25,95
73.702,0,26,96
73.706,0,26,96
73.706,0,27,96
73.709,0,27,96
73.709,0,28,96
73.744,0,28,96
73.744,0,29,96
73.758,0,29,96
73.758,0,30,96
73.772,0,30,96
73.772,0,29,96
73.786,0,29,96
73.786,0,28,96
73.799,0,28,96
73.799,0,27,96
73.849,0,27,96
73.849,0,26,96
73.851,0,26,96
73.851,0,25,96
73.914,0,25,96
73.914,0,24,96
73.946,0,24,96
73.946,0,23,95
73.982,0,23,95
73.982,0,22,95
74.007,0,22,95
74.007,0,21,94
74.037,0,21,94
74.037,0,21,94
74.037,0,21,94
74.037,0,22,95
74.047,0,22,95
74.047,0,23,95
74.063,0,23,95
74.063,0,22,95
74.126,0,22,95
74.126,0,22,95
74.126,0,22,95
74.126,0,23,96
74.132,0,23,96
74.132,0,24,96
74.141,0,24,96
74.141,0,24,96
74.141,0,24,96
74.141,0,25,97
74.194,0,25,97
74.194,0,24,97
74.213,0,24,97
74.213,0,23,97
74.228,0,23,97
74.228,0,22,96
74.245,0,22,96
74.245,0,21,96
74.259,0,21,96
74.259,0,22,96
74.267,0,22,96
74.267,0,21,96
74.304,0,21,96
74.304,0,20,96
74.305,0,20,96
74.305,0,21,96
74.315,0,21,96
74.315,0,22,96
74.337,0,22,96
74.337,0,23,96
74.349,0,23,96
74.349,0,22,96
74.359,0,22,96
74.359,0,23,96
74.37,0,23,96
74.37,0,22,96
74.397,0,22,96
74.397,0,22,96
74.397,0,22,96
74.397,0,23,97
74.401,0,23,97
74.401,0,22,97
74.417,0,22,97
74.417,0,23,97
74.498,0,23,97
74.498,0,22,97
74.511,0,22,97
74.511,0,23,97
74.519,0,23,97
74.519,0,22,97
74.525,0,22,97
74.525,0,22,97
74.525,0,22,97
74.525,0,23,98
74.572,0,23,98
74.572,0,22,98
74.587,0,22,98
74.587,0,21,97
74.676,0,21,97
74.676,0,22,97
74.697,0,22,97
74.697,0,21,97
74.716,0,21,97
74.716,0,20,97
74.724,0,20,97
74.724,0,21,97
74.777,0,21,97
74.777,0,22,97
74.783,0,22,97
74.783,0,23,97
74.801,0,23,97
74.801,0,24,97
74.834,0,24,97
74.834,0,23,97
74.849,0,23,97
74.849,0,22,97
74.877,0,22,97
74.877,0,21,97
74.892,0,21,97
74.892,0,22,97
74.895,0,22,97
74.895,0,21,97
74.915,0,21,97
74.915,0,20,97
74.916,0,20,97
74.916,0,19,96
74.93,0,19,96
74.93,0,20,96
74.981,0,20,96
74.981,0,21,96
74.998,0,21,96
74.998,0,20,96
75.016,0,20,96
75.016,0,21,96
75.042,0,21,96
75.042,0,22,96
75.047,0,22,96
75.047,0,23,96
75.081,0,23,96
75.081,0,23,96
75.081,0,23,96
75.081,0,24,97
75.082,0,24,97
75.082,0,23,97
75.097,0,23,97
75.097,0,22,97
75.099,0,22,97
75.099,0,23,97
75.134,0,23,97
75.134,0,24,97
75.157,0,24,97
75.157,0,24,97
75.157,0,24,97
75.157,0,25,98
75.166,0,25,98
75.166,0,25,98
75.166,0,25,98
75.166,0,26,99
75.195,0,26,99
75.195,0,27,99
75.209,0,27,99
75.209,0,26,99
75.244,0,26,99
75.244,0,25,99
75.275,0,25,99
75.275,0,24,98
75.285,0,24,98
75.285,0,24,98
75.285,0,24,98
75.285,0,25,99
75.337,0,25,99
75.337,0,24,98
75.359,0,24,98
75.359,0,25,98
75.408,0,25,98
75.408,0,26,98
75.418,0,26,98
75.418,0,25,98
75.443,0,25,98
75.443,0,26,98
75.51,0,26,98
75.51,0,25,98
75.523,0,25,98
75.523,0,26,98
75.554,0,26,98
75.554,0,25,98
75.555,0,25,98
75.555,0,25,98
75.555,0,25,98
75.555,0,26,99
75.563,0,26,99
75.563,0,25,99
75.575,0,25,99
75.575,0,24,99
75.584,0,24,99
75.584,0,23,98
75.591,0,23,98
75.591,0,23,98
75.591,0,23,98
75.591,0,24,99
75.604,0,24,99
75.604,0,25,99
75.63,0,25,99
75.63,0,26,99
75.63,0,26,99
75.63,0,25,98
75.644,0,25,98
75.644,0,26,98
75.678,0,26,98
75.678,0,25,97
75.691,0,25,97
75.691,0,25,97
75.691,0,25,97
75.691,0,26,98
75.7,0,26,98
75.7,0,25,97
75.71,0,25,97
75.71,0,26,97
75.732,0,26,97
75.732,0,25,97
75.777,0,25,97
75.777,0,24,97
75.809,0,24,97
75.809,0,23,97
75.858,0,23,97
75.858,0,24,97
75.865,0,24,97
75.865,0,25,97
75.927,0,25,97
75.927,0,26,97
75.962,0,26,97
75.962,0,25,97
75.988,0,25,97
75.988,0,26,97
75.999,0,26,97
75.999,0,25,97
76.026,0,25,97
76.026,0,25,97
76.026,0,25,97
76.026,0,26,98
76.031,0,26,98
76.031,0,25,97
76.045,0,25,97
76.045,0,25,97
76.045,0,25,97
76.045,0,26,98
76.054,0,26,98
76.054,0,26,98
76.054,0,26,98
76.054,0,27,99
76.073,0,27,99
76.073,0,28,99
76.107,0,28,99
76.107,0,27,98
76.216,0,27,98
76.216,0,27,98
76.216,0,27,98
76.216,0,28,99
76.216,0,28,99
76.216,0,29,99
76.231,0,29,99
76.231,0,28,99
76.232,0,28,99
76.232,0,27,99
76.307,0,27,99
76.307,0,27,99
76.307,0,27,99
76.307,0,28,100
76.339,0,28,100
76.339,0,27,99
76.37,0,27,99
76.37,0,28,99
76.386,0,28,99
76.386,0,27,99
76.422,0,27,99
76.422,0,26,99
76.434,0,26,99
76.434,0,25,99
76.448,0,25,99
76.448,0,26,99
76.454,0,26,99
76.454,0,25,98
76.464,0,25,98
76.464,0,26,98
76.488,0,26,98
76.488,0,25,98
76.503,0,25,98
76.503,0,26,98
76.505,0,26,98
76.505,0,25,97
76.509,0,25,97
76.509,0,26,97
76.527,0,26,97
76.527,0,27,97
76.528,0,27,97
76.528,0,27,97
76.528,0,27,97
76.528,0,28,98
76.531,0,28,98
76.531,0,27,97
76.539,0,27,97
76.539,0,26,97
76.542,0,26,97
76.542,0,25,97
76.592,0,25,97
76.592,0,25,97
76.592,0,25,97
76.592,0,26,98
76.648,0,26,98
76.648,0,27,98
76.657,0,27,98
76.657,0,26,98
76.675,0,26,98
76.675,0,25,98
76.694,0,25,98
76.694,0,24,98
76.741,0,24,98
76.741,0,24,98
76.741,0,24,98
76.741,0,25,99
76.743,0,25,99
76.743,0,24,98
76.789,0,24,98
76.789,0,23,98
76.802,0,23,98
76.802,0,24,98
76.847,0,24,98
76.847,0,24,98
76.847,0,24,98
76.847,0,25,99
76.858,0,25,99
76.858,0,24,99
76.861,0,24,99
76.861,0,25,99
76.865,0,25,99
76.865,0,26,99
76.871,0,26,99
76.871,0,25,99
76.91,0,25,99
76.91,0,26,99
76.922,0,26,99
76.922,0,27,99
76.943,0,27,99
76.943,0,26,99
76.952,0,26,99
76.952,0,27,99
76.996,0,27,99
76.996,0,26,98
77.008,0,26,98
77.008,0,25,98
77.013,0,25,98
77.013,0,26,98
77.016,0,26,98
77.016,0,25,98
77.018,0,25,98
77.018,0,24,97
77.04,0,24,97
77.04,0,23,97
77.05,0,23,97
77.05,0,22,97
77.056,0,22,97
77.056,0,21,97
77.057,0,21,97
77.057,0,21,97
77.057,0,21,97
77.057,0,22,98
77.063,0,22,98
77.063,0,23,98
77.112,0,23,98
77.112,0,22,98
77.112,0,22,98
77.112,0,21,98
77.118,0,21,98
77.118,0,22,98
77.133,0,22,98
77.133,0,22,98
77.133,0,22,98
77.133,0,23,99
77.137,0,23,99
77.137,0,24,99
77.142,0,24,99
77.142,0,23,99
77.157,0,23,99
77.157,0,23,99
77.157,0,23,99
77.157,0,24,100
77.177,0,24,100
77.177,0,25,100
77.191,0,25,100
77.191,0,24,99
77.253,0,24,99
77.253,0,23,99
77.261,0,23,99
77.261,0,23,99
77.261,0,23,99
77.261,0,24,100
77.306,0,24,100
77.306,0,25,100
77.307,0,25,100
77.307,0,24,100
77.348,0,24,100
77.348,0,23,100
77.396,0,23,100
77.396,0,22,100
77.4,0,22,100
77.4,0,22,100
77.4,0,22,100
77.4,0,23,101
77.446,0,23,101
77.446,0,22,101
77.455,0,22,101
77.455,0,23,101
77.468,0,23,101
77.468,0,24,101
77.473,0,24,101
77.473,0,25,101
77.516,0,25,101
77.516,0,26,101
77.531,0,26,101
77.531,0,27,101
77.532,0,27,101
77.532,0,27,101
77.532,0,27,101
77.532,0,28,102
77.536,0,28,102
77.536,0,27,102
77.542,0,27,102
77.542,0,26,102
77.546,0,26,102
77.546,0,25,102
77.546,0,25,102
77.546,0,24,102
77.547,0,24,102
77.547,0,25,102
77.555,0,25,102
77.555,0,26,102
77.582,0,26,102
77.582,0,25,102
77.591,0,25,102
77.591,0,24,102
77.594,0,24,102
77.594,0,23,101
77.623,0,23,101
77.623,0,22,101
77.662,0,22,101
77.662,0,23,101
77.669,0,23,101
77.669,0,24,101
77.699,0,24,101
77.699,0,23,101
77.715,0,23,101
77.715,0,23,101
77.715,0,23,101
77.715,0,24,102
77.728,0,24,102
77.728,0,23,102
77.75,0,23,102
77.75,0,24,102
77.786,0,24,102
77.786,0,23,102
77.815,0,23,102
77.815,0,23,102
77.815,0,23,102
77.815,0,24,103
77.817,0,24,103
77.817,0,25,103
77.818,0,25,103
77.818,0,24,103
77.857,0,24,103
77.857,0,23,103
77.923,0,23,103
77.923,0,22,102
77.934,0,22,102
77.934,0,21,102
77.952,0,21,102
77.952,0,22,102
77.97,0,22,102
77.97,0,21,102
77.991,0,21,102
77.991,0,21,102
77.991,0,21,102
77.991,0,22,103
77.995,0,22,103
77.995,0,21,103
78,0,21,103
78,0,20,102
78.01,0,20,102
78.01,0,20,102
78.01,0,20,102
78.01,0,21,103
78.018,0,21,103
78.018,0,22,103
78.035,0,22,103
78.035,0,22,103
78.035,0,22,103
78.035,0,23,104
78.045,0,23,104
78.045,0,24,104
78.093,0,24,104
78.093,0,23,104
78.097,0,23,104
78.097,0,24,104
78.107,0,24,104
78.107,0,25,104
78.154,0,25,104
78.154,0,25,104
78.154,0,25,104
78.154,0,26,105
78.166,0,26,105
78.166,0,27,105
78.182,0,27,105
78.182,0,28,105
78.224,0,28,105
78.224,0,27,105
78.237,0,27,105
78.237,0,26,105
78.248,0,26,105
78.248,0,27,105
78.286,0,27,105
78.286,0,26,105
78.292,0,26,105
78.292,0,27,105
78.306,0,27,105
78.306,0,26,104
78.325,0,26,104
78.325,0,25,104
78.337,0,25,104
78.337,0,24,104
78.338,0,24,104
78.338,0,23,103
78.375,0,23,103
78.375,0,22,103
78.378,0,22,103
78.378,0,23,103
78.458,0,23,103
78.458,0,22,103
78.463,0,22,103
78.463,0,23,103
78.49,0,23,103
78.49,0,24,103
78.557,0,24,103
78.557,0,23,103
78.575,0,23,103
78.575,0,22,102
78.599,0,22,102
78.599,0,23,102
78.61,0,23,102
78.61,0,22,102
78.615,0,22,102
78.615,0,23,102
78.62,0,23,102
78.62,0,22,101
78.622,0,22,101
78.622,0,22,101
78.622,0,22,101
78.622,0,23,102
78.64,0,23,102
78.64,0,22,102
78.651,0,22,102
78.651,0,23,102
78.653,0,23,102
78.653,0,22,101
78.679,0,22,101
78.679,0,22,101
78.679,0,22,101
78.679,0,23,102
78.709,0,23,102
78.709,0,22,101
78.709,0,22,101
78.709,0,23,101
78.711,0,23,101
78.711,0,24,101
78.73,0,24,101
78.73,0,25,101
78.743,0,25,101
78.743,0,26,101
78.747,0,26,101
78.747,0,26,101
78.747,0,26,101
78.747,0,27,102
78.767,0,27,102
78.767,0,26,102
78.79,0,26,102
78.79,0,25,102
78.812,0,25,102
78.812,0,26,102
78.813,0,26,102
78.813,0,25,102
78.854,0,25,102
78.854,0,26,102
78.883,0,26,102
78.883,0,25,101
78.898,0,25,101
78.898,0,24,100
78.9,0,24,100
78.9,0,25,100
78.917,0,25,100
78.917,0,24,100
78.918,0,24,100
78.918,0,23,100
78.933,0,23,100
78.933,0,24,100
78.934,0,24,100
78.934,0,23,100
78.935,0,23,100
78.935,0,24,100
78.938,0,24,100
78.938,0,24,100
78.938,0,24,100
78.938,0,25,101
78.962,0,25,101
78.962,0,26,101
78.97,0,26,101
78.97,0,25,101
79.015,0,25,101
79.015,0,26,101
79.019,0,26,101
79.019,0,26,101
79.019,0,26,101
79.019,0,27,102
79.03,0,27,102
79.03,0,26,102
79.047,0,26,102
79.047,0,27,102
79.057,0,27,102
79.057,0,26,102
79.169,0,26,102
79.169,0,25,102
79.228,0,25,102
79.228,0,25,102
79.228,0,25,102
79.228,0,26,103
79.325,0,26,103
79.325,0,27,103
79.371,0,27,103
79.371,0,28,103
79.392,0,28,103
79.392,0,27,103
79.394,0,27,103
79.394,0,28,103
79.459,0,28,103
79.459,0,27,102
79.471,0,27,102
79.471,0,28,102
79.483,0,28,102
79.483,0,29,102
79.492,0,29,102
79.492,0,28,102
79.52,0,28,102
79.52,0,27,101
79.527,0,27,101
79.527,0,27,101
79.527,0,27,101
79.527,0,28,102
79.534,0,28,102
79.534,0,29,102
79.55,0,29,102
79.55,0,30,102
79.56,0,30,102
79.56,0,29,102
79.588,0,29,102
79.588,0,28,102
79.593,0,28,102
79.593,0,27,102
79.608,0,27,102
79.608,0,26,102
79.615,0,26,102
79.615,0,27,102
79.646,0,27,102
79.646,0,26,102
79.649,0,26,102
79.649,0,25,102
79.661,0,25,102
79.661,0,26,102
79.673,0,26,102
79.673,0,25,102
79.678,0,25,102
79.678,0,24,102
79.702,0,24,102
79.702,0,23,102
79.742,0,23,102
79.742,0,24,102
79.763,0,24,102
79.763,0,25,102
79.771,0,25,102
79.771,0,26,102
79.812,0,26,102
79.812,0,26,102
79.812,0,26,102
79.812,0,27,103
79.823,0,27,103
79.823,0,26,103
79.853,0,26,103
79.853,0,27,103
79.855,0,27,103
79.855,0,28,103
79.925,0,28,103
79.925,0,27,103
79.995,0,27,103
79.995,0,28,103
80.022,0,28,103
80.022,0,27,102
80.026,0,27,102
80.026,0,28,102
80.039,0,28,102
80.039,0,29,102
80.046,0,29,102
80.046,0,28,102
80.055,0,28,102
80.055,0,27,102
80.089,0,27,102
80.089,0,26,102
80.109,0,26,102
80.109,0,25,101
80.12,0,25,101
80.12,0,26,101
80.127,0,26,101
80.127,0,27,101
80.145,0,27,101
80.145,0,28,101
80.169,0,28,101
80.169,0,29,101
80.173,0,29,101
80.173,0,30,101
80.176,0,30,101
80.176,0,31,101
80.19,0,31,101
80.19,0,30,100
80.211,0,30,100
80.211,0,31,100
80.229,0,31,100
80.229,0,32,100
80.233,0,32,100
80.233,0,31,100
80.252,0,31,100
80.252,0,31,100
80.252,0,31,100
80.252,0,32,101
80.283,0,32,101
80.283,0,31,100
80.293,0,31,100
80.293,0,30,100
80.302,0,30,100
80.302,0,30,100
80.302,0,30,100
80.302,0,31,101
80.314,0,31,101
80.314,0,32,101
80.334,0,32,101
80.334,0,31,100
80.381,0,31,100
80.381,0,32,100
80.385,0,32,100
80.385,0,33,100
80.4,0,33,100
80.4,0,32,100
80.417,0,32,100
80.417,0,31,99
80.43,0,31,99
80.43,0,30,99
80.441,0,30,99
80.441,0,31,99
80.446,0,31,99
80.446,0,32,99
80.494,0,32,99
80.494,0,31,99
80.496,0,31,99
80.496,0,30,99
80.498,0,30,99
80.498,0,30,99
80.498,0,30,99
80.498,0,31,100
80.567,0,31,100
80.567,0,31,100
80.567,0,31,100
80.567,0,32,101
80.583,0,32,101
80.583,0,33,101
80.594,0,33,101
80.594,0,34,101
80.682,0,34,101
80.682,0,33,101
80.687,0,33,101
80.687,0,32,101
80.719,0,32,101
80.719,0,31,100
80.731,0,31,100
80.731,0,30,100
80.738,0,30,100
80.738,0,29,99
80.747,0,29,99
80.747,0,28,98
80.754,0,28,98
80.754,0,29,98
80.76,0,29,98
80.76,0,29,98
80.76,0,29,98
80.76,0,30,99
80.776,0,30,99
80.776,0,29,99
80.793,0,29,99
80.793,0,28,99
80.804,0,28,99
80.804,0,27,98
80.827,0,27,98
80.827,0,26,98
80.83,0,26,98
80.83,0,25,98
80.842,0,25,98
80.842,0,25,98
80.842,0,25,98
80.842,0,26,99
80.844,0,26,99
80.844,0,26,99
80.844,0,26,99
80.844,0,27,100
80.871,0,27,100
80.871,0,26,100
80.886,0,26,100
80.886,0,27,100
80.887,0,27,100
80.887,0,28,100
80.897,0,28,100
80.897,0,27,99
80.904,0,27,99
80.904,0,26,98
80.912,0,26,98
80.912,0,27,98
80.936,0,27,98
80.936,0,28,98
80.938,0,28,98
80.938,0,27,98
80.942,0,27,98
80.942,0,26,98
80.943,0,26,98
80.943,0,25,97
80.947,0,25,97
80.947,0,26,97
80.962,0,26,97
80.962,0,27,97
81.03,0,27,97
81.03,0,26,97
81.057,0,26,97
81.057,0,26,97
81.057,0,26,97
81.057,0,27,98
81.057,0,27,98
81.057,0,27,98
81.057,0,27,98
81.057,0,28,99
81.058,0,28,99
81.058,0,27,98
81.097,0,27,98
81.097,0,28,98
81.097,0,28,98
81.097,0,27,97
81.111,0,27,97
81.111,0,28,97
81.125,0,28,97
81.125,0,27,96
81.152,0,27,96
81.152,0,28,96
81.204,0,28,96
81.204,0,27,96
81.22,0,27,96
81.22,0,28,96
81.249,0,28,96
81.249,0,27,96
81.271,0,27,96
81.271,0,26,95
81.283,0,26,95
81.283,0,25,95
81.337,0,25,95
81.337,0,26,95
81.367,0,26,95
81.367,0,27,95
81.424,0,27,95
81.424,0,26,95
81.439,0,26,95
81.439,0,25,95
81.442,0,25,95
81.442,0,24,95
81.548,0,24,95
81.548,0,24,95
81.548,0,24,95
81.548,0,25,96
81.552,0,25,96
81.552,0,26,96
81.594,0,26,96
81.594,0,25,96
81.664,0,25,96
81.664,0,26,96
81.667,0,26,96
81.667,0,25,96
81.704,0,25,96
81.704,0,24,95
81.721,0,24,95
81.721,0,23,94
81.759,0,23,94
81.759,0,22,94
81.813,0,22,94
81.813,0,23,94
81.813,0,23,94
81.813,0,24,94
81.848,0,24,94
81.848,0,24,94
81.848,0,24,94
81.848,0,25,95
81.857,0,25,95
81.857,0,26,95
81.874,0,26,95
81.874,0,26,95
81.874,0,26,95
81.874,0,27,96
81.932,0,27,96
81.932,0,26,96
81.954,0,26,96
81.954,0,26,96
81.954,0,26,96
81.954,0,27,97
81.954,0,27,97
81.954,0,26,97
81.96,0,26,97
81.96,0,25,96
81.96,0,25,96
81.96,0,24,96
82.001,0,24,96
82.001,0,25,96
82.005,0,25,96
82.005,0,26,96
82.057,0,26,96
82.057,0,27,96
82.067,0,27,96
82.067,0,28,96
82.072,0,28,96
82.072,0,29,96
82.096,0,29,96
82.096,0,28,95
82.11,0,28,95
82.11,0,27,95
82.111,0,27,95
82.111,0,27,95
82.111,0,27,95
82.111,0,28,96
82.151,0,28,96
82.151,0,27,96
82.155,0,27,96
82.155,0,28,96
82.172,0,28,96
82.172,0,27,96
82.222,0,27,96
82.222,0,28,96
82.251,0,28,96
82.251,0,29,96
82.274,0,29,96
82.274,0,28,95
82.32,0,28,95
82.32,0,27,95
82.322,0,27,95
82.322,0,26,95
82.348,0,26,95
82.348,0,25,95
82.362,0,25,95
82.362,0,24,94
82.374,0,24,94
82.374,0,23,94
82.379,0,23,94
82.379,0,24,94
82.391,0,24,94
82.391,0,25,94
82.4,0,25,94
82.4,0,24,94
82.422,0,24,94
82.422,0,23,94
82.435,0,23,94
82.435,0,24,94
82.449,0,24,94
82.449,0,24,94
82.449,0,24,94
82.449,0,25,95
82.46,0,25,95
82.46,0,25,95
82.46,0,25,95
82.46,0,26,96
82.491,0,26,96
82.491,0,27,96
82.508,0,27,96
82.508,0,28,96
82.515,0,28,96
82.515,0,27,96
82.516,0,27,96
82.516,0,26,96
82.535,0,26,96
82.535,0,25,96
82.544,0,25,96
82.544,0,24,96
82.57,0,24,96
82.57,0,23,95
82.585,0,23,95
82.585,0,23,95
82.585,0,23,95
82.585,0,24,96
82.605,0,24,96
82.605,0,23,95
82.61,0,23,95
82.61,0,22,95
82.611,0,22,95
82.611,0,21,95
82.65,0,21,95
82.65,0,22,95
82.663,0,22,95
82.663,0,21,95
82.707,0,21,95
82.707,0,20,95
82.733,0,20,95
82.733,0,21,95
82.781,0,21,95
82.781,0,22,95
82.807,0,22,95
82.807,0,23,95
82.826,0,23,95
82.826,0,22,95
82.843,0,22,95
82.843,0,22,95
82.843,0,22,95
82.843,0,23,96
82.867,0,23,96
82.867,0,24,96
82.874,0,24,96
82.874,0,23,95
82.877,0,23,95
82.877,0,24,95
82.9,0,24,95
82.9,0,25,95
82.916,0,25,95
82.916,0,26,95
82.955,0,26,95
82.955,0,27,95
82.994,0,27,95
82.994,0,26,94
82.997,0,26,94
82.997,0,25,94
83.004,0,25,94
83.004,0,26,94
83.028,0,26,94
83.028,0,27,94
83.029,0,27,94
83.029,0,26,94
83.049,0,26,94
83.049,0,27,94
83.077,0,27,94
83.077,0,28,94
83.109,0,28,94
83.109,0,29,94
83.125,0,29,94
83.125,0,30,94
83.223,0,30,94
83.223,0,30,94
83.223,0,30,94
83.223,0,31,95
83.241,0,31,95
83.241,0,30,95
83.244,0,30,95
83.244,0,31,95
83.324,0,31,95
83.324,0,32,95
83.332,0,32,95
83.332,0,31,94
83.367,0,31,94
83.367,0,30,94
83.385,0,30,94
83.385,0,29,94
83.394,0,29,94
83.394,0,28,94
83.404,0,28,94
83.404,0,27,94
83.424,0,27,94
83.424,0,28,94
83.437,0,28,94
83.437,0,29,94
83.442,0,29,94
83.442,0,30,94
83.461,0,30,94
83.461,0,31,94
83.462,0,31,94
83.462,0,31,94
83.462,0,31,94
83.462,0,32,95
83.467,0,32,95
83.467,0,33,95
83.481,0,33,95
83.481,0,32,95
83.489,0,32,95
83.489,0,31,95
83.521,0,31,95
83.521,0,32,95
83.531,0,32,95
83.531,0,31,94
83.583,0,31,94
83.583,0,32,94
83.604,0,32,94
83.604,0,33,94
83.619,0,33,94
83.619,0,32,93
83.637,0,32,93
83.637,0,31,93
83.642,0,31,93
83.642,0,30,93
83.643,0,30,93
83.643,0,30,93
83.643,0,30,93
83.643,0,31,94
83.648,0,31,94
83.648,0,32,94
83.661,0,32,94
83.661,0,31,94
83.735,0,31,94
83.735,0,30,94
83.785,0,30,94
83.785,0,29,93
83.79,0,29,93
83.79,0,28,92
83.793,0,28,92
83.793,0,27,92
83.801,0,27,92
83.801,0,26,92
83.812,0,26,92
83.812,0,25,92
83.816,0,25,92
83.816,0,24,92
83.824,0,24,92
83.824,0,23,91
83.857,0,23,91
83.857,0,22,91
83.889,0,22,91
83.889,0,21,91
83.916,0,21,91
83.916,0,22,91
83.971,0,22,91
83.971,0,22,91
83.971,0,22,91
83.971,0,23,92
84.082,0,23,92
84.082,0,22,92
84.091,0,22,92
84.091,0,21,92
84.11,0,21,92
84.11,0,20,91
84.12,0,20,91
84.12,0,21,91
84.138,0,21,91
84.138,0,21,91
84.138,0,21,91
84.138,0,22,92
84.15,0,22,92
84.15,0,23,92
84.176,0,23,92
84.176,0,22,92
84.25,0,22,92
84.25,0,21,91
84.277,0,21,91
84.277,0,22,91
84.278,0,22,91
84.278,0,21,91
84.286,0,21,91
84.286,0,22,91
84.315,0,22,91
84.315,0,21,91
84.353,0,21,91
84.353,0,22,91
84.357,0,22,91
84.357,0,23,91
84.374,0,23,91
84.374,0,23,91
84.374,0,23,91
84.374,0,24,92
84.405,0,24,92
84.405,0,24,92
84.405,0,24,92
84.405,0,25,93
84.424,0,25,93
84.424,0,24,93
84.436,0,24,93
84.436,0,25,93
84.452,0,25,93
84.452,0,24,93
84.477,0,24,93
84.477,0,25,93
84.52,0,25,93
84.52,0,24,92
84.545,0,24,92
84.545,0,24,92
84.545,0,24,92
84.545,0,25,93
84.549,0,25,93
84.549,0,24,93
84.561,0,24,93
84.561,0,24,93
84.561,0,24,93
84.561,0,25,94
84.58,0,25,94
84.58,0,26,94
84.591,0,26,94
84.591,0,25,94
84.615,0,25,94
84.615,0,25,94
84.615,0,25,94
84.615,0,26,95
84.68,0,26,95
84.68,0,27,95
84.696,0,27,95
84.696,0,26,95
84.7,0,26,95
84.7,0,27,95
84.737,0,27,95
84.737,0,26,94
84.777,0,26,94
84.777,0,25,94
84.798,0,25,94
84.798,0,26,94
84.808,0,26,94
84.808,0,26,94
84.808,0,26,94
84.808,0,27,95
84.841,0,27,95
84.841,0,28,95
84.846,0,28,95
84.846,0,29,95
84.875,0,29,95
84.875,0,28,95
84.876,0,28,95
84.876,0,28,95
84.876,0,28,95
84.876,0,29,96
84.885,0,29,96
84.885,0,30,96
84.888,0,30,96
84.888,0,29,96
84.919,0,29,96
84.919,0,30,96
84.944,0,30,96
84.944,0,29,96
84.947,0,29,96
84.947,0,30,96
84.97,0,30,96
84.97,0,29,96
84.998,0,29,96
84.998,0,28,96
85.016,0,28,96
85.016,0,27,96
85.024,0,27,96
85.024,0,26,96
85.025,0,26,96
85.025,0,25,96
85.033,0,25,96
85.033,0,24,95
85.054,0,24,95
85.054,0,25,95
85.055,0,25,95
85.055,0,26,95
85.075,0,26,95
85.075,0,27,95
85.086,0,27,95
85.086,0,27,95
85.086,0,27,95
85.086,0,28,96
85.087,0,28,96
85.087,0,27,95
85.092,0,27,95
85.092,0,26,94
85.097,0,26,94
85.097,0,25,93
85.15,0,25,93
85.15,0,24,93
85.181,0,24,93
85.181,0,25,93
85.205,0,25,93
85.205,0,26,93
85.24,0,26,93
85.24,0,26,93
85.24,0,26,93
85.24,0,27,94
85.247,0,27,94
85.247,0,26,94
85.25,0,26,94
85.25,0,25,94
85.265,0,25,94
85.265,0,25,94
85.265,0,25,94
85.265,0,26,95
85.269,0,26,95
85.269,0,25,95
85.273,0,25,95
85.273,0,24,95
85.275,0,24,95
85.275,0,23,95
85.313,0,23,95
85.313,0,23,95
85.313,0,23,95
85.313,0,24,96
85.315,0,24,96
85.315,0,23,95
85.316,0,23,95
85.316,0,22,94
85.377,0,22,94
85.377,0,21,93
85.414,0,21,93
85.414,0,20,93
85.433,0,20,93
85.433,0,19,93
85.449,0,19,93
85.449,0,20,93
85.465,0,20,93
85.465,0,21,93
85.465,0,21,93
85.465,0,22,93
85.467,0,22,93
85.467,0,21,93
85.491,0,21,93
85.491,0,20,93
85.516,0,20,93
85.516,0,19,93
85.533,0,19,93
85.533,0,18,93
85.539,0,18,93
85.539,0,19,93
85.593,0,19,93
85.593,0,20,93
85.694,0,20,93
85.694,0,21,93
85.707,0,21,93
85.707,0,22,93
85.729,0,22,93
85.729,0,21,93
85.738,0,21,93
85.738,0,22,93
85.751,0,22,93
85.751,0,22,93
85.751,0,22,93
85.751,0,23,94
85.764,0,23,94
85.764,0,22,94
85.845,0,22,94
85.845,0,22,94
85.845,0,22,94
85.845,0,23,95
85.856,0,23,95
85.856,0,22,95
85.86,0,22,95
85.86,0,23,95
85.862,0,23,95
85.862,0,24,95
85.867,0,24,95
85.867,0,23,95
85.871,0,23,95
85.871,0,23,95
85.871,0,23,95
85.871,0,24,96
85.909,0,24,96
85.909,0,24,96
85.909,0,24,96
85.909,0,25,97
85.911,0,25,97
85.911,0,24,97
85.932,0,24,97
85.932,0,24,97
85.932,0,24,97
85.932,0,25,98
85.949,0,25,98
85.949,0,25,98
85.949,0,25,98
85.949,0,26,99
85.957,0,26,99
85.957,0,27,99
85.961,0,27,99
85.961,0,26,99
85.987,0,26,99
85.987,0,27,99
85.993,0,27,99
85.993,0,28,99
85.995,0,28,99
85.995,0,27,99
86.004,0,27,99
86.004,0,26,99
86.038,0,26,99
86.038,0,26,99
86.038,0,26,99
86.038,0,27,100
86.052,0,27,100
86.052,0,26,99
86.069,0,26,99
86.069,0,25,99
86.13,0,25,99
86.13,0,24,99
86.146,0,24,99
86.146,0,23,99
86.162,0,23,99
86.162,0,22,99
86.18,0,22,99
86.18,0,23,99
86.184,0,23,99
86.184,0,24,99
86.186,0,24,99
86.186,0,25,99
86.269,0,25,99
86.269,0,26,99
86.304,0,26,99
86.304,0,26,99
86.304,0,26,99
86.304,0,27,100
86.328,0,27,100
86.328,0,28,100
86.39,0,28,100
86.39,0,27,100
86.426,0,27,100
86.426,0,27,100
86.426,0,27,100
86.426,0,28,101
86.448,0,28,101
86.448,0,29,101
86.496,0,29,101
86.496,0,30,101
86.512,0,30,101
86.512,0,29,101
86.542,0,29,101
86.542,0,28,101
86.551,0,28,101
86.551,0,27,101
86.557,0,27,101
86.557,0,28,101
86.616,0,28,101
86.616,0,27,101
86.638,0,27,101
86.638,0,26,101
86.639,0,26,101
86.639,0,25,100
86.647,0,25,100
86.647,0,24,100
86.663,0,24,100
86.663,0,25,100
86.668,0,25,100
86.668,0,26,100
86.684,0,26,100
86.684,0,26,100
86.684,0,26,100
86.684,0,27,101
86.692,0,27,101
86.692,0,26,101
86.692,0,26,101
86.692,0,25,101
86.699,0,25,101
86.699,0,24,100
86.716,0,24,100
86.716,0,25,100
86.732,0,25,100
86.732,0,24,100
86.734,0,24,100
86.734,0,25,100
86.755,0,25,100
86.755,0,24,100
86.769,0,24,100
86.769,0,23,100
86.769,0,23,100
86.769,0,24,100
86.794,0,24,100
86.794,0,23,100
86.817,0,23,100
86.817,0,22,100
86.836,0,22,100
86.836,0,22,100
86.836,0,22,100
86.836,0,23,101
86.841,0,23,101
86.841,0,22,100
86.852,0,22,100
86.852,0,23,100
86.879,0,23,100
86.879,0,24,100
86.909,0,24,100
86.909,0,25,100
86.915,0,25,100
86.915,0,26,100
86.977,0,26,100
86.977,0,27,100
86.991,0,27,100
86.991,0,26,100
87.046,0,26,100
87.046,0,25,100
87.051,0,25,100
87.051,0,26,100
87.069,0,26,100
87.069,0,26,100
87.069,0,26,100
87.069,0,27,101
87.072,0,27,101
87.072,0,26,100
87.081,0,26,100
87.081,0,25,100
87.086,0,25,100
87.086,0,24,100
87.114,0,24,100
87.114,0,24,100
87.114,0,24,100
87.114,0,25,101
87.115,0,25,101
87.115,0,24,100
87.117,0,24,100
87.117,0,24,100
87.117,0,24,100
87.117,0,25,101
87.177,0,25,101
87.177,0,24,101
87.2,0,24,101
87.2,0,25,101
87.209,0,25,101
87.209,0,24,101
87.232,0,24,101
87.232,0,23,101
87.274,0,23,101
87.274,0,22,101
87.291,0,22,101
87.291,0,22,101
87.291,0,22,101
87.291,0,23,102
87.303,0,23,102
87.303,0,22,101
87.309,0,22,101
87.309,0,21,100
87.312,0,21,100
87.312,0,22,100
87.34,0,22,100
87.34,0,23,100
87.343,0,23,100
87.343,0,24,100
87.367,0,24,100
87.367,0,25,100
87.377,0,25,100
87.377,0,24,100
87.387,0,24,100
87.387,0,23,100
87.402,0,23,100
87.402,0,22,100
87.413,0,22,100
87.413,0,22,100
87.413,0,22,100
87.413,0,23,101
87.414,0,23,101
87.414,0,22,101
87.422,0,22,101
87.422,0,23,101
87.423,0,23,101
87.423,0,22,101
87.443,0,22,101
87.443,0,23,101
87.512,0,23,101
87.512,0,22,101
87.518,0,22,101
87.518,0,23,101
87.52,0,23,101
87.52,0,24,101
87.539,0,24,101
87.539,0,24,101
87.539,0,24,101
87.539,0,25,102
87.558,0,25,102
87.558,0,26,102
87.591,0,26,102
87.591,0,25,102
87.607,0,25,102
87.607,0,24,102
87.608,0,24,102
87.608,0,23,102
87.618,0,23,102
87.618,0,24,102
87.706,0,24,102
87.706,0,24,102
87.706,0,24,102
87.706,0,25,103
87.716,0,25,103
87.716,0,24,103
87.754,0,24,103
87.754,0,23,102
87.756,0,23,102
87.756,0,24,102
87.781,0,24,102
87.781,0,25,102
87.783,0,25,102
87.783,0,24,101
87.793,0,24,101
87.793,0,23,101
87.824,0,23,101
87.824,0,22,101
87.854,0,22,101
87.854,0,21,101
87.882,0,21,101
87.882,0,21,101
87.882,0,21,101
87.882,0,22,102
87.916,0,22,102
87.916,0,21,102
87.978,0,21,102
87.978,0,20,101
88.014,0,20,101
88.014,0,20,101
88.014,0,20,101
88.014,0,21,102
88.131,0,21,102
88.131,0,22,102
88.147,0,22,102
88.147,0,21,102
88.155,0,21,102
88.155,0,20,102
88.159,0,20,102
88.159,0,19,101
88.195,0,19,101
88.195,0,20,101
88.201,0,20,101
88.201,0,19,101
88.246,0,19,101
88.246,0,18,100
88.258,0,18,100
88.258,0,19,100
88.322,0,19,100
88.322,0,20,100
88.324,0,20,100
88.324,0,19,99
88.341,0,19,99
88.341,0,20,99
88.341,0,20,99
88.341,0,19,99
88.35,0,19,99
88.35,0,18,99
88.357,0,18,99
88.357,0,17,99
88.432,0,17,99
88.432,0,18,99
88.435,0,18,99
88.435,0,19,99
88.47,0,19,99
88.47,0,20,99
88.53,0,20,99
88.53,0,21,99
88.58,0,21,99
88.58,0,20,99
88.58,0,20,99
88.58,0,20,99
88.58,0,20,99
88.58,0,21,100
88.646,0,21,100
88.646,0,22,100
88.68,0,22,100
88.68,0,22,100
88.68,0,22,100
88.68,0,23,101
88.705,0,23,101
88.705,0,22,101
88.71,0,22,101
88.71,0,22,101
88.71,0,22,101
88.71,0,23,102
88.716,0,23,102
88.716,0,24,102
88.727,0,24,102
88.727,0,23,102
88.76,0,23,102
88.76,0,22,102
88.761,0,22,102
88.761,0,21,102
88.767,0,21,102
88.767,0,22,102
88.789,0,22,102
88.789,0,23,102
88.813,0,23,102
88.813,0,24,102
88.872,0,24,102
88.872,0,23,102
88.916,0,23,102
88.916,0,24,102
88.94,0,24,102
88.94,0,23,102
89.028,0,23,102
89.028,0,24,102
89.032,0,24,102
89.032,0,23,102
89.038,0,23,102
89.038,0,24,102
89.055,0,24,102
89.055,0,25,102
89.069,0,25,102
89.069,0,24,102
89.075,0,24,102
89.075,0,23,102
89.129,0,23,102
89.129,0,22,102
89.132,0,22,102
89.132,0,23,102
89.14,0,23,102
89.14,0,24,102
89.205,0,24,102
89.205,0,25,102
89.223,0,25,102
89.223,0,26,102
89.226,0,26,102
89.226,0,26,102
89.226,0,26,102
89.226,0,27,103
89.244,0,27,103
89.244,0,27,103
89.244,0,27,103
89.244,0,28,104
89.254,0,28,104
89.254,0,27,104
89.255,0,27,104
89.255,0,27,104
89.255,0,27,104
89.255,0,28,105
89.273,0,28,105
89.273,0,27,105
89.3,0,27,105
89.3,0,26,105
89.325,0,26,105
89.325,0,25,105
89.326,0,25,105
89.326,0,24,104
89.339,0,24,104
89.339,0,25,104
89.339,0,25,104
89.339,0,26,104
89.347,0,26,104
89.347,0,25,104
89.416,0,25,104
89.416,0,26,104
89.449,0,26,104
89.449,0,27,104
89.462,0,27,104
89.462,0,28,104
89.488,0,28,104
89.488,0,29,104
89.492,0,29,104
89.492,0,28,104
89.493,0,28,104
89.493,0,29,104
89.567,0,29,104
89.567,0,28,104
89.589,0,28,104
89.589,0,29,104
89.621,0,29,104
89.621,0,30,104
89.63,0,30,104
89.63,0,31,104
89.654,0,31,104
89.654,0,32,104
89.658,0,32,104
89.658,0,31,103
89.66,0,31,103
89.66,0,32,103
89.662,0,32,103
89.662,0,31,103
89.716,0,31,103
89.716,0,30,102
89.737,0,30,102
89.737,0,29,102
89.739,0,29,102
89.739,0,28,102
89.761,0,28,102
89.761,0,29,102
89.813,0,29,102
89.813,0,28,102
89.819,0,28,102
89.819,0,27,102
89.845,0,27,102
89.845,0,26,102
89.849,0,26,102
89.849,0,25,102
89.868,0,25,102
89.868,0,24,101
89.896,0,24,101
89.896,0,25,101
89.903,0,25,101
89.903,0,24,101
89.905,0,24,101
89.905,0,23,101
89.925,0,23,101
89.925,0,24,101
89.972,0,24,101
89.972,0,23,101
89.977,0,23,101
89.977,0,23,101
89.977,0,23,101
89.977,0,24,102
89.98,0,24,102
89.98,0,23,102
89.994,0,23,102
89.994,0,22,102
90.002,0,22,102
90.002,0,23,102
90.024,0,23,102
90.024,0,23,102
90.024,0,23,102
90.024,0,24,103
90.089,0,24,103
90.089,0,23,103
90.11,0,23,103
90.11,0,22,103
90.112,0,22,103
90.112,0,21,103
90.131,0,21,103
90.131,0,20,103
90.209,0,20,103
90.209,0,21,103
90.297,0,21,103
90.297,0,22,103
90.34,0,22,103
90.34,0,21,102
90.345,0,21,102
90.345,0,22,102
90.403,0,22,102
90.403,0,23,102
90.408,0,23,102
90.408,0,22,102
90.415,0,22,102
90.415,0,21,101
90.418,0,21,101
90.418,0,22,101
90.434,0,22,101
90.434,0,23,101
90.443,0,23,101
90.443,0,24,101
90.456,0,24,101
90.456,0,23,100
90.499,0,23,100
90.499,0,22,99
90.51,0,22,99
90.51,0,21,99
90.512,0,21,99
90.512,0,20,98
90.524,0,20,98
90.524,0,21,98
90.534,0,21,98
90.534,0,20,98
90.544,0,20,98
90.544,0,19,97
90.554,0,19,97
90.554,0,18,97
90.586,0,18,97
90.586,0,18,97
90.586,0,18,97
90.586,0,19,98
90.591,0,19,98
90.591,0,18,97
90.612,0,18,97
90.612,0,19,97
90.668,0,19,97
90.668,0,18,97
90.712,0,18,97
90.712,0,17,96
90.753,0,17,96
90.753,0,17,96
90.753,0,17,96
90.753,0,18,97
90.754,0,18,97
90.754,0,17,97
90.76,0,17,97
90.76,0,18,97
90.76,0,18,97
90.76,0,18,97
90.76,0,18,97
90.76,0,19,98
90.768,0,19,98
90.768,0,18,98
90.777,0,18,98
90.777,0,19,98
90.793,0,19,98
90.793,0,20,98
90.806,0,20,98
90.806,0,19,98
90.821,0,19,98
90.821,0,18,98
90.828,0,18,98
90.828,0,18,98
90.828,0,18,98
90.828,0,19,99
90.831,0,19,99
90.831,0,20,99
90.84,0,20,99
90.84,0,20,99
90.84,0,20,99
90.84,0,21,100
90.859,0,21,100
90.859,0,20,99
90.863,0,20,99
90.863,0,21,99
90.868,0,21,99
90.868,0,20,99
90.872,0,20,99
90.872,0,19,99
90.875,0,19,99
90.875,0,19,99
90.875,0,19,99
90.875,0,20,100
90.909,0,20,100
90.909,0,19,99
90.967,0,19,99
90.967,0,18,98
91.014,0,18,98
91.014,0,19,98
91.025,0,19,98
91.025,0,18,98
91.044,0,18,98
91.044,0,17,98
91.054,0,17,98
91.054,0,18,98
91.097,0,18,98
91.097,0,17,98
91.1,0,17,98
91.1,0,18,98
91.122,0,18,98
91.122,0,17,98
91.126,0,17,98
91.126,0,16,97
91.13,0,16,97
91.13,0,17,97
91.134,0,17,97
91.134,0,16,96
91.135,0,16,96
91.135,0,17,96
91.138,0,17,96
91.138,0,16,96
91.153,0,16,96
91.153,0,16,96
91.153,0,16,96
91.153,0,17,97
91.154,0,17,97
91.154,0,16,97
91.167,0,16,97
91.167,0,17,97
91.182,0,17,97
91.182,0,16,97
91.198,0,16,97
91.198,0,17,97
91.213,0,17,97
91.213,0,17,97
91.213,0,17,97
91.213,0,18,98
91.23,0,18,98
91.23,0,18,98
91.23,0,18,98
91.23,0,19,99
91.247,0,19,99
91.247,0,18,98
91.271,0,18,98
91.271,0,19,98
91.298,0,19,98
91.298,0,20,98
91.345,0,20,98
91.345,0,21,98
91.347,0,21,98
91.347,0,22,98
91.351,0,22,98
91.351,0,23,98
91.396,0,23,98
91.396,0,22,97
91.491,0,22,97
91.491,0,23,97
91.497,0,23,97
91.497,0,24,97
91.519,0,24,97
91.519,0,23,97
91.538,0,23,97
91.538,0,23,97
91.538,0,23,97
91.538,0,24,98
91.551,0,24,98
91.551,0,25,98
91.565,0,25,98
91.565,0,25,98
91.565,0,25,98
91.565,0,26,99
91.577,0,26,99
91.577,0,27,99
91.581,0,27,99
91.581,0,26,99
91.597,0,26,99
91.597,0,27,99
91.598,0,27,99
91.598,0,26,99
91.602,0,26,99
91.602,0,26,99
91.602,0,26,99
91.602,0,27,100
91.626,0,27,100
91.626,0,26,100
91.648,0,26,100
91.648,0,27,100
91.662,0,27,100
91.662,0,28,100
91.668,0,28,100
91.668,0,27,100
91.692,0,27,100
91.692,0,27,100
91.692,0,27,100
91.692,0,28,101
91.712,0,28,101
91.712,0,27,101
91.716,0,27,101
91.716,0,28,101
91.731,0,28,101
91.731,0,27,101
91.738,0,27,101
91.738,0,28,101
91.748,0,28,101
91.748,0,29,101
91.772,0,29,101
91.772,0,28,101
91.802,0,28,101
91.802,0,27,100
91.803,0,27,100
91.803,0,27,100
91.803,0,27,100
91.803,0,28,101
91.897,0,28,101
91.897,0,29,101
91.931,0,29,101
91.931,0,30,101
91.932,0,30,101
91.932,0,29,100
91.932,0,29,100
91.932,0,28,100
91.949,0,28,100
91.949,0,27,100
91.953,0,27,100
91.953,0,26,99
91.957,0,26,99
91.957,0,27,99
92.001,0,27,99
92.001,0,28,99
92.009,0,28,99
92.009,0,27,99
92.022,0,27,99
92.022,0,26,98
92.025,0,26,98
92.025,0,25,97
92.027,0,25,97
92.027,0,24,96
92.051,0,24,96
92.051,0,23,96
92.102,0,23,96
92.102,0,22,95
92.154,0,22,95
92.154,0,23,95
92.166,0,23,95
92.166,0,22,95
92.202,0,22,95
92.202,0,23,95
92.205,0,23,95
92.205,0,24,95
92.217,0,24,95
92.217,0,23,95
92.353,0,23,95
92.353,0,22,95
92.373,0,22,95
92.373,0,21,95
92.381,0,21,95
92.381,0,20,95
92.385,0,20,95
92.385,0,21,95
92.392,0,21,95
92.392,0,20,95
92.427,0,20,95
92.427,0,19,95
92.437,0,19,95
92.437,0,19,95
92.437,0,19,95
92.437,0,20,96
92.466,0,20,96
92.466,0,21,96
92.471,0,21,96
92.471,0,22,96
92.472,0,22,96
92.472,0,23,96
92.507,0,23,96
92.507,0,22,96
92.529,0,22,96
92.529,0,21,96
92.54,0,21,96
92.54,0,22,96
92.571,0,22,96
92.571,0,21,96
92.589,0,21,96
92.589,0,20,95
92.601,0,20,95
92.601,0,19,95
92.654,0,19,95
92.654,0,20,95
92.679,0,20,95
92.679,0,21,95
92.683,0,21,95
92.683,0,20,95
92.707,0,20,95
92.707,0,19,95
92.734,0,19,95
92.734,0,18,95
92.782,0,18,95
92.782,0,19,95
92.787,0,19,95
92.787,0,18,94
92.856,0,18,94
92.856,0,19,94
92.858,0,19,94
92.858,0,20,94
92.863,0,20,94
92.863,0,19,94
92.89,0,19,94
92.89,0,18,94
92.934,0,18,94
92.934,0,18,94
92.934,0,18,94
92.934,0,19,95
92.946,0,19,95
92.946,0,20,95
92.983,0,20,95
92.983,0,21,95
92.999,0,21,95
92.999,0,20,95
93.007,0,20,95
93.007,0,21,95
93.043,0,21,95
93.043,0,20,95
93.13,0,20,95
93.13,0,19,95
93.161,0,19,95
93.161,0,20,95
93.162,0,20,95
93.162,0,21,95
93.178,0,21,95
93.178,0,22,95
93.212,0,22,95
93.212,0,21,95
93.446,0,21,95
93.446,0,20,95
93.456,0,20,95
93.456,0,19,94
93.503,0,19,94
93.503,0,20,94
93.517,0,20,94
93.517,0,21,94
93.522,0,21,94
93.522,0,20,93
93.532,0,20,93
93.532,0,21,93
93.537,0,21,93
93.537,0,20,93
93.541,0,20,93
93.541,0,20,93
93.541,0,20,93
93.541,0,21,94
93.576,0,21,94
93.576,0,20,94
93.596,0,20,94
93.596,0,21,94
93.604,0,21,94
93.604,0,22,94
93.613,0,22,94
93.613,0,21,94
93.62,0,21,94
93.62,0,20,94
93.679,0,20,94
93.679,0,21,94
93.682,0,21,94
93.682,0,20,94
93.696,0,20,94
93.696,0,21,94
93.704,0,21,94
93.704,0,22,94
93.718,0,22,94
93.718,0,21,93
93.749,0,21,93
93.749,0,21,93
93.749,0,21,93
93.749,0,22,94
93.782,0,22,94
93.782,0,21,94
93.801,0,21,94
93.801,0,20,93
93.809,0,20,93
93.809,0,19,93
93.848,0,19,93
93.848,0,18,92
93.877,0,18,92
93.877,0,17,92
93.892,0,17,92
93.892,0,16,91
93.957,0,16,91
93.957,0,17,91
93.963,0,17,91
93.963,0,16,91
93.999,0,16,91
93.999,0,15,91
94.007,0,15,91
94.007,0,14,91
94.019,0,14,91
94.019,0,13,91
94.05,0,13,91
94.05,0,12,90
94.072,0,12,90
94.072,0,13,90
94.073,0,13,90
94.073,0,12,90
94.126,0,12,90
94.126,0,13,90
94.13,0,13,90
94.13,0,12,90
94.16,0,12,90
94.16,0,13,90
94.163,0,13,90
94.163,0,12,90
94.166,0,12,90
94.166,0,13,90
94.202,0,13,90
94.202,0,12,89
94.204,0,12,89
94.204,0,12,89
94.204,0,12,89
94.204,0,13,90
94.262,0,13,90
94.262,0,13,90
94.262,0,13,90
94.262,0,14,91
94.287,0,14,91
94.287,0,15,91
94.298,0,15,91
94.298,0,16,91
94.309,0,16,91
94.309,0,15,90
94.366,0,15,90
94.366,0,14,90
94.384,0,14,90
94.384,0,13,90
94.406,0,13,90
94.406,0,14,90
94.453,0,14,90
94.453,0,15,90
94.488,0,15,90
94.488,0,14,90
94.499,0,14,90
94.499,0,15,90
94.595,0,15,90
94.595,0,16,90
94.615,0,16,90
94.615,0,17,90
94.634,0,17,90
94.634,0,18,90
94.648,0,18,90
94.648,0,19,90
94.652,0,19,90
94.652,0,18,90
94.756,0,18,90
94.756,0,19,90
94.757,0,19,90
94.757,0,18,90
94.77,0,18,90
94.77,0,18,90
94.77,0,18,90
94.77,0,19,91
94.786,0,19,91
94.786,0,18,91
94.807,0,18,91
94.807,0,18,91
94.807,0,18,91
94.807,0,19,92
94.814,0,19,92
94.814,0,18,92
94.859,0,18,92
94.859,0,19,92
94.896,0,19,92
94.896,0,19,92
94.896,0,19,92
94.896,0,20,93
94.912,0,20,93
94.912,0,21,93
94.932,0,21,93
94.932,0,21,93
94.932,0,21,93
94.932,0,22,94
94.939,0,22,94
94.939,0,23,94
94.95,0,23,94
94.95,0,22,93
94.974,0,22,93
94.974,0,21,93
94.991,0,21,93
94.991,0,21,93
94.991,0,21,93
94.991,0,22,94
95.037,0,22,94
95.037,0,21,94
95.045,0,21,94
95.045,0,21,94
95.045,0,21,94
95.045,0,22,95
95.056,0,22,95
95.056,0,21,95
95.058,0,21,95
95.058,0,20,95
95.074,0,20,95
95.074,0,19,95
95.116,0,19,95
95.116,0,18,95
95.133,0,18,95
95.133,0,18,95
95.133,0,18,95
95.133,0,19,96
95.157,0,19,96
95.157,0,20,96
95.16,0,20,96
95.16,0,21,96
95.184,0,21,96
95.184,0,22,96
95.194,0,22,96
95.194,0,21,96
95.205,0,21,96
95.205,0,22,96
95.207,0,22,96
95.207,0,23,96
95.229,0,23,96
95.229,0,24,96
95.24,0,24,96
95.24,0,23,96
95.267,0,23,96
95.267,0,24,96
95.271,0,24,96
95.271,0,25,96
95.273,0,25,96
95.273,0,26,96
95.305,0,26,96
95.305,0,27,96
95.346,0,27,96
95.346,0,26,95
95.351,0,26,95
95.351,0,25,95
95.384,0,25,95
95.384,0,24,95
95.429,0,24,95
95.429,0,23,95
95.446,0,23,95
95.446,0,23,95
95.446,0,23,95
95.446,0,24,96
95.46,0,24,96
95.46,0,23,96
95.469,0,23,96
95.469,0,22,96
95.478,0,22,96
95.478,0,21,95
95.51,0,21,95
95.51,0,20,95
95.548,0,20,95
95.548,0,19,95
95.598,0,19,95
95.598,0,18,95
95.613,0,18,95
95.613,0,19,95
95.644,0,19,95
95.644,0,18,94
95.656,0,18,94
95.656,0,17,93
95.731,0,17,93
95.731,0,16,93
95.761,0,16,93
95.761,0,17,93
95.772,0,17,93
95.772,0,16,93
95.793,0,16,93
95.793,0,16,93
95.793,0,16,93
95.793,0,17,94
95.801,0,17,94
95.801,0,18,94
95.806,0,18,94
95.806,0,19,94
95.813,0,19,94
95.813,0,20,94
95.815,0,20,94
95.815,0,21,94
95.823,0,21,94
95.823,0,20,93
95.858,0,20,93
95.858,0,19,93
95.862,0,19,93
95.862,0,18,93
95.947,0,18,93
95.947,0,17,93
95.949,0,17,93
95.949,0,17,93
95.949,0,17,93
95.949,0,18,94
95.976,0,18,94
95.976,0,17,94
95.977,0,17,94
95.977,0,16,94
95.977,0,16,94
95.977,0,17,94
96.008,0,17,94
96.008,0,18,94
96.009,0,18,94
96.009,0,17,94
96.024,0,17,94
96.024,0,16,94
96.034,0,16,94
96.034,0,17,94
96.043,0,17,94
96.043,0,17,94
96.043,0,17,94
96.043,0,18,95
96.046,0,18,95
96.046,0,17,95
96.078,0,17,95
96.078,0,16,95
96.118,0,16,95
96.118,0,16,95
96.118,0,16,95
96.118,0,17,96
96.157,0,17,96
96.157,0,17,96
96.157,0,17,96
96.157,0,18,97
96.193,0,18,97
96.193,0,17,96
96.217,0,17,96
96.217,0,18,96
96.241,0,18,96
96.241,0,17,96
96.245,0,17,96
96.245,0,18,96
96.261,0,18,96
96.261,0,17,96
96.33,0,17,96
96.33,0,16,96
96.332,0,16,96
96.332,0,17,96
96.335,0,17,96
96.335,0,18,96
96.345,0,18,96
96.345,0,17,95
96.362,0,17,95
96.362,0,18,95
96.371,0,18,95
96.371,0,17,95
96.377,0,17,95
96.377,0,17,95
96.377,0,17,95
96.377,0,18,96
96.393,0,18,96
96.393,0,17,96
96.401,0,17,96
96.401,0,18,96
96.479,0,18,96
96.479,0,19,96
96.491,0,19,96
96.491,0,18,96
96.5,0,18,96
96.5,0,18,96
96.5,0,18,96
96.5,0,19,97
96.511,0,19,97
96.511,0,19,97
96.511,0,19,97
96.511,0,20,98
96.534,0,20,98
96.534,0,21,98
96.537,0,21,98
96.537,0,20,98
96.54,0,20,98
96.54,0,19,98
96.569,0,19,98
96.569,0,20,98
96.592,0,20,98
96.592,0,21,98
96.607,0,21,98
96.607,0,20,97
96.636,0,20,97
96.636,0,19,97
96.671,0,19,97
96.671,0,18,97
96.683,0,18,97
96.683,0,19,97
96.712,0,19,97
96.712,0,18,97
96.777,0,18,97
96.777,0,17,97
96.78,0,17,97
96.78,0,16,96
96.784,0,16,96
96.784,0,15,95
96.784,0,15,95
96.784,0,15,95
96.784,0,15,95
96.784,0,16,96
96.826,0,16,96
96.826,0,15,96
96.884,0,15,96
96.884,0,16,96
96.888,0,16,96
96.888,0,17,96
96.891,0,17,96
96.891,0,16,95
96.996,0,16,95
96.996,0,15,94
97.001,0,15,94
97.001,0,14,94
97.066,0,14,94
97.066,0,15,94
97.071,0,15,94
97.071,0,14,93
97.154,0,14,93
97.154,0,15,93
97.201,0,15,93
97.201,0,15,93
97.201,0,15,93
97.201,0,16,94
97.226,0,16,94
97.226,0,16,94
97.226,0,16,94
97.226,0,17,95
97.228,0,17,95
97.228,0,16,95
97.271,0,16,95
97.271,0,15,95
97.28,0,15,95
97.28,0,16,95
97.282,0,16,95
97.282,0,17,95
97.321,0,17,95
97.321,0,17,95
97.321,0,17,95
97.321,0,18,96
97.368,0,18,96
97.368,0,19,96
97.417,0,19,96
97.417,0,20,96
97.427,0,20,96
97.427,0,19,96
97.472,0,19,96
97.472,0,20,96
97.474,0,20,96
97.474,0,19,96
97.474,0,19,96
97.474,0,19,96
97.474,0,19,96
97.474,0,20,97
97.476,0,20,97
97.476,0,19,97
97.485,0,19,97
97.485,0,18,97
97.51,0,18,97
97.51,0,19,97
97.546,0,19,97
97.546,0,19,97
97.546,0,19,97
97.546,0,20,98
97.551,0,20,98
97.551,0,20,98
97.551,0,20,98
97.551,0,21,99
97.568,0,21,99
97.568,0,22,99
97.577,0,22,99
97.577,0,23,99
97.645,0,23,99
97.645,0,22,99
97.712,0,22,99
97.712,0,23,99
97.733,0,23,99
97.733,0,22,99
97.734,0,22,99
97.734,0,21,99
97.76,0,21,99
97.76,0,21,99
97.76,0,21,99
97.76,0,22,100
97.771,0,22,100
97.771,0,23,100
97.775,0,23,100
97.775,0,24,100
97.798,0,24,100
97.798,0,25,100
97.817,0,25,100
97.817,0,26,100
97.857,0,26,100
97.857,0,27,100
97.882,0,27,100
97.882,0,28,100
97.884,0,28,100
97.884,0,29,100
97.913,0,29,100
97.913,0,30,100
97.924,0,30,100
97.924,0,29,100
97.949,0,29,100
97.949,0,28,100
97.985,0,28,100
97.985,0,29,100
97.987,0,29,100
97.987,0,28,100
98.023,0,28,100
98.023,0,29,100
98.026,0,29,100
98.026,0,28,100
98.08,0,28,100
98.08,0,27,100
98.09,0,27,100
98.09,0,28,100
98.173,0,28,100
98.173,0,27,100
98.179,0,27,100
98.179,0,28,100
98.203,0,28,100
98.203,0,27,100
98.209,0,27,100
98.209,0,28,100
98.221,0,28,100
98.221,0,27,100
98.224,0,27,100
98.224,0,28,100
98.228,0,28,100
98.228,0,29,100
98.23,0,29,100
98.23,0,30,100
98.259,0,30,100
98.259,0,29,99
98.313,0,29,99
98.313,0,30,99
98.322,0,30,99
98.322,0,31,99
98.371,0,31,99
98.371,0,30,98
98.381,0,30,98
98.381,0,29,98
98.398,0,29,98
98.398,0,28,97
98.403,0,28,97
98.403,0,29,97
98.403,0,29,97
98.403,0,28,97
98.409,0,28,97
98.409,0,27,97
98.419,0,27,97
98.419,0,28,97
98.432,0,28,97
98.432,0,29,97
98.432,0,29,97
98.432,0,30,97
98.445,0,30,97
98.445,0,31,97
98.447,0,31,97
98.447,0,30,97
98.455,0,30,97
98.455,0,29,96
98.512,0,29,96
98.512,0,30,96
98.52,0,30,96
98.52,0,29,96
98.528,0,29,96
98.528,0,28,96
98.533,0,28,96
98.533,0,29,96
98.536,0,29,96
98.536,0,28,96
98.586,0,28,96
98.586,0,29,96
98.606,0,29,96
98.606,0,30,96
98.62,0,30,96
98.62,0,30,96
98.62,0,30,96
98.62,0,31,97
98.636,0,31,97
98.636,0,30,97
98.639,0,30,97
98.639,0,31,97
98.642,0,31,97
98.642,0,30,96
98.644,0,30,96
98.644,0,31,96
98.644,0,31,96
98.644,0,31,96
98.644,0,31,96
98.644,0,32,97
98.662,0,32,97
98.662,0,31,97
98.669,0,31,97
98.669,0,30,97
98.686,0,30,97
98.686,0,29,96
98.691,0,29,96
98.691,0,28,96
98.691,0,28,96
98.691,0,28,96
98.691,0,28,96
98.691,0,29,97
98.7,0,29,97
98.7,0,28,96
98.725,0,28,96
98.725,0,29,96
98.733,0,29,96
98.733,0,30,96
98.745,0,30,96
98.745,0,29,96
98.759,0,29,96
98.759,0,29,96
98.759,0,29,96
98.759,0,30,97
98.78,0,30,97
98.78,0,30,97
98.78,0,30,97
98.78,0,31,98
98.794,0,31,98
98.794,0,31,98
98.794,0,31,98
98.794,0,32,99
98.808,0,32,99
98.808,0,31,99
98.823,0,31,99
98.823,0,31,99
98.823,0,31,99
98.823,0,32,100
98.852,0,32,100
98.852,0,31,100
98.869,0,31,100
98.869,0,30,100
98.887,0,30,100
98.887,0,29,99
98.898,0,29,99
98.898,0,28,99
98.959,0,28,99
98.959,0,29,99
98.96,0,29,99
98.96,0,30,99
98.999,0,30,99
98.999,0,31,99
99.005,0,31,99
99.005,0,32,99
99.006,0,32,99
99.006,0,31,99
99.019,0,31,99
99.019,0,30,99
99.025,0,30,99
99.025,0,29,98
99.036,0,29,98
99.036,0,28,98
99.046,0,28,98
99.046,0,29,98
99.069,0,29,98
99.069,0,30,98
99.088,0,30,98
99.088,0,29,98
99.161,0,29,98
99.161,0,28,98
99.198,0,28,98
99.198,0,27,98
99.207,0,27,98
99.207,0,28,98
99.232,0,28,98
99.232,0,27,98
99.256,0,27,98
99.256,0,28,98
99.296,0,28,98
99.296,0,29,98
99.337,0,29,98
99.337,0,28,97
99.423,0,28,97
99.423,0,29,97
99.424,0,29,97
99.424,0,28,96
99.437,0,28,96
99.437,0,29,96
99.481,0,29,96
99.481,0,29,96
99.481,0,29,96
99.481,0,30,97
99.506,0,30,97
99.506,0,31,97
99.561,0,31,97
99.561,0,32,97
99.576,0,32,97
99.576,0,31,97
99.579,0,31,97
99.579,0,30,96
99.62,0,30,96
99.62,0,30,96
99.62,0,30,96
99.62,0,31,97
99.64,0,31,97
99.64,0,30,97
99.65,0,30,97
99.65,0,29,96
99.668,0,29,96
99.668,0,30,96
99.697,0,30,96
99.697,0,30,96
99.697,0,30,96
99.697,0,31,97
99.699,0,31,97
99.699,0,31,97
99.699,0,31,97
99.699,0,32,98
99.704,0,32,98
99.704,0,31,98
99.712,0,31,98
99.712,0,30,97
99.717,0,30,97
99.717,0,31,97
99.725,0,31,97
99.725,0,30,97
99.754,0,30,97
99.754,0,29,96
99.756,0,29,96
99.756,0,30,96
99.759,0,30,96
99.759,0,31,96
99.786,0,31,96
99.786,0,30,96
99.789,0,30,96
99.789,0,30,96
99.789,0,30,96
99.789,0,31,97
99.79,0,31,97
99.79,0,31,97
99.79,0,31,97
99.79,0,32,98
99.796,0,32,98
99.796,0,32,98
99.796,0,32,98
99.796,0,33,99
99.808,0,33,99
99.808,0,33,99
99.808,0,33,99
99.808,0,34,100
99.814,0,34,100
99.814,0,35,100
99.846,0,35,100
99.846,0,36,100
99.854,0,36,100
99.854,0,35,100
99.888,0,35,100
99.888,0,34,100
99.903,0,34,100
99.903,0,33,99
99.915,0,33,99
99.915,0,32,99
99.941,0,32,99
99.941,0,33,99
99.946,0,33,99
99.946,0,32,98
99.95,0,32,98
99.95,0,31,98
100.005,0,31,98
100.005,0,30,98
100.008,0,30,98
100.008,0,29,98
100.024,0,29,98
100.024,0,30,98
100.037,0,30,98
100.037,0,29,98
100.055,0,29,98
100.055,0,30,98
100.086,0,30,98
100.086,0,29,98
100.102,0,29,98
100.102,0,28,98
100.106,0,28,98
100.106,0,29,98
100.151,0,29,98
100.151,0,30,98
100.177,0,30,98
100.177,0,31,98
100.189,0,31,98
100.189,0,32,98
100.244,0,32,98
100.244,0,31,98
100.247,0,31,98
100.247,0,32,98
100.269,0,32,98
100.269,0,33,98
100.271,0,33,98
100.271,0,33,98
100.271,0,33,98
100.271,0,34,99
100.277,0,34,99
100.277,0,35,99
100.28,0,35,99
100.28,0,36,99
100.301,0,36,99
100.301,0,35,99
100.322,0,35,99
100.322,0,34,99
100.323,0,34,99
100.323,0,34,99
100.323,0,34,99
100.323,0,35,100
100.341,0,35,100
100.341,0,36,100
100.347,0,36,100
100.347,0,37,100
100.348,0,37,100
100.348,0,38,100
100.363,0,38,100
100.363,0,39,100
100.374,0,39,100
100.374,0,38,100
100.374,0,38,100
100.374,0,37,100
100.419,0,37,100
100.419,0,38,100
100.434,0,38,100
100.434,0,37,100
100.436,0,37,100
100.436,0,36,100
100.442,0,36,100
100.442,0,35,99
100.443,0,35,99
100.443,0,34,99
100.469,0,34,99
100.469,0,33,99
100.48,0,33,99
100.48,0,32,99
100.492,0,32,99
100.492,0,33,99
100.557,0,33,99
100.557,0,32,98
100.603,0,32,98
100.603,0,31,98
100.608,0,31,98
100.608,0,30,98
100.613,0,30,98
100.613,0,29,97
100.626,0,29,97
100.626,0,28,97
100.66,0,28,97
100.66,0,28,97
100.66,0,28,97
100.66,0,29,98
100.704,0,29,98
100.704,0,28,97
100.752,0,28,97
100.752,0,29,97
100.753,0,29,97
100.753,0,30,97
100.766,0,30,97
100.766,0,29,96
100.77,0,29,96
100.77,0,30,96
100.793,0,30,96
100.793,0,29,96
100.806,0,29,96
100.806,0,28,96
100.807,0,28,96
100.807,0,27,95
100.826,0,27,95
100.826,0,28,95
100.86,0,28,95
100.86,0,29,95
100.875,0,29,95
100.875,0,28,94
100.891,0,28,94
100.891,0,27,94
100.936,0,27,94
100.936,0,26,94
100.963,0,26,94
100.963,0,26,94
100.963,0,26,94
100.963,0,27,95
100.983,0,27,95
100.983,0,27,95
100.983,0,27,95
100.983,0,28,96
101.023,0,28,96
101.023,0,27,96
101.042,0,27,96
101.042,0,26,95
101.077,0,26,95
101.077,0,25,95
101.11,0,25,95
101.11,0,24,95
101.154,0,24,95
101.154,0,23,95
101.286,0,23,95
101.286,0,23,95
101.286,0,23,95
101.286,0,24,96
101.303,0,24,96
101.303,0,25,96
101.332,0,25,96
101.332,0,26,96
101.34,0,26,96
101.34,0,25,95
101.371,0,25,95
101.371,0,26,95
101.376,0,26,95
101.376,0,25,95
101.386,0,25,95
101.386,0,25,95
101.386,0,25,95
101.386,0,26,96
101.391,0,26,96
101.391,0,25,96
101.396,0,25,96
101.396,0,24,95
101.404,0,24,95
101.404,0,24,95
101.404,0,24,95
101.404,0,25,96
101.418,0,25,96
101.418,0,24,95
101.457,0,24,95
101.457,0,24,95
101.457,0,24,95
101.457,0,25,96
101.476,0,25,96
101.476,0,24,96
101.478,0,24,96
101.478,0,25,96
101.529,0,25,96
101.529,0,26,96
101.559,0,26,96
101.559,0,25,96
101.594,0,25,96
101.594,0,24,96
101.612,0,24,96
101.612,0,25,96
101.649,0,25,96
101.649,0,26,96
101.66,0,26,96
101.66,0,25,96
101.705,0,25,96
101.705,0,26,96
101.756,0,26,96
101.756,0,25,96
101.773,0,25,96
101.773,0,24,96
101.826,0,24,96
101.826,0,25,96
101.831,0,25,96
101.831,0,24,96
101.844,0,24,96
101.844,0,23,95
101.855,0,23,95
101.855,0,22,95
101.857,0,22,95
101.857,0,23,95
101.898,0,23,95
101.898,0,24,95
101.906,0,24,95
101.906,0,23,95
101.995,0,23,95
101.995,0,23,95
101.995,0,23,95
101.995,0,24,96
102.018,0,24,96
102.018,0,25,96
102.018,0,25,96
102.018,0,26,96
102.033,0,26,96
102.033,0,27,96
102.055,0,27,96
102.055,0,26,96
102.075,0,26,96
102.075,0,25,96
102.086,0,25,96
102.086,0,24,96
102.087,0,24,96
102.087,0,23,96
102.091,0,23,96
102.091,0,24,96
102.097,0,24,96
102.097,0,25,96
102.123,0,25,96
102.123,0,24,96
102.14,0,24,96
102.14,0,23,96
102.142,0,23,96
102.142,0,23,96
102.142,0,23,96
102.142,0,24,97
102.169,0,24,97
102.169,0,24,97
102.169,0,24,97
102.169,0,25,98
102.197,0,25,98
102.197,0,24,97
102.232,0,24,97
102.232,0,23,96
102.249,0,23,96
102.249,0,24,96
102.261,0,24,96
102.261,0,25,96
102.283,0,25,96
102.283,0,25,96
102.283,0,25,96
102.283,0,26,97
102.283,0,26,97
102.283,0,25,97
102.292,0,25,97
102.292,0,26,97
102.301,0,26,97
102.301,0,26,97
102.301,0,26,97
102.301,0,27,98
102.301,0,27,98
102.301,0,27,98
102.301,0,27,98
102.301,0,28,99
102.309,0,28,99
102.309,0,29,99
102.313,0,29,99
102.313,0,30,99
102.337,0,30,99
102.337,0,29,98
102.383,0,29,98
102.383,0,30,98
102.384,0,30,98
102.384,0,29,98
102.385,0,29,98
102.385,0,29,98
102.385,0,29,98
102.385,0,30,99
102.405,0,30,99
102.405,0,29,99
102.417,0,29,99
102.417,0,28,99
102.44,0,28,99
102.44,0,27,99
102.466,0,27,99
102.466,0,28,99
102.485,0,28,99
102.485,0,29,99
102.502,0,29,99
102.502,0,30,99
102.526,0,30,99
102.526,0,29,99
102.548,0,29,99
102.548,0,28,99
102.566,0,28,99
102.566,0,27,98
102.584,0,27,98
102.584,0,27,98
102.584,0,27,98
102.584,0,28,99
102.611,0,28,99
102.611,0,27,98
102.623,0,27,98
102.623,0,26,97
102.636,0,26,97
102.636,0,25,97
102.638,0,25,97
102.638,0,24,97
102.645,0,24,97
102.645,0,25,97
102.672,0,25,97
102.672,0,26,97
102.692,0,26,97
102.692,0,27,97
102.697,0,27,97
102.697,0,27,97
102.697,0,27,97
102.697,0,28,98
102.703,0,28,98
102.703,0,29,98
102.706,0,29,98
102.706,0,30,98
102.709,0,30,98
102.709,0,29,98
102.71,0,29,98
102.71,0,28,97
102.764,0,28,97
102.764,0,29,97
102.769,0,29,97
102.769,0,28,97
102.775,0,28,97
102.775,0,29,97
102.777,0,29,97
102.777,0,28,97
102.839,0,28,97
102.839,0,27,97
102.861,0,27,97
102.861,0,28,97
102.866,0,28,97
102.866,0,29,97
102.872,0,29,97
102.872,0,28,97
102.873,0,28,97
102.873,0,27,97
102.897,0,27,97
102.897,0,26,97
102.904,0,26,97
102.904,0,27,97
102.927,0,27,97
102.927,0,26,97
102.945,0,26,97
102.945,0,27,97
102.952,0,27,97
102.952,0,26,97
102.953,0,26,97
102.953,0,27,97
102.956,0,27,97
102.956,0,27,97
102.956,0,27,97
102.956,0,28,98
102.968,0,28,98
102.968,0,29,98
102.986,0,29,98
102.986,0,28,97
102.993,0,28,97
102.993,0,29,97
103.006,0,29,97
103.006,0,28,97
103.009,0,28,97
103.009,0,27,97
103.03,0,27,97
103.03,0,26,97
103.033,0,26,97
103.033,0,25,96
103.047,0,25,96
103.047,0,24,95
103.097,0,24,95
103.097,0,23,95
103.101,0,23,95
103.101,0,22,95
103.121,0,22,95
103.121,0,22,95
103.121,0,22,95
103.121,0,23,96
103.124,0,23,96
103.124,0,23,96
103.124,0,23,96
103.124,0,24,97
103.176,0,24,97
103.176,0,23,97
103.208,0,23,97
103.208,0,22,97
103.225,0,22,97
103.225,0,23,97
103.233,0,23,97
103.233,0,24,97
103.242,0,24,97
103.242,0,25,97
103.258,0,25,97
103.258,0,26,97
103.262,0,26,97
103.262,0,25,96
103.263,0,25,96
103.263,0,26,96
103.27,0,26,96
103.27,0,26,96
103.27,0,26,96
103.27,0,27,97
103.275,0,27,97
103.275,0,27,97
103.275,0,27,97
103.275,0,28,98
103.276,0,28,98
103.276,0,27,98
103.286,0,27,98
103.286,0,28,98
103.288,0,28,98
103.288,0,27,98
103.291,0,27,98
103.291,0,26,98
103.306,0,26,98
103.306,0,26,98
103.306,0,26,98
103.306,0,27,99
103.315,0,27,99
103.315,0,28,99
103.323,0,28,99
103.323,0,29,99
103.328,0,29,99
103.328,0,30,99
103.338,0,30,99
103.338,0,31,99
103.355,0,31,99
103.355,0,30,99
103.399,0,30,99
103.399,0,31,99
103.44,0,31,99
103.44,0,30,99
103.447,0,30,99
103.447,0,29,99
103.46,0,29,99
103.46,0,28,99
103.475,0,28,99
103.475,0,27,99
103.477,0,27,99
103.477,0,26,99
103.479,0,26,99
103.479,0,27,99
103.505,0,27,99
103.505,0,28,99
103.509,0,28,99
103.509,0,27,99
103.514,0,27,99
103.514,0,26,99
103.541,0,26,99
103.541,0,25,99
103.557,0,25,99
103.557,0,26,99
103.562,0,26,99
103.562,0,25,99
103.573,0,25,99
103.573,0,24,99
103.618,0,24,99
103.618,0,23,98
103.621,0,23,98
103.621,0,24,98
103.655,0,24,98
103.655,0,25,98
103.659,0,25,98
103.659,0,24,98
103.677,0,24,98
103.677,0,24,98
103.677,0,24,98
103.677,0,25,99
103.693,0,25,99
103.693,0,26,99
103.705,0,26,99
103.705,0,26,99
103.705,0,26,99
103.705,0,27,100
103.71,0,27,100
103.71,0,28,100
103.728,0,28,100
103.728,0,29,100
103.799,0,29,100
103.799,0,29,100
103.799,0,29,100
103.799,0,30,101
103.809,0,30,101
103.809,0,29,101
103.811,0,29,101
103.811,0,28,101
103.812,0,28,101
103.812,0,27,101
103.845,0,27,101
103.845,0,26,100
103.856,0,26,100
103.856,0,27,100
103.901,0,27,100
103.901,0,27,100
103.901,0,27,100
103.901,0,28,101
103.907,0,28,101
103.907,0,27,100
103.925,0,27,100
103.925,0,26,99
103.972,0,26,99
103.972,0,26,99
103.972,0,26,99
103.972,0,27,100
103.98,0,27,100
103.98,0,28,100
103.989,0,28,100
103.989,0,28,100
103.989,0,28,100
103.989,0,29,101
104.042,0,29,101
104.042,0,28,101
104.042,0,28,101
104.042,0,27,101
104.057,0,27,101
104.057,0,28,101
104.07,0,28,101
104.07,0,29,101
104.083,0,29,101
104.083,0,30,101
104.103,0,30,101
104.103,0,31,101
104.114,0,31,101
104.114,0,30,101
104.14,0,30,101
104.14,0,31,101
104.14,0,31,101
104.14,0,30,100
104.142,0,30,100
104.142,0,29,99
104.151,0,29,99
104.151,0,28,98
104.161,0,28,98
104.161,0,29,98
104.162,0,29,98
104.162,0,30,98
104.176,0,30,98
104.176,0,31,98
104.18,0,31,98
104.18,0,31,98
104.18,0,31,98
104.18,0,32,99
104.222,0,32,99
104.222,0,31,98
104.223,0,31,98
104.223,0,32,98
104.254,0,32,98
104.254,0,33,98
104.277,0,33,98
104.277,0,32,98
104.319,0,32,98
104.319,0,33,98
104.326,0,33,98
104.326,0,34,98
104.359,0,34,98
104.359,0,33,98
104.363,0,33,98
104.363,0,34,98
104.374,0,34,98
104.374,0,35,98
104.418,0,35,98
104.418,0,36,98
104.429,0,36,98
104.429,0,35,97
104.429,0,35,97
104.429,0,36,97
104.442,0,36,97
104.442,0,35,97
104.444,0,35,97
104.444,0,36,97
104.461,0,36,97
104.461,0,35,97
104.504,0,35,97
104.504,0,36,97
104.523,0,36,97
104.523,0,35,97
104.526,0,35,97
104.526,0,34,97
104.537,0,34,97
104.537,0,34,97
104.537,0,34,97
104.537,0,35,98
104.541,0,35,98
104.541,0,36,98
104.563,0,36,98
104.563,0,35,98
104.59,0,35,98
104.59,0,34,97
104.636,0,34,97
104.636,0,33,96
104.638,0,33,96
104.638,0,32,96
104.647,0,32,96
104.647,0,33,96
104.671,0,33,96
104.671,0,32,96
104.685,0,32,96
104.685,0,32,96
104.685,0,32,96
104.685,0,33,97
104.694,0,33,97
104.694,0,32,96
104.715,0,32,96
104.715,0,31,96
104.726,0,31,96
104.726,0,30,95
104.753,0,30,95
104.753,0,30,95
104.753,0,30,95
104.753,0,31,96
104.774,0,31,96
104.774,0,31,96
104.774,0,31,96
104.774,0,32,97
104.776,0,32,97
104.776,0,31,97
104.781,0,31,97
104.781,0,30,97
104.827,0,30,97
104.827,0,29,96
104.91,0,29,96
104.91,0,30,96
104.978,0,30,96
104.978,0,31,96
104.997,0,31,96
104.997,0,32,96
105.016,0,32,96
105.016,0,33,96
105.075,0,33,96
105.075,0,32,95
105.097,0,32,95
105.097,0,33,95
105.113,0,33,95
105.113,0,32,94
105.117,0,32,94
105.117,0,31,94
105.124,0,31,94
105.124,0,31,94
105.124,0,31,94
105.124,0,32,95
105.13,0,32,95
105.13,0,33,95
105.141,0,33,95
105.141,0,34,95
105.145,0,34,95
105.145,0,34,95
105.145,0,34,95
105.145,0,35,96
105.163,0,35,96
105.163,0,36,96
105.178,0,36,96
105.178,0,36,96
105.178,0,36,96
105.178,0,37,97
105.184,0,37,97
105.184,0,36,97
105.202,0,36,97
105.202,0,35,97
105.255,0,35,97
105.255,0,34,96
105.269,0,34,96
105.269,0,35,96
105.273,0,35,96
105.273,0,34,96
105.278,0,34,96
105.278,0,33,96
105.278,0,33,96
105.278,0,34,96
105.291,0,34,96
105.291,0,33,96
105.295,0,33,96
105.295,0,32,96
105.308,0,32,96
105.308,0,33,96
105.325,0,33,96
105.325,0,34,96
105.341,0,34,96
105.341,0,35,96
105.389,0,35,96
105.389,0,34,95
105.396,0,34,95
105.396,0,33,95
105.467,0,33,95
105.467,0,32,95
105.483,0,32,95
105.483,0,31,94
105.488,0,31,94
105.488,0,30,94
105.49,0,30,94
105.49,0,29,94
105.492,0,29,94
105.492,0,28,94
105.515,0,28,94
105.515,0,27,93
105.517,0,27,93
105.517,0,26,92
105.524,0,26,92
105.524,0,25,91
105.551,0,25,91
105.551,0,24,91
105.566,0,24,91
105.566,0,23,91
105.569,0,23,91
105.569,0,24,91
105.585,0,24,91
105.585,0,25,91
105.632,0,25,91
105.632,0,24,90
105.653,0,24,90
105.653,0,25,90
105.679,0,25,90
105.679,0,24,90
105.711,0,24,90
105.711,0,25,90
105.736,0,25,90
105.736,0,25,90
105.736,0,25,90
105.736,0,26,91
105.76,0,26,91
105.76,0,26,91
105.76,0,26,91
105.76,0,27,92
105.775,0,27,92
105.775,0,27,92
105.775,0,27,92
105.775,0,28,93
105.845,0,28,93
105.845,0,27,93
105.852,0,27,93
105.852,0,27,93
105.852,0,27,93
105.852,0,28,94
105.87,0,28,94
105.87,0,27,94
105.878,0,27,94
105.878,0,26,94
105.879,0,26,94
105.879,0,26,94
105.879,0,26,94
105.879,0,27,95
105.922,0,27,95
105.922,0,26,95
105.952,0,26,95
105.952,0,27,95
105.954,0,27,95
105.954,0,26,95
105.962,0,26,95
105.962,0,26,95
105.962,0,26,95
105.962,0,27,96
105.967,0,27,96
105.967,0,26,96
105.969,0,26,96
105.969,0,25,96
105.971,0,25,96
105.971,0,24,96
105.981,0,24,96
105.981,0,23,95
105.985,0,23,95
105.985,0,22,94
106.005,0,22,94
106.005,0,22,94
106.005,0,22,94
106.005,0,23,95
106.051,0,23,95
106.051,0,22,95
106.078,0,22,95
106.078,0,22,95
106.078,0,22,95
106.078,0,23,96
106.085,0,23,96
106.085,0,22,96
106.098,0,22,96
106.098,0,21,96
106.135,0,21,96
106.135,0,20,95
106.139,0,20,95
106.139,0,19,95
106.206,0,19,95
106.206,0,20,95
106.232,0,20,95
106.232,0,19,94
106.233,0,19,94
106.233,0,18,94
106.245,0,18,94
106.245,0,17,93
106.245,0,17,93
106.245,0,18,93
106.278,0,18,93
106.278,0,19,93
106.291,0,19,93
106.291,0,20,93
106.302,0,20,93
106.302,0,19,93
106.351,0,19,93
106.351,0,18,93
106.356,0,18,93
106.356,0,18,93
106.356,0,18,93
106.356,0,19,94
106.356,0,19,94
106.356,0,20,94
106.399,0,20,94
106.399,0,19,94
106.449,0,19,94
106.449,0,20,94
106.474,0,20,94
106.474,0,19,94
106.506,0,19,94
106.506,0,20,94
106.541,0,20,94
106.541,0,19,94
106.565,0,19,94
106.565,0,19,94
106.565,0,19,94
106.565,0,20,95
106.566,0,20,95
106.566,0,21,95
106.583,0,21,95
106.583,0,20,95
106.625,0,20,95
106.625,0,21,95
106.632,0,21,95
106.632,0,22,95
106.635,0,22,95
106.635,0,21,94
106.678,0,21,94
106.678,0,22,94
106.711,0,22,94
106.711,0,21,94
106.716,0,21,94
106.716,0,20,94
106.718,0,20,94
106.718,0,20,94
106.718,0,20,94
106.718,0,21,95
106.729,0,21,95
106.729,0,20,95
106.734,0,20,95
106.734,0,21,95
106.743,0,21,95
106.743,0,21,95
106.743,0,21,95
106.743,0,22,96
106.785,0,22,96
106.785,0,21,96
106.789,0,21,96
106.789,0,22,96
106.8,0,22,96
106.8,0,23,96
106.856,0,23,96
106.856,0,24,96
106.867,0,24,96
106.867,0,25,96
106.873,0,25,96
106.873,0,25,96
106.873,0,25,96
106.873,0,26,97
106.951,0,26,97
106.951,0,27,97
106.958,0,27,97
106.958,0,26,97
107.05,0,26,97
107.05,0,26,97
107.05,0,26,97
107.05,0,27,98
107.068,0,27,98
107.068,0,26,98
107.127,0,26,98
107.127,0,27,98
107.136,0,27,98
107.136,0,28,98
107.155,0,28,98
107.155,0,28,98
107.155,0,28,98
107.155,0,29,99
107.19,0,29,99
107.19,0,30,99
107.2,0,30,99
107.2,0,30,99
107.2,0,30,99
107.2,0,31,100
107.214,0,31,100
107.214,0,30,100
107.242,0,30,100
107.242,0,29,99
107.245,0,29,99
107.245,0,29,99
107.245,0,29,99
107.245,0,30,100
107.246,0,30,100
107.246,0,29,100
107.298,0,29,100
107.298,0,30,100
107.313,0,30,100
107.313,0,31,100
107.317,0,31,100
107.317,0,30,100
107.33,0,30,100
107.33,0,29,100
107.396,0,29,100
107.396,0,30,100
107.414,0,30,100
107.414,0,31,100
107.416,0,31,100
107.416,0,32,100
107.419,0,32,100
107.419,0,31,100
107.447,0,31,100
107.447,0,30,100
107.475,0,30,100
107.475,0,31,100
107.481,0,31,100
107.481,0,30,100
107.499,0,30,100
107.499,0,30,100
107.499,0,30,100
107.499,0,31,101
107.504,0,31,101
107.504,0,32,101
107.603,0,32,101
107.603,0,31,101
107.635,0,31,101
107.635,0,32,101
107.669,0,32,101
107.669,0,31,101
107.683,0,31,101
107.683,0,30,101
107.708,0,30,101
107.708,0,29,100
107.715,0,29,100
107.715,0,29,100
107.715,0,29,100
107.715,0,30,101
107.735,0,30,101
107.735,0,29,101
107.747,0,29,101
107.747,0,29,101
107.747,0,29,101
107.747,0,30,102
107.755,0,30,102
107.755,0,29,102
107.763,0,29,102
107.763,0,30,102
107.763,0,30,102
107.763,0,30,102
107.763,0,30,102
107.763,0,31,103
107.789,0,31,103
107.789,0,30,103
107.794,0,30,103
107.794,0,29,102
107.809,0,29,102
107.809,0,28,102
107.871,0,28,102
107.871,0,28,102
107.871,0,28,102
107.871,0,29,103
107.93,0,29,103
107.93,0,30,103
107.935,0,30,103
107.935,0,31,103
107.94,0,31,103
107.94,0,30,103
107.961,0,30,103
107.961,0,30,103
107.961,0,30,103
107.961,0,31,104
107.961,0,31,104
107.961,0,32,104
107.979,0,32,104
107.979,0,33,104
108.004,0,33,104
108.004,0,33,104
108.004,0,33,104
108.004,0,34,105
108.005,0,34,105
108.005,0,33,105
108.018,0,33,105
108.018,0,34,105
108.049,0,34,105
108.049,0,33,105
108.088,0,33,105
108.088,0,34,105
108.091,0,34,105
108.091,0,35,105
108.112,0,35,105
108.112,0,34,104
108.125,0,34,104
108.125,0,35,104
108.128,0,35,104
108.128,0,35,104
108.128,0,35,104
108.128,0,36,105
108.148,0,36,105
108.148,0,35,105
108.161,0,35,105
108.161,0,34,104
108.188,0,34,104
108.188,0,33,104
108.194,0,33,104
108.194,0,32,103
108.207,0,32,103
108.207,0,33,103
108.24,0,33,103
108.24,0,32,103
108.252,0,32,103
108.252,0,31,103
108.267,0,31,103
108.267,0,30,103
108.275,0,30,103
108.275,0,29,103
108.286,0,29,103
108.286,0,28,103
108.288,0,28,103
108.288,0,27,102
108.305,0,27,102
108.305,0,26,102
108.309,0,26,102
108.309,0,25,102
108.381,0,25,102
108.381,0,26,102
108.405,0,26,102
108.405,0,25,102
108.407,0,25,102
108.407,0,25,102
108.407,0,25,102
108.407,0,26,103
108.421,0,26,103
108.421,0,27,103
108.442,0,27,103
108.442,0,26,103
108.445,0,26,103
108.445,0,25,103
108.466,0,25,103
108.466,0,24,103
108.501,0,24,103
108.501,0,23,102
108.506,0,23,102
108.506,0,22,102
108.526,0,22,102
108.526,0,23,102
108.549,0,23,102
108.549,0,22,101
108.552,0,22,101
108.552,0,21,101
108.561,0,21,101
108.561,0,21,101
108.561,0,21,101
108.561,0,22,102
108.563,0,22,102
108.563,0,23,102
108.579,0,23,102
108.579,0,22,102
108.596,0,22,102
108.596,0,21,101
108.622,0,21,101
108.622,0,22,101
108.628,0,22,101
108.628,0,21,101
108.635,0,21,101
108.635,0,22,101
108.658,0,22,101
108.658,0,21,101
108.691,0,21,101
108.691,0,20,101
108.697,0,20,101
108.697,0,21,101
108.758,0,21,101
108.758,0,20,101
108.774,0,20,101
108.774,0,20,101
108.774,0,20,101
108.774,0,21,102
108.776,0,21,102
108.776,0,20,102
108.808,0,20,102
108.808,0,19,102
108.81,0,19,102
108.81,0,20,102
108.818,0,20,102
108.818,0,20,102
108.818,0,20,102
108.818,0,21,103
108.822,0,21,103
108.822,0,20,103
108.852,0,20,103
108.852,0,19,103
108.879,0,19,103
108.879,0,18,103
108.913,0,18,103
108.913,0,17,103
108.923,0,17,103
108.923,0,16,103
108.977,0,16,103
108.977,0,15,103
109.014,0,15,103
109.014,0,16,103
109.053,0,16,103
109.053,0,17,103
109.059,0,17,103
109.059,0,17,103
109.059,0,17,103
109.059,0,18,104
109.098,0,18,104
109.098,0,19,104
109.109,0,19,104
109.109,0,20,104
109.152,0,20,104
109.152,0,20,104
109.152,0,20,104
109.152,0,21,105
109.154,0,21,105
109.154,0,22,105
109.154,0,22,105
109.154,0,23,105
109.155,0,23,105
109.155,0,22,105
109.186,0,22,105
109.186,0,23,105
109.282,0,23,105
109.282,0,22,105
109.29,0,22,105
109.29,0,21,105
109.355,0,21,105
109.355,0,22,105
109.361,0,22,105
109.361,0,23,105
109.366,0,23,105
109.366,0,22,105
109.394,0,22,105
109.394,0,21,105
109.434,0,21,105
109.434,0,21,105
109.434,0,21,105
109.434,0,22,106
109.45,0,22,106
109.45,0,21,106
109.452,0,21,106
109.452,0,22,106
109.576,0,22,106
109.576,0,21,106
109.586,0,21,106
109.586,0,20,106
109.594,0,20,106
109.594,0,19,106
109.598,0,19,106
109.598,0,19,106
109.598,0,19,106
109.598,0,20,107
109.599,0,20,107
109.599,0,20,107
109.599,0,20,107
109.599,0,21,108
109.622,0,21,108
109.622,0,22,108
109.675,0,22,108
109.675,0,21,108
109.743,0,21,108
109.743,0,22,108
109.759,0,22,108
109.759,0,23,108
109.768,0,23,108
109.768,0,22,108
109.78,0,22,108
109.78,0,21,108
109.798,0,21,108
109.798,0,21,108
109.798,0,21,108
109.798,0,22,109
109.831,0,22,109
109.831,0,21,109
109.861,0,21,109
109.861,0,21,109
109.861,0,21,109
109.861,0,22,110
109.896,0,22,110
109.896,0,23,110
109.967,0,23,110
109.967,0,22,110
109.97,0,22,110
109.97,0,21,110
109.982,0,21,110
109.982,0,22,110
109.982,0,22,110
109.982,0,23,110
110.004,0,23,110
110.004,0,22,109
110.034,0,22,109
110.034,0,23,109
110.06,0,23,109
110.06,0,24,109
110.08,0,24,109
110.08,0,25,109
110.081,0,25,109
110.081,0,24,109
110.112,0,24,109
110.112,0,23,109
110.171,0,23,109
110.171,0,24,109
110.204,0,24,109
110.204,0,25,109
110.242,0,25,109
110.242,0,25,109
110.242,0,25,109
110.242,0,26,110
110.302,0,26,110
110.302,0,27,110
110.314,0,27,110
110.314,0,28,110
110.359,0,28,110
110.359,0,27,110
110.369,0,27,110
110.369,0,26,109
110.379,0,26,109
110.379,0,26,109
110.379,0,26,109
110.379,0,27,110
110.453,0,27,110
110.453,0,26,110
110.458,0,26,110
110.458,0,25,110
110.484,0,25,110
110.484,0,26,110
110.513,0,26,110
110.513,0,27,110
110.519,0,27,110
110.519,0,26,110
110.522,0,26,110
110.522,0,27,110
110.535,0,27,110
110.535,0,26,110
110.539,0,26,110
110.539,0,27,110
110.561,0,27,110
110.561,0,28,110
110.573,0,28,110
110.573,0,29,110
110.589,0,29,110
110.589,1,29,110
110.591,1,29,110
110.591,1,30,110
110.598,1,30,110
110.598,1,31,110
110.626,1,31,110
110.626,1,32,110
110.642,1,32,110
110.642,2,32,110
110.651,2,32,110
110.651,2,33,110
110.652,2,33,110
110.652,2,32,110
110.667,2,32,110
110.667,2,31,110
110.69,2,31,110
110.69,2,32,110
110.696,2,32,110
110.696,2,33,110
110.71,2,33,110
110.71,2,34,110
110.716,2,34,110
110.716,2,33,110
110.725,2,33,110
110.725,2,34,110
110.732,2,34,110
110.732,2,33,110
110.744,2,33,110
110.744,1,32,109
110.744,1,32,109
110.744,1,33,110
110.762,1,33,110
110.762,1,32,110
110.782,1,32,110
110.782,2,32,110
110.796,2,32,110
110.796,2,31,110
110.803,2,31,110
110.803,2,30,110
110.821,2,30,110
110.821,3,30,110
110.826,3,30,110
110.826,3,29,110
110.877,3,29,110
110.877,3,28,110
110.883,3,28,110
110.883,3,27,110
110.902,3,27,110
110.902,2,26,109
110.902,2,26,109
110.902,2,27,110
110.915,2,27,110
110.915,2,26,110
110.919,2,26,110
110.919,2,25,110
110.925,2,25,110
110.925,2,26,110
110.954,2,26,110
110.954,2,25,110
110.988,2,25,110
110.988,2,24,110
110.989,2,24,110
110.989,3,24,110
110.99,3,24,110
110.99,3,25,110
110.996,3,25,110
110.996,4,25,110
111.044,4,25,110
111.044,4,26,110
111.065,4,26,110
111.065,4,27,110
111.082,4,27,110
111.082,3,26,109
111.082,3,26,109
111.082,3,27,110
111.095,3,27,110
111.095,3,28,110
111.096,3,28,110
111.096,3,27,110
111.138,3,27,110
111.138,4,27,110
111.155,4,27,110
111.155,4,28,110
111.185,4,28,110
111.185,5,28,110
111.202,5,28,110
111.202,4,27,109
111.202,4,27,109
111.202,4,28,110
111.203,4,28,110
111.203,4,29,110
111.23,4,29,110
111.23,4,28,110
111.248,4,28,110
111.248,4,29,110
111.271,4,29,110
111.271,3,28,109
111.271,3,28,109
111.271,3,29,110
111.277,3,29,110
111.277,2,28,109
111.277,2,28,109
111.277,2,29,110
111.283,2,29,110
111.283,2,30,110
111.289,2,30,110
111.289,2,31,110
111.3,2,31,110
111.3,1,30,109
111.3,1,30,109
111.3,1,31,110
111.317,1,31,110
111.317,1,32,110
111.318,1,32,110
111.318,1,31,110
111.333,1,31,110
111.333,1,32,110
111.335,1,32,110
111.335,1,33,110
111.372,1,33,110
111.372,1,34,110
111.375,1,34,110
111.375,1,35,110
111.401,1,35,110
111.401,1,34,110
111.453,1,34,110
111.453,1,35,110
111.462,1,35,110
111.462,1,34,110
111.49,1,34,110
111.49,1,33,110
111.509,1,33,110
111.509,1,32,110
111.545,1,32,110
111.545,2,32,110
111.549,2,32,110
111.549,2,31,110
111.551,2,31,110
111.551,2,30,110
111.567,2,30,110
111.567,1,29,109
111.567,1,29,109
111.567,1,30,110
111.589,1,30,110
111.589,1,29,110
111.594,1,29,110
111.594,1,30,110
111.602,1,30,110
111.602,1,29,110
111.604,1,29,110
111.604,1,28,110
111.623,1,28,110
111.623,1,27,110
111.63,1,27,110
111.63,0,26,109
111.63,0,26,109
111.63,0,27,110
111.65,0,27,110
111.65,0,28,110
111.666,0,28,110
111.666,0,29,110
111.67,0,29,110
111.67,0,28,109
111.675,0,28,109
111.675,0,27,109
111.683,0,27,109
111.683,0,28,109
111.702,0,28,109
111.702,0,27,109
111.711,0,27,109
111.711,0,26,109
111.715,0,26,109
111.715,0,25,108
111.734,0,25,108
111.734,0,24,108
111.811,0,24,108
111.811,0,24,108
111.811,0,24,108
111.811,0,25,109
111.82,0,25,109
111.82,0,26,109
111.836,0,26,109
111.836,0,25,109
111.847,0,25,109
111.847,0,26,109
111.851,0,26,109
111.851,0,25,108
111.88,0,25,108
111.88,0,24,108
111.887,0,24,108
111.887,0,24,108
111.887,0,24,108
111.887,0,25,109
111.929,0,25,109
111.929,0,24,109
111.937,0,24,109
111.937,0,23,108
111.958,0,23,108
111.958,0,24,108
112.022,0,24,108
112.022,0,23,108
112.047,0,23,108
112.047,0,24,108
112.048,0,24,108
112.048,0,23,108
112.055,0,23,108
112.055,0,22,108
112.086,0,22,108
112.086,0,23,108
112.11,0,23,108
112.11,0,22,108
112.159,0,22,108
112.159,0,23,108
112.176,0,23,108
112.176,0,22,108
112.181,0,22,108
112.181,0,21,108
112.227,0,21,108
112.227,0,21,108
112.227,0,21,108
112.227,0,22,109
112.234,0,22,109
112.234,0,23,109
112.277,0,23,109
112.277,0,22,109
112.282,0,22,109
112.282,0,22,109
112.282,0,22,109
112.282,0,23,110
112.313,0,23,110
112.313,0,22,110
112.375,0,22,110
112.375,0,21,109
112.379,0,21,109
112.379,0,22,109
112.4,0,22,109
112.4,0,21,109
112.444,0,21,109
112.444,0,20,109
112.484,0,20,109
112.484,0,19,109
112.531,0,19,109
112.531,0,18,109
112.539,0,18,109
112.539,0,19,109
112.582,0,19,109
112.582,0,18,109
112.604,0,18,109
112.604,0,18,109
112.604,0,18,109
112.604,0,19,110
112.62,0,19,110
112.62,0,18,110
112.625,0,18,110
112.625,0,17,109
112.637,0,17,109
112.637,0,18,109
112.647,0,18,109
112.647,0,17,109
112.668,0,17,109
112.668,0,18,109
112.687,0,18,109
112.687,0,19,109
112.743,0,19,109
112.743,0,19,109
112.743,0,19,109
112.743,0,20,110
112.746,0,20,110
112.746,0,21,110
112.784,0,21,110
112.784,0,22,110
112.798,0,22,110
112.798,0,21,109
112.805,0,21,109
112.805,0,22,109
112.817,0,22,109
112.817,0,23,109
112.826,0,23,109
112.826,0,24,109
112.853,0,24,109
112.853,0,23,109
112.868,0,23,109
112.868,0,24,109
112.872,0,24,109
112.872,0,25,109
112.884,0,25,109
112.884,0,24,109
112.903,0,24,109
112.903,0,23,109
112.904,0,23,109
112.904,0,23,109
112.904,0,23,109
112.904,0,24,110
112.915,0,24,110
112.915,0,25,110
112.931,0,25,110
112.931,0,24,110
112.941,0,24,110
112.941,1,24,110
112.949,1,24,110
112.949,1,23,110
112.968,1,23,110
112.968,1,22,110
112.976,1,22,110
112.976,2,22,110
112.978,2,22,110
112.978,2,21,110
112.983,2,21,110
112.983,2,20,110
113.004,2,20,110
113.004,2,19,110
113.056,2,19,110
113.056,2,18,110
113.098,2,18,110
113.098,2,17,110
113.134,2,17,110
113.134,2,16,110
113.144,2,16,110
113.144,2,15,110
113.152,2,15,110
113.152,2,14,110
113.153,2,14,110
113.153,2,15,110
113.185,2,15,110
113.185,2,16,110
113.195,2,16,110
113.195,2,15,110
113.204,2,15,110
113.204,2,16,110
113.215,2,16,110
113.215,2,17,110
113.226,2,17,110
113.226,2,18,110
113.236,2,18,110
113.236,2,17,110
113.261,2,17,110
113.261,2,16,110
113.289,2,16,110
113.289,2,17,110
113.458,2,17,110
113.458,2,18,110
113.488,2,18,110
113.488,1,17,109
113.488,1,17,109
113.488,1,18,110
113.511,1,18,110
113.511,1,19,110
113.528,1,19,110
113.528,0,18,109
113.528,0,18,109
113.528,0,19,110
113.58,0,19,110
113.58,0,20,110
113.598,0,20,110
113.598,0,21,110
113.615,0,21,110
113.615,0,20,110
113.618,0,20,110
113.618,0,19,110
113.644,0,19,110
113.644,1,19,110
113.651,1,19,110
113.651,1,18,110
113.652,1,18,110
113.652,0,17,109
113.652,0,17,109
113.652,0,18,110
113.671,0,18,110
113.671,0,19,110
113.688,0,19,110
113.688,0,18,110
113.707,0,18,110
113.707,0,19,110
113.71,0,19,110
113.71,0,20,110
113.72,0,20,110
113.72,1,20,110
113.733,1,20,110
113.733,2,20,110
113.769,2,20,110
113.769,1,19,109
113.769,1,19,109
113.769,1,20,110
113.813,1,20,110
113.813,1,19,110
113.819,1,19,110
113.819,1,20,110
113.821,1,20,110
113.821,1,21,110
113.822,1,21,110
113.822,1,20,110
113.83,1,20,110
113.83,1,19,110
113.831,1,19,110
113.831,1,20,110
113.833,1,20,110
113.833,1,21,110
113.844,1,21,110
113.844,1,20,110
113.889,1,20,110
113.889,1,21,110
113.899,1,21,110
113.899,0,20,109
113.899,0,20,109
113.899,0,21,110
113.956,0,21,110
113.956,0,22,110
113.966,0,22,110
113.966,0,23,110
113.968,0,23,110
113.968,0,24,110
113.997,0,24,110
113.997,1,24,110
114.007,1,24,110
114.007,0,23,109
114.007,0,23,109
114.007,0,24,110
114.023,0,24,110
114.023,0,23,110
114.025,0,23,110
114.025,0,24,110
114.051,0,24,110
114.051,0,23,110
114.101,0,23,110
114.101,1,23,110
114.104,1,23,110
114.104,1,24,110
114.117,1,24,110
114.117,1,23,110
114.121,1,23,110
114.121,2,23,110
114.131,2,23,110
114.131,2,24,110
114.165,2,24,110
114.165,2,23,110
114.18,2,23,110
114.18,2,22,110
114.184,2,22,110
114.184,2,21,110
114.21,2,21,110
114.21,2,22,110
114.215,2,22,110
114.215,1,21,109
114.215,1,21,109
114.215,1,22,110
114.254,1,22,110
114.254,1,23,110
114.272,1,23,110
114.272,1,22,110
114.304,1,22,110
114.304,1,23,110
114.31,1,23,110
114.31,2,23,110
114.327,2,23,110
114.327,1,22,109
114.327,1,22,109
114.327,1,23,110
114.351,1,23,110
114.351,1,22,110
114.355,1,22,110
114.355,1,23,110
114.407,1,23,110
114.407,0,22,109
114.407,0,22,109
114.407,0,23,110
114.408,0,23,110
114.408,1,23,110
114.426,1,23,110
114.426,1,22,110
114.432,1,22,110
114.432,1,21,110
114.452,1,21,110
114.452,0,20,109
114.452,0,20,109
114.452,0,21,110
114.463,0,21,110
114.463,0,20,110
114.488,0,20,110
114.488,0,21,110
114.519,0,21,110
114.519,0,20,110
114.521,0,20,110
114.521,1,20,110
114.534,1,20,110
114.534,1,21,110
114.557,1,21,110
114.557,2,21,110
114.583,2,21,110
114.583,3,21,110
114.649,3,21,110
114.649,3,20,110
114.652,3,20,110
114.652,3,21,110
114.659,3,21,110
114.659,3,22,110
114.735,3,22,110
114.735,3,23,110
114.739,3,23,110
114.739,3,24,110
114.743,3,24,110
114.743,3,23,110
114.756,3,23,110
114.756,3,22,110
114.772,3,22,110
114.772,3,23,110
114.782,3,23,110
114.782,3,24,110
114.838,3,24,110
114.838,2,23,109
114.838,2,23,109
114.838,2,24,110
114.84,2,24,110
114.84,2,23,110
114.846,2,23,110
114.846,2,22,110
114.866,2,22,110
114.866,1,21,109
114.866,1,21,109
114.866,1,22,110
114.895,1,22,110
114.895,1,21,110
114.928,1,21,110
114.928,1,20,110
114.955,1,20,110
114.955,0,19,109
114.955,0,19,109
114.955,0,20,110
114.991,0,20,110
114.991,1,20,110
115.032,1,20,110
115.032,0,19,109
115.032,0,19,109
115.032,0,20,110
115.053,0,20,110
115.053,0,19,110
115.118,0,19,110
115.118,1,19,110
115.121,1,19,110
115.121,1,18,110
115.127,1,18,110
115.127,1,19,110
115.156,1,19,110
115.156,1,20,110
115.173,1,20,110
115.173,2,20,110
115.181,2,20,110
115.181,2,19,110
115.199,2,19,110
115.199,2,20,110
115.206,2,20,110
115.206,2,19,110
115.237,2,19,110
115.237,2,20,110
115.261,2,20,110
115.261,2,21,110
115.285,2,21,110
115.285,2,22,110
115.289,2,22,110
115.289,1,21,109
115.289,1,21,109
115.289,1,22,110
115.304,1,22,110
115.304,2,22,110
115.307,2,22,110
115.307,2,23,110
115.317,2,23,110
115.317,2,22,110
115.346,2,22,110
115.346,2,21,110
115.396,2,21,110
115.396,2,22,110
115.441,2,22,110
115.441,2,23,110
115.456,2,23,110
115.456,2,24,110
115.463,2,24,110
115.463,2,23,110
115.465,2,23,110
115.465,2,22,110
115.508,2,22,110
115.508,1,21,109
115.508,1,21,109
115.508,1,22,110
115.519,1,22,110
115.519,1,21,110
115.522,1,21,110
115.522,1,20,110
115.542,1,20,110
115.542,1,21,110
115.549,1,21,110
115.549,2,21,110
115.62,2,21,110
115.62,2,22,110
115.622,2,22,110
115.622,1,21,109
115.622,1,21,109
115.622,1,22,110
115.629,1,22,110
115.629,1,23,110
115.648,1,23,110
115.648,2,23,110
115.65,2,23,110
115.65,2,24,110
115.666,2,24,110
115.666,1,23,109
115.666,1,23,109
115.666,1,24,110
115.69,1,24,110
115.69,1,25,110
115.699,1,25,110
115.699,1,24,110
115.717,1,24,110
115.717,2,24,110
115.728,2,24,110
115.728,2,25,110
115.746,2,25,110
115.746,2,26,110
115.746,2,26,110
115.746,2,25,110
115.758,2,25,110
115.758,3,25,110
115.777,3,25,110
115.777,2,24,109
115.777,2,24,109
115.777,2,25,110
115.791,2,25,110
115.791,1,24,109
115.791,1,24,109
115.791,1,25,110
115.811,1,25,110
115.811,2,25,110
115.833,2,25,110
115.833,3,25,110
115.846,3,25,110
115.846,3,26,110
115.854,3,26,110
115.854,3,27,110
115.854,3,27,110
115.854,3,26,110
115.855,3,26,110
115.855,3,27,110
115.872,3,27,110
115.872,3,26,110
115.886,3,26,110
115.886,3,27,110
115.9,3,27,110
115.9,3,28,110
115.903,3,28,110
115.903,4,28,110
115.904,4,28,110
115.904,4,29,110
115.93,4,29,110
115.93,4,30,110
115.939,4,30,110
115.939,4,31,110
115.947,4,31,110
115.947,5,31,110
115.954,5,31,110
115.954,5,32,110
115.971,5,32,110
115.971,5,33,110
115.978,5,33,110
115.978,5,34,110
115.992,5,34,110
115.992,5,35,110
116.015,5,35,110
116.015,5,36,110
116.053,5,36,110
116.053,5,35,110
116.094,5,35,110
116.094,5,36,110
116.096,5,36,110
116.096,5,37,110
116.126,5,37,110
116.126,5,38,110
116.146,5,38,110
116.146,5,39,110
116.159,5,39,110
116.159,5,38,110
116.176,5,38,110
116.176,6,38,110
116.211,6,38,110
116.211,7,38,110
116.254,7,38,110
116.254,7,37,110
116.276,7,37,110
116.276,7,38,110
116.278,7,38,110
116.278,7,39,110
116.287,7,39,110
116.287,7,38,110
116.295,7,38,110
116.295,7,39,110
116.314,7,39,110
116.314,7,38,110
116.34,7,38,110
116.34,8,38,110
116.364,8,38,110
116.364,8,37,110
116.382,8,37,110
116.382,8,36,110
116.419,8,36,110
116.419,8,37,110
116.465,8,37,110
116.465,8,36,110
116.47,8,36,110
116.47,8,35,110
116.482,8,35,110
116.482,8,36,110
116.503,8,36,110
116.503,8,37,110
116.512,8,37,110
116.512,9,37,110
116.522,9,37,110
116.522,9,36,110
116.537,9,36,110
116.537,9,37,110
116.54,9,37,110
116.54,9,38,110
116.546,9,38,110
116.546,9,37,110
116.551,9,37,110
116.551,9,36,110
116.59,9,36,110
116.59,9,37,110
116.629,9,37,110
116.629,9,36,110
116.649,9,36,110
116.649,9,35,110
116.663,9,35,110
116.663,9,34,110
116.679,9,34,110
116.679,9,35,110
116.684,9,35,110
116.684,9,34,110
116.684,9,34,110
116.684,9,33,110
116.687,9,33,110
116.687,8,32,109
116.687,8,32,109
116.687,8,33,110
116.697,8,33,110
116.697,8,32,110
116.708,8,32,110
116.708,9,32,110
116.711,9,32,110
116.711,9,31,110
116.749,9,31,110
116.749,9,30,110
116.765,9,30,110
116.765,9,29,110
116.767,9,29,110
116.767,9,30,110
116.77,9,30,110
116.77,9,29,110
116.785,9,29,110
116.785,9,30,110
116.822,9,30,110
116.822,9,31,110
116.829,9,31,110
116.829,9,32,110
116.842,9,32,110
116.842,9,33,110
116.85,9,33,110
116.85,9,34,110
116.854,9,34,110
116.854,9,33,110
116.882,9,33,110
116.882,8,32,109
116.882,8,32,109
116.882,8,33,110
116.898,8,33,110
116.898,8,34,110
116.91,8,34,110
116.91,9,34,110
116.936,9,34,110
116.936,9,35,110
116.962,9,35,110
116.962,9,34,110
116.985,9,34,110
116.985,9,33,110
116.987,9,33,110
116.987,10,33,110
116.992,10,33,110
116.992,10,34,110
117.015,10,34,110
117.015,10,33,110
117.025,10,33,110
117.025,11,33,110
117.042,11,33,110
117.042,11,34,110
117.05,11,34,110
117.05,12,34,110
117.061,12,34,110
117.061,12,33,110
117.063,12,33,110
117.063,12,32,110
117.063,12,32,110
117.063,12,31,110
117.079,12,31,110
117.079,12,32,110
117.087,12,32,110
117.087,12,31,110
117.092,12,31,110
117.092,12,30,110
117.101,12,30,110
117.101,12,31,110
117.133,12,31,110
117.133,13,31,110
117.145,13,31,110
117.145,13,30,110
117.196,13,30,110
117.196,13,29,110
117.224,13,29,110
117.224,14,29,110
117.275,14,29,110
117.275,14,28,110
117.289,14,28,110
117.289,14,29,110
117.306,14,29,110
117.306,13,28,109
117.306,13,28,109
117.306,13,29,110
117.321,13,29,110
117.321,13,30,110
117.328,13,30,110
117.328,13,31,110
117.33,13,31,110
117.33,13,30,110
117.348,13,30,110
117.348,12,29,109
117.348,12,29,109
117.348,12,30,110
117.382,12,30,110
117.382,12,29,110
117.385,12,29,110
117.385,12,30,110
117.389,12,30,110
117.389,12,29,110
117.401,12,29,110
117.401,11,28,109
117.401,11,28,109
117.401,11,29,110
117.415,11,29,110
117.415,10,28,109
117.415,10,28,109
117.415,10,29,110
117.425,10,29,110
117.425,10,28,110
117.429,10,28,110
117.429,9,27,109
117.429,9,27,109
117.429,9,28,110
117.444,9,28,110
117.444,10,28,110
117.454,10,28,110
117.454,10,27,110
117.455,10,27,110
117.455,10,28,110
117.487,10,28,110
117.487,10,27,110
117.514,10,27,110
117.514,10,26,110
117.516,10,26,110
117.516,9,25,109
117.516,9,25,109
117.516,9,26,110
117.54,9,26,110
117.54,8,25,109
117.54,8,25,109
117.54,8,26,110
117.545,8,26,110
117.545,8,27,110
117.554,8,27,110
117.554,8,28,110
117.593,8,28,110
117.593,8,29,110
117.595,8,29,110
117.595,8,28,110
117.734,8,28,110
117.734,8,29,110
117.734,8,29,110
117.734,9,29,110
117.741,9,29,110
117.741,9,30,110
117.76,9,30,110
117.76,10,30,110
117.776,10,30,110
117.776,9,29,109
117.776,9,29,109
117.776,9,30,110
117.78,9,30,110
117.78,9,31,110
117.802,9,31,110
117.802,9,32,110
117.828,9,32,110
117.828,9,31,110
117.834,9,31,110
117.834,9,30,110
117.837,9,30,110
117.837,9,29,110
117.857,9,29,110
117.857,9,30,110
117.879,9,30,110
117.879,8,29,109
117.879,8,29,109
117.879,8,30,110
117.885,8,30,110
117.885,7,29,109
117.885,7,29,109
117.885,7,30,110
117.893,7,30,110
117.893,8,30,110
117.901,8,30,110
117.901,9,30,110
117.93,9,30,110
117.93,8,29,109
117.93,8,29,109
117.93,8,30,110
117.936,8,30,110
117.936,8,31,110
117.95,8,31,110
117.95,8,32,110
117.95,8,32,110
117.95,8,33,110
117.972,8,33,110
117.972,8,34,110
117.982,8,34,110
117.982,7,33,109
117.982,7,33,109
117.982,7,34,110
118.013,7,34,110
118.013,7,33,110
118.014,7,33,110
118.014,7,32,110
118.019,7,32,110
118.019,7,33,110
118.027,7,33,110
118.027,7,34,110
118.03,7,34,110
118.03,7,33,110
118.063,7,33,110
118.063,6,32,109
118.063,6,32,109
118.063,6,33,110
118.066,6,33,110
118.066,6,34,110
118.089,6,34,110
118.089,6,33,110
118.138,6,33,110
118.138,6,32,110
118.164,6,32,110
118.164,6,31,110
118.174,6,31,110
118.174,6,30,110
118.184,6,30,110
118.184,6,29,110
118.205,6,29,110
118.205,6,30,110
118.218,6,30,110
118.218,6,29,110
118.235,6,29,110
118.235,7,29,110
118.242,7,29,110
118.242,7,30,110
118.244,7,30,110
118.244,7,31,110
118.246,7,31,110
118.246,7,32,110
118.256,7,32,110
118.256,7,31,110
118.257,7,31,110
118.257,6,30,109
118.257,6,30,109
118.257,6,31,110
118.271,6,31,110
118.271,6,30,110
118.274,6,30,110
118.274,7,30,110
118.282,7,30,110
118.282,8,30,110
118.321,8,30,110
118.321,8,31,110
118.357,8,31,110
118.357,8,30,110
118.377,8,30,110
118.377,9,30,110
118.378,9,30,110
118.378,9,31,110
118.4,9,31,110
118.4,8,30,109
118.4,8,30,109
118.4,8,31,110
118.409,8,31,110
118.409,8,30,110
118.422,8,30,110
118.422,7,29,109
118.422,7,29,109
118.422,7,30,110
118.429,7,30,110
118.429,7,31,110
118.445,7,31,110
118.445,7,32,110
118.451,7,32,110
118.451,7,31,110
118.459,7,31,110
118.459,7,32,110
118.46,7,32,110
118.46,8,32,110
118.483,8,32,110
118.483,8,31,110
118.489,8,31,110
118.489,8,32,110
118.492,8,32,110
118.492,8,31,110
118.578,8,31,110
118.578,8,30,110
118.588,8,30,110
118.588,8,29,110
118.667,8,29,110
118.667,8,28,110
118.674,8,28,110
118.674,9,28,110
118.7,9,28,110
118.7,9,27,110
118.702,9,27,110
118.702,9,28,110
118.724,9,28,110
118.724,9,29,110
118.731,9,29,110
118.731,9,30,110
118.736,9,30,110
118.736,9,31,110
118.755,9,31,110
118.755,10,31,110
118.779,10,31,110
118.779,11,31,110
118.783,11,31,110
118.783,11,30,110
118.79,11,30,110
118.79,11,31,110
118.847,11,31,110
118.847,11,32,110
118.862,11,32,110
118.862,11,33,110
118.867,11,33,110
118.867,11,32,110
118.887,11,32,110
118.887,11,33,110
118.901,11,33,110
118.901,11,32,110
118.913,11,32,110
118.913,10,31,109
118.913,10,31,109
118.913,10,32,110
118.982,10,32,110
118.982,10,31,110
118.994,10,31,110
118.994,10,32,110
119,10,32,110
119,10,33,110
119.004,10,33,110
119.004,10,32,110
119.019,10,32,110
119.019,10,33,110
119.057,10,33,110
119.057,10,34,110
119.059,10,34,110
119.059,10,35,110
119.061,10,35,110
119.061,10,36,110
119.068,10,36,110
119.068,11,36,110
119.068,11,36,110
119.068,10,35,109
119.068,10,35,109
119.068,10,36,110
119.069,10,36,110
119.069,10,37,110
119.169,10,37,110
119.169,9,36,109
119.169,9,36,109
119.169,9,37,110
119.184,9,37,110
119.184,9,38,110
119.188,9,38,110
119.188,9,37,110
119.201,9,37,110
119.201,9,38,110
119.216,9,38,110
119.216,9,39,110
119.225,9,39,110
119.225,10,39,110
119.233,10,39,110
119.233,10,38,110
119.256,10,38,110
119.256,10,37,110
119.323,10,37,110
119.323,10,36,110
119.431,10,36,110
119.431,11,36,110
119.432,11,36,110
119.432,11,37,110
119.454,11,37,110
119.454,11,36,110
119.509,11,36,110
119.509,12,36,110
119.515,12,36,110
119.515,12,35,110
119.531,12,35,110
119.531,12,36,110
119.537,12,36,110
119.537,13,36,110
119.554,13,36,110
119.554,14,36,110
119.554,14,36,110
119.554,14,35,110
119.597,14,35,110
119.597,14,34,110
119.631,14,34,110
119.631,14,33,110
119.652,14,33,110
119.652,14,32,110
119.695,14,32,110
119.695,14,31,110
119.698,14,31,110
119.698,14,30,110
119.702,14,30,110
119.702,15,30,110
119.718,15,30,110
119.718,15,29,110
119.718,15,29,110
119.718,15,28,110
119.739,15,28,110
119.739,16,28,110
119.742,16,28,110
119.742,16,27,110
119.79,16,27,110
119.79,16,26,110
119.79,16,26,110
119.79,16,25,110
119.794,16,25,110
119.794,16,26,110
119.818,16,26,110
119.818,16,25,110
119.828,16,25,110
119.828,16,24,110
119.847,16,24,110
119.847,16,25,110
119.848,16,25,110
119.848,16,26,110
119.903,16,26,110
119.903,15,25,109
119.903,15,25,109
119.903,15,26,110
119.906,15,26,110
119.906,15,27,110
119.921,15,27,110
119.921,15,26,110
119.981,15,26,110
119.981,15,25,110
120.012,15,25,110
120.012,15,24,110
120.013,15,24,110
120.013,15,25,110
120.019,15,25,110
120.019,15,24,110
120.022,15,24,110
120.022,15,23,110
120.033,15,23,110
120.033,15,22,110
120.047,15,22,110
120.047,15,23,110
120.141,15,23,110
120.141,16,23,110
120.181,16,23,110
120.181,16,22,110
120.188,16,22,110
120.188,16,23,110
120.2,16,23,110
120.2,15,22,109
120.2,15,22,109
120.2,15,23,110
120.227,15,23,110
120.227,15,24,110
120.231,15,24,110
120.231,15,23,110
120.26,15,23,110
120.26,14,22,109
120.26,14,22,109
120.26,14,23,110
120.287,14,23,110
120.287,13,22,109
120.287,13,22,109
120.287,13,23,110
120.293,13,23,110
120.293,12,22,109
120.293,12,22,109
120.293,12,23,110
120.311,12,23,110
120.311,12,24,110
120.318,12,24,110
120.318,12,23,110
120.34,12,23,110
120.34,11,22,109
120.34,11,22,109
120.34,11,23,110
120.343,11,23,110
120.343,11,22,110
120.362,11,22,110
120.362,10,21,109
120.362,10,21,109
120.362,10,22,110
120.369,10,22,110
120.369,10,23,110
120.413,10,23,110
120.413,10,24,110
120.449,10,24,110
120.449,10,25,110
120.478,10,25,110
120.478,10,26,110
120.49,10,26,110
120.49,11,26,110
120.491,11,26,110
120.491,11,27,110
120.519,11,27,110
120.519,11,28,110
120.552,11,28,110
120.552,11,29,110
120.562,11,29,110
120.562,11,28,110
120.582,11,28,110
120.582,11,27,110
120.605,11,27,110
120.605,11,28,110
120.606,11,28,110
120.606,12,28,110
120.616,12,28,110
120.616,12,29,110
120.618,12,29,110
120.618,12,30,110
120.631,12,30,110
120.631,11,29,109
120.631,11,29,109
120.631,11,30,110
120.684,11,30,110
120.684,11,29,110
120.687,11,29,110
120.687,11,30,110
120.693,11,30,110
120.693,10,29,109
120.693,10,29,109
120.693,10,30,110
120.699,10,30,110
120.699,10,29,110
120.711,10,29,110
120.711,10,30,110
120.767,10,30,110
120.767,10,29,110
120.778,10,29,110
120.778,10,30,110
120.802,10,30,110
120.802,10,31,110
120.852,10,31,110
120.852,10,32,110
120.858,10,32,110
120.858,10,31,110
120.862,10,31,110
120.862,10,30,110
120.864,10,30,110
120.864,10,31,110
120.867,10,31,110
120.867,10,30,110
120.892,10,30,110
120.892,10,29,110
120.897,10,29,110
120.897,10,28,110
120.905,10,28,110
120.905,10,29,110
120.906,10,29,110
120.906,10,30,110
120.909,10,30,110
120.909,9,29,109
120.909,9,29,109
120.909,9,30,110
120.92,9,30,110
120.92,8,29,109
120.92,8,29,109
120.92,8,30,110
120.956,8,30,110
120.956,7,29,109
120.956,7,29,109
120.956,7,30,110
120.984,7,30,110
120.984,7,29,110
121.009,7,29,110
121.009,7,28,110
121.017,7,28,110
121.017,7,27,110
121.027,7,27,110
121.027,7,28,110
121.029,7,28,110
121.029,6,27,109
121.029,6,27,109
121.029,6,28,110
121.041,6,28,110
121.041,5,27,109
121.041,5,27,109
121.041,5,28,110
121.051,5,28,110
121.051,5,27,110
121.124,5,27,110
121.124,6,27,110
121.146,6,27,110
121.146,6,26,110
121.158,6,26,110
121.158,6,27,110
121.162,6,27,110
121.162,6,28,110
121.165,6,28,110
121.165,5,27,109
121.165,5,27,109
121.165,5,28,110
121.166,5,28,110
121.166,5,29,110
121.193,5,29,110
121.193,6,29,110
121.209,6,29,110
121.209,6,28,110
121.22,6,28,110
121.22,6,29,110
121.226,6,29,110
121.226,7,29,110
121.242,7,29,110
121.242,8,29,110
121.243,8,29,110
121.243,7,28,109
121.243,7,28,109
121.243,7,29,110
121.245,7,29,110
121.245,8,29,110
121.25,8,29,110
121.25,9,29,110
121.253,9,29,110
121.253,9,30,110
121.26,9,30,110
121.26,8,29,109
121.26,8,29,109
121.26,8,30,110
121.289,8,30,110
121.289,8,31,110
121.296,8,31,110
121.296,8,32,110
121.309,8,32,110
121.309,8,33,110
121.317,8,33,110
121.317,8,32,110
121.317,8,32,110
121.317,8,33,110
121.317,8,33,110
121.317,9,33,110
121.33,9,33,110
121.33,8,32,109
121.33,8,32,109
121.33,8,33,110
121.337,8,33,110
121.337,8,34,110
121.351,8,34,110
121.351,8,35,110
121.371,8,35,110
121.371,8,34,110
121.383,8,34,110
121.383,8,33,110
121.405,8,33,110
121.405,9,33,110
121.436,9,33,110
121.436,9,32,110
121.446,9,32,110
121.446,9,31,110
121.529,9,31,110
121.529,10,31,110
121.562,10,31,110
121.562,10,32,110
121.578,10,32,110
121.578,10,31,110
121.591,10,31,110
121.591,11,31,110
121.624,11,31,110
121.624,11,30,110
121.642,11,30,110
121.642,11,31,110
121.696,11,31,110
121.696,11,30,110
121.707,11,30,110
121.707,11,29,110
121.72,11,29,110
121.72,10,28,109
121.72,10,28,109
121.72,10,29,110
121.729,10,29,110
121.729,10,30,110
121.73,10,30,110
121.73,10,31,110
121.763,10,31,110
121.763,10,32,110
121.77,10,32,110
121.77,10,31,110
121.795,10,31,110
121.795,10,32,110
121.802,10,32,110
121.802,11,32,110
121.809,11,32,110
121.809,10,31,109
121.809,10,31,109
121.809,10,32,110
121.809,10,32,110
121.809,10,33,110
121.813,10,33,110
121.813,10,32,110
121.831,10,32,110
121.831,10,33,110
121.837,10,33,110
121.837,10,32,110
121.839,10,32,110
121.839,11,32,110
121.859,11,32,110
121.859,10,31,109
121.859,10,31,109
121.859,10,32,110
121.881,10,32,110
121.881,10,31,110
121.922,10,31,110
121.922,11,31,110
121.928,11,31,110
121.928,11,30,110
121.997,11,30,110
121.997,11,29,110
122,11,29,110
122,11,28,110
122.009,11,28,110
122.009,10,27,109
122.009,10,27,109
122.009,10,28,110
122.011,10,28,110
122.011,10,27,110
122.024,10,27,110
122.024,10,28,110
122.037,10,28,110
122.037,10,29,110
122.067,10,29,110
122.067,9,28,109
122.067,9,28,109
122.067,9,29,110
122.096,9,29,110
122.096,9,28,110
122.134,9,28,110
122.134,9,29,110
122.14,9,29,110
122.14,9,30,110
122.168,9,30,110
122.168,9,31,110
122.184,9,31,110
122.184,9,32,110
122.193,9,32,110
122.193,8,31,109
122.193,8,31,109
122.193,8,32,110
122.197,8,32,110
122.197,8,33,110
122.226,8,33,110
122.226,8,32,110
122.227,8,32,110
122.227,8,31,110
122.231,8,31,110
122.231,8,30,110
122.241,8,30,110
122.241,8,31,110
122.246,8,31,110
122.246,8,30,110
122.278,8,30,110
122.278,8,31,110
122.285,8,31,110
122.285,8,30,110
122.298,8,30,110
122.298,8,29,110
122.325,8,29,110
122.325,8,30,110
122.372,8,30,110
122.372,8,29,110
122.388,8,29,110
122.388,8,30,110
122.426,8,30,110
122.426,8,29,110
122.479,8,29,110
122.479,9,29,110
122.491,9,29,110
122.491,9,30,110
122.552,9,30,110
122.552,9,31,110
122.598,9,31,110
122.598,9,32,110
122.639,9,32,110
122.639,9,33,110
122.651,9,33,110
122.651,9,34,110
122.653,9,34,110
122.653,10,34,110
122.656,10,34,110
122.656,11,34,110
122.658,11,34,110
122.658,10,33,109
122.658,10,33,109
122.658,10,34,110
122.705,10,34,110
122.705,10,33,110
122.714,10,33,110
122.714,9,32,109
122.714,9,32,109
122.714,9,33,110
122.783,9,33,110
122.783,9,32,110
122.794,9,32,110
122.794,9,31,110
122.829,9,31,110
122.829,10,31,110
122.829,10,31,110
122.829,10,30,110
122.834,10,30,110
122.834,9,29,109
122.834,9,29,109
122.834,9,30,110
122.855,9,30,110
122.855,8,29,109
122.855,8,29,109
122.855,8,30,110
122.871,8,30,110
122.871,8,31,110
122.892,8,31,110
122.892,8,32,110
122.899,8,32,110
122.899,8,33,110
122.923,8,33,110
122.923,9,33,110
122.988,9,33,110
122.988,9,32,110
123.029,9,32,110
123.029,9,31,110
123.049,9,31,110
123.049,9,30,110
123.067,9,30,110
123.067,10,30,110
123.068,10,30,110
123.068,10,29,110
123.075,10,29,110
123.075,11,29,110
123.097,11,29,110
123.097,11,30,110
123.135,11,30,110
123.135,11,31,110
123.156,11,31,110
123.156,11,30,110
123.205,11,30,110
123.205,11,31,110
123.226,11,31,110
123.226,11,30,110
123.239,11,30,110
123.239,11,31,110
123.263,11,31,110
123.263,11,30,110
123.264,11,30,110
123.264,12,30,110
123.287,12,30,110
123.287,12,29,110
123.296,12,29,110
123.296,12,28,110
123.318,12,28,110
123.318,12,27,110
123.324,12,27,110
123.324,11,26,109
123.324,11,26,109
123.324,11,27,110
123.365,11,27,110
123.365,11,26,110
123.433,11,26,110
123.433,12,26,110
123.444,12,26,110
123.444,13,26,110
123.449,13,26,110
123.449,13,25,110
123.474,13,25,110
123.474,13,26,110
123.474,13,26,110
123.474,12,25,109
123.474,12,25,109
123.474,12,26,110
123.477,12,26,110
123.477,13,26,110
123.493,13,26,110
123.493,13,27,110
123.496,13,27,110
123.496,12,26,109
123.496,12,26,109
123.496,12,27,110
123.496,12,27,110
123.496,12,28,110
123.498,12,28,110
123.498,12,29,110
123.527,12,29,110
123.527,12,30,110
123.529,12,30,110
123.529,12,31,110
123.552,12,31,110
123.552,12,32,110
123.553,12,32,110
123.553,12,33,110
123.569,12,33,110
123.569,12,32,110
123.586,12,32,110
123.586,11,31,109
123.586,11,31,109
123.586,11,32,110
123.594,11,32,110
123.594,11,31,110
123.613,11,31,110
123.613,11,30,110
123.618,11,30,110
123.618,11,29,110
123.651,11,29,110
123.651,11,30,110
123.653,11,30,110
123.653,10,29,109
123.653,10,29,109
123.653,10,30,110
123.66,10,30,110
123.66,11,30,110
123.66,11,30,110
123.66,12,30,110
123.71,12,30,110
123.71,13,30,110
123.732,13,30,110
123.732,12,29,109
123.732,12,29,109
123.732,12,30,110
123.778,12,30,110
123.778,12,29,110
123.791,12,29,110
123.791,12,28,110
123.803,12,28,110
123.803,12,27,110
123.822,12,27,110
123.822,12,26,110
123.826,12,26,110
123.826,12,27,110
123.918,12,27,110
123.918,12,28,110
123.948,12,28,110
123.948,11,27,109
123.948,11,27,109
123.948,11,28,110
123.956,11,28,110
123.956,10,27,109
123.956,10,27,109
123.956,10,28,110
123.975,10,28,110
123.975,11,28,110
124.01,11,28,110
124.01,12,28,110
124.031,12,28,110
124.031,12,29,110
124.067,12,29,110
124.067,12,28,110
124.076,12,28,110
124.076,11,27,109
124.076,11,27,109
124.076,11,28,110
124.086,11,28,110
124.086,10,27,109
124.086,10,27,109
124.086,10,28,110
124.088,10,28,110
124.088,10,29,110
124.096,10,29,110
124.096,10,28,110
124.106,10,28,110
124.106,11,28,110
124.112,11,28,110
124.112,11,27,110
124.118,11,27,110
124.118,11,26,110
124.135,11,26,110
124.135,12,26,110
124.148,12,26,110
124.148,12,25,110
124.149,12,25,110
124.149,12,24,110
124.164,12,24,110
124.164,12,25,110
124.169,12,25,110
124.169,12,26,110
124.169,12,26,110
124.169,11,25,109
124.169,11,25,109
124.169,11,26,110
124.189,11,26,110
124.189,10,25,109
124.189,10,25,109
124.189,10,26,110
124.19,10,26,110
124.19,11,26,110
124.267,11,26,110
124.267,11,27,110
124.268,11,27,110
124.268,11,28,110
124.315,11,28,110
124.315,11,29,110
124.32,11,29,110
124.32,11,28,110
124.327,11,28,110
124.327,11,27,110
124.405,11,27,110
124.405,11,26,110
124.407,11,26,110
124.407,11,25,110
124.426,11,25,110
124.426,11,26,110
124.434,11,26,110
124.434,11,25,110
124.443,11,25,110
124.443,11,26,110
124.446,11,26,110
124.446,11,25,110
124.45,11,25,110
124.45,11,26,110
124.456,11,26,110
124.456,11,27,110
124.478,11,27,110
124.478,11,26,110
124.559,11,26,110
124.559,11,27,110
124.56,11,27,110
124.56,11,26,110
124.589,11,26,110
124.589,11,25,110
124.632,11,25,110
124.632,11,24,110
124.667,11,24,110
124.667,11,25,110
124.675,11,25,110
124.675,11,26,110
124.696,11,26,110
124.696,11,27,110
124.71,11,27,110
124.71,12,27,110
124.737,12,27,110
124.737,12,26,110
124.749,12,26,110
124.749,12,27,110
124.772,12,27,110
124.772,12,28,110
124.78,12,28,110
124.78,12,29,110
124.787,12,29,110
124.787,12,28,110
124.79,12,28,110
124.79,11,27,109
124.79,11,27,109
124.79,11,28,110
124.801,11,28,110
124.801,11,29,110
124.856,11,29,110
124.856,11,30,110
124.901,11,30,110
124.901,11,29,110
124.903,11,29,110
124.903,11,28,110
124.918,11,28,110
124.918,12,28,110
124.921,12,28,110
124.921,12,29,110
124.934,12,29,110
124.934,13,29,110
124.957,13,29,110
124.957,14,29,110
124.969,14,29,110
124.969,14,28,110
124.975,14,28,110
124.975,13,27,109
124.975,13,27,109
124.975,13,28,110
125.016,13,28,110
125.016,13,27,110
125.053,13,27,110
125.053,13,28,110
125.054,13,28,110
125.054,12,27,109
125.054,12,27,109
125.054,12,28,110
125.069,12,28,110
125.069,12,27,110
125.086,12,27,110
125.086,12,28,110
125.093,12,28,110
125.093,11,27,109
125.093,11,27,109
125.093,11,28,110
125.105,11,28,110
125.105,10,27,109
125.105,10,27,109
125.105,10,28,110
125.108,10,28,110
125.108,10,27,110
125.13,10,27,110
125.13,11,27,110
125.212,11,27,110
125.212,11,28,110
125.214,11,28,110
125.214,11,27,110
125.224,11,27,110
125.224,11,28,110
125.225,11,28,110
125.225,12,28,110
125.228,12,28,110
125.228,11,27,109
125.228,11,27,109
125.228,11,28,110
125.236,11,28,110
125.236,11,29,110
125.24,11,29,110
125.24,11,28,110
125.246,11,28,110
125.246,11,27,110
125.251,11,27,110
125.251,12,27,110
125.251,12,27,110
125.251,12,26,110
125.267,12,26,110
125.267,11,25,109
125.267,11,25,109
125.267,11,26,110
125.276,11,26,110
125.276,11,25,110
125.318,11,25,110
125.318,11,26,110
125.357,11,26,110
125.357,11,27,110
125.382,11,27,110
125.382,11,26,110
125.383,11,26,110
125.383,11,27,110
125.391,11,27,110
125.391,11,28,110
125.44,11,28,110
125.44,11,29,110
125.443,11,29,110
125.443,11,28,110
125.481,11,28,110
125.481,11,27,110
125.49,11,27,110
125.49,11,28,110
125.51,11,28,110
125.51,11,29,110
125.522,11,29,110
125.522,11,28,110
125.588,11,28,110
125.588,11,29,110
125.62,11,29,110
125.62,11,28,110
125.629,11,28,110
125.629,12,28,110
125.632,12,28,110
125.632,13,28,110
125.643,13,28,110
125.643,13,29,110
125.661,13,29,110
125.661,13,28,110
125.669,13,28,110
125.669,13,29,110
125.681,13,29,110
125.681,13,28,110
125.706,13,28,110
125.706,14,28,110
125.707,14,28,110
125.707,14,29,110
125.725,14,29,110
125.725,14,30,110
125.769,14,30,110
125.769,14,29,110
125.771,14,29,110
125.771,14,30,110
125.777,14,30,110
125.777,14,29,110
125.825,14,29,110
125.825,14,30,110
125.877,14,30,110
125.877,13,29,109
125.877,13,29,109
125.877,13,30,110
125.896,13,30,110
125.896,13,31,110
125.902,13,31,110
125.902,13,32,110
125.913,13,32,110
125.913,13,33,110
125.932,13,33,110
125.932,13,32,110
125.996,13,32,110
125.996,12,31,109
125.996,12,31,109
125.996,12,32,110
126.041,12,32,110
126.041,11,31,109
126.041,11,31,109
126.041,11,32,110
126.071,11,32,110
126.071,10,31,109
126.071,10,31,109
126.071,10,32,110
126.083,10,32,110
126.083,10,31,110
126.09,10,31,110
126.09,10,32,110
126.119,10,32,110
126.119,10,31,110
126.122,10,31,110
126.122,10,30,110
126.124,10,30,110
126.124,10,31,110
126.139,10,31,110
126.139,10,32,110
126.149,10,32,110
126.149,10,33,110
126.186,10,33,110
126.186,11,33,110
126.196,11,33,110
126.196,10,32,109
126.196,10,32,109
126.196,10,33,110
126.198,10,33,110
126.198,10,32,110
126.248,10,32,110
126.248,10,31,110
126.254,10,31,110
126.254,10,30,110
126.272,10,30,110
126.272,10,29,110
126.275,10,29,110
126.275,10,28,110
126.277,10,28,110
126.277,9,27,109
126.277,9,27,109
126.277,9,28,110
126.288,9,28,110
126.288,9,29,110
126.293,9,29,110
126.293,9,30,110
126.298,9,30,110
126.298,10,30,110
126.351,10,30,110
126.351,10,29,110
126.387,10,29,110
126.387,10,28,110
126.389,10,28,110
126.389,10,27,110
126.429,10,27,110
126.429,10,28,110
126.429,10,28,110
126.429,10,29,110
126.431,10,29,110
126.431,10,30,110
126.465,10,30,110
126.465,10,31,110
126.495,10,31,110
126.495,10,30,110
126.505,10,30,110
126.505,9,29,109
126.505,9,29,109
126.505,9,30,110
126.508,9,30,110
126.508,9,31,110
126.558,9,31,110
126.558,8,30,109
126.558,8,30,109
126.558,8,31,110
126.567,8,31,110
126.567,8,32,110
126.628,8,32,110
126.628,8,33,110
126.637,8,33,110
126.637,8,34,110
126.646,8,34,110
126.646,7,33,109
126.646,7,33,109
126.646,7,34,110
126.654,7,34,110
126.654,7,33,110
126.67,7,33,110
126.67,6,32,109
126.67,6,32,109
126.67,6,33,110
126.672,6,33,110
126.672,6,32,110
126.685,6,32,110
126.685,6,31,110
126.688,6,31,110
126.688,6,32,110
126.697,6,32,110
126.697,6,33,110
126.708,6,33,110
126.708,6,32,110
126.717,6,32,110
126.717,6,33,110
126.735,6,33,110
126.735,6,32,110
126.753,6,32,110
126.753,6,31,110
126.801,6,31,110
126.801,6,32,110
126.807,6,32,110
126.807,6,31,110
126.82,6,31,110
126.82,6,32,110
126.85,6,32,110
126.85,6,33,110
126.865,6,33,110
126.865,6,34,110
126.891,6,34,110
126.891,5,33,109
126.891,5,33,109
126.891,5,34,110
126.922,5,34,110
126.922,5,35,110
126.928,5,35,110
126.928,5,34,110
126.935,5,34,110
126.935,4,33,109
126.935,4,33,109
126.935,4,34,110
126.935,4,34,110
126.935,3,33,109
126.935,3,33,109
126.935,3,34,110
126.953,3,34,110
126.953,3,33,110
126.979,3,33,110
126.979,2,32,109
126.979,2,32,109
126.979,2,33,110
126.979,2,33,110
126.979,2,32,110
126.983,2,32,110
126.983,2,31,110
127.005,2,31,110
127.005,2,30,110
127.007,2,30,110
127.007,2,31,110
127.066,2,31,110
127.066,2,32,110
127.091,2,32,110
127.091,2,31,110
127.114,2,31,110
127.114,2,30,110
127.136,2,30,110
127.136,2,29,110
127.141,2,29,110
127.141,2,30,110
127.142,2,30,110
127.142,1,29,109
127.142,1,29,109
127.142,1,30,110
127.151,1,30,110
127.151,1,31,110
127.164,1,31,110
127.164,0,30,109
127.164,0,30,109
127.164,0,31,110
127.252,0,31,110
127.252,0,30,110
127.262,0,30,110
127.262,0,29,110
127.274,0,29,110
127.274,0,28,110
127.322,0,28,110
127.322,0,29,110
127.33,0,29,110
127.33,0,28,110
127.335,0,28,110
127.335,0,27,110
127.337,0,27,110
127.337,0,26,110
127.359,0,26,110
127.359,0,25,110
127.371,0,25,110
127.371,1,25,110
127.412,1,25,110
127.412,0,24,109
127.412,0,24,109
127.412,0,25,110
127.417,0,25,110
127.417,0,26,110
127.446,0,26,110
127.446,0,25,109
127.467,0,25,109
127.467,0,26,109
127.469,0,26,109
127.469,0,27,109
127.471,0,27,109
127.471,0,28,109
127.481,0,28,109
127.481,0,29,109
127.484,0,29,109
127.484,0,29,109
127.484,0,29,109
127.484,0,30,110
127.484,0,30,110
127.484,0,31,110
127.516,0,31,110
127.516,0,30,110
127.517,0,30,110
127.517,0,29,109
127.525,0,29,109
127.525,0,28,108
127.538,0,28,108
127.538,0,27,108
127.551,0,27,108
127.551,0,28,108
127.593,0,28,108
127.593,0,27,108
127.593,0,27,108
127.593,0,26,108
127.609,0,26,108
127.609,0,26,108
127.609,0,26,108
127.609,0,27,109
127.662,0,27,109
127.662,0,27,109
127.662,0,27,109
127.662,0,28,110
127.663,0,28,110
127.663,0,29,110
127.667,0,29,110
127.667,0,28,110
127.668,0,28,110
127.668,0,27,109
127.688,0,27,109
127.688,0,26,109
127.694,0,26,109
127.694,0,26,109
127.694,0,26,109
127.694,0,27,110
127.724,0,27,110
127.724,0,26,110
127.747,0,26,110
127.747,0,27,110
127.754,0,27,110
127.754,0,26,110
127.773,0,26,110
127.773,0,27,110
127.774,0,27,110
127.774,0,26,110
127.797,0,26,110
127.797,0,25,110
127.818,0,25,110
127.818,0,26,110
127.831,0,26,110
127.831,0,25,110
127.838,0,25,110
127.838,1,25,110
127.883,1,25,110
127.883,1,24,110
127.923,1,24,110
127.923,1,23,110
127.949,1,23,110
127.949,2,23,110
127.966,2,23,110
127.966,2,22,110
127.984,2,22,110
127.984,2,23,110
127.992,2,23,110
127.992,3,23,110
127.997,3,23,110
127.997,3,22,110
128.001,3,22,110
128.001,3,21,110
128.022,3,21,110
128.022,3,22,110
128.038,3,22,110
128.038,4,22,110
128.043,4,22,110
128.043,4,21,110
128.049,4,21,110
128.049,4,22,110
128.051,4,22,110
128.051,4,23,110
128.059,4,23,110
128.059,4,24,110
128.062,4,24,110
128.062,3,23,109
128.062,3,23,109
128.062,3,24,110
128.071,3,24,110
128.071,3,25,110
128.087,3,25,110
128.087,3,24,110
128.119,3,24,110
128.119,3,25,110
128.126,3,25,110
128.126,3,26,110
128.131,3,26,110
128.131,2,25,109
128.131,2,25,109
128.131,2,26,110
128.14,2,26,110
128.14,1,25,109
128.14,1,25,109
128.14,1,26,110
128.153,1,26,110
128.153,1,25,110
128.174,1,25,110
128.174,1,26,110
128.182,1,26,110
128.182,0,25,109
128.182,0,25,109
128.182,0,26,110
128.199,0,26,110
128.199,0,27,110
128.239,0,27,110
128.239,0,26,109
128.328,0,26,109
128.328,0,25,109
128.347,0,25,109
128.347,0,26,109
128.358,0,26,109
128.358,0,27,109
128.374,0,27,109
128.374,0,28,109
128.375,0,28,109
128.375,0,27,109
128.379,0,27,109
128.379,0,26,109
128.47,0,26,109
128.47,0,25,108
128.531,0,25,108
128.531,0,24,107
128.551,0,24,107
128.551,0,25,107
128.578,0,25,107
128.578,0,24,107
128.579,0,24,107
128.579,0,23,106
128.588,0,23,106
128.588,0,22,106
128.601,0,22,106
128.601,0,23,106
128.606,0,23,106
128.606,0,24,106
128.639,0,24,106
128.639,0,23,106
128.643,0,23,106
128.643,0,24,106
128.646,0,24,106
128.646,0,25,106
128.674,0,25,106
128.674,0,25,106
128.674,0,25,106
128.674,0,26,107
128.679,0,26,107
128.679,0,27,107
128.693,0,27,107
128.693,0,26,107
128.696,0,26,107
128.696,0,27,107
128.735,0,27,107
128.735,0,27,107
128.735,0,27,107
128.735,0,28,108
128.749,0,28,108
128.749,0,27,108
128.771,0,27,108
128.771,0,26,108
128.784,0,26,108
128.784,0,26,108
128.784,0,26,108
128.784,0,27,109
128.786,0,27,109
128.786,0,28,109
128.794,0,28,109
128.794,0,27,109
128.843,0,27,109
128.843,0,26,109
128.852,0,26,109
128.852,0,26,109
128.852,0,26,109
128.852,0,27,110
128.86,0,27,110
128.86,0,28,110
128.906,0,28,110
128.906,1,28,110
128.942,1,28,110
128.942,2,28,110
128.954,2,28,110
128.954,2,27,110
128.979,2,27,110
128.979,1,26,109
128.979,1,26,109
128.979,1,27,110
129.075,1,27,110
129.075,1,28,110
129.16,1,28,110
129.16,1,27,110
129.17,1,27,110
129.17,1,26,110
129.212,1,26,110
129.212,1,25,110
129.24,1,25,110
129.24,1,26,110
129.288,1,26,110
129.288,1,25,110
129.294,1,25,110
129.294,1,24,110
129.323,1,24,110
129.323,1,25,110
129.344,1,25,110
129.344,1,26,110
129.346,1,26,110
129.346,1,27,110
129.352,1,27,110
129.352,2,27,110
129.362,2,27,110
129.362,2,28,110
129.396,2,28,110
129.396,2,29,110
129.398,2,29,110
129.398,2,28,110
129.399,2,28,110
129.399,2,27,110
129.403,2,27,110
129.403,2,28,110
129.469,2,28,110
129.469,2,27,110
129.495,2,27,110
129.495,1,26,109
129.495,1,26,109
129.495,1,27,110
129.521,1,27,110
129.521,1,26,110
129.528,1,26,110
129.528,1,25,110
129.532,1,25,110
129.532,1,24,110
129.547,1,24,110
129.547,1,23,110
129.555,1,23,110
129.555,0,22,109
129.555,0,22,109
129.555,0,23,110
129.569,0,23,110
129.569,0,24,110
129.571,0,24,110
129.571,0,23,109
129.596,0,23,109
129.596,0,23,109
129.596,0,23,109
129.596,0,24,110
129.606,0,24,110
129.606,0,25,110
129.607,0,25,110
129.607,0,26,110
129.657,0,26,110
129.657,0,25,109
129.699,0,25,109
129.699,0,24,109
129.728,0,24,109
129.728,0,25,109
129.736,0,25,109
129.736,0,24,109
129.75,0,24,109
129.75,0,24,109
129.75,0,24,109
129.75,0,25,110
129.756,0,25,110
129.756,0,26,110
129.765,0,26,110
129.765,1,26,110
129.769,1,26,110
129.769,1,27,110
129.803,1,27,110
129.803,1,26,110
129.804,1,26,110
129.804,1,27,110
129.816,1,27,110
129.816,0,26,109
129.816,0,26,109
129.816,0,27,110
129.816,0,27,110
129.816,0,26,110
129.832,0,26,110
129.832,0,27,110
129.876,0,27,110
129.876,0,28,110
129.901,0,28,110
129.901,1,28,110
129.918,1,28,110
129.918,1,27,110
129.935,1,27,110
129.935,1,26,110
129.937,1,26,110
129.937,0,25,109
129.937,0,25,109
129.937,0,26,110
129.946,0,26,110
129.946,0,25,110
129.953,0,25,110
129.953,0,24,109
129.957,0,24,109
129.957,0,23,108
129.979,0,23,108
129.979,0,24,108
129.983,0,24,108
129.983,0,25,108
129.994,0,25,108
129.994,0,26,108
130.027,0,26,108
130.027,0,26,108
130.027,0,26,108
130.027,0,27,109
130.029,0,27,109
130.029,0,26,109
130.036,0,26,109
130.036,0,27,109
130.08,0,27,109
130.08,0,28,109
130.085,0,28,109
130.085,0,29,109
130.109,0,29,109
130.109,0,30,109
130.121,0,30,109
130.121,0,30,109
130.121,0,30,109
130.121,0,31,110
130.126,0,31,110
130.126,0,30,110
130.134,0,30,110
130.134,0,29,110
130.216,0,29,110
130.216,0,28,109
130.241,0,28,109
130.241,0,29,109
130.242,0,29,109
130.242,0,30,109
130.253,0,30,109
130.253,0,30,109
130.253,0,30,109
130.253,0,31,110
130.273,0,31,110
130.273,0,30,109
130.288,0,30,109
130.288,0,31,109
130.299,0,31,109
130.299,0,30,109
130.304,0,30,109
130.304,0,29,109
130.305,0,29,109
130.305,0,28,109
130.317,0,28,109
130.317,0,28,109
130.317,0,28,109
130.317,0,29,110
130.408,0,29,110
130.408,0,28,110
130.422,0,28,110
130.422,0,29,110
130.429,0,29,110
130.429,0,28,110
130.5,0,28,110
130.5,0,29,110
130.526,0,29,110
130.526,0,28,110
130.541,0,28,110
130.541,0,29,110
130.563,0,29,110
130.563,0,28,109
130.589,0,28,109
130.589,0,27,109
130.599,0,27,109
130.599,0,26,108
130.693,0,26,108
130.693,0,25,107
130.78,0,25,107
130.78,0,25,107
130.78,0,25,107
130.78,0,26,108
130.794,0,26,108
130.794,0,27,108
130.801,0,27,108
130.801,0,26,108
130.802,0,26,108
130.802,0,25,108
130.809,0,25,108
130.809,0,24,108
130.831,0,24,108
130.831,0,23,108
130.845,0,23,108
130.845,0,24,108
130.845,0,24,108
130.845,0,23,108
130.853,0,23,108
130.853,0,23,108
130.853,0,23,108
130.853,0,24,109
130.876,0,24,109
130.876,0,25,109
130.886,0,25,109
130.886,0,24,109
130.893,0,24,109
130.893,0,23,109
130.896,0,23,109
130.896,0,24,109
130.929,0,24,109
130.929,0,25,109
130.946,0,25,109
130.946,0,26,109
130.954,0,26,109
130.954,0,26,109
130.954,0,26,109
130.954,0,27,110
130.966,0,27,110
130.966,0,26,110
130.988,0,26,110
130.988,0,27,110
131.055,0,27,110
131.055,0,28,110
131.06,0,28,110
131.06,0,29,110
131.066,0,29,110
131.066,1,29,110
131.072,1,29,110
131.072,1,28,110
131.089,1,28,110
131.089,1,29,110
131.092,1,29,110
131.092,1,30,110
131.098,1,30,110
131.098,1,29,110
131.102,1,29,110
131.102,1,28,110
131.126,1,28,110
131.126,1,29,110
131.148,1,29,110
131.148,1,28,110
131.163,1,28,110
131.163,1,27,110
131.177,1,27,110
131.177,1,28,110
131.179,1,28,110
131.179,1,29,110
131.195,1,29,110
131.195,1,30,110
131.216,1,30,110
131.216,1,29,110
131.219,1,29,110
131.219,2,29,110
131.227,2,29,110
131.227,2,28,110
131.256,2,28,110
131.256,3,28,110
131.264,3,28,110
131.264,3,27,110
131.307,3,27,110
131.307,2,26,109
131.307,2,26,109
131.307,2,27,110
131.325,2,27,110
131.325,2,28,110
131.343,2,28,110
131.343,2,27,110
131.363,2,27,110
131.363,2,28,110
131.367,2,28,110
131.367,2,29,110
131.394,2,29,110
131.394,2,30,110
131.4,2,30,110
131.4,2,31,110
131.441,2,31,110
131.441,1,30,109
131.441,1,30,109
131.441,1,31,110
131.442,1,31,110
131.442,1,30,110
131.446,1,30,110
131.446,0,29,109
131.446,0,29,109
131.446,0,30,110
131.45,0,30,110
131.45,0,29,110
131.458,0,29,110
131.458,0,28,110
131.463,0,28,110
131.463,0,29,110
131.479,0,29,110
131.479,0,28,110
131.494,0,28,110
131.494,0,27,110
131.546,0,27,110
131.546,0,26,110
131.556,0,26,110
131.556,0,27,110
131.583,0,27,110
131.583,0,28,110
131.626,0,28,110
131.626,0,27,110
131.633,0,27,110
131.633,1,27,110
131.642,1,27,110
131.642,1,28,110
131.646,1,28,110
131.646,1,29,110
131.648,1,29,110
131.648,1,28,110
131.654,1,28,110
131.654,0,27,109
131.654,0,27,109
131.654,0,28,110
131.705,0,28,110
131.705,1,28,110
131.736,1,28,110
131.736,1,27,110
131.744,1,27,110
131.744,1,26,110
131.75,1,26,110
131.75,0,25,109
131.75,0,25,109
131.75,0,26,110
131.785,0,26,110
131.785,0,27,110
131.79,0,27,110
131.79,0,26,110
131.801,0,26,110
131.801,0,27,110
131.804,0,27,110
131.804,0,28,110
131.821,0,28,110
131.821,0,29,110
131.865,0,29,110
131.865,0,28,110
131.872,0,28,110
131.872,0,27,110
131.875,0,27,110
131.875,0,26,110
131.892,0,26,110
131.892,0,25,110
131.921,0,25,110
131.921,0,26,110
131.945,0,26,110
131.945,0,25,110
131.955,0,25,110
131.955,0,24,110
131.955,0,24,110
131.955,0,25,110
131.957,0,25,110
131.957,0,26,110
131.967,0,26,110
131.967,0,27,110
131.98,0,27,110
131.98,0,28,110
131.987,0,28,110
131.987,1,28,110
131.988,1,28,110
131.988,0,27,109
131.988,0,27,109
131.988,0,28,110
131.998,0,28,110
131.998,0,27,109
132.015,0,27,109
132.015,0,28,109
132.036,0,28,109
132.036,0,27,109
132.052,0,27,109
132.052,0,26,109
132.062,0,26,109
132.062,0,25,109
132.065,0,25,109
132.065,0,24,108
132.098,0,24,108
132.098,0,25,108
132.124,0,25,108
132.124,0,24,107
132.127,0,24,107
132.127,0,23,107
132.152,0,23,107
132.152,0,22,107
132.161,0,22,107
132.161,0,23,107
132.171,0,23,107
132.171,0,24,107
132.182,0,24,107
132.182,0,25,107
132.192,0,25,107
132.192,0,24,106
132.262,0,24,106
132.262,0,23,106
132.27,0,23,106
132.27,0,22,106
132.28,0,22,106
132.28,0,23,106
132.324,0,23,106
132.324,0,23,106
132.324,0,23,106
132.324,0,24,107
132.331,0,24,107
132.331,0,25,107
132.335,0,25,107
132.335,0,24,107
132.362,0,24,107
132.362,0,23,107
132.371,0,23,107
132.371,0,22,107
132.408,0,22,107
132.408,0,23,107
132.408,0,23,107
132.408,0,22,106
132.418,0,22,106
132.418,0,23,106
132.44,0,23,106
132.44,0,22,106
132.445,0,22,106
132.445,0,23,106
132.446,0,23,106
132.446,0,24,106
132.45,0,24,106
132.45,0,23,105
132.456,0,23,105
132.456,0,22,104
132.466,0,22,104
132.466,0,21,103
132.478,0,21,103
132.478,0,20,102
132.537,0,20,102
132.537,0,19,102
132.544,0,19,102
132.544,0,20,102
132.545,0,20,102
132.545,0,21,102
132.564,0,21,102
132.564,0,20,102
132.566,0,20,102
132.566,0,19,102
132.588,0,19,102
132.588,0,20,102
132.603,0,20,102
132.603,0,21,102
132.621,0,21,102
132.621,0,22,102
132.677,0,22,102
132.677,0,21,102
132.68,0,21,102
132.68,0,22,102
132.699,0,22,102
132.699,0,21,102
132.701,0,21,102
132.701,0,20,101
132.709,0,20,101
132.709,0,20,101
132.709,0,20,101
132.709,0,21,102
132.721,0,21,102
132.721,0,20,101
132.736,0,20,101
132.736,0,21,101
132.738,0,21,101
132.738,0,22,101
132.783,0,22,101
132.783,0,23,101
132.785,0,23,101
132.785,0,24,101
132.787,0,24,101
132.787,0,23,101
132.819,0,23,101
132.819,0,23,101
132.819,0,23,101
132.819,0,24,102
132.826,0,24,102
132.826,0,24,102
132.826,0,24,102
132.826,0,25,103
132.849,0,25,103
132.849,0,26,103
132.896,0,26,103
132.896,0,25,103
132.915,0,25,103
132.915,0,24,102
132.984,0,24,102
132.984,0,25,102
133.003,0,25,102
133.003,0,24,102
133.017,0,24,102
133.017,0,23,102
133.065,0,23,102
133.065,0,23,102
133.065,0,23,102
133.065,0,24,103
133.077,0,24,103
133.077,0,23,103
133.086,0,23,103
133.086,0,22,103
133.161,0,22,103
133.161,0,22,103
133.161,0,22,103
133.161,0,23,104
133.227,0,23,104
133.227,0,22,103
133.302,0,22,103
133.302,0,21,102
133.306,0,21,102
133.306,0,20,102
133.311,0,20,102
133.311,0,21,102
133.315,0,21,102
133.315,0,20,101
133.341,0,20,101
133.341,0,19,101
133.37,0,19,101
133.37,0,18,101
133.373,0,18,101
133.373,0,17,101
133.378,0,17,101
133.378,0,18,101
133.397,0,18,101
133.397,0,17,101
133.407,0,17,101
133.407,0,16,101
133.44,0,16,101
133.44,0,17,101
133.442,0,17,101
133.442,0,18,101
133.445,0,18,101
133.445,0,17,100
133.474,0,17,100
133.474,0,18,100
133.506,0,18,100
133.506,0,18,100
133.506,0,18,100
133.506,0,19,101
133.513,0,19,101
133.513,0,18,101
133.518,0,18,101
133.518,0,17,101
133.524,0,17,101
133.524,0,18,101
133.537,0,18,101
133.537,0,19,101
133.551,0,19,101
133.551,0,18,101
133.57,0,18,101
133.57,0,19,101
133.576,0,19,101
133.576,0,20,101
133.602,0,20,101
133.602,0,20,101
133.602,0,20,101
133.602,0,21,102
133.614,0,21,102
133.614,0,22,102
133.616,0,22,102
133.616,0,21,101
133.627,0,21,101
133.627,0,22,101
133.708,0,22,101
133.708,0,23,101
133.709,0,23,101
133.709,0,24,101
133.716,0,24,101
133.716,0,24,101
133.716,0,24,101
133.716,0,25,102
133.721,0,25,102
133.721,0,24,102
133.765,0,24,102
133.765,0,25,102
133.784,0,25,102
133.784,0,25,102
133.784,0,25,102
133.784,0,26,103
133.785,0,26,103
133.785,0,27,103
133.788,0,27,103
133.788,0,26,102
133.824,0,26,102
133.824,0,25,102
133.827,0,25,102
133.827,0,24,102
133.829,0,24,102
133.829,0,25,102
133.83,0,25,102
133.83,0,24,102
133.861,0,24,102
133.861,0,23,102
133.888,0,23,102
133.888,0,24,102
133.927,0,24,102
133.927,0,25,102
133.936,0,25,102
133.936,0,26,102
133.96,0,26,102
133.96,0,27,102
134.007,0,27,102
134.007,0,26,102
134.04,0,26,102
134.04,0,27,102
134.052,0,27,102
134.052,0,26,102
134.106,0,26,102
134.106,0,27,102
134.112,0,27,102
134.112,0,28,102
134.124,0,28,102
134.124,0,29,102
134.163,0,29,102
134.163,0,28,101
134.168,0,28,101
134.168,0,27,101
134.186,0,27,101
134.186,0,28,101
134.194,0,28,101
134.194,0,27,101
134.2,0,27,101
134.2,0,26,101
134.219,0,26,101
134.219,0,26,101
134.219,0,26,101
134.219,0,27,102
134.284,0,27,102
134.284,0,26,101
134.3,0,26,101
134.3,0,25,101
134.301,0,25,101
134.301,0,25,101
134.301,0,25,101
134.301,0,26,102
134.315,0,26,102
134.315,0,27,102
134.335,0,27,102
134.335,0,27,102
134.335,0,27,102
134.335,0,28,103
134.337,0,28,103
134.337,0,27,103
134.365,0,27,103
134.365,0,28,103
134.379,0,28,103
134.379,0,27,103
134.399,0,27,103
134.399,0,28,103
134.402,0,28,103
134.402,0,27,102
134.408,0,27,102
134.408,0,26,102
134.443,0,26,102
134.443,0,27,102
134.47,0,27,102
134.47,0,28,102
134.477,0,28,102
134.477,0,27,102
134.544,0,27,102
134.544,0,28,102
134.549,0,28,102
134.549,0,27,102
134.584,0,27,102
134.584,0,26,102
134.585,0,26,102
134.585,0,25,102
134.586,0,25,102
134.586,0,25,102
134.586,0,25,102
134.586,0,26,103
134.591,0,26,103
134.591,0,27,103
134.598,0,27,103
134.598,0,28,103
134.616,0,28,103
134.616,0,28,103
134.616,0,28,103
134.616,0,29,104
134.644,0,29,104
134.644,0,30,104
134.648,0,30,104
134.648,0,31,104
134.648,0,31,104
134.648,0,31,104
134.648,0,31,104
134.648,0,32,105
134.699,0,32,105
134.699,0,33,105
134.703,0,33,105
134.703,0,34,105
134.705,0,34,105
134.705,0,33,105
134.727,0,33,105
134.727,0,32,104
134.753,0,32,104
134.753,0,31,104
134.759,0,31,104
134.759,0,30,104
134.783,0,30,104
134.783,0,29,104
134.794,0,29,104
134.794,0,30,104
134.795,0,30,104
134.795,0,30,104
134.795,0,30,104
134.795,0,31,105
134.805,0,31,105
134.805,0,32,105
134.925,0,32,105
134.925,0,31,105
134.927,0,31,105
134.927,0,30,105
134.957,0,30,105
134.957,0,31,105
134.977,0,31,105
134.977,0,32,105
135.002,0,32,105
135.002,0,31,104
135.021,0,31,104
135.021,0,30,104
135.021,0,30,104
135.021,0,31,104
135.028,0,31,104
135.028,0,32,104
135.037,0,32,104
135.037,0,33,104
135.046,0,33,104
135.046,0,33,104
135.046,0,33,104
135.046,0,34,105
135.054,0,34,105
135.054,0,34,105
135.054,0,34,105
135.054,0,35,106
135.065,0,35,106
135.065,0,34,105
135.066,0,34,105
135.066,0,33,105
135.066,0,33,105
135.066,0,32,105
135.077,0,32,105
135.077,0,31,105
135.141,0,31,105
135.141,0,30,105
135.146,0,30,105
135.146,0,31,105
135.147,0,31,105
135.147,0,30,105
135.187,0,30,105
135.187,0,29,105
135.188,0,29,105
135.188,0,28,105
135.22,0,28,105
135.22,0,27,105
135.25,0,27,105
135.25,0,26,104
135.254,0,26,104
135.254,0,25,103
135.263,0,25,103
135.263,0,24,103
135.287,0,24,103
135.287,0,23,103
135.311,0,23,103
135.311,0,23,103
135.311,0,23,103
135.311,0,24,104
135.319,0,24,104
135.319,0,23,104
135.325,0,23,104
135.325,0,23,104
135.325,0,23,104
135.325,0,24,105
135.327,0,24,105
135.327,0,23,104
135.361,0,23,104
135.361,0,24,104
135.396,0,24,104
135.396,0,25,104
135.405,0,25,104
135.405,0,26,104
135.413,0,26,104
135.413,0,27,104
135.415,0,27,104
135.415,0,26,103
135.444,0,26,103
135.444,0,27,103
135.507,0,27,103
135.507,0,26,103
135.515,0,26,103
135.515,0,25,102
135.596,0,25,102
135.596,0,26,102
135.61,0,26,102
135.61,0,26,102
135.61,0,26,102
135.61,0,27,103
135.662,0,27,103
135.662,0,28,103
135.664,0,28,103
135.664,0,27,102
135.67,0,27,102
135.67,0,26,101
135.678,0,26,101
135.678,0,27,101
135.683,0,27,101
135.683,0,26,100
135.691,0,26,100
135.691,0,25,99
135.738,0,25,99
135.738,0,24,99
135.744,0,24,99
135.744,0,24,99
135.744,0,24,99
135.744,0,25,100
135.748,0,25,100
135.748,0,24,100
135.757,0,24,100
135.757,0,23,99
135.781,0,23,99
135.781,0,22,99
135.805,0,22,99
135.805,0,23,99
135.855,0,23,99
135.855,0,22,99
135.881,0,22,99
135.881,0,21,99
135.89,0,21,99
135.89,0,20,98
135.908,0,20,98
135.908,0,21,98
135.937,0,21,98
135.937,0,22,98
135.942,0,22,98
135.942,0,23,98
135.944,0,23,98
135.944,0,22,97
135.947,0,22,97
135.947,0,23,97
135.953,0,23,97
135.953,0,24,97
135.969,0,24,97
135.969,0,23,97
135.98,0,23,97
135.98,0,24,97
136.022,0,24,97
136.022,0,25,97
136.057,0,25,97
136.057,0,24,97
136.078,0,24,97
136.078,0,24,97
136.078,0,24,97
136.078,0,25,98
136.087,0,25,98
136.087,0,26,98
136.104,0,26,98
136.104,0,27,98
136.106,0,27,98
136.106,0,28,98
136.115,0,28,98
136.115,0,28,98
136.115,0,28,98
136.115,0,29,99
136.128,0,29,99
136.128,0,28,99
136.164,0,28,99
136.164,0,27,99
136.182,0,27,99
136.182,0,26,98
136.207,0,26,98
136.207,0,25,98
136.234,0,25,98
136.234,0,24,97
136.273,0,24,97
136.273,0,25,97
136.286,0,25,97
136.286,0,25,97
136.286,0,25,97
136.286,0,26,98
136.306,0,26,98
136.306,0,25,98
136.309,0,25,98
136.309,0,26,98
136.315,0,26,98
136.315,0,25,98
136.322,0,25,98
136.322,0,25,98
136.322,0,25,98
136.322,0,26,99
136.334,0,26,99
136.334,0,27,99
136.338,0,27,99
136.338,0,27,99
136.338,0,27,99
136.338,0,28,100
136.343,0,28,100
136.343,0,27,99
136.355,0,27,99
136.355,0,28,99
136.379,0,28,99
136.379,0,27,99
136.389,0,27,99
136.389,0,27,99
136.389,0,27,99
136.389,0,28,100
136.408,0,28,100
136.408,0,27,100
136.418,0,27,100
136.418,0,26,100
136.442,0,26,100
136.442,0,26,100
136.442,0,26,100
136.442,0,27,101
136.451,0,27,101
136.451,0,26,101
136.454,0,26,101
136.454,0,25,101
136.457,0,25,101
136.457,0,24,101
136.498,0,24,101
136.498,0,25,101
136.514,0,25,101
136.514,0,25,101
136.514,0,25,101
136.514,0,26,102
136.541,0,26,102
136.541,0,26,102
136.541,0,26,102
136.541,0,27,103
136.542,0,27,103
136.542,0,26,103
136.551,0,26,103
136.551,0,27,103
136.553,0,27,103
136.553,0,28,103
136.558,0,28,103
136.558,0,28,103
136.558,0,28,103
136.558,0,29,104
136.564,0,29,104
136.564,0,30,104
136.573,0,30,104
136.573,0,31,104
136.584,0,31,104
136.584,0,32,104
136.593,0,32,104
136.593,0,31,104
136.633,0,31,104
136.633,0,30,104
136.645,0,30,104
136.645,0,29,104
136.646,0,29,104
136.646,0,28,104
136.65,0,28,104
136.65,0,28,104
136.65,0,28,104
136.65,0,29,105
136.657,0,29,105
136.657,0,30,105
136.667,0,30,105
136.667,0,29,104
136.677,0,29,104
136.677,0,28,103
136.688,0,28,103
136.688,0,29,103
136.706,0,29,103
136.706,0,28,103
136.706,0,28,103
136.706,0,27,102
136.731,0,27,102
136.731,0,28,102
136.764,0,28,102
136.764,0,27,102
136.777,0,27,102
136.777,0,26,101
136.783,0,26,101
136.783,0,25,101
136.803,0,25,101
136.803,0,24,101
136.817,0,24,101
136.817,0,23,101
136.849,0,23,101
136.849,0,22,101
136.928,0,22,101
136.928,0,23,101
137,0,23,101
137,0,23,101
137,0,23,101
137,0,24,102
137.019,0,24,102
137.019,0,23,102
137.037,0,23,102
137.037,0,22,101
137.086,0,22,101
137.086,0,23,101
137.089,0,23,101
137.089,0,22,101
137.099,0,22,101
137.099,0,22,101
137.099,0,22,101
137.099,0,23,102
137.111,0,23,102
137.111,0,23,102
137.111,0,23,102
137.111,0,24,103
137.139,0,24,103
137.139,0,25,103
137.198,0,25,103
137.198,0,24,103
137.222,0,24,103
137.222,0,23,103
137.227,0,23,103
137.227,0,24,103
137.259,0,24,103
137.259,0,23,103
137.263,0,23,103
137.263,0,22,102
137.278,0,22,102
137.278,0,23,102
137.286,0,23,102
137.286,0,22,102
137.304,0,22,102
137.304,0,23,102
137.354,0,23,102
137.354,0,23,102
137.354,0,23,102
137.354,0,24,103
137.37,0,24,103
137.37,0,25,103
137.389,0,25,103
137.389,0,24,102
137.394,0,24,102
137.394,0,24,102
137.394,0,24,102
137.394,0,25,103
137.404,0,25,103
137.404,0,26,103
137.436,0,26,103
137.436,0,26,103
137.436,0,26,103
137.436,0,27,104
137.451,0,27,104
137.451,0,28,104
137.454,0,28,104
137.454,0,27,103
137.504,0,27,103
137.504,0,26,102
137.512,0,26,102
137.512,0,27,102
137.54,0,27,102
137.54,0,27,102
137.54,0,27,102
137.54,0,28,103
137.619,0,28,103
137.619,0,27,103
137.642,0,27,103
137.642,0,28,103
137.684,0,28,103
137.684,0,29,103
137.698,0,29,103
137.698,0,28,103
137.699,0,28,103
137.699,0,28,103
137.699,0,28,103
137.699,0,29,104
137.705,0,29,104
137.705,0,30,104
137.718,0,30,104
137.718,0,29,104
137.738,0,29,104
137.738,0,30,104
137.783,0,30,104
137.783,0,29,103
137.787,0,29,103
137.787,0,28,103
137.788,0,28,103
137.788,0,27,103
137.791,0,27,103
137.791,0,27,103
137.791,0,27,103
137.791,0,28,104
137.802,0,28,104
137.802,0,27,104
137.822,0,27,104
137.822,0,26,104
137.897,0,26,104
137.897,0,25,104
137.916,0,25,104
137.916,0,26,104
137.918,0,26,104
137.918,0,27,104
137.949,0,27,104
137.949,0,26,104
137.957,0,26,104
137.957,0,25,104
137.969,0,25,104
137.969,0,25,104
137.969,0,25,104
137.969,0,26,105
138.011,0,26,105
138.011,0,27,105
138.019,0,27,105
138.019,0,28,105
138.032,0,28,105
138.032,0,29,105
138.037,0,29,105
138.037,0,28,104
138.054,0,28,104
138.054,0,27,104
138.077,0,27,104
138.077,0,26,104
138.084,0,26,104
138.084,0,27,104
138.099,0,27,104
138.099,0,26,104
138.112,0,26,104
138.112,0,27,104
138.119,0,27,104
138.119,0,26,104
138.12,0,26,104
138.12,0,25,104
138.129,0,25,104
138.129,0,24,104
138.134,0,24,104
138.134,0,23,103
138.196,0,23,103
138.196,0,22,103
138.224,0,22,103
138.224,0,23,103
138.239,0,23,103
138.239,0,22,103
138.281,0,22,103
138.281,0,21,103
138.294,0,21,103
138.294,0,22,103
138.302,0,22,103
138.302,0,21,103
138.325,0,21,103
138.325,0,22,103
138.331,0,22,103
138.331,0,23,103
138.376,0,23,103
138.376,0,22,103
138.411,0,22,103
138.411,0,21,103
138.447,0,21,103
138.447,0,20,103
138.486,0,20,103
138.486,0,21,103
138.499,0,21,103
138.499,0,22,103
138.5,0,22,103
138.5,0,22,103
138.5,0,22,103
138.5,0,23,104
138.506,0,23,104
138.506,0,24,104
138.508,0,24,104
138.508,0,23,104
138.573,0,23,104
138.573,0,22,104
138.577,0,22,104
138.577,0,22,104
138.577,0,22,104
138.577,0,23,105
138.588,0,23,105
138.588,0,24,105
138.606,0,24,105
138.606,0,25,105
138.629,0,25,105
138.629,0,26,105
138.633,0,26,105
138.633,0,27,105
138.653,0,27,105
138.653,0,26,105
138.654,0,26,105
138.654,0,26,105
138.654,0,26,105
138.654,0,27,106
138.66,0,27,106
138.66,0,28,106
138.685,0,28,106
138.685,0,27,106
138.69,0,27,106
138.69,0,26,106
138.697,0,26,106
138.697,0,27,106
138.751,0,27,106
138.751,0,27,106
138.751,0,27,106
138.751,0,28,107
138.786,0,28,107
138.786,0,27,107
138.796,0,27,107
138.796,0,28,107
138.8,0,28,107
138.8,0,27,107
138.806,0,27,107
138.806,0,26,107
138.81,0,26,107
138.81,0,25,107
138.812,0,25,107
138.812,0,24,106
138.847,0,24,106
138.847,0,23,106
138.863,0,23,106
138.863,0,24,106
138.895,0,24,106
138.895,0,23,106
138.906,0,23,106
138.906,0,22,106
138.91,0,22,106
138.91,0,22,106
138.91,0,22,106
138.91,0,23,107
138.912,0,23,107
138.912,0,22,107
138.923,0,22,107
138.923,0,23,107
138.927,0,23,107
138.927,0,23,107
138.927,0,23,107
138.927,0,24,108
138.974,0,24,108
138.974,0,25,108
138.99,0,25,108
138.99,0,24,108
139.022,0,24,108
139.022,0,23,108
139.025,0,23,108
139.025,0,22,108
139.054,0,22,108
139.054,0,22,108
139.054,0,22,108
139.054,0,23,109
139.06,0,23,109
139.06,0,24,109
139.083,0,24,109
139.083,0,23,108
139.106,0,23,108
139.106,0,22,107
139.111,0,22,107
139.111,0,21,107
139.116,0,21,107
139.116,0,22,107
139.16,0,22,107
139.16,0,22,107
139.16,0,22,107
139.16,0,23,108
139.171,0,23,108
139.171,0,22,108
139.171,0,22,108
139.171,0,21,108
139.18,0,21,108
139.18,0,21,108
139.18,0,21,108
139.18,0,22,109
139.199,0,22,109
139.199,0,23,109
139.237,0,23,109
139.237,0,22,109
139.238,0,22,109
139.238,0,21,109
139.245,0,21,109
139.245,0,20,109
139.255,0,20,109
139.255,0,21,109
139.256,0,21,109
139.256,0,22,109
139.26,0,22,109
139.26,0,21,108
139.316,0,21,108
139.316,0,21,108
139.316,0,21,108
139.316,0,22,109
139.34,0,22,109
139.34,0,22,109
139.34,0,22,109
139.34,0,23,110
139.355,0,23,110
139.355,1,23,110
139.38,1,23,110
139.38,1,22,110
139.4,1,22,110
139.4,2,22,110
139.418,2,22,110
139.418,2,23,110
139.462,2,23,110
139.462,2,24,110
139.466,2,24,110
139.466,2,25,110
139.511,2,25,110
139.511,2,26,110
139.514,2,26,110
139.514,2,27,110
139.522,2,27,110
139.522,2,28,110
139.541,2,28,110
139.541,1,27,109
139.541,1,27,109
139.541,1,28,110
139.566,1,28,110
139.566,1,29,110
139.569,1,29,110
139.569,1,28,110
139.57,1,28,110
139.57,2,28,110
139.574,2,28,110
139.574,2,27,110
139.576,2,27,110
139.576,2,28,110
139.576,2,28,110
139.576,2,27,110
139.605,2,27,110
139.605,2,26,110
139.648,2,26,110
139.648,1,25,109
139.648,1,25,109
139.648,1,26,110
139.655,1,26,110
139.655,1,27,110
139.687,1,27,110
139.687,1,26,110
139.712,1,26,110
139.712,1,27,110
139.744,1,27,110
139.744,1,26,110
139.78,1,26,110
139.78,1,27,110
139.795,1,27,110
139.795,1,28,110
139.822,1,28,110
139.822,2,28,110
139.831,2,28,110
139.831,2,29,110
139.874,2,29,110
139.874,3,29,110
139.879,3,29,110
139.879,2,28,109
139.879,2,28,109
139.879,2,29,110
139.891,2,29,110
139.891,2,30,110
139.919,2,30,110
139.919,2,31,110
139.95,2,31,110
139.95,3,31,110
139.965,3,31,110
139.965,3,30,110
139.97,3,30,110
139.97,3,31,110
140.019,3,31,110
140.019,2,30,109
140.019,2,30,109
140.019,2,31,110
140.022,2,31,110
140.022,2,32,110
140.039,2,32,110
140.039,2,33,110
140.052,2,33,110
140.052,3,33,110
140.192,3,33,110
140.192,2,32,109
140.192,2,32,109
140.192,2,33,110
140.214,2,33,110
140.214,2,32,110
140.218,2,32,110
140.218,2,31,110
140.254,2,31,110
140.254,2,30,110
140.26,2,30,110
140.26,2,29,110
140.275,2,29,110
140.275,1,28,109
140.275,1,28,109
140.275,1,29,110
140.282,1,29,110
140.282,1,30,110
140.285,1,30,110
140.285,1,31,110
140.323,1,31,110
140.323,1,32,110
140.407,1,32,110
140.407,1,31,110
140.43,1,31,110
140.43,1,30,110
140.448,1,30,110
140.448,1,29,110
140.464,1,29,110
140.464,2,29,110
140.481,2,29,110
140.481,2,28,110
140.515,2,28,110
140.515,2,29,110
140.522,2,29,110
140.522,2,30,110
140.571,2,30,110
140.571,1,29,109
140.571,1,29,109
140.571,1,30,110
140.573,1,30,110
140.573,1,29,110
140.577,1,29,110
140.577,1,30,110
140.618,1,30,110
140.618,1,29,110
140.624,1,29,110
140.624,1,28,110
140.631,1,28,110
140.631,1,29,110
140.695,1,29,110
140.695,1,30,110
140.721,1,30,110
140.721,0,29,109
140.721,0,29,109
140.721,0,30,110
140.739,0,30,110
140.739,0,31,110
140.746,0,31,110
140.746,0,30,110
140.789,0,30,110
140.789,0,31,110
140.825,0,31,110
140.825,0,30,110
140.828,0,30,110
140.828,0,31,110
140.833,0,31,110
140.833,0,30,109
140.836,0,30,109
140.836,0,31,109
140.839,0,31,109
140.839,0,30,108
140.848,0,30,108
140.848,0,30,108
140.848,0,30,108
140.848,0,31,109
140.855,0,31,109
140.855,0,32,109
140.889,0,32,109
140.889,0,31,109
140.907,0,31,109
140.907,0,32,109
140.91,0,32,109
140.91,0,32,109
140.91,0,32,109
140.91,0,33,110
140.95,0,33,110
140.95,0,32,109
140.974,0,32,109
140.974,0,31,109
140.975,0,31,109
140.975,0,30,108
141.009,0,30,108
141.009,0,29,108
141.011,0,29,108
141.011,0,30,108
141.069,0,30,108
141.069,0,29,108
141.072,0,29,108
141.072,0,28,107
141.113,0,28,107
141.113,0,28,107
141.113,0,28,107
141.113,0,29,108
141.115,0,29,108
141.115,0,28,108
141.146,0,28,108
141.146,0,29,108
141.149,0,29,108
141.149,0,30,108
141.155,0,30,108
141.155,0,29,108
141.173,0,29,108
141.173,0,30,108
141.235,0,30,108
141.235,0,31,108
141.271,0,31,108
141.271,0,30,108
141.315,0,30,108
141.315,0,31,108
141.4,0,31,108
141.4,0,30,108
141.431,0,30,108
141.431,0,31,108
141.431,0,31,108
141.431,0,32,108
141.437,0,32,108
141.437,0,33,108
141.448,0,33,108
141.448,0,32,108
141.459,0,32,108
141.459,0,31,108
141.499,0,31,108
141.499,0,30,107
141.503,0,30,107
141.503,0,31,107
141.558,0,31,107
141.558,0,31,107
141.558,0,31,107
141.558,0,32,108
141.561,0,32,108
141.561,0,31,107
141.575,0,31,107
141.575,0,30,107
141.58,0,30,107
141.58,0,31,107
141.601,0,31,107
141.601,0,30,107
141.605,0,30,107
141.605,0,30,107
141.605,0,30,107
141.605,0,31,108
141.624,0,31,108
141.624,0,30,107
141.677,0,30,107
141.677,0,31,107
141.684,0,31,107
141.684,0,30,107
141.724,0,30,107
141.724,0,29,107
141.732,0,29,107
141.732,0,28,107
141.747,0,28,107
141.747,0,29,107
141.75,0,29,107
141.75,0,30,107
141.765,0,30,107
141.765,0,31,107
141.773,0,31,107
141.773,0,30,106
141.774,0,30,106
141.774,0,29,106
141.818,0,29,106
141.818,0,30,106
141.821,0,30,106
141.821,0,29,106
141.83,0,29,106
141.83,0,30,106
141.836,0,30,106
141.836,0,29,105
141.852,0,29,105
141.852,0,28,105
141.898,0,28,105
141.898,0,27,105
141.907,0,27,105
141.907,0,28,105
141.913,0,28,105
141.913,0,27,105
141.949,0,27,105
141.949,0,28,105
141.956,0,28,105
141.956,0,27,104
141.998,0,27,104
141.998,0,26,103
141.999,0,26,103
141.999,0,26,103
141.999,0,26,103
141.999,0,27,104
142.019,0,27,104
142.019,0,28,104
142.078,0,28,104
142.078,0,27,103
142.099,0,27,103
142.099,0,26,103
142.125,0,26,103
142.125,0,27,103
142.136,0,27,103
142.136,0,28,103
142.14,0,28,103
142.14,0,27,103
142.145,0,27,103
142.145,0,26,103
142.183,0,26,103
142.183,0,25,103
142.21,0,25,103
142.21,0,25,103
142.21,0,25,103
142.21,0,26,104
142.314,0,26,104
142.314,0,25,104
142.32,0,25,104
142.32,0,26,104
142.418,0,26,104
142.418,0,25,104
142.449,0,25,104
142.449,0,24,104
142.469,0,24,104
142.469,0,25,104
142.47,0,25,104
142.47,0,26,104
142.472,0,26,104
142.472,0,25,104
142.491,0,25,104
142.491,0,26,104
142.499,0,26,104
142.499,0,26,104
142.499,0,26,104
142.499,0,27,105
142.528,0,27,105
142.528,0,28,105
142.551,0,28,105
142.551,0,29,105
142.562,0,29,105
142.562,0,28,105
142.565,0,28,105
142.565,0,29,105
142.615,0,29,105
142.615,0,30,105
142.626,0,30,105
142.626,0,29,105
142.628,0,29,105
142.628,0,28,104
142.652,0,28,104
142.652,0,29,104
142.671,0,29,104
142.671,0,28,104
142.702,0,28,104
142.702,0,27,104
142.713,0,27,104
142.713,0,26,103
142.733,0,26,103
142.733,0,25,103
142.736,0,25,103
142.736,0,24,102
142.748,0,24,102
142.748,0,25,102
142.778,0,25,102
142.778,0,25,102
142.778,0,25,102
142.778,0,26,103
142.779,0,26,103
142.779,0,25,103
142.786,0,25,103
142.786,0,24,103
142.789,0,24,103
142.789,0,23,102
142.834,0,23,102
142.834,0,24,102
142.85,0,24,102
142.85,0,23,101
142.868,0,23,101
142.868,0,24,101
142.888,0,24,101
142.888,0,25,101
142.895,0,25,101
142.895,0,26,101
142.899,0,26,101
142.899,0,27,101
142.907,0,27,101
142.907,0,26,100
142.927,0,26,100
142.927,0,27,100
142.938,0,27,100
142.938,0,26,100
142.946,0,26,100
142.946,0,25,100
142.949,0,25,100
142.949,0,26,100
143.001,0,26,100
143.001,0,25,100
143.003,0,25,100
143.003,0,26,100
143.003,0,26,100
143.003,0,25,99
143.007,0,25,99
143.007,0,26,99
143.008,0,26,99
143.008,0,25,99
143.016,0,25,99
143.016,0,26,99
143.03,0,26,99
143.03,0,25,99
143.108,0,25,99
143.108,0,26,99
143.127,0,26,99
143.127,0,25,98
143.129,0,25,98
143.129,0,26,98
143.144,0,26,98
143.144,0,27,98
143.169,0,27,98
143.169,0,26,98
143.172,0,26,98
143.172,0,26,98
143.172,0,26,98
143.172,0,27,99
143.196,0,27,99
143.196,0,28,99
143.201,0,28,99
143.201,0,29,99
143.212,0,29,99
143.212,0,28,99
143.22,0,28,99
143.22,0,29,99
143.227,0,29,99
143.227,0,28,98
143.303,0,28,98
143.303,0,29,98
143.323,0,29,98
143.323,0,28,98
143.33,0,28,98
143.33,0,27,98
143.33,0,27,98
143.33,0,26,98
143.367,0,26,98
143.367,0,25,98
143.452,0,25,98
143.452,0,26,98
143.47,0,26,98
143.47,0,27,98
143.472,0,27,98
143.472,0,28,98
143.472,0,28,98
143.472,0,29,98
143.52,0,29,98
143.52,0,28,98
143.529,0,28,98
143.529,0,27,98
143.53,0,27,98
143.53,0,28,98
143.536,0,28,98
143.536,0,27,98
143.557,0,27,98
143.557,0,26,98
143.569,0,26,98
143.569,0,27,98
143.571,0,27,98
143.571,0,26,98
143.589,0,26,98
143.589,0,27,98
143.6,0,27,98
143.6,0,26,98
143.613,0,26,98
143.613,0,25,98
143.638,0,25,98
143.638,0,24,98
143.644,0,24,98
143.644,0,24,98
143.644,0,24,98
143.644,0,25,99
143.648,0,25,99
143.648,0,24,99
143.699,0,24,99
143.699,0,25,99
143.724,0,25,99
143.724,0,26,99
143.763,0,26,99
143.763,0,26,99
143.763,0,26,99
143.763,0,27,100
143.764,0,27,100
143.764,0,26,100
143.766,0,26,100
143.766,0,25,100
143.773,0,25,100
143.773,0,25,100
143.773,0,25,100
143.773,0,26,101
143.789,0,26,101
143.789,0,26,101
143.789,0,26,101
143.789,0,27,102
143.802,0,27,102
143.802,0,27,102
143.802,0,27,102
143.802,0,28,103
143.827,0,28,103
143.827,0,27,102
143.868,0,27,102
143.868,0,28,102
143.88,0,28,102
143.88,0,29,102
143.911,0,29,102
143.911,0,30,102
143.957,0,30,102
143.957,0,29,102
143.971,0,29,102
143.971,0,28,101
143.977,0,28,101
143.977,0,27,101
143.98,0,27,101
143.98,0,26,101
143.989,0,26,101
143.989,0,27,101
144.004,0,27,101
144.004,0,26,100
144.015,0,26,100
144.015,0,25,99
144.055,0,25,99
144.055,0,25,99
144.055,0,25,99
144.055,0,26,100
144.096,0,26,100
144.096,0,25,100
144.133,0,25,100
144.133,0,24,100
144.135,0,24,100
144.135,0,24,100
144.135,0,24,100
144.135,0,25,101
144.168,0,25,101
144.168,0,24,101
144.169,0,24,101
144.169,0,23,101
144.174,0,23,101
144.174,0,22,100
144.224,0,22,100
144.224,0,23,100
144.248,0,23,100
144.248,0,22,100
144.268,0,22,100
144.268,0,21,100
144.282,0,21,100
144.282,0,22,100
144.299,0,22,100
144.299,0,21,100
144.302,0,21,100
144.302,0,22,100
144.32,0,22,100
144.32,0,23,100
144.338,0,23,100
144.338,0,22,100
144.35,0,22,100
144.35,0,23,100
144.389,0,23,100
144.389,0,24,100
144.432,0,24,100
144.432,0,25,100
144.453,0,25,100
144.453,0,26,100
144.5,0,26,100
144.5,0,26,100
144.5,0,26,100
144.5,0,27,101
144.515,0,27,101
144.515,0,26,101
144.52,0,26,101
144.52,0,27,101
144.525,0,27,101
144.525,0,28,101
144.575,0,28,101
144.575,0,27,101
144.595,0,27,101
144.595,0,26,101
144.636,0,26,101
144.636,0,27,101
144.643,0,27,101
144.643,0,26,101
144.69,0,26,101
144.69,0,27,101
144.692,0,27,101
144.692,0,26,100
144.693,0,26,100
144.693,0,26,100
144.693,0,26,100
144.693,0,27,101
144.7,0,27,101
144.7,0,28,101
144.72,0,28,101
144.72,0,29,101
144.738,0,29,101
144.738,0,28,101
144.739,0,28,101
144.739,0,29,101
144.742,0,29,101
144.742,0,30,101
144.75,0,30,101
144.75,0,30,101
144.75,0,30,101
144.75,0,31,102
144.753,0,31,102
144.753,0,32,102
144.759,0,32,102
144.759,0,32,102
144.759,0,32,102
144.759,0,33,103
144.814,0,33,103
144.814,0,32,103
144.834,0,32,103
144.834,0,31,103
144.853,0,31,103
144.853,0,30,103
144.855,0,30,103
144.855,0,30,103
144.855,0,30,103
144.855,0,31,104
144.866,0,31,104
144.866,0,32,104
144.868,0,32,104
144.868,0,31,104
144.874,0,31,104
144.874,0,32,104
144.875,0,32,104
144.875,0,33,104
144.887,0,33,104
144.887,0,32,104
144.921,0,32,104
144.921,0,33,104
144.929,0,33,104
144.929,0,32,104
144.936,0,32,104
144.936,0,31,104
145.038,0,31,104
145.038,0,30,104
145.044,0,30,104
145.044,0,31,104
145.099,0,31,104
145.099,0,31,104
145.099,0,31,104
145.099,0,32,105
145.101,0,32,105
145.101,0,32,105
145.101,0,32,105
145.101,0,33,106
145.155,0,33,106
145.155,0,32,106
145.189,0,32,106
145.189,0,31,106
145.223,0,31,106
145.223,0,30,106
145.239,0,30,106
145.239,0,30,106
145.239,0,30,106
145.239,0,31,107
145.248,0,31,107
145.248,0,30,106
145.254,0,30,106
145.254,0,30,106
145.254,0,30,106
145.254,0,31,107
145.321,0,31,107
145.321,0,30,107
145.324,0,30,107
145.324,0,31,107
145.336,0,31,107
145.336,0,32,107
145.354,0,32,107
145.354,0,31,107
145.363,0,31,107
145.363,0,30,107
145.398,0,30,107
145.398,0,29,107
145.405,0,29,107
145.405,0,30,107
145.411,0,30,107
145.411,0,29,107
145.414,0,29,107
145.414,0,28,106
145.453,0,28,106
145.453,0,27,106
145.457,0,27,106
145.457,0,26,106
145.487,0,26,106
145.487,0,27,106
145.512,0,27,106
145.512,0,26,106
145.517,0,26,106
145.517,0,27,106
145.52,0,27,106
145.52,0,27,106
145.52,0,27,106
145.52,0,28,107
145.533,0,28,107
145.533,0,27,107
145.54,0,27,107
145.54,0,26,107
145.559,0,26,107
145.559,0,25,107
145.572,0,25,107
145.572,0,24,107
145.573,0,24,107
145.573,0,24,107
145.573,0,24,107
145.573,0,25,108
145.621,0,25,108
145.621,0,24,108
145.642,0,24,108
145.642,0,24,108
145.642,0,24,108
145.642,0,25,109
145.647,0,25,109
145.647,0,24,109
145.663,0,24,109
145.663,0,23,109
145.675,0,23,109
145.675,0,22,109
145.689,0,22,109
145.689,0,21,109
145.699,0,21,109
145.699,0,21,109
145.699,0,21,109
145.699,0,22,110
145.716,0,22,110
145.716,0,21,110
145.742,0,21,110
145.742,0,20,110
145.748,0,20,110
145.748,0,21,110
145.748,0,21,110
145.748,0,20,110
145.783,0,20,110
145.783,0,19,110
145.784,0,19,110
145.784,0,20,110
145.786,0,20,110
145.786,0,19,110
145.805,0,19,110
145.805,0,18,109
145.822,0,18,109
145.822,0,17,109
145.844,0,17,109
145.844,0,18,109
145.845,0,18,109
145.845,0,19,109
145.849,0,19,109
145.849,0,20,109
145.852,0,20,109
145.852,0,19,109
145.852,0,19,109
145.852,0,20,109
145.859,0,20,109
145.859,0,19,109
145.868,0,19,109
145.868,0,20,109
145.872,0,20,109
145.872,0,21,109
145.924,0,21,109
145.924,0,22,109
145.938,0,22,109
145.938,0,21,108
145.957,0,21,108
145.957,0,22,108
145.967,0,22,108
145.967,0,21,108
145.971,0,21,108
145.971,0,22,108
145.983,0,22,108
145.983,0,21,107
145.998,0,21,107
145.998,0,22,107
146.005,0,22,107
146.005,0,23,107
146.026,0,23,107
146.026,0,22,107
146.049,0,22,107
146.049,0,23,107
146.061,0,23,107
146.061,0,22,107
146.077,0,22,107
146.077,0,22,107
146.077,0,22,107
146.077,0,23,108
146.103,0,23,108
146.103,0,24,108
146.107,0,24,108
146.107,0,23,108
146.123,0,23,108
146.123,0,22,107
146.159,0,22,107
146.159,0,23,107
146.168,0,23,107
146.168,0,24,107
146.169,0,24,107
146.169,0,25,107
146.169,0,25,107
146.169,0,26,107
146.178,0,26,107
146.178,0,25,107
146.188,0,25,107
146.188,0,24,107
146.245,0,24,107
146.245,0,23,107
146.26,0,23,107
146.26,0,24,107
146.269,0,24,107
146.269,0,23,106
146.293,0,23,106
146.293,0,22,106
146.305,0,22,106
146.305,0,23,106
146.33,0,23,106
146.33,0,22,106
146.418,0,22,106
146.418,0,21,106
146.422,0,21,106
146.422,0,22,106
146.492,0,22,106
146.492,0,21,106
146.494,0,21,106
146.494,0,20,106
146.513,0,20,106
146.513,0,20,106
146.513,0,20,106
146.513,0,21,107
146.529,0,21,107
146.529,0,22,107
146.564,0,22,107
146.564,0,23,107
146.566,0,23,107
146.566,0,22,107
146.569,0,22,107
146.569,0,23,107
146.587,0,23,107
146.587,0,22,107
146.589,0,22,107
146.589,0,23,107
146.598,0,23,107
146.598,0,24,107
146.613,0,24,107
146.613,0,25,107
146.614,0,25,107
146.614,0,26,107
146.624,0,26,107
146.624,0,25,107
146.627,0,25,107
146.627,0,24,106
146.643,0,24,106
146.643,0,25,106
146.674,0,25,106
146.674,0,24,105
146.677,0,24,105
146.677,0,25,105
146.696,0,25,105
146.696,0,26,105
146.702,0,26,105
146.702,0,27,105
146.71,0,27,105
146.71,0,26,104
146.754,0,26,104
146.754,0,27,104
146.782,0,27,104
146.782,0,26,104
146.782,0,26,104
146.782,0,26,104
146.782,0,26,104
146.782,0,27,105
146.799,0,27,105
146.799,0,28,105
146.832,0,28,105
146.832,0,27,105
146.844,0,27,105
146.844,0,26,104
146.845,0,26,104
146.845,0,27,104
146.873,0,27,104
146.873,0,28,104
146.882,0,28,104
146.882,0,27,104
146.897,0,27,104
146.897,0,26,104
146.911,0,26,104
146.911,0,25,103
146.926,0,25,103
146.926,0,25,103
146.926,0,25,103
146.926,0,26,104
146.96,0,26,104
146.96,0,25,104
146.965,0,25,104
146.965,0,24,104
146.965,0,24,104
146.965,0,23,104
146.984,0,23,104
146.984,0,24,104
146.985,0,24,104
146.985,0,25,104
147.042,0,25,104
147.042,0,24,104
147.061,0,24,104
147.061,0,25,104
147.091,0,25,104
147.091,0,24,104
147.128,0,24,104
147.128,0,23,104
147.134,0,23,104
147.134,0,24,104
147.161,0,24,104
147.161,0,23,103
147.174,0,23,103
147.174,0,24,103
147.175,0,24,103
147.175,0,25,103
147.204,0,25,103
147.204,0,25,103
147.204,0,25,103
147.204,0,26,104
147.215,0,26,104
147.215,0,27,104
147.229,0,27,104
147.229,0,28,104
147.241,0,28,104
147.241,0,29,104
147.246,0,29,104
147.246,0,30,104
147.247,0,30,104
147.247,0,29,103
147.281,0,29,103
147.281,0,30,103
147.295,0,30,103
147.295,0,31,103
147.299,0,31,103
147.299,0,30,103
147.36,0,30,103
147.36,0,29,102
147.382,0,29,102
147.382,0,28,102
147.383,0,28,102
147.383,0,29,102
147.383,0,29,102
147.383,0,28,101
147.392,0,28,101
147.392,0,27,101
147.395,0,27,101
147.395,0,27,101
147.395,0,27,101
147.395,0,28,102
147.401,0,28,102
147.401,0,29,102
147.405,0,29,102
147.405,0,30,102
147.421,0,30,102
147.421,0,29,102
147.438,0,29,102
147.438,0,30,102
147.453,0,30,102
147.453,0,31,102
147.458,0,31,102
147.458,0,30,102
147.463,0,30,102
147.463,0,31,102
147.473,0,31,102
147.473,0,30,102
147.475,0,30,102
147.475,0,29,102
147.478,0,29,102
147.478,0,30,102
147.483,0,30,102
147.483,0,29,102
147.498,0,29,102
147.498,0,28,102
147.547,0,28,102
147.547,0,27,102
147.547,0,27,102
147.547,0,26,102
147.548,0,26,102
147.548,0,25,102
147.559,0,25,102
147.559,0,24,102
147.575,0,24,102
147.575,0,25,102
147.585,0,25,102
147.585,0,26,102
147.637,0,26,102
147.637,0,27,102
147.647,0,27,102
147.647,0,28,102
147.658,0,28,102
147.658,0,28,102
147.658,0,28,102
147.658,0,29,103
147.693,0,29,103
147.693,0,30,103
147.711,0,30,103
147.711,0,29,103
147.739,0,29,103
147.739,0,29,103
147.739,0,29,103
147.739,0,30,104
147.741,0,30,104
147.741,0,29,104
147.749,0,29,104
147.749,0,29,104
147.749,0,29,104
147.749,0,30,105
147.757,0,30,105
147.757,0,29,105
147.784,0,29,105
147.784,0,28,105
147.803,0,28,105
147.803,0,28,105
147.803,0,28,105
147.803,0,29,106
147.822,0,29,106
147.822,0,28,106
147.832,0,28,106
147.832,0,27,106
147.89,0,27,106
147.89,0,26,106
147.904,0,26,106
147.904,0,27,106
147.932,0,27,106
147.932,0,26,106
147.975,0,26,106
147.975,0,27,106
147.98,0,27,106
147.98,0,28,106
147.999,0,28,106
147.999,0,29,106
148.013,0,29,106
148.013,0,28,105
148.028,0,28,105
148.028,0,27,105
148.034,0,27,105
148.034,0,26,105
148.069,0,26,105
148.069,0,26,105
148.069,0,26,105
148.069,0,27,106
148.074,0,27,106
148.074,0,26,106
148.133,0,26,106
148.133,0,25,106
148.157,0,25,106
148.157,0,24,106
148.166,0,24,106
148.166,0,23,106
148.177,0,23,106
148.177,0,22,106
148.189,0,22,106
148.189,0,23,106
148.203,0,23,106
148.203,0,24,106
148.231,0,24,106
148.231,0,25,106
148.246,0,25,106
148.246,0,26,106
148.277,0,26,106
148.277,0,25,106
148.279,0,25,106
148.279,0,26,106
148.317,0,26,106
148.317,0,25,106
148.337,0,25,106
148.337,0,26,106
148.362,0,26,106
148.362,0,27,106
148.39,0,27,106
148.39,0,28,106
148.4,0,28,106
148.4,0,27,105
148.406,0,27,105
148.406,0,28,105
148.406,0,28,105
148.406,0,29,105
148.433,0,29,105
148.433,0,30,105
148.463,0,30,105
148.463,0,31,105
148.499,0,31,105
148.499,0,32,105
148.516,0,32,105
148.516,0,33,105
148.526,0,33,105
148.526,0,33,105
148.526,0,33,105
148.526,0,34,106
148.533,0,34,106
148.533,0,33,105
148.56,0,33,105
148.56,0,34,105
148.567,0,34,105
148.567,0,33,104
148.572,0,33,104
148.572,0,34,104
148.588,0,34,104
148.588,0,33,104
148.602,0,33,104
148.602,0,34,104
148.608,0,34,104
148.608,0,33,104
148.637,0,33,104
148.637,0,32,104
148.663,0,32,104
148.663,0,32,104
148.663,0,32,104
148.663,0,33,105
148.705,0,33,105
148.705,0,34,105
148.726,0,34,105
148.726,0,35,105
148.748,0,35,105
148.748,0,36,105
148.75,0,36,105
148.75,0,37,105
148.753,0,37,105
148.753,0,36,105
148.791,0,36,105
148.791,0,35,105
148.825,0,35,105
148.825,0,36,105
148.831,0,36,105
148.831,0,35,105
148.874,0,35,105
148.874,0,36,105
148.891,0,36,105
148.891,0,35,105
148.891,0,35,105
148.891,0,34,105
148.907,0,34,105
148.907,0,33,105
148.923,0,33,105
148.923,0,32,105
148.936,0,32,105
148.936,0,33,105
148.969,0,33,105
148.969,0,34,105
148.971,0,34,105
148.971,0,33,104
148.985,0,33,104
148.985,0,34,104
148.989,0,34,104
148.989,0,35,104
148.99,0,35,104
148.99,0,34,103
149.001,0,34,103
149.001,0,35,103
149.013,0,35,103
149.013,0,36,103
149.072,0,36,103
149.072,0,35,103
149.075,0,35,103
149.075,0,36,103
149.086,0,36,103
149.086,0,36,103
149.086,0,36,103
149.086,0,37,104
149.092,0,37,104
149.092,0,38,104
149.114,0,38,104
149.114,0,39,104
149.15,0,39,104
149.15,0,38,103
149.181,0,38,103
149.181,0,37,103
149.197,0,37,103
149.197,0,36,103
149.209,0,36,103
149.209,0,37,103
149.218,0,37,103
149.218,0,36,103
149.219,0,36,103
149.219,0,35,103
149.238,0,35,103
149.238,0,34,102
149.259,0,34,102
149.259,0,33,102
149.262,0,33,102
149.262,0,33,102
149.262,0,33,102
149.262,0,34,103
149.273,0,34,103
149.273,0,35,103
149.274,0,35,103
149.274,0,34,103
149.293,0,34,103
149.293,0,33,103
149.303,0,33,103
149.303,0,33,103
149.303,0,33,103
149.303,0,34,104
149.304,0,34,104
149.304,0,35,104
149.346,0,35,104
149.346,0,34,104
149.352,0,34,104
149.352,0,34,104
149.352,0,34,104
149.352,0,35,105
149.382,0,35,105
149.382,0,34,104
149.413,0,34,104
149.413,0,33,104
149.414,0,33,104
149.414,0,34,104
149.439,0,34,104
149.439,0,34,104
149.439,0,34,104
149.439,0,35,105
149.445,0,35,105
149.445,0,34,105
149.446,0,34,105
149.446,0,33,105
149.457,0,33,105
149.457,0,32,104
149.468,0,32,104
149.468,0,31,104
149.476,0,31,104
149.476,0,30,104
149.476,0,30,104
149.476,0,29,104
149.496,0,29,104
149.496,0,28,104
149.522,0,28,104
149.522,0,27,104
149.555,0,27,104
149.555,0,26,104
149.557,0,26,104
149.557,0,25,104
149.568,0,25,104
149.568,0,24,104
149.582,0,24,104
149.582,0,23,103
149.596,0,23,103
149.596,0,22,103
149.616,0,22,103
149.616,0,21,103
149.631,0,21,103
149.631,0,22,103
149.715,0,22,103
149.715,0,23,103
149.756,0,23,103
149.756,0,23,103
149.756,0,23,103
149.756,0,24,104
149.779,0,24,104
149.779,0,23,103
149.807,0,23,103
149.807,0,22,103
149.841,0,22,103
149.841,0,21,103
149.871,0,21,103
149.871,0,22,103
149.934,0,22,103
149.934,0,23,103
149.947,0,23,103
149.947,0,22,103
149.957,0,22,103
149.957,0,21,103
149.997,0,21,103
149.997,0,20,103
149.999,0,20,103
149.999,0,19,103
150.014,0,19,103
150.014,0,18,102
150.025,0,18,102
150.025,0,19,102
150.036,0,19,102
150.036,0,18,102
150.091,0,18,102
150.091,0,17,102
150.128,0,17,102
150.128,0,18,102
150.14,0,18,102
150.14,0,17,102
150.158,0,17,102
150.158,0,18,102
150.189,0,18,102
150.189,0,19,102
150.324,0,19,102
150.324,0,18,102
150.359,0,18,102
150.359,0,17,102
150.364,0,17,102
150.364,0,16,102
150.373,0,16,102
150.373,0,17,102
150.382,0,17,102
150.382,0,16,102
150.383,0,16,102
150.383,0,17,102
150.414,0,17,102
150.414,0,16,102
150.456,0,16,102
150.456,0,15,102
150.459,0,15,102
150.459,0,16,102
150.462,0,16,102
150.462,0,15,102
150.501,0,15,102
150.501,0,14,102
150.502,0,14,102
150.502,0,15,102
150.537,0,15,102
150.537,0,16,102
150.574,0,16,102
150.574,0,16,102
150.574,0,16,102
150.574,0,17,103
150.601,0,17,103
150.601,0,18,103
150.611,0,18,103
150.611,0,17,103
150.611,0,17,103
150.611,0,18,103
150.615,0,18,103
150.615,0,19,103
150.647,0,19,103
150.647,0,20,103
150.67,0,20,103
150.67,0,19,103
150.697,0,19,103
150.697,0,20,103
150.764,0,20,103
150.764,0,21,103
150.845,0,21,103
150.845,0,20,103
150.848,0,20,103
150.848,0,21,103
150.916,0,21,103
150.916,0,20,102
150.926,0,20,102
150.926,0,21,102
150.953,0,21,102
150.953,0,22,102
150.972,0,22,102
150.972,0,22,102
150.972,0,22,102
150.972,0,23,103
150.978,0,23,103
150.978,0,22,102
150.991,0,22,102
150.991,0,23,102
151.002,0,23,102
151.002,0,22,102
151.011,0,22,102
151.011,0,22,102
151.011,0,22,102
151.011,0,23,103
151.057,0,23,103
151.057,0,24,103
151.084,0,24,103
151.084,0,25,103
151.091,0,25,103
151.091,0,25,103
151.091,0,25,103
151.091,0,26,104
151.098,0,26,104
151.098,0,25,103
151.116,0,25,103
151.116,0,26,103
151.117,0,26,103
151.117,0,25,103
151.124,0,25,103
151.124,0,24,103
151.167,0,24,103
151.167,0,23,103
151.199,0,23,103
151.199,0,22,103
151.205,0,22,103
151.205,0,21,103
151.217,0,21,103
151.217,0,20,102
151.218,0,20,102
151.218,0,20,102
151.218,0,20,102
151.218,0,21,103
151.257,0,21,103
151.257,0,20,103
151.303,0,20,103
151.303,0,20,103
151.303,0,20,103
151.303,0,21,104
151.309,0,21,104
151.309,0,20,104
151.351,0,20,104
151.351,0,19,104
151.353,0,19,104
151.353,0,20,104
151.372,0,20,104
151.372,0,21,104
151.378,0,21,104
151.378,0,22,104
151.391,0,22,104
151.391,0,23,104
151.397,0,23,104
151.397,0,22,104
151.449,0,22,104
151.449,0,21,104
151.473,0,21,104
151.473,0,20,104
151.502,0,20,104
151.502,0,20,104
151.502,0,20,104
151.502,0,21,105
151.521,0,21,105
151.521,0,22,105
151.568,0,22,105
151.568,0,22,105
151.568,0,22,105
151.568,0,23,106
151.598,0,23,106
151.598,0,24,106
151.601,0,24,106
151.601,0,25,106
151.609,0,25,106
151.609,0,26,106
151.623,0,26,106
151.623,0,25,105
151.656,0,25,105
151.656,0,24,105
151.677,0,24,105
151.677,0,23,105
151.7,0,23,105
151.7,0,24,105
151.718,0,24,105
151.718,0,23,105
151.765,0,23,105
151.765,0,23,105
151.765,0,23,105
151.765,0,24,106
151.798,0,24,106
151.798,0,23,106
151.829,0,23,106
151.829,0,24,106
151.834,0,24,106
151.834,0,25,106
151.845,0,25,106
151.845,0,24,106
151.848,0,24,106
151.848,0,23,106
151.865,0,23,106
151.865,0,24,106
151.874,0,24,106
151.874,0,23,106
151.882,0,23,106
151.882,0,22,106
151.891,0,22,106
151.891,0,21,106
151.912,0,21,106
151.912,0,22,106
151.92,0,22,106
151.92,0,23,106
151.938,0,23,106
151.938,0,24,106
151.941,0,24,106
151.941,0,23,106
151.95,0,23,106
151.95,0,24,106
151.959,0,24,106
151.959,0,25,106
151.964,0,25,106
151.964,0,26,106
151.972,0,26,106
151.972,0,25,105
151.989,0,25,105
151.989,0,24,105
151.998,0,24,105
151.998,0,25,105
152.003,0,25,105
152.003,0,26,105
152.014,0,26,105
152.014,0,25,104
152.086,0,25,104
152.086,0,26,104
152.089,0,26,104
152.089,0,25,104
152.095,0,25,104
152.095,0,24,103
152.115,0,24,103
152.115,0,24,103
152.115,0,24,103
152.115,0,25,104
152.12,0,25,104
152.12,0,24,104
152.124,0,24,104
152.124,0,24,104
152.124,0,24,104
152.124,0,25,105
152.129,0,25,105
152.129,0,24,105
152.15,0,24,105
152.15,0,23,104
152.162,0,23,104
152.162,0,22,103
152.173,0,22,103
152.173,0,21,102
152.205,0,21,102
152.205,0,22,102
152.215,0,22,102
152.215,0,23,102
152.222,0,23,102
152.222,0,24,102
152.246,0,24,102
152.246,0,23,102
152.259,0,23,102
152.259,0,24,102
152.26,0,24,102
152.26,0,23,102
152.275,0,23,102
152.275,0,22,102
152.343,0,22,102
152.343,0,21,102
152.36,0,21,102
152.36,0,20,102
152.364,0,20,102
152.364,0,20,102
152.364,0,20,102
152.364,0,21,103
152.371,0,21,103
152.371,0,22,103
152.377,0,22,103
152.377,0,22,103
152.377,0,22,103
152.377,0,23,104
152.403,0,23,104
152.403,0,24,104
152.406,0,24,104
152.406,0,23,103
152.458,0,23,103
152.458,0,22,103
152.526,0,22,103
152.526,0,23,103
152.527,0,23,103
152.527,0,23,103
152.527,0,23,103
152.527,0,24,104
152.533,0,24,104
152.533,0,23,104
152.541,0,23,104
152.541,0,24,104
152.549,0,24,104
152.549,0,25,104
152.569,0,25,104
152.569,0,26,104
152.605,0,26,104
152.605,0,25,103
152.642,0,25,103
152.642,0,25,103
152.642,0,25,103
152.642,0,26,104
152.65,0,26,104
152.65,0,25,104
152.65,0,25,104
152.65,0,26,104
152.659,0,26,104
152.659,0,25,104
152.665,0,25,104
152.665,0,24,104
152.706,0,24,104
152.706,0,23,104
152.713,0,23,104
152.713,0,22,104
152.752,0,22,104
152.752,0,21,103
152.766,0,21,103
152.766,0,22,103
152.781,0,22,103
152.781,0,23,103
152.781,0,23,103
152.781,0,22,103
152.817,0,22,103
152.817,0,23,103
152.826,0,23,103
152.826,0,22,103
152.834,0,22,103
152.834,0,22,103
152.834,0,22,103
152.834,0,23,104
152.91,0,23,104
152.91,0,22,104
152.929,0,22,104
152.929,0,23,104
152.936,0,23,104
152.936,0,22,104
152.94,0,22,104
152.94,0,21,104
152.953,0,21,104
152.953,0,22,104
152.954,0,22,104
152.954,0,21,104
152.983,0,21,104
152.983,0,22,104
153.016,0,22,104
153.016,0,21,104
153.045,0,21,104
153.045,0,20,103
153.049,0,20,103
153.049,0,19,103
153.07,0,19,103
153.07,0,20,103
153.164,0,20,103
153.164,0,19,103
153.22,0,19,103
153.22,0,20,103
153.232,0,20,103
153.232,0,19,103
153.245,0,19,103
153.245,0,20,103
153.25,0,20,103
153.25,0,19,103
153.259,0,19,103
153.259,0,20,103
153.273,0,20,103
153.273,0,19,103
153.278,0,19,103
153.278,0,20,103
153.288,0,20,103
153.288,0,19,103
153.289,0,19,103
153.289,0,20,103
153.292,0,20,103
153.292,0,19,103
153.338,0,19,103
153.338,0,20,103
153.341,0,20,103
153.341,0,21,103
153.412,0,21,103
153.412,0,21,103
153.412,0,21,103
153.412,0,22,104
153.497,0,22,104
153.497,0,21,103
153.513,0,21,103
153.513,0,20,103
153.515,0,20,103
153.515,0,19,103
153.535,0,19,103
153.535,0,20,103
153.556,0,20,103
153.556,0,21,103
153.573,0,21,103
153.573,0,22,103
153.625,0,22,103
153.625,0,21,102
153.629,0,21,102
153.629,0,22,102
153.659,0,22,102
153.659,0,21,102
153.69,0,21,102
153.69,0,22,102
153.695,0,22,102
153.695,0,23,102
153.707,0,23,102
153.707,0,22,102
153.725,0,22,102
153.725,0,23,102
153.745,0,23,102
153.745,0,24,102
153.746,0,24,102
153.746,0,25,102
153.747,0,25,102
153.747,0,24,102
153.761,0,24,102
153.761,0,23,102
153.763,0,23,102
153.763,0,22,102
153.805,0,22,102
153.805,0,23,102
153.82,0,23,102
153.82,0,22,101
153.83,0,22,101
153.83,0,23,101
153.882,0,23,101
153.882,0,22,101
153.891,0,22,101
153.891,0,21,101
153.893,0,21,101
153.893,0,22,101
153.907,0,22,101
153.907,0,21,100
153.908,0,21,100
153.908,0,22,100
153.911,0,22,100
153.911,0,21,100
153.919,0,21,100
153.919,0,21,100
153.919,0,21,100
153.919,0,22,101
153.92,0,22,101
153.92,0,21,101
153.942,0,21,101
153.942,0,22,101
153.972,0,22,101
153.972,0,23,101
154,0,23,101
154,0,22,101
154.007,0,22,101
154.007,0,21,100
154.01,0,21,100
154.01,0,20,100
154.031,0,20,100
154.031,0,19,100
154.035,0,19,100
154.035,0,18,100
154.041,0,18,100
154.041,0,19,100
154.056,0,19,100
154.056,0,18,100
154.111,0,18,100
154.111,0,17,100
154.131,0,17,100
154.131,0,16,100
154.136,0,16,100
154.136,0,16,100
154.136,0,16,100
154.136,0,17,101
154.145,0,17,101
154.145,0,18,101
154.155,0,18,101
154.155,0,17,101
154.201,0,17,101
154.201,0,17,101
154.201,0,17,101
154.201,0,18,102
154.201,0,18,102
154.201,0,19,102
154.206,0,19,102
154.206,0,18,102
154.294,0,18,102
154.294,0,19,102
154.324,0,19,102
154.324,0,18,102
154.381,0,18,102
154.381,0,17,102
154.386,0,17,102
154.386,0,16,102
154.449,0,16,102
154.449,0,17,102
154.452,0,17,102
154.452,0,18,102
154.493,0,18,102
154.493,0,19,102
154.503,0,19,102
154.503,0,18,102
154.509,0,18,102
154.509,0,19,102
154.513,0,19,102
154.513,0,18,102
154.52,0,18,102
154.52,0,19,102
154.554,0,19,102
154.554,0,20,102
154.561,0,20,102
154.561,0,19,102
154.574,0,19,102
154.574,0,18,102
154.602,0,18,102
154.602,0,19,102
154.621,0,19,102
154.621,0,18,102
154.624,0,18,102
154.624,0,17,101
154.629,0,17,101
154.629,0,18,101
154.688,0,18,101
154.688,0,18,101
154.688,0,18,101
154.688,0,19,102
154.721,0,19,102
154.721,0,18,102
154.741,0,18,102
154.741,0,19,102
154.768,0,19,102
154.768,0,20,102
154.791,0,20,102
154.791,0,21,102
154.911,0,21,102
154.911,0,22,102
154.921,0,22,102
154.921,0,22,102
154.921,0,22,102
154.921,0,23,103
154.926,0,23,103
154.926,0,22,103
154.959,0,22,103
154.959,0,21,103
154.978,0,21,103
154.978,0,20,103
155.003,0,20,103
155.003,0,19,103
155.007,0,19,103
155.007,0,20,103
155.068,0,20,103
155.068,0,19,103
155.077,0,19,103
155.077,0,18,103
155.148,0,18,103
155.148,0,19,103
155.163,0,19,103
155.163,0,18,102
155.173,0,18,102
155.173,0,19,102
155.186,0,19,102
155.186,0,20,102
155.205,0,20,102
155.205,0,19,102
155.212,0,19,102
155.212,0,19,102
155.212,0,19,102
155.212,0,20,103
155.234,0,20,103
155.234,0,19,103
155.341,0,19,103
155.341,0,19,103
155.341,0,19,103
155.341,0,20,104
155.425,0,20,104
155.425,0,20,104
155.425,0,20,104
155.425,0,21,105
155.466,0,21,105
155.466,0,20,105
155.493,0,20,105
155.493,0,21,105
155.508,0,21,105
155.508,0,20,105
155.53,0,20,105
155.53,0,21,105
155.534,0,21,105
155.534,0,22,105
155.544,0,22,105
155.544,0,21,105
155.551,0,21,105
155.551,0,22,105
155.556,0,22,105
155.556,0,23,105
155.632,0,23,105
155.632,0,22,105
155.644,0,22,105
155.644,0,23,105
155.677,0,23,105
155.677,0,22,104
155.696,0,22,104
155.696,0,21,103
155.712,0,21,103
155.712,0,22,103
155.721,0,22,103
155.721,0,21,103
155.734,0,21,103
155.734,0,22,103
155.736,0,22,103
155.736,0,22,103
155.736,0,22,103
155.736,0,23,104
155.782,0,23,104
155.782,0,24,104
155.786,0,24,104
155.786,0,23,104
155.801,0,23,104
155.801,0,22,104
155.867,0,22,104
155.867,0,21,104
155.873,0,21,104
155.873,0,20,104
155.878,0,20,104
155.878,0,21,104
155.887,0,21,104
155.887,0,22,104
155.931,0,22,104
155.931,0,21,104
155.945,0,21,104
155.945,0,22,104
155.952,0,22,104
155.952,0,21,104
155.957,0,21,104
155.957,0,20,104
155.961,0,20,104
155.961,0,21,104
155.965,0,21,104
155.965,0,20,104
155.995,0,20,104
155.995,0,19,104
156.01,0,19,104
156.01,0,20,104
156.026,0,20,104
156.026,0,21,104
156.043,0,21,104
156.043,0,21,104
156.043,0,21,104
156.043,0,22,105
156.071,0,22,105
156.071,0,21,105
156.084,0,21,105
156.084,0,21,105
156.084,0,21,105
156.084,0,22,106
156.115,0,22,106
156.115,0,21,106
156.12,0,21,106
156.12,0,22,106
156.137,0,22,106
156.137,0,22,106
156.137,0,22,106
156.137,0,23,107
156.233,0,23,107
156.233,0,23,107
156.233,0,23,107
156.233,0,24,108
156.237,0,24,108
156.237,0,25,108
156.253,0,25,108
156.253,0,24,108
156.279,0,24,108
156.279,0,23,108
156.282,0,23,108
156.282,0,22,107
156.325,0,22,107
156.325,0,23,107
156.356,0,23,107
156.356,0,24,107
156.381,0,24,107
156.381,0,25,107
156.409,0,25,107
156.409,0,24,106
156.496,0,24,106
156.496,0,23,106
156.501,0,23,106
156.501,0,23,106
156.501,0,23,106
156.501,0,24,107
156.504,0,24,107
156.504,0,23,107
156.519,0,23,107
156.519,0,22,107
156.529,0,22,107
156.529,0,23,107
156.578,0,23,107
156.578,0,24,107
156.579,0,24,107
156.579,0,25,107
156.58,0,25,107
156.58,0,24,107
156.594,0,24,107
156.594,0,25,107
156.602,0,25,107
156.602,0,24,107
156.62,0,24,107
156.62,0,25,107
156.625,0,25,107
156.625,0,26,107
156.639,0,26,107
156.639,0,25,106
156.669,0,25,106
156.669,0,26,106
156.682,0,26,106
156.682,0,27,106
156.721,0,27,106
156.721,0,26,106
156.726,0,26,106
156.726,0,27,106
156.735,0,27,106
156.735,0,26,106
156.771,0,26,106
156.771,0,27,106
156.801,0,27,106
156.801,0,27,106
156.801,0,27,106
156.801,0,28,107
156.85,0,28,107
156.85,0,27,107
156.867,0,27,107
156.867,0,26,107
156.887,0,26,107
156.887,0,27,107
156.912,0,27,107
156.912,0,27,107
156.912,0,27,107
156.912,0,28,108
156.918,0,28,108
156.918,0,29,108
156.965,0,29,108
156.965,0,30,108
157,0,30,108
157,0,29,108
157.027,0,29,108
157.027,0,28,108
157.028,0,28,108
157.028,0,28,108
157.028,0,28,108
157.028,0,29,109
157.033,0,29,109
157.033,0,28,109
157.057,0,28,109
157.057,0,27,109
157.069,0,27,109
157.069,0,26,109
157.156,0,26,109
157.156,0,27,109
157.193,0,27,109
157.193,0,28,109
157.236,0,28,109
157.236,0,29,109
157.268,0,29,109
157.268,0,29,109
157.268,0,29,109
157.268,0,30,110
157.279,0,30,110
157.279,0,29,110
157.292,0,29,110
157.292,0,30,110
157.313,0,30,110
157.313,0,31,110
157.319,0,31,110
157.319,0,32,110
157.33,0,32,110
157.33,0,33,110
157.332,0,33,110
157.332,1,33,110
157.408,1,33,110
157.408,1,32,110
157.412,1,32,110
157.412,1,33,110
157.417,1,33,110
157.417,1,32,110
157.444,1,32,110
157.444,0,31,109
157.444,0,31,109
157.444,0,32,110
157.451,0,32,110
157.451,0,31,110
157.459,0,31,110
157.459,0,30,110
157.47,0,30,110
157.47,0,31,110
157.47,0,31,110
157.47,0,30,110
157.475,0,30,110
157.475,0,31,110
157.504,0,31,110
157.504,0,32,110
157.513,0,32,110
157.513,0,31,110
157.517,0,31,110
157.517,0,30,110
157.52,0,30,110
157.52,0,29,109
157.523,0,29,109
157.523,0,29,109
157.523,0,29,109
157.523,0,30,110
157.557,0,30,110
157.557,0,29,110
157.628,0,29,110
157.628,0,30,110
157.646,0,30,110
157.646,0,29,110
157.671,0,29,110
157.671,0,28,110
157.677,0,28,110
157.677,0,29,110
157.694,0,29,110
157.694,0,28,110
157.7,0,28,110
157.7,0,29,110
157.728,0,29,110
157.728,0,30,110
157.736,0,30,110
157.736,1,30,110
157.738,1,30,110
157.738,1,31,110
157.764,1,31,110
157.764,1,32,110
157.77,1,32,110
157.77,1,33,110
157.77,1,33,110
157.77,1,32,110
157.781,1,32,110
157.781,1,33,110
157.792,1,33,110
157.792,1,34,110
157.795,1,34,110
157.795,0,33,109
157.795,0,33,109
157.795,0,34,110
157.797,0,34,110
157.797,0,33,110
157.806,0,33,110
157.806,0,34,110
157.852,0,34,110
157.852,0,35,110
157.857,0,35,110
157.857,0,36,110
157.87,0,36,110
157.87,0,35,109
157.877,0,35,109
157.877,0,36,109
157.913,0,36,109
157.913,0,36,109
157.913,0,36,109
157.913,0,37,110
157.919,0,37,110
157.919,0,36,110
157.963,0,36,110
157.963,1,36,110
157.967,1,36,110
157.967,0,35,109
157.967,0,35,109
157.967,0,36,110
157.979,0,36,110
157.979,0,35,110
158.009,0,35,110
158.009,0,34,110
158.051,0,34,110
158.051,0,35,110
158.072,0,35,110
158.072,0,34,110
158.077,0,34,110
158.077,0,33,110
158.101,0,33,110
158.101,0,34,110
158.112,0,34,110
158.112,0,35,110
158.132,0,35,110
158.132,0,36,110
158.141,0,36,110
158.141,0,37,110
158.158,0,37,110
158.158,1,37,110
158.159,1,37,110
158.159,1,36,110
158.16,1,36,110
158.16,1,37,110
158.179,1,37,110
158.179,1,38,110
158.181,1,38,110
158.181,1,37,110
158.197,1,37,110
158.197,1,38,110
158.204,1,38,110
158.204,2,38,110
158.216,2,38,110
158.216,2,37,110
158.22,2,37,110
158.22,2,36,110
158.226,2,36,110
158.226,1,35,109
158.226,1,35,109
158.226,1,36,110
158.233,1,36,110
158.233,0,35,109
158.233,0,35,109
158.233,0,36,110
158.237,0,36,110
158.237,0,35,110
158.245,0,35,110
158.245,0,34,109
158.247,0,34,109
158.247,0,33,109
158.251,0,33,109
158.251,0,34,109
158.281,0,34,109
158.281,0,35,109
158.298,0,35,109
158.298,0,34,109
158.301,0,34,109
158.301,0,33,109
158.304,0,33,109
158.304,0,32,108
158.312,0,32,108
158.312,0,33,108
158.322,0,33,108
158.322,0,34,108
158.327,0,34,108
158.327,0,33,108
158.381,0,33,108
158.381,0,32,108
158.384,0,32,108
158.384,0,33,108
158.412,0,33,108
158.412,0,34,108
158.437,0,34,108
158.437,0,33,107
158.44,0,33,107
158.44,0,34,107
158.464,0,34,107
158.464,0,35,107
158.468,0,35,107
158.468,0,34,107
158.493,0,34,107
158.493,0,33,106
158.511,0,33,106
158.511,0,32,106
158.548,0,32,106
158.548,0,31,105
158.559,0,31,105
158.559,0,31,105
158.559,0,31,105
158.559,0,32,106
158.579,0,32,106
158.579,0,33,106
158.584,0,33,106
158.584,0,32,106
158.62,0,32,106
158.62,0,33,106
158.715,0,33,106
158.715,0,32,106
158.723,0,32,106
158.723,0,31,106
158.737,0,31,106
158.737,0,30,105
158.742,0,30,105
158.742,0,29,104
158.764,0,29,104
158.764,0,28,104
158.788,0,28,104
158.788,0,27,103
158.813,0,27,103
158.813,0,27,103
158.813,0,27,103
158.813,0,28,104
158.848,0,28,104
158.848,0,27,103
158.871,0,27,103
158.871,0,28,103
158.896,0,28,103
158.896,0,29,103
158.899,0,29,103
158.899,0,28,103
158.909,0,28,103
158.909,0,29,103
158.927,0,29,103
158.927,0,30,103
158.941,0,30,103
158.941,0,31,103
159.043,0,31,103
159.043,0,30,103
159.074,0,30,103
159.074,0,29,102
159.082,0,29,102
159.082,0,28,102
159.082,0,28,102
159.082,0,29,102
159.108,0,29,102
159.108,0,30,102
159.109,0,30,102
159.109,0,30,102
159.109,0,30,102
159.109,0,31,103
159.135,0,31,103
159.135,0,32,103
159.171,0,32,103
159.171,0,33,103
159.175,0,33,103
159.175,0,32,103
159.191,0,32,103
159.191,0,32,103
159.191,0,32,103
159.191,0,33,104
159.197,0,33,104
159.197,0,34,104
159.257,0,34,104
159.257,0,34,104
159.257,0,34,104
159.257,0,35,105
159.294,0,35,105
159.294,0,34,105
159.303,0,34,105
159.303,0,35,105
159.324,0,35,105
159.324,0,34,104
159.358,0,34,104
159.358,0,33,103
159.389,0,33,103
159.389,0,33,103
159.389,0,33,103
159.389,0,34,104
159.397,0,34,104
159.397,0,33,104
159.412,0,33,104
159.412,0,34,104
159.429,0,34,104
159.429,0,33,104
159.446,0,33,104
159.446,0,33,104
159.446,0,33,104
159.446,0,34,105
159.465,0,34,105
159.465,0,33,105
159.467,0,33,105
159.467,0,34,105
159.499,0,34,105
159.499,0,33,105
159.5,0,33,105
159.5,0,32,104
159.515,0,32,104
159.515,0,33,104
159.543,0,33,104
159.543,0,32,103
159.564,0,32,103
159.564,0,31,103
159.573,0,31,103
159.573,0,30,103
159.584,0,30,103
159.584,0,29,103
159.591,0,29,103
159.591,0,30,103
159.608,0,30,103
159.608,0,29,103
159.651,0,29,103
159.651,0,28,102
159.677,0,28,102
159.677,0,29,102
159.684,0,29,102
159.684,0,30,102
159.725,0,30,102
159.725,0,30,102
159.725,0,30,102
159.725,0,31,103
159.732,0,31,103
159.732,0,30,102
159.734,0,30,102
159.734,0,29,101
159.742,0,29,101
159.742,0,30,101
159.756,0,30,101
159.756,0,29,101
159.768,0,29,101
159.768,0,28,101
159.851,0,28,101
159.851,0,29,101
159.853,0,29,101
159.853,0,28,101
159.858,0,28,101
159.858,0,27,101
159.877,0,27,101
159.877,0,27,101
159.877,0,27,101
159.877,0,28,102
159.892,0,28,102
159.892,0,27,102
159.939,0,27,102
159.939,0,26,102
159.97,0,26,102
159.97,0,27,102
159.984,0,27,102
159.984,0,26,102
160.002,0,26,102
160.002,0,26,102
160.002,0,26,102
160.002,0,27,103
160.04,0,27,103
160.04,0,26,103
160.045,0,26,103
160.045,0,25,103
160.046,0,25,103
160.046,0,24,103
160.058,0,24,103
160.058,0,25,103
160.068,0,25,103
160.068,0,26,103
160.084,0,26,103
160.084,0,26,103
160.084,0,26,103
160.084,0,27,104
160.089,0,27,104
160.089,0,28,104
160.095,0,28,104
160.095,0,27,104
160.105,0,27,104
160.105,0,26,103
160.113,0,26,103
160.113,0,26,103
160.113,0,26,103
160.113,0,27,104
160.123,0,27,104
160.123,0,26,104
160.125,0,26,104
160.125,0,25,104
160.128,0,25,104
160.128,0,26,104
160.177,0,26,104
160.177,0,25,104
160.192,0,25,104
160.192,0,24,104
160.193,0,24,104
160.193,0,25,104
160.229,0,25,104
160.229,0,24,104
160.241,0,24,104
160.241,0,23,104
160.249,0,23,104
160.249,0,24,104
160.26,0,24,104
160.26,0,23,104
160.26,0,23,104
160.26,0,22,103
160.265,0,22,103
160.265,0,23,103
160.283,0,23,103
160.283,0,24,103
160.324,0,24,103
160.324,0,23,103
160.37,0,23,103
160.37,0,22,102
160.378,0,22,102
160.378,0,23,102
160.4,0,23,102
160.4,0,22,102
160.43,0,22,102
160.43,0,22,102
160.43,0,22,102
160.43,0,23,103
160.472,0,23,103
160.472,0,24,103
160.496,0,24,103
160.496,0,23,103
160.504,0,23,103
160.504,0,24,103
160.509,0,24,103
160.509,0,23,103
160.531,0,23,103
160.531,0,22,103
160.563,0,22,103
160.563,0,21,103
160.568,0,21,103
160.568,0,22,103
160.606,0,22,103
160.606,0,23,103
160.625,0,23,103
160.625,0,22,103
160.637,0,22,103
160.637,0,21,103
160.684,0,21,103
160.684,0,22,103
160.688,0,22,103
160.688,0,22,103
160.688,0,22,103
160.688,0,23,104
160.72,0,23,104
160.72,0,24,104
160.802,0,24,104
160.802,0,24,104
160.802,0,24,104
160.802,0,25,105
160.811,0,25,105
160.811,0,26,105
160.823,0,26,105
160.823,0,25,105
160.827,0,25,105
160.827,0,26,105
160.843,0,26,105
160.843,0,27,105
160.845,0,27,105
160.845,0,26,105
160.847,0,26,105
160.847,0,25,105
160.862,0,25,105
160.862,0,24,105
160.879,0,24,105
160.879,0,25,105
160.901,0,25,105
160.901,0,26,105
160.91,0,26,105
160.91,0,26,105
160.91,0,26,105
160.91,0,27,106
160.912,0,27,106
160.912,0,27,106
160.912,0,27,106
160.912,0,28,107
160.919,0,28,107
160.919,0,29,107
160.927,0,29,107
160.927,0,30,107
160.971,0,30,107
160.971,0,31,107
160.987,0,31,107
160.987,0,32,107
160.991,0,32,107
160.991,0,33,107
161,0,33,107
161,0,33,107
161,0,33,107
161,0,34,108
161.023,0,34,108
161.023,0,33,108
161.058,0,33,108
161.058,0,32,108
161.094,0,32,108
161.094,0,31,108
161.104,0,31,108
161.104,0,30,107
161.161,0,30,107
161.161,0,31,107
161.171,0,31,107
161.171,0,32,107
161.175,0,32,107
161.175,0,33,107
161.183,0,33,107
161.183,0,34,107
161.185,0,34,107
161.185,0,33,106
161.253,0,33,106
161.253,0,32,106
161.296,0,32,106
161.296,0,31,106
161.304,0,31,106
161.304,0,32,106
161.306,0,32,106
161.306,0,33,106
161.309,0,33,106
161.309,0,34,106
161.309,0,34,106
161.309,0,33,106
161.316,0,33,106
161.316,0,32,106
161.318,0,32,106
161.318,0,31,106
161.347,0,31,106
161.347,0,30,106
161.361,0,30,106
161.361,0,29,106
161.43,0,29,106
161.43,0,28,106
161.433,0,28,106
161.433,0,29,106
161.438,0,29,106
161.438,0,28,106
161.445,0,28,106
161.445,0,27,106
161.45,0,27,106
161.45,0,26,106
161.466,0,26,106
161.466,0,25,106
161.472,0,25,106
161.472,0,24,106
161.477,0,24,106
161.477,0,23,106
161.481,0,23,106
161.481,0,24,106
161.51,0,24,106
161.51,0,23,105
161.512,0,23,105
161.512,0,24,105
161.527,0,24,105
161.527,0,25,105
161.547,0,25,105
161.547,0,24,105
161.559,0,24,105
161.559,0,23,105
161.561,0,23,105
161.561,0,24,105
161.601,0,24,105
161.601,0,23,105
161.632,0,23,105
161.632,0,22,105
161.653,0,22,105
161.653,0,22,105
161.653,0,22,105
161.653,0,23,106
161.656,0,23,106
161.656,0,24,106
161.687,0,24,106
161.687,0,25,106
161.738,0,25,106
161.738,0,24,105
161.745,0,24,105
161.745,0,23,104
161.755,0,23,104
161.755,0,23,104
161.755,0,23,104
161.755,0,24,105
161.767,0,24,105
161.767,0,23,105
161.77,0,23,105
161.77,0,24,105
161.834,0,24,105
161.834,0,25,105
161.837,0,25,105
161.837,0,24,105
161.848,0,24,105
161.848,0,23,105
161.893,0,23,105
161.893,0,23,105
161.893,0,23,105
161.893,0,24,106
161.918,0,24,106
161.918,0,23,106
161.927,0,23,106
161.927,0,23,106
161.927,0,23,106
161.927,0,24,107
161.935,0,24,107
161.935,0,23,107
161.935,0,23,107
161.935,0,22,107
161.969,0,22,107
161.969,0,21,107
161.985,0,21,107
161.985,0,20,106
161.99,0,20,106
161.99,0,19,106
161.997,0,19,106
161.997,0,19,106
161.997,0,19,106
161.997,0,20,107
161.999,0,20,107
161.999,0,19,107
162.013,0,19,107
162.013,0,18,107
162.029,0,18,107
162.029,0,19,107
162.032,0,19,107
162.032,0,18,107
162.044,0,18,107
162.044,0,17,107
162.061,0,17,107
162.061,0,18,107
162.102,0,18,107
162.102,0,17,107
162.115,0,17,107
162.115,0,18,107
162.138,0,18,107
162.138,0,19,107
162.19,0,19,107
162.19,0,20,107
162.192,0,20,107
162.192,0,21,107
162.209,0,21,107
162.209,0,22,107
162.21,0,22,107
162.21,0,23,107
162.244,0,23,107
162.244,0,22,107
162.248,0,22,107
162.248,0,23,107
162.319,0,23,107
162.319,0,24,107
162.366,0,24,107
162.366,0,23,107
162.389,0,23,107
162.389,0,22,107
162.404,0,22,107
162.404,0,23,107
162.414,0,23,107
162.414,0,22,107
162.42,0,22,107
162.42,0,21,106
162.428,0,21,106
162.428,0,22,106
162.44,0,22,106
162.44,0,21,106
162.44,0,21,106
162.44,0,21,106
162.44,0,21,106
162.44,0,22,107
162.446,0,22,107
162.446,0,21,107
162.453,0,21,107
162.453,0,20,107
162.458,0,20,107
162.458,0,19,106
162.488,0,19,106
162.488,0,20,106
162.498,0,20,106
162.498,0,21,106
162.508,0,21,106
162.508,0,20,106
162.55,0,20,106
162.55,0,19,106
162.582,0,19,106
162.582,0,20,106
162.582,0,20,106
162.582,0,21,106
162.594,0,21,106
162.594,0,20,106
162.624,0,20,106
162.624,0,19,105
162.626,0,19,105
162.626,0,18,105
162.635,0,18,105
162.635,0,19,105
162.648,0,19,105
162.648,0,18,105
162.702,0,18,105
162.702,0,17,105
162.706,0,17,105
162.706,0,16,105
162.729,0,16,105
162.729,0,16,105
162.729,0,16,105
162.729,0,17,106
162.746,0,17,106
162.746,0,16,106
162.824,0,16,106
162.824,0,15,106
162.827,0,15,106
162.827,0,14,106
162.849,0,14,106
162.849,0,15,106
162.899,0,15,106
162.899,0,16,106
162.914,0,16,106
162.914,0,17,106
162.925,0,17,106
162.925,0,18,106
162.943,0,18,106
162.943,0,17,106
162.958,0,17,106
162.958,0,16,106
162.964,0,16,106
162.964,0,17,106
162.995,0,17,106
162.995,0,16,106
163.007,0,16,106
163.007,0,15,106
163.029,0,15,106
163.029,0,16,106
163.096,0,16,106
163.096,0,17,106
163.113,0,17,106
163.113,0,16,106
163.124,0,16,106
163.124,0,17,106
163.146,0,17,106
163.146,0,18,106
163.167,0,18,106
163.167,0,17,106
163.177,0,17,106
163.177,0,16,106
163.214,0,16,106
163.214,0,15,105
163.27,0,15,105
163.27,0,16,105
163.287,0,16,105
163.287,0,17,105
163.294,0,17,105
163.294,0,16,105
163.312,0,16,105
163.312,0,17,105
163.321,0,17,105
163.321,0,16,105
163.327,0,16,105
163.327,0,17,105
163.339,0,17,105
163.339,0,18,105
163.341,0,18,105
163.341,0,19,105
163.346,0,19,105
163.346,0,20,105
163.36,0,20,105
163.36,0,19,104
163.387,0,19,104
163.387,0,19,104
163.387,0,19,104
163.387,0,20,105
163.424,0,20,105
163.424,0,21,105
163.436,0,21,105
163.436,0,20,104
163.439,0,20,104
163.439,0,19,104
163.458,0,19,104
163.458,0,20,104
163.476,0,20,104
163.476,0,21,104
163.497,0,21,104
163.497,0,22,104
163.527,0,22,104
163.527,0,21,104
163.531,0,21,104
163.531,0,22,104
163.592,0,22,104
163.592,0,21,104
163.631,0,21,104
163.631,0,22,104
163.633,0,22,104
163.633,0,23,104
163.691,0,23,104
163.691,0,24,104
163.691,0,24,104
163.691,0,24,104
163.691,0,24,104
163.691,0,25,105
163.7,0,25,105
163.7,0,24,105
163.703,0,24,105
163.703,0,24,105
163.703,0,24,105
163.703,0,25,106
163.712,0,25,106
163.712,0,26,106
163.741,0,26,106
163.741,0,27,106
163.838,0,27,106
163.838,0,26,105
163.857,0,26,105
163.857,0,27,105
163.869,0,27,105
163.869,0,28,105
163.896,0,28,105
163.896,0,27,105
163.914,0,27,105
163.914,0,26,105
163.925,0,26,105
163.925,0,25,105
163.926,0,25,105
163.926,0,26,105
163.984,0,26,105
163.984,0,27,105
163.991,0,27,105
163.991,0,28,105
163.994,0,28,105
163.994,0,27,105
164.019,0,27,105
164.019,0,28,105
164.024,0,28,105
164.024,0,29,105
164.035,0,29,105
164.035,0,28,105
164.07,0,28,105
164.07,0,28,105
164.07,0,28,105
164.07,0,29,106
164.07,0,29,106
164.07,0,28,106
164.074,0,28,106
164.074,0,27,106
164.093,0,27,106
164.093,0,28,106
164.101,0,28,106
164.101,0,27,106
164.126,0,27,106
164.126,0,26,106
164.144,0,26,106
164.144,0,27,106
164.18,0,27,106
164.18,0,28,106
164.202,0,28,106
164.202,0,28,106
164.202,0,28,106
164.202,0,29,107
164.244,0,29,107
164.244,0,30,107
164.316,0,30,107
164.316,0,29,106
164.317,0,29,106
164.317,0,29,106
164.317,0,29,106
164.317,0,30,107
164.341,0,30,107
164.341,0,29,107
164.397,0,29,107
164.397,0,30,107
164.418,0,30,107
164.418,0,31,107
164.431,0,31,107
164.431,0,31,107
164.431,0,31,107
164.431,0,32,108
164.433,0,32,108
164.433,0,31,108
164.436,0,31,108
164.436,0,32,108
164.447,0,32,108
164.447,0,31,108
164.492,0,31,108
164.492,0,32,108
164.494,0,32,108
164.494,0,31,107
164.518,0,31,107
164.518,0,30,107
164.558,0,30,107
164.558,0,31,107
164.566,0,31,107
164.566,0,32,107
164.581,0,32,107
164.581,0,32,107
164.581,0,32,107
164.581,0,33,108
164.581,0,33,108
164.581,0,32,108
164.6,0,32,108
164.6,0,31,108
164.609,0,31,108
164.609,0,32,108
164.637,0,32,108
164.637,0,31,108
164.688,0,31,108
164.688,0,32,108
164.706,0,32,108
164.706,0,32,108
164.706,0,32,108
164.706,0,33,109
164.714,0,33,109
164.714,0,32,108
164.715,0,32,108
164.715,0,33,108
164.721,0,33,108
164.721,0,32,108
164.776,0,32,108
164.776,0,33,108
164.792,0,33,108
164.792,0,32,107
164.804,0,32,107
164.804,0,31,107
164.827,0,31,107
164.827,0,30,107
164.835,0,30,107
164.835,0,29,107
164.899,0,29,107
164.899,0,30,107
164.901,0,30,107
164.901,0,29,107
164.91,0,29,107
164.91,0,30,107
164.932,0,30,107
164.932,0,29,107
164.941,0,29,107
164.941,0,28,106
164.959,0,28,106
164.959,0,29,106
164.969,0,29,106
164.969,0,28,106
165.002,0,28,106
165.002,0,27,106
165.007,0,27,106
165.007,0,28,106
165.024,0,28,106
165.024,0,29,106
165.032,0,29,106
165.032,0,28,106
165.088,0,28,106
165.088,0,27,106
165.119,0,27,106
165.119,0,26,106
165.124,0,26,106
165.124,0,26,106
165.124,0,26,106
165.124,0,27,107
165.163,0,27,107
165.163,0,28,107
165.184,0,28,107
165.184,0,28,107
165.184,0,28,107
165.184,0,29,108
165.2,0,29,108
165.2,0,28,108
165.213,0,28,108
165.213,0,29,108
165.261,0,29,108
165.261,0,28,108
165.268,0,28,108
165.268,0,27,108
165.273,0,27,108
165.273,0,28,108
165.283,0,28,108
165.283,0,27,108
165.316,0,27,108
165.316,0,26,107
165.337,0,26,107
165.337,0,27,107
165.356,0,27,107
165.356,0,26,106
165.381,0,26,106
165.381,0,25,106
165.382,0,25,106
165.382,0,24,105
165.408,0,24,105
165.408,0,23,105
165.419,0,23,105
165.419,0,22,105
165.44,0,22,105
165.44,0,21,105
165.47,0,21,105
165.47,0,20,105
165.486,0,20,105
165.486,0,21,105
165.488,0,21,105
165.488,0,22,105
165.522,0,22,105
165.522,0,21,104
165.544,0,21,104
165.544,0,22,104
165.55,0,22,104
165.55,0,21,103
165.555,0,21,103
165.555,0,20,103
165.597,0,20,103
165.597,0,21,103
165.606,0,21,103
165.606,0,21,103
165.606,0,21,103
165.606,0,22,104
165.608,0,22,104
165.608,0,21,104
165.612,0,21,104
165.612,0,22,104
165.613,0,22,104
165.613,0,21,104
165.619,0,21,104
165.619,0,20,104
165.691,0,20,104
165.691,0,19,104
165.715,0,19,104
165.715,0,20,104
165.725,0,20,104
165.725,0,19,104
165.744,0,19,104
165.744,0,20,104
165.751,0,20,104
165.751,0,21,104
165.764,0,21,104
165.764,0,22,104
165.788,0,22,104
165.788,0,23,104
165.818,0,23,104
165.818,0,22,104
165.834,0,22,104
165.834,0,23,104
165.834,0,23,104
165.834,0,24,104
165.837,0,24,104
165.837,0,25,104
165.847,0,25,104
165.847,0,26,104
165.862,0,26,104
165.862,0,27,104
165.876,0,27,104
165.876,0,28,104
165.894,0,28,104
165.894,0,29,104
165.942,0,29,104
165.942,0,30,104
165.966,0,30,104
165.966,0,29,103
165.986,0,29,103
165.986,0,29,103
165.986,0,29,103
165.986,0,30,104
165.996,0,30,104
165.996,0,31,104
166.028,0,31,104
166.028,0,30,104
166.054,0,30,104
166.054,0,31,104
166.102,0,31,104
166.102,0,30,104
166.146,0,30,104
166.146,0,29,104
166.157,0,29,104
166.157,0,28,104
166.177,0,28,104
166.177,0,29,104
166.178,0,29,104
166.178,0,28,103
166.179,0,28,103
166.179,0,29,103
166.185,0,29,103
166.185,0,28,103
166.253,0,28,103
166.253,0,29,103
166.26,0,29,103
166.26,0,30,103
166.278,0,30,103
166.278,0,29,102
166.29,0,29,102
166.29,0,28,101
166.319,0,28,101
166.319,0,27,101
166.322,0,27,101
166.322,0,26,101
166.387,0,26,101
166.387,0,25,100
166.387,0,25,100
166.387,0,26,100
166.388,0,26,100
166.388,0,26,100
166.388,0,26,100
166.388,0,27,101
166.39,0,27,101
166.39,0,28,101
166.395,0,28,101
166.395,0,29,101
166.406,0,29,101
166.406,0,28,100
166.411,0,28,100
166.411,0,27,99
166.427,0,27,99
166.427,0,28,99
166.445,0,28,99
166.445,0,28,99
166.445,0,28,99
166.445,0,29,100
166.529,0,29,100
166.529,0,28,100
166.543,0,28,100
166.543,0,29,100
166.568,0,29,100
166.568,0,30,100
166.568,0,30,100
166.568,0,30,100
166.568,0,30,100
166.568,0,31,101
166.575,0,31,101
166.575,0,30,101
166.616,0,30,101
166.616,0,29,100
166.622,0,29,100
166.622,0,29,100
166.622,0,29,100
166.622,0,30,101
166.645,0,30,101
166.645,0,29,101
166.652,0,29,101
166.652,0,28,101
166.662,0,28,101
166.662,0,27,101
166.668,0,27,101
166.668,0,28,101
166.715,0,28,101
166.715,0,27,101
166.764,0,27,101
166.764,0,27,101
166.764,0,27,101
166.764,0,28,102
166.781,0,28,102
166.781,0,28,102
166.781,0,28,102
166.781,0,29,103
166.782,0,29,103
166.782,0,29,103
166.782,0,29,103
166.782,0,30,104
166.794,0,30,104
166.794,0,29,104
166.825,0,29,104
166.825,0,29,104
166.825,0,29,104
166.825,0,30,105
166.837,0,30,105
166.837,0,31,105
166.849,0,31,105
166.849,0,30,104
166.866,0,30,104
166.866,0,29,104
166.888,0,29,104
166.888,0,29,104
166.888,0,29,104
166.888,0,30,105
166.902,0,30,105
166.902,0,31,105
166.903,0,31,105
166.903,0,32,105
166.929,0,32,105
166.929,0,31,104
166.935,0,31,104
166.935,0,30,104
166.961,0,30,104
166.961,0,29,103
166.964,0,29,103
166.964,0,28,103
166.966,0,28,103
166.966,0,28,103
166.966,0,28,103
166.966,0,29,104
166.983,0,29,104
166.983,0,28,104
166.996,0,28,104
166.996,0,29,104
167.017,0,29,104
167.017,0,30,104
167.024,0,30,104
167.024,0,31,104
167.046,0,31,104
167.046,0,32,104
167.046,0,32,104
167.046,0,31,104
167.066,0,31,104
167.066,0,30,104
167.072,0,30,104
167.072,0,29,104
167.073,0,29,104
167.073,0,28,104
167.131,0,28,104
167.131,0,27,104
167.16,0,27,104
167.16,0,28,104
167.191,0,28,104
167.191,0,27,104
167.203,0,27,104
167.203,0,28,104
167.254,0,28,104
167.254,0,28,104
167.254,0,28,104
167.254,0,29,105
167.259,0,29,105
167.259,0,28,104
167.309,0,28,104
167.309,0,27,104
167.365,0,27,104
167.365,0,26,104
167.381,0,26,104
167.381,0,25,104
167.392,0,25,104
167.392,0,26,104
167.392,0,26,104
167.392,0,25,104
167.403,0,25,104
167.403,0,24,104
167.45,0,24,104
167.45,0,23,104
167.45,0,23,104
167.45,0,24,104
167.457,0,24,104
167.457,0,25,104
167.486,0,25,104
167.486,0,26,104
167.51,0,26,104
167.51,0,27,104
167.512,0,27,104
167.512,0,27,104
167.512,0,27,104
167.512,0,28,105
167.529,0,28,105
167.529,0,27,105
167.538,0,27,105
167.538,0,28,105
167.56,0,28,105
167.56,0,27,105
167.56,0,27,105
167.56,0,27,105
167.56,0,27,105
167.56,0,28,106
167.583,0,28,106
167.583,0,27,106
167.583,0,27,106
167.583,0,28,106
167.59,0,28,106
167.59,0,29,106
167.64,0,29,106
167.64,0,29,106
167.64,0,29,106
167.64,0,30,107
167.659,0,30,107
167.659,0,29,107
167.701,0,29,107
167.701,0,28,106
167.723,0,28,106
167.723,0,27,106
167.733,0,27,106
167.733,0,26,106
167.757,0,26,106
167.757,0,27,106
167.76,0,27,106
167.76,0,28,106
167.768,0,28,106
167.768,0,27,106
167.769,0,27,106
167.769,0,28,106
167.8,0,28,106
167.8,0,27,106
167.841,0,27,106
167.841,0,26,106
167.843,0,26,106
167.843,0,27,106
167.862,0,27,106
167.862,0,26,106
167.872,0,26,106
167.872,0,27,106
167.88,0,27,106
167.88,0,28,106
167.892,0,28,106
167.892,0,28,106
167.892,0,28,106
167.892,0,29,107
167.893,0,29,107
167.893,0,29,107
167.893,0,29,107
167.893,0,30,108
167.954,0,30,108
167.954,0,29,108
167.98,0,29,108
167.98,0,30,108
168.002,0,30,108
168.002,0,29,108
168.008,0,29,108
168.008,0,30,108
168.009,0,30,108
168.009,0,29,108
168.051,0,29,108
168.051,0,28,108
168.074,0,28,108
168.074,0,27,108
168.075,0,27,108
168.075,0,28,108
168.115,0,28,108
168.115,0,27,107
168.122,0,27,107
168.122,0,26,107
168.135,0,26,107
168.135,0,25,107
168.159,0,25,107
168.159,0,25,107
168.159,0,25,107
168.159,0,26,108
168.16,0,26,108
168.16,0,27,108
168.161,0,27,108
168.161,0,26,107
168.186,0,26,107
168.186,0,27,107
168.187,0,27,107
168.187,0,26,107
168.199,0,26,107
168.199,0,27,107
168.217,0,27,107
168.217,0,28,107
168.235,0,28,107
168.235,0,27,106
168.24,0,27,106
168.24,0,26,106
168.3,0,26,106
168.3,0,26,106
168.3,0,26,106
168.3,0,27,107
168.3,0,27,107
168.3,0,26,107
168.306,0,26,107
168.306,0,25,106
168.333,0,25,106
168.333,0,26,106
168.367,0,26,106
168.367,0,26,106
168.367,0,26,106
168.367,0,27,107
168.373,0,27,107
168.373,0,26,107
168.378,0,26,107
168.378,0,27,107
168.389,0,27,107
168.389,0,28,107
168.426,0,28,107
168.426,0,27,107
168.435,0,27,107
168.435,0,26,107
168.491,0,26,107
168.491,0,27,107
168.498,0,27,107
168.498,0,26,106
168.53,0,26,106
168.53,0,27,106
168.536,0,27,106
168.536,0,26,106
168.548,0,26,106
168.548,0,27,106
168.556,0,27,106
168.556,0,26,106
168.565,0,26,106
168.565,0,25,106
168.578,0,25,106
168.578,0,24,106
168.627,0,24,106
168.627,0,25,106
168.641,0,25,106
168.641,0,24,106
168.642,0,24,106
168.642,0,25,106
168.651,0,25,106
168.651,0,24,106
168.66,0,24,106
168.66,0,24,106
168.66,0,24,106
168.66,0,25,107
168.673,0,25,107
168.673,0,26,107
168.679,0,26,107
168.679,0,27,107
168.703,0,27,107
168.703,0,26,107
168.722,0,26,107
168.722,0,25,107
168.746,0,25,107
168.746,0,26,107
168.75,0,26,107
168.75,0,25,107
168.851,0,25,107
168.851,0,26,107
168.878,0,26,107
168.878,0,25,107
168.934,0,25,107
168.934,0,24,106
168.953,0,24,106
168.953,0,23,105
168.979,0,23,105
168.979,0,24,105
168.981,0,24,105
168.981,0,25,105
169.016,0,25,105
169.016,0,26,105
169.022,0,26,105
169.022,0,26,105
169.022,0,26,105
169.022,0,27,106
169.038,0,27,106
169.038,0,28,106
169.04,0,28,106
169.04,0,29,106
169.057,0,29,106
169.057,0,28,106
169.06,0,28,106
169.06,0,29,106
169.06,0,29,106
169.06,0,28,106
169.061,0,28,106
169.061,0,29,106
169.081,0,29,106
169.081,0,28,106
169.091,0,28,106
169.091,0,28,106
169.091,0,28,106
169.091,0,29,107
169.094,0,29,107
169.094,0,29,107
169.094,0,29,107
169.094,0,30,108
169.099,0,30,108
169.099,0,30,108
169.099,0,30,108
169.099,0,31,109
169.117,0,31,109
169.117,0,30,109
169.148,0,30,109
169.148,0,29,109
169.171,0,29,109
169.171,0,30,109
169.214,0,30,109
169.214,0,29,108
169.229,0,29,108
169.229,0,30,108
169.262,0,30,108
169.262,0,29,107
169.269,0,29,107
169.269,0,28,106
169.298,0,28,106
169.298,0,29,106
169.3,0,29,106
169.3,0,28,106
169.305,0,28,106
169.305,0,27,106
169.341,0,27,106
169.341,0,28,106
169.345,0,28,106
169.345,0,29,106
169.346,0,29,106
169.346,0,28,106
169.347,0,28,106
169.347,0,27,106
169.368,0,27,106
169.368,0,26,106
169.383,0,26,106
169.383,0,25,106
169.39,0,25,106
169.39,0,26,106
169.416,0,26,106
169.416,0,25,106
169.454,0,25,106
169.454,0,24,106
169.464,0,24,106
169.464,0,24,106
169.464,0,24,106
169.464,0,25,107
169.476,0,25,107
169.476,0,26,107
169.508,0,26,107
169.508,0,25,107
169.543,0,25,107
169.543,0,24,107
169.635,0,24,107
169.635,0,23,107
169.674,0,23,107
169.674,0,24,107
169.686,0,24,107
169.686,0,25,107
169.688,0,25,107
169.688,0,26,107
169.706,0,26,107
169.706,0,26,107
169.706,0,26,107
169.706,0,27,108
169.71,0,27,108
169.71,0,26,108
169.712,0,26,108
169.712,0,27,108
169.717,0,27,108
169.717,0,28,108
169.72,0,28,108
169.72,0,27,108
169.721,0,27,108
169.721,0,26,108
169.777,0,26,108
169.777,0,25,108
169.824,0,25,108
169.824,0,26,108
169.85,0,26,108
169.85,0,25,108
169.857,0,25,108
169.857,0,26,108
169.872,0,26,108
169.872,0,27,108
169.891,0,27,108
169.891,0,26,108
170.029,0,26,108
170.029,0,27,108
170.045,0,27,108
170.045,0,27,108
170.045,0,27,108
170.045,0,28,109
170.058,0,28,109
170.058,0,27,108
170.079,0,27,108
170.079,0,28,108
170.082,0,28,108
170.082,0,28,108
170.082,0,28,108
170.082,0,29,109
170.091,0,29,109
170.091,0,30,109
170.098,0,30,109
170.098,0,29,109
170.106,0,29,109
170.106,0,28,109
170.11,0,28,109
170.11,0,27,109
170.202,0,27,109
170.202,0,28,109
170.229,0,28,109
170.229,0,27,109
170.238,0,27,109
170.238,0,26,109
170.242,0,26,109
170.242,0,26,109
170.242,0,26,109
170.242,0,27,110
170.255,0,27,110
170.255,0,28,110
170.278,0,28,110
170.278,0,27,110
170.285,0,27,110
170.285,0,28,110
170.286,0,28,110
170.286,0,27,109
170.292,0,27,109
170.292,0,26,108
170.315,0,26,108
170.315,0,25,107
170.343,0,25,107
170.343,0,24,106
170.379,0,24,106
170.379,0,23,106
170.407,0,23,106
170.407,0,23,106
170.407,0,23,106
170.407,0,24,107
170.426,0,24,107
170.426,0,23,107
170.469,0,23,107
170.469,0,22,106
170.477,0,22,106
170.477,0,21,105
170.504,0,21,105
170.504,0,22,105
170.577,0,22,105
170.577,0,23,105
170.587,0,23,105
170.587,0,24,105
170.648,0,24,105
170.648,0,24,105
170.648,0,24,105
170.648,0,25,106
170.665,0,25,106
170.665,0,26,106
170.683,0,26,106
170.683,0,27,106
170.697,0,27,106
170.697,0,28,106
170.705,0,28,106
170.705,0,27,105
170.712,0,27,105
170.712,0,26,105
170.718,0,26,105
170.718,0,27,105
170.724,0,27,105
170.724,0,28,105
170.727,0,28,105
170.727,0,29,105
170.761,0,29,105
170.761,0,28,105
170.785,0,28,105
170.785,0,27,105
170.788,0,27,105
170.788,0,28,105
170.855,0,28,105
170.855,0,27,104
170.897,0,27,104
170.897,0,28,104
170.904,0,28,104
170.904,0,29,104
170.917,0,29,104
170.917,0,28,103
170.928,0,28,103
170.928,0,29,103
170.933,0,29,103
170.933,0,28,102
170.954,0,28,102
170.954,0,27,102
170.969,0,27,102
170.969,0,28,102
170.977,0,28,102
170.977,0,29,102
171.017,0,29,102
171.017,0,28,102
171.022,0,28,102
171.022,0,29,102
171.034,0,29,102
171.034,0,28,102
171.054,0,28,102
171.054,0,27,102
171.063,0,27,102
171.063,0,26,101
171.071,0,26,101
171.071,0,27,101
171.078,0,27,101
171.078,0,27,101
171.078,0,27,101
171.078,0,28,102
171.081,0,28,102
171.081,0,27,102
171.09,0,27,102
171.09,0,28,102
171.157,0,28,102
171.157,0,28,102
171.157,0,28,102
171.157,0,29,103
171.172,0,29,103
171.172,0,30,103
171.188,0,30,103
171.188,0,29,103
171.196,0,29,103
171.196,0,29,103
171.196,0,29,103
171.196,0,30,104
171.212,0,30,104
171.212,0,29,104
171.218,0,29,104
171.218,0,30,104
171.228,0,30,104
171.228,0,31,104
171.252,0,31,104
171.252,0,30,104
171.285,0,30,104
171.285,0,30,104
171.285,0,30,104
171.285,0,31,105
171.285,0,31,105
171.285,0,32,105
171.341,0,32,105
171.341,0,33,105
171.383,0,33,105
171.383,0,32,105
171.392,0,32,105
171.392,0,31,105
171.416,0,31,105
171.416,0,30,105
171.439,0,30,105
171.439,0,29,105
171.519,0,29,105
171.519,0,28,104
171.532,0,28,104
171.532,0,27,103
171.577,0,27,103
171.577,0,27,103
171.577,0,27,103
171.577,0,28,104
171.609,0,28,104
171.609,0,27,104
171.639,0,27,104
171.639,0,28,104
171.68,0,28,104
171.68,0,27,104
171.69,0,27,104
171.69,0,26,104
171.699,0,26,104
171.699,0,25,104
171.703,0,25,104
171.703,0,24,104
171.712,0,24,104
171.712,0,23,104
171.725,0,23,104
171.725,0,24,104
171.727,0,24,104
171.727,0,23,103
171.752,0,23,103
171.752,0,23,103
171.752,0,23,103
171.752,0,24,104
171.76,0,24,104
171.76,0,23,103
171.763,0,23,103
171.763,0,23,103
171.763,0,23,103
171.763,0,24,104
171.773,0,24,104
171.773,0,25,104
171.785,0,25,104
171.785,0,24,103
171.834,0,24,103
171.834,0,25,103
171.837,0,25,103
171.837,0,26,103
171.862,0,26,103
171.862,0,27,103
171.877,0,27,103
171.877,0,26,103
171.931,0,26,103
171.931,0,27,103
171.933,0,27,103
171.933,0,26,102
171.943,0,26,102
171.943,0,25,102
171.983,0,25,102
171.983,0,24,102
172.009,0,24,102
172.009,0,23,101
172.07,0,23,101
172.07,0,22,101
172.093,0,22,101
172.093,0,23,101
172.105,0,23,101
172.105,0,24,101
172.118,0,24,101
172.118,0,24,101
172.118,0,24,101
172.118,0,25,102
172.126,0,25,102
172.126,0,25,102
172.126,0,25,102
172.126,0,26,103
172.169,0,26,103
172.169,0,25,103
172.178,0,25,103
172.178,0,26,103
172.195,0,26,103
172.195,0,25,103
172.239,0,25,103
172.239,0,26,103
172.27,0,26,103
172.27,0,25,103
172.276,0,25,103
172.276,0,25,103
172.276,0,25,103
172.276,0,26,104
172.289,0,26,104
172.289,0,25,104
172.319,0,25,104
172.319,0,25,104
172.319,0,25,104
172.319,0,26,105
172.337,0,26,105
172.337,0,27,105
172.361,0,27,105
172.361,0,27,105
172.361,0,27,105
172.361,0,28,106
172.387,0,28,106
172.387,0,28,106
172.387,0,28,106
172.387,0,29,107
172.41,0,29,107
172.41,0,30,107
172.416,0,30,107
172.416,0,31,107
172.418,0,31,107
172.418,0,32,107
172.422,0,32,107
172.422,0,32,107
172.422,0,32,107
172.422,0,33,108
172.444,0,33,108
172.444,0,33,108
172.444,0,33,108
172.444,0,34,109
172.558,0,34,109
172.558,0,35,109
172.562,0,35,109
172.562,0,36,109
172.574,0,36,109
172.574,0,37,109
172.585,0,37,109
172.585,0,37,109
172.585,0,37,109
172.585,0,38,110
172.605,0,38,110
172.605,0,37,110
172.613,0,37,110
172.613,1,37,110
172.657,1,37,110
172.657,1,38,110
172.659,1,38,110
172.659,1,39,110
172.685,1,39,110
172.685,1,38,110
172.722,1,38,110
172.722,1,37,110
172.731,1,37,110
172.731,2,37,110
172.736,2,37,110
172.736,2,36,110
172.739,2,36,110
172.739,2,37,110
172.749,2,37,110
172.749,2,38,110
172.763,2,38,110
172.763,2,37,110
172.777,2,37,110
172.777,3,37,110
172.781,3,37,110
172.781,3,36,110
172.813,3,36,110
172.813,3,35,110
172.827,3,35,110
172.827,3,36,110
172.831,3,36,110
172.831,3,37,110
172.84,3,37,110
172.84,3,38,110
172.842,3,38,110
172.842,3,37,110
172.856,3,37,110
172.856,3,38,110
172.862,3,38,110
172.862,3,37,110
172.881,3,37,110
172.881,3,38,110
172.938,3,38,110
172.938,3,39,110
172.939,3,39,110
172.939,3,38,110
172.941,3,38,110
172.941,2,37,109
172.941,2,37,109
172.941,2,38,110
172.956,2,38,110
172.956,2,39,110
172.956,2,39,110
172.956,2,38,110
173.078,2,38,110
173.078,2,37,110
173.08,2,37,110
173.08,2,38,110
173.089,2,38,110
173.089,2,37,110
173.131,2,37,110
173.131,2,38,110
173.18,2,38,110
173.18,1,37,109
173.18,1,37,109
173.18,1,38,110
173.199,1,38,110
173.199,2,38,110
173.199,2,38,110
173.199,2,39,110
173.227,2,39,110
173.227,2,40,110
173.241,2,40,110
173.241,3,40,110
173.247,3,40,110
173.247,2,39,109
173.247,2,39,109
173.247,2,40,110
173.249,2,40,110
173.249,1,39,109
173.249,1,39,109
173.249,1,40,110
173.281,1,40,110
173.281,0,39,109
173.281,0,39,109
173.281,0,40,110
173.292,0,40,110
173.292,0,39,109
173.308,0,39,109
173.308,0,40,109
173.31,0,40,109
173.31,0,39,109
173.345,0,39,109
173.345,0,39,109
173.345,0,39,109
173.345,0,40,110
173.372,0,40,110
173.372,0,41,110
173.386,0,41,110
173.386,0,42,110
173.397,0,42,110
173.397,0,41,109
173.414,0,41,109
173.414,0,42,109
173.417,0,42,109
173.417,0,43,109
173.417,0,43,109
173.417,0,44,109
173.436,0,44,109
173.436,0,44,109
173.436,0,44,109
173.436,0,45,110
173.441,0,45,110
173.441,0,46,110
173.447,0,46,110
173.447,0,45,109
173.458,0,45,109
173.458,0,44,109
173.476,0,44,109
173.476,0,43,109
173.509,0,43,109
173.509,0,42,108
173.56,0,42,108
173.56,0,43,108
173.581,0,43,108
173.581,0,42,108
173.603,0,42,108
173.603,0,41,108
173.62,0,41,108
173.62,0,42,108
173.64,0,42,108
173.64,0,41,108
173.706,0,41,108
173.706,0,40,108
173.746,0,40,108
173.746,0,39,107
173.8,0,39,107
173.8,0,38,107
173.805,0,38,107
173.805,0,37,106
173.875,0,37,106
173.875,0,37,106
173.875,0,37,106
173.875,0,38,107
173.905,0,38,107
173.905,0,37,107
173.97,0,37,107
173.97,0,36,107
173.977,0,36,107
173.977,0,35,107
173.988,0,35,107
173.988,0,34,106
174.013,0,34,106
174.013,0,33,106
174.036,0,33,106
174.036,0,32,106
174.043,0,32,106
174.043,0,31,106
174.052,0,31,106
174.052,0,31,106
174.052,0,31,106
174.052,0,32,107
174.056,0,32,107
174.056,0,33,107
174.112,0,33,107
174.112,0,34,107
174.14,0,34,107
174.14,0,33,106
174.15,0,33,106
174.15,0,32,106
174.15,0,32,106
174.15,0,31,106
174.181,0,31,106
174.181,0,30,105
174.195,0,30,105
174.195,0,31,105
174.215,0,31,105
174.215,0,30,105
174.222,0,30,105
174.222,0,31,105
174.233,0,31,105
174.233,0,30,105
174.277,0,30,105
174.277,0,29,105
174.291,0,29,105
174.291,0,28,105
174.302,0,28,105
174.302,0,29,105
174.334,0,29,105
174.334,0,28,105
174.354,0,28,105
174.354,0,27,105
174.396,0,27,105
174.396,0,26,104
174.403,0,26,104
174.403,0,25,104
174.404,0,25,104
174.404,0,24,104
174.406,0,24,104
174.406,0,25,104
174.413,0,25,104
174.413,0,24,104
174.428,0,24,104
174.428,0,25,104
174.432,0,25,104
174.432,0,26,104
174.453,0,26,104
174.453,0,27,104
174.466,0,27,104
174.466,0,28,104
174.467,0,28,104
174.467,0,28,104
174.467,0,28,104
174.467,0,29,105
174.487,0,29,105
174.487,0,30,105
174.495,0,30,105
174.495,0,29,105
174.514,0,29,105
174.514,0,30,105
174.536,0,30,105
174.536,0,29,104
174.544,0,29,104
174.544,0,30,104
174.586,0,30,104
174.586,0,31,104
174.586,0,31,104
174.586,0,30,103
174.599,0,30,103
174.599,0,29,102
174.612,0,29,102
174.612,0,28,102
174.619,0,28,102
174.619,0,27,102
174.642,0,27,102
174.642,0,27,102
174.642,0,27,102
174.642,0,28,103
174.717,0,28,103
174.717,0,27,103
174.717,0,27,103
174.717,0,26,102
174.719,0,26,102
174.719,0,25,102
174.736,0,25,102
174.736,0,24,101
174.755,0,24,101
174.755,0,24,101
174.755,0,24,101
174.755,0,25,102
174.791,0,25,102
174.791,0,24,101
174.807,0,24,101
174.807,0,23,101
174.813,0,23,101
174.813,0,24,101
174.818,0,24,101
174.818,0,25,101
174.834,0,25,101
174.834,0,26,101
174.855,0,26,101
174.855,0,27,101
174.866,0,27,101
174.866,0,26,101
174.869,0,26,101
174.869,0,25,101
174.884,0,25,101
174.884,0,24,101
174.886,0,24,101
174.886,0,23,100
174.897,0,23,100
174.897,0,24,100
174.924,0,24,100
174.924,0,25,100
174.945,0,25,100
174.945,0,24,100
174.989,0,24,100
174.989,0,25,100
174.989,0,25,100
174.989,0,25,100
174.989,0,25,100
174.989,0,26,101
175.042,0,26,101
175.042,0,27,101
175.046,0,27,101
175.046,0,28,101
175.069,0,28,101
175.069,0,29,101
175.107,0,29,101
175.107,0,28,101
175.113,0,28,101
175.113,0,27,101
175.132,0,27,101
175.132,0,26,101
175.136,0,26,101
175.136,0,25,101
175.142,0,25,101
175.142,0,25,101
175.142,0,25,101
175.142,0,26,102
175.143,0,26,102
175.143,0,27,102
175.192,0,27,102
175.192,0,28,102
175.199,0,28,102
175.199,0,27,102
175.211,0,27,102
175.211,0,28,102
175.217,0,28,102
175.217,0,28,102
175.217,0,28,102
175.217,0,29,103
175.22,0,29,103
175.22,0,30,103
175.23,0,30,103
175.23,0,29,103
175.241,0,29,103
175.241,0,30,103
175.249,0,30,103
175.249,0,30,103
175.249,0,30,103
175.249,0,31,104
175.269,0,31,104
175.269,0,30,104
175.284,0,30,104
175.284,0,29,104
175.296,0,29,104
175.296,0,28,104
175.299,0,28,104
175.299,0,27,104
175.304,0,27,104
175.304,0,28,104
175.311,0,28,104
175.311,0,27,104
175.369,0,27,104
175.369,0,26,104
175.432,0,26,104
175.432,0,25,104
175.46,0,25,104
175.46,0,24,103
175.479,0,24,103
175.479,0,23,102
175.48,0,23,102
175.48,0,22,102
175.489,0,22,102
175.489,0,21,101
175.507,0,21,101
175.507,0,20,101
175.509,0,20,101
175.509,0,19,101
175.511,0,19,101
175.511,0,18,101
175.562,0,18,101
175.562,0,17,101
175.594,0,17,101
175.594,0,18,101
175.601,0,18,101
175.601,0,19,101
175.646,0,19,101
175.646,0,20,101
175.672,0,20,101
175.672,0,19,101
175.679,0,19,101
175.679,0,19,101
175.679,0,19,101
175.679,0,20,102
175.686,0,20,102
175.686,0,19,102
175.695,0,19,102
175.695,0,20,102
175.714,0,20,102
175.714,0,19,102
175.73,0,19,102
175.73,0,20,102
175.783,0,20,102
175.783,0,20,102
175.783,0,20,102
175.783,0,21,103
175.805,0,21,103
175.805,0,22,103
175.878,0,22,103
175.878,0,23,103
175.898,0,23,103
175.898,0,22,103
175.916,0,22,103
175.916,0,23,103
175.917,0,23,103
175.917,0,22,103
175.931,0,22,103
175.931,0,22,103
175.931,0,22,103
175.931,0,23,104
175.947,0,23,104
175.947,0,22,104
175.957,0,22,104
175.957,0,23,104
175.976,0,23,104
175.976,0,22,104
175.981,0,22,104
175.981,0,22,104
175.981,0,22,104
175.981,0,23,105
175.999,0,23,105
175.999,0,22,105
176.003,0,22,105
176.003,0,23,105
176.015,0,23,105
176.015,0,22,105
176.048,0,22,105
176.048,0,23,105
176.068,0,23,105
176.068,0,22,105
176.09,0,22,105
176.09,0,22,105
176.09,0,22,105
176.09,0,23,106
176.091,0,23,106
176.091,0,22,105
176.1,0,22,105
176.1,0,21,105
176.11,0,21,105
176.11,0,21,105
176.11,0,21,105
176.11,0,22,106
176.114,0,22,106
176.114,0,21,106
176.15,0,21,106
176.15,0,20,105
176.16,0,20,105
176.16,0,21,105
176.176,0,21,105
176.176,0,22,105
176.196,0,22,105
176.196,0,23,105
176.207,0,23,105
176.207,0,24,105
176.22,0,24,105
176.22,0,23,105
176.227,0,23,105
176.227,0,24,105
176.274,0,24,105
176.274,0,24,105
176.274,0,24,105
176.274,0,25,106
176.278,0,25,106
176.278,0,26,106
176.282,0,26,106
176.282,0,25,105
176.375,0,25,105
176.375,0,26,105
176.376,0,26,105
176.376,0,25,104
176.378,0,25,104
176.378,0,24,104
176.427,0,24,104
176.427,0,23,104
176.431,0,23,104
176.431,0,22,104
176.45,0,22,104
176.45,0,21,104
176.458,0,21,104
176.458,0,22,104
176.528,0,22,104
176.528,0,23,104
176.537,0,23,104
176.537,0,22,104
176.539,0,22,104
176.539,0,23,104
176.547,0,23,104
176.547,0,24,104
176.569,0,24,104
176.569,0,23,103
176.576,0,23,103
176.576,0,22,103
176.585,0,22,103
176.585,0,22,103
176.585,0,22,103
176.585,0,23,104
176.595,0,23,104
176.595,0,22,104
176.607,0,22,104
176.607,0,21,104
176.616,0,21,104
176.616,0,22,104
176.622,0,22,104
176.622,0,21,104
176.644,0,21,104
176.644,0,22,104
176.696,0,22,104
176.696,0,23,104
176.706,0,23,104
176.706,0,24,104
176.729,0,24,104
176.729,0,23,104
176.785,0,23,104
176.785,0,23,104
176.785,0,23,104
176.785,0,24,105
176.816,0,24,105
176.816,0,23,105
176.831,0,23,105
176.831,0,22,105
176.832,0,22,105
176.832,0,21,105
176.843,0,21,105
176.843,0,20,104
176.847,0,20,104
176.847,0,19,104
176.855,0,19,104
176.855,0,19,104
176.855,0,19,104
176.855,0,20,105
176.863,0,20,105
176.863,0,19,105
176.867,0,19,105
176.867,0,18,105
176.891,0,18,105
176.891,0,17,105
176.901,0,17,105
176.901,0,16,105
176.915,0,16,105
176.915,0,17,105
176.924,0,17,105
176.924,0,18,105
176.927,0,18,105
176.927,0,19,105
177,0,19,105
177,0,20,105
177.008,0,20,105
177.008,0,19,105
177.028,0,19,105
177.028,0,20,105
177.03,0,20,105
177.03,0,19,105
177.041,0,19,105
177.041,0,20,105
177.043,0,20,105
177.043,0,21,105
177.044,0,21,105
177.044,0,22,105
177.052,0,22,105
177.052,0,21,105
177.071,0,21,105
177.071,0,22,105
177.105,0,22,105
177.105,0,22,105
177.105,0,22,105
177.105,0,23,106
177.109,0,23,106
177.109,0,22,106
177.142,0,22,106
177.142,0,23,106
177.16,0,23,106
177.16,0,22,106
177.198,0,22,106
177.198,0,22,106
177.198,0,22,106
177.198,0,23,107
177.217,0,23,107
177.217,0,24,107
177.217,0,24,107
177.217,0,23,107
177.221,0,23,107
177.221,0,22,107
177.245,0,22,107
177.245,0,21,107
177.282,0,21,107
177.282,0,21,107
177.282,0,21,107
177.282,0,22,108
177.3,0,22,108
177.3,0,21,108
177.346,0,21,108
177.346,0,20,108
177.407,0,20,108
177.407,0,21,108
177.438,0,21,108
177.438,0,22,108
177.538,0,22,108
177.538,0,22,108
177.538,0,22,108
177.538,0,23,109
177.539,0,23,109
177.539,0,24,109
177.542,0,24,109
177.542,0,24,109
177.542,0,24,109
177.542,0,25,110
177.546,0,25,110
177.546,1,25,110
177.554,1,25,110
177.554,1,26,110
177.592,1,26,110
177.592,1,25,110
177.599,1,25,110
177.599,2,25,110
177.628,2,25,110
177.628,2,24,110
177.643,2,24,110
177.643,2,25,110
177.661,2,25,110
177.661,3,25,110
177.701,3,25,110
177.701,3,24,110
177.703,3,24,110
177.703,3,25,110
177.715,3,25,110
177.715,2,24,109
177.715,2,24,109
177.715,2,25,110
177.759,2,25,110
177.759,2,26,110
177.774,2,26,110
177.774,2,25,110
177.817,2,25,110
177.817,2,26,110
177.835,2,26,110
177.835,2,27,110
177.842,2,27,110
177.842,2,26,110
177.891,2,26,110
177.891,2,27,110
177.929,2,27,110
177.929,3,27,110
177.961,3,27,110
177.961,3,28,110
177.981,3,28,110
177.981,3,27,110
177.991,3,27,110
177.991,3,26,110
178.003,3,26,110
178.003,3,27,110
178.015,3,27,110
178.015,3,28,110
178.027,3,28,110
178.027,2,27,109
178.027,2,27,109
178.027,2,28,110
178.049,2,28,110
178.049,1,27,109
178.049,1,27,109
178.049,1,28,110
178.071,1,28,110
178.071,1,27,110
178.075,1,27,110
178.075,1,26,110
178.096,1,26,110
178.096,0,25,109
178.096,0,25,109
178.096,0,26,110
178.121,0,26,110
178.121,0,27,110
178.132,0,27,110
178.132,0,28,110
178.143,0,28,110
178.143,1,28,110
178.173,1,28,110
178.173,0,27,109
178.173,0,27,109
178.173,0,28,110
178.182,0,28,110
178.182,0,27,110
178.197,0,27,110
178.197,0,26,110
178.227,0,26,110
178.227,0,27,110
178.234,0,27,110
178.234,0,28,110
178.244,0,28,110
178.244,0,29,110
178.245,0,29,110
178.245,0,28,109
178.245,0,28,109
178.245,0,29,109
178.27,0,29,109
178.27,0,30,109
178.271,0,30,109
178.271,0,31,109
178.278,0,31,109
178.278,0,30,108
178.286,0,30,108
178.286,0,29,108
178.289,0,29,108
178.289,0,30,108
178.296,0,30,108
178.296,0,31,108
178.299,0,31,108
178.299,0,31,108
178.299,0,31,108
178.299,0,32,109
178.328,0,32,109
178.328,0,33,109
178.335,0,33,109
178.335,0,32,109
178.34,0,32,109
178.34,0,31,109
178.358,0,31,109
178.358,0,32,109
178.363,0,32,109
178.363,0,33,109
178.387,0,33,109
178.387,0,33,109
178.387,0,33,109
178.387,0,34,110
178.436,0,34,110
178.436,0,35,110
178.441,0,35,110
178.441,1,35,110
178.445,1,35,110
178.445,1,34,110
178.49,1,34,110
178.49,1,35,110
178.504,1,35,110
178.504,1,36,110
178.513,1,36,110
178.513,1,35,110
178.516,1,35,110
178.516,0,34,109
178.516,0,34,109
178.516,0,35,110
178.535,0,35,110
178.535,0,34,110
178.57,0,34,110
178.57,0,35,110
178.572,0,35,110
178.572,0,34,110
178.58,0,34,110
178.58,1,34,110
178.584,1,34,110
178.584,2,34,110
178.601,2,34,110
178.601,2,35,110
178.621,2,35,110
178.621,3,35,110
178.632,3,35,110
178.632,3,34,110
178.672,3,34,110
178.672,3,33,110
178.682,3,33,110
178.682,3,32,110
178.723,3,32,110
178.723,3,31,110
178.775,3,31,110
178.775,3,32,110
178.785,3,32,110
178.785,4,32,110
178.799,4,32,110
178.799,5,32,110
178.817,5,32,110
178.817,5,33,110
178.834,5,33,110
178.834,5,34,110
178.842,5,34,110
178.842,5,35,110
178.858,5,35,110
178.858,6,35,110
178.881,6,35,110
178.881,6,36,110
178.92,6,36,110
178.92,6,35,110
178.943,6,35,110
178.943,6,34,110
178.979,6,34,110
178.979,6,33,110
178.987,6,33,110
178.987,5,32,109
178.987,5,32,109
178.987,5,33,110
178.991,5,33,110
178.991,5,32,110
178.993,5,32,110
178.993,6,32,110
179.003,6,32,110
179.003,6,33,110
179.014,6,33,110
179.014,6,32,110
179.019,6,32,110
179.019,6,33,110
179.033,6,33,110
179.033,6,34,110
179.041,6,34,110
179.041,6,33,110
179.088,6,33,110
179.088,6,34,110
179.091,6,34,110
179.091,6,35,110
179.115,6,35,110
179.115,6,36,110
179.134,6,36,110
179.134,6,35,110
179.163,6,35,110
179.163,6,36,110
179.17,6,36,110
179.17,6,37,110
179.178,6,37,110
179.178,6,38,110
179.202,6,38,110
179.202,6,39,110
179.209,6,39,110
179.209,6,38,110
179.209,6,38,110
179.209,6,37,110
179.234,6,37,110
179.234,6,38,110
179.236,6,38,110
179.236,5,37,109
179.236,5,37,109
179.236,5,38,110
179.258,5,38,110
179.258,5,37,110
179.32,5,37,110
179.32,5,38,110
179.363,5,38,110
179.363,4,37,109
179.363,4,37,109
179.363,4,38,110
179.393,4,38,110
179.393,4,39,110
179.399,4,39,110
179.399,5,39,110
179.414,5,39,110
179.414,5,40,110
179.443,5,40,110
179.443,6,40,110
179.554,6,40,110
179.554,6,41,110
179.574,6,41,110
179.574,6,40,110
179.599,6,40,110
179.599,5,39,109
179.599,5,39,109
179.599,5,40,110
179.608,5,40,110
179.608,5,39,110
179.621,5,39,110
179.621,5,38,110
179.663,5,38,110
179.663,5,37,110
179.668,5,37,110
179.668,5,36,110
179.67,5,36,110
179.67,5,37,110
179.723,5,37,110
179.723,5,38,110
179.732,5,38,110
179.732,5,37,110
179.749,5,37,110
179.749,5,36,110
179.769,5,36,110
179.769,5,35,110
179.8,5,35,110
179.8,5,34,110
179.815,5,34,110
179.815,5,33,110
179.826,5,33,110
179.826,5,32,110
179.863,5,32,110
179.863,5,31,110
179.886,5,31,110
179.886,5,30,110
179.901,5,30,110
179.901,4,29,109
179.901,4,29,109
179.901,4,30,110
179.909,4,30,110
179.909,5,30,110
179.916,5,30,110
179.916,4,29,109
179.916,4,29,109
179.916,4,30,110
179.932,4,30,110
179.932,4,29,110
179.933,4,29,110
179.933,4,30,110
179.98,4,30,110
179.98,4,31,110
180.003,4,31,110
180.003,5,31,110
180.026,5,31,110
180.026,5,30,110
180.063,5,30,110
180.063,5,31,110
180.104,5,31,110
180.104,5,32,110
180.121,5,32,110
180.121,5,33,110
180.145,5,33,110
180.145,4,32,109
180.145,4,32,109
180.145,4,33,110
180.159,4,33,110
180.159,4,32,110
180.198,4,32,110
180.198,4,31,110
180.218,4,31,110
180.218,4,30,110
180.234,4,30,110
180.234,4,29,110
180.256,4,29,110
180.256,4,28,110
180.265,4,28,110
180.265,3,27,109
180.265,3,27,109
180.265,3,28,110
180.333,3,28,110
180.333,4,28,110
180.348,4,28,110
180.348,4,27,110
180.36,4,27,110
180.36,5,27,110
180.371,5,27,110
180.371,5,28,110
180.384,5,28,110
180.384,5,29,110
180.397,5,29,110
180.397,5,28,110
180.404,5,28,110
180.404,5,27,110
180.423,5,27,110
180.423,5,26,110
180.448,5,26,110
180.448,5,27,110
180.459,5,27,110
180.459,5,26,110
180.46,5,26,110
180.46,4,25,109
180.46,4,25,109
180.46,4,26,110
180.526,4,26,110
180.526,3,25,109
180.526,3,25,109
180.526,3,26,110
180.531,3,26,110
180.531,3,25,110
180.546,3,25,110
180.546,4,25,110
180.581,4,25,110
180.581,4,26,110
180.597,4,26,110
180.597,4,27,110
180.635,4,27,110
180.635,3,26,109
180.635,3,26,109
180.635,3,27,110
180.672,3,27,110
180.672,3,26,110
180.675,3,26,110
180.675,3,27,110
180.689,3,27,110
180.689,3,28,110
180.691,3,28,110
180.691,2,27,109
180.691,2,27,109
180.691,2,28,110
180.719,2,28,110
180.719,1,27,109
180.719,1,27,109
180.719,1,28,110
180.726,1,28,110
180.726,1,27,110
180.765,1,27,110
180.765,1,26,110
180.767,1,26,110
180.767,1,25,110
180.775,1,25,110
180.775,1,26,110
180.813,1,26,110
180.813,1,25,110
180.813,1,25,110
180.813,1,24,110
180.818,1,24,110
180.818,1,23,110
180.821,1,23,110
180.821,1,22,110
180.822,1,22,110
180.822,1,21,110
180.823,1,21,110
180.823,1,22,110
180.867,1,22,110
180.867,0,21,109
180.867,0,21,109
180.867,0,22,110
180.882,0,22,110
180.882,0,23,110
180.92,0,23,110
180.92,0,22,110
180.951,0,22,110
180.951,0,21,110
180.995,0,21,110
180.995,0,20,109
181.043,0,20,109
181.043,0,19,109
181.087,0,19,109
181.087,0,20,109
181.118,0,20,109
181.118,0,21,109
181.12,0,21,109
181.12,0,21,109
181.12,0,21,109
181.12,0,22,110
181.125,0,22,110
181.125,0,23,110
181.127,0,23,110
181.127,0,22,109
181.128,0,22,109
181.128,0,21,108
181.157,0,21,108
181.157,0,20,108
181.168,0,20,108
181.168,0,19,108
181.184,0,19,108
181.184,0,20,108
181.23,0,20,108
181.23,0,19,108
181.244,0,19,108
181.244,0,18,107
181.252,0,18,107
181.252,0,19,107
181.271,0,19,107
181.271,0,18,107
181.378,0,18,107
181.378,0,17,106
181.379,0,17,106
181.379,0,17,106
181.379,0,17,106
181.379,0,18,107
181.381,0,18,107
181.381,0,18,107
181.381,0,18,107
181.381,0,19,108
181.402,0,19,108
181.402,0,20,108
181.452,0,20,108
181.452,0,21,108
181.461,0,21,108
181.461,0,21,108
181.461,0,21,108
181.461,0,22,109
181.483,0,22,109
181.483,0,23,109
181.503,0,23,109
181.503,0,22,109
181.517,0,22,109
181.517,0,23,109
181.541,0,23,109
181.541,0,24,109
181.571,0,24,109
181.571,0,23,108
181.571,0,23,108
181.571,0,24,108
181.585,0,24,108
181.585,0,23,107
181.603,0,23,107
181.603,0,22,106
181.639,0,22,106
181.639,0,21,106
181.655,0,21,106
181.655,0,22,106
181.714,0,22,106
181.714,0,23,106
181.723,0,23,106
181.723,0,22,106
181.746,0,22,106
181.746,0,23,106
181.751,0,23,106
181.751,0,24,106
181.796,0,24,106
181.796,0,24,106
181.796,0,24,106
181.796,0,25,107
181.802,0,25,107
181.802,0,24,107
181.804,0,24,107
181.804,0,23,106
181.804,0,23,106
181.804,0,22,106
181.809,0,22,106
181.809,0,22,106
181.809,0,22,106
181.809,0,23,107
181.809,0,23,107
181.809,0,23,107
181.809,0,23,107
181.809,0,24,108
181.863,0,24,108
181.863,0,24,108
181.863,0,24,108
181.863,0,25,109
181.869,0,25,109
181.869,0,25,109
181.869,0,25,109
181.869,0,26,110
181.905,0,26,110
181.905,0,25,109
181.914,0,25,109
181.914,0,24,109
181.939,0,24,109
181.939,0,23,109
181.967,0,23,109
181.967,0,24,109
181.968,0,24,109
181.968,0,23,109
182.026,0,23,109
182.026,0,22,108
182.031,0,22,108
182.031,0,23,108
182.035,0,23,108
182.035,0,22,108
182.044,0,22,108
182.044,0,21,107
182.108,0,21,107
182.108,0,22,107
182.12,0,22,107
182.12,0,21,107
182.177,0,21,107
182.177,0,22,107
182.187,0,22,107
182.187,0,23,107
182.188,0,23,107
182.188,0,24,107
182.257,0,24,107
182.257,0,25,107
182.258,0,25,107
182.258,0,24,107
182.277,0,24,107
182.277,0,25,107
182.286,0,25,107
182.286,0,26,107
182.346,0,26,107
182.346,0,25,106
182.353,0,25,106
182.353,0,24,106
182.376,0,24,106
182.376,0,25,106
182.396,0,25,106
182.396,0,24,105
182.404,0,24,105
182.404,0,23,105
182.412,0,23,105
182.412,0,24,105
182.459,0,24,105
182.459,0,23,105
182.472,0,23,105
182.472,0,24,105
182.473,0,24,105
182.473,0,23,105
182.493,0,23,105
182.493,0,22,104
182.509,0,22,104
182.509,0,23,104
182.518,0,23,104
182.518,0,22,104
182.576,0,22,104
182.576,0,21,103
182.693,0,21,103
182.693,0,20,103
182.694,0,20,103
182.694,0,21,103
182.711,0,21,103
182.711,0,21,103
182.711,0,21,103
182.711,0,22,104
182.807,0,22,104
182.807,0,23,104
182.831,0,23,104
182.831,0,23,104
182.831,0,23,104
182.831,0,24,105
182.837,0,24,105
182.837,0,23,105
182.845,0,23,105
182.845,0,22,105
182.85,0,22,105
182.85,0,23,105
182.851,0,23,105
182.851,0,23,105
182.851,0,23,105
182.851,0,24,106
182.852,0,24,106
182.852,0,23,106
182.887,0,23,106
182.887,0,23,106
182.887,0,23,106
182.887,0,24,107
182.893,0,24,107
182.893,0,23,107
182.91,0,23,107
182.91,0,22,107
182.919,0,22,107
182.919,0,23,107
182.92,0,23,107
182.92,0,22,106
182.923,0,22,106
182.923,0,21,106
182.935,0,21,106
182.935,0,20,106
182.935,0,20,106
182.935,0,21,106
182.935,0,21,106
182.935,0,22,106
182.936,0,22,106
182.936,0,21,105
182.984,0,21,105
182.984,0,20,105
182.997,0,20,105
182.997,0,21,105
183.011,0,21,105
183.011,0,22,105
183.015,0,22,105
183.015,0,23,105
183.058,0,23,105
183.058,0,23,105
183.058,0,23,105
183.058,0,24,106
183.113,0,24,106
183.113,0,24,106
183.113,0,24,106
183.113,0,25,107
183.114,0,25,107
183.114,0,24,106
183.179,0,24,106
183.179,0,24,106
183.179,0,24,106
183.179,0,25,107
183.255,0,25,107
183.255,0,24,106
183.268,0,24,106
183.268,0,23,106
183.303,0,23,106
183.303,0,23,106
183.303,0,23,106
183.303,0,24,107
183.321,0,24,107
183.321,0,25,107
183.37,0,25,107
183.37,0,24,107
183.374,0,24,107
183.374,0,25,107
183.437,0,25,107
183.437,0,24,107
183.523,0,24,107
183.523,0,23,107
183.582,0,23,107
183.582,0,22,106
183.621,0,22,106
183.621,0,21,106
183.627,0,21,106
183.627,0,20,105
183.631,0,20,105
183.631,0,19,105
183.657,0,19,105
183.657,0,18,104
183.683,0,18,104
183.683,0,19,104
183.686,0,19,104
183.686,0,20,104
183.687,0,20,104
183.687,0,21,104
183.689,0,21,104
183.689,0,22,104
183.705,0,22,104
183.705,0,23,104
183.717,0,23,104
183.717,0,22,104
183.731,0,22,104
183.731,0,23,104
183.733,0,23,104
183.733,0,22,104
183.74,0,22,104
183.74,0,23,104
183.751,0,23,104
183.751,0,22,104
183.79,0,22,104
183.79,0,22,104
183.79,0,22,104
183.79,0,23,105
183.817,0,23,105
183.817,0,23,105
183.817,0,23,105
183.817,0,24,106
183.842,0,24,106
183.842,0,25,106
183.875,0,25,106
183.875,0,26,106
183.895,0,26,106
183.895,0,25,105
183.951,0,25,105
183.951,0,24,105
183.957,0,24,105
183.957,0,25,105
183.999,0,25,105
183.999,0,24,105
184.013,0,24,105
184.013,0,23,104
184.019,0,23,104
184.019,0,24,104
184.025,0,24,104
184.025,0,23,104
184.083,0,23,104
184.083,0,23,104
184.083,0,23,104
184.083,0,24,105
184.093,0,24,105
184.093,0,23,104
184.129,0,23,104
184.129,0,24,104
184.157,0,24,104
184.157,0,23,103
184.167,0,23,103
184.167,0,24,103
184.203,0,24,103
184.203,0,24,103
184.203,0,24,103
184.203,0,25,104
184.234,0,25,104
184.234,0,24,103
184.246,0,24,103
184.246,0,25,103
184.297,0,25,103
184.297,0,24,103
184.305,0,24,103
184.305,0,24,103
184.305,0,24,103
184.305,0,25,104
184.348,0,25,104
184.348,0,24,104
184.363,0,24,104
184.363,0,23,104
184.407,0,23,104
184.407,0,24,104
184.433,0,24,104
184.433,0,25,104
184.437,0,25,104
184.437,0,24,103
184.477,0,24,103
184.477,0,23,102
184.516,0,23,102
184.516,0,22,102
184.526,0,22,102
184.526,0,23,102
184.578,0,23,102
184.578,0,22,102
184.589,0,22,102
184.589,0,23,102
184.649,0,23,102
184.649,0,24,102
184.654,0,24,102
184.654,0,24,102
184.654,0,24,102
184.654,0,25,103
184.675,0,25,103
184.675,0,24,103
184.679,0,24,103
184.679,0,25,103
184.693,0,25,103
184.693,0,26,103
184.721,0,26,103
184.721,0,25,103
184.732,0,25,103
184.732,0,24,103
184.732,0,24,103
184.732,0,25,103
184.759,0,25,103
184.759,0,24,103
184.765,0,24,103
184.765,0,25,103
184.783,0,25,103
184.783,0,26,103
184.836,0,26,103
184.836,0,25,102
184.897,0,25,102
184.897,0,25,102
184.897,0,25,102
184.897,0,26,103
184.899,0,26,103
184.899,0,25,103
184.904,0,25,103
184.904,0,26,103
184.923,0,26,103
184.923,0,25,103
184.94,0,25,103
184.94,0,26,103
184.99,0,26,103
184.99,0,25,103
184.994,0,25,103
184.994,0,25,103
184.994,0,25,103
184.994,0,26,104
185,0,26,104
185,0,26,104
185,0,26,104
185,0,27,105
185.025,0,27,105
185.025,0,26,105
185.058,0,26,105
185.058,0,27,105
185.086,0,27,105
185.086,0,28,105
185.104,0,28,105
185.104,0,29,105
185.111,0,29,105
185.111,0,30,105
185.113,0,30,105
185.113,0,29,105
185.154,0,29,105
185.154,0,30,105
185.181,0,30,105
185.181,0,30,105
185.181,0,30,105
185.181,0,31,106
185.186,0,31,106
185.186,0,30,106
185.203,0,30,106
185.203,0,31,106
185.218,0,31,106
185.218,0,32,106
185.246,0,32,106
185.246,0,31,105
185.251,0,31,105
185.251,0,32,105
185.274,0,32,105
185.274,0,31,105
185.278,0,31,105
185.278,0,30,104
185.301,0,30,104
185.301,0,29,103
185.302,0,29,103
185.302,0,30,103
185.319,0,30,103
185.319,0,30,103
185.319,0,30,103
185.319,0,31,104
185.344,0,31,104
185.344,0,32,104
185.427,0,32,104
185.427,0,31,104
185.439,0,31,104
185.439,0,31,104
185.439,0,31,104
185.439,0,32,105
185.463,0,32,105
185.463,0,31,105
185.482,0,31,105
185.482,0,30,105
185.493,0,30,105
185.493,0,29,105
185.51,0,29,105
185.51,0,28,105
185.519,0,28,105
185.519,0,27,105
185.535,0,27,105
185.535,0,28,105
185.547,0,28,105
185.547,0,27,105
185.571,0,27,105
185.571,0,26,105
185.614,0,26,105
185.614,0,27,105
185.632,0,27,105
185.632,0,26,105
185.682,0,26,105
185.682,0,25,105
185.713,0,25,105
185.713,0,25,105
185.713,0,25,105
185.713,0,26,106
185.713,0,26,106
185.713,0,27,106
185.728,0,27,106
185.728,0,28,106
185.744,0,28,106
185.744,0,27,106
185.747,0,27,106
185.747,0,26,106
185.774,0,26,106
185.774,0,27,106
185.778,0,27,106
185.778,0,26,105
185.83,0,26,105
185.83,0,27,105
185.835,0,27,105
185.835,0,27,105
185.835,0,27,105
185.835,0,28,106
185.861,0,28,106
185.861,0,27,106
185.886,0,27,106
185.886,0,28,106
185.892,0,28,106
185.892,0,29,106
185.908,0,29,106
185.908,0,28,106
185.922,0,28,106
185.922,0,27,106
185.948,0,27,106
185.948,0,28,106
185.949,0,28,106
185.949,0,27,106
185.97,0,27,106
185.97,0,26,106
185.971,0,26,106
185.971,0,27,106
185.978,0,27,106
185.978,0,26,106
185.982,0,26,106
185.982,0,25,106
186.006,0,25,106
186.006,0,26,106
186.01,0,26,106
186.01,0,25,106
186.041,0,25,106
186.041,0,26,106
186.054,0,26,106
186.054,0,27,106
186.063,0,27,106
186.063,0,26,105
186.072,0,26,105
186.072,0,25,105
186.106,0,25,105
186.106,0,24,105
186.159,0,24,105
186.159,0,23,105
186.165,0,23,105
186.165,0,22,104
186.188,0,22,104
186.188,0,21,104
186.191,0,21,104
186.191,0,20,104
186.194,0,20,104
186.194,0,19,104
186.243,0,19,104
186.243,0,18,103
186.288,0,18,103
186.288,0,19,103
186.292,0,19,103
186.292,0,19,103
186.292,0,19,103
186.292,0,20,104
186.316,0,20,104
186.316,0,20,104
186.316,0,20,104
186.316,0,21,105
186.326,0,21,105
186.326,0,22,105
186.373,0,22,105
186.373,0,23,105
186.385,0,23,105
186.385,0,24,105
186.405,0,24,105
186.405,0,23,104
186.529,0,23,104
186.529,0,24,104
186.531,0,24,104
186.531,0,25,104
186.533,0,25,104
186.533,0,24,104
186.538,0,24,104
186.538,0,23,104
186.598,0,23,104
186.598,0,24,104
186.673,0,24,104
186.673,0,25,104
186.676,0,25,104
186.676,0,26,104
186.688,0,26,104
186.688,0,27,104
186.69,0,27,104
186.69,0,26,104
186.699,0,26,104
186.699,0,25,104
186.751,0,25,104
186.751,0,26,104
186.811,0,26,104
186.811,0,27,104
186.842,0,27,104
186.842,0,27,104
186.842,0,27,104
186.842,0,28,105
186.879,0,28,105
186.879,0,28,105
186.879,0,28,105
186.879,0,29,106
186.889,0,29,106
186.889,0,30,106
186.894,0,30,106
186.894,0,30,106
186.894,0,30,106
186.894,0,31,107
186.906,0,31,107
186.906,0,30,106
186.909,0,30,106
186.909,0,29,106
186.926,0,29,106
186.926,0,28,106
186.995,0,28,106
186.995,0,29,106
187.048,0,29,106
187.048,0,30,106
187.054,0,30,106
187.054,0,29,106
187.063,0,29,106
187.063,0,28,106
187.07,0,28,106
187.07,0,27,106
187.102,0,27,106
187.102,0,28,106
187.156,0,28,106
187.156,0,29,106
187.182,0,29,106
187.182,0,30,106
187.197,0,30,106
187.197,0,29,105
187.213,0,29,105
187.213,0,30,105
187.217,0,30,105
187.217,0,31,105
187.228,0,31,105
187.228,0,30,104
187.26,0,30,104
187.26,0,31,104
187.274,0,31,104
187.274,0,30,104
187.288,0,30,104
187.288,0,29,104
187.3,0,29,104
187.3,0,29,104
187.3,0,29,104
187.3,0,30,105
187.315,0,30,105
187.315,0,29,105
187.324,0,29,105
187.324,0,30,105
187.326,0,30,105
187.326,0,29,105
187.365,0,29,105
187.365,0,30,105
187.43,0,30,105
187.43,0,29,104
187.452,0,29,104
187.452,0,28,104
187.457,0,28,104
187.457,0,29,104
187.487,0,29,104
187.487,0,28,104
187.516,0,28,104
187.516,0,29,104
187.517,0,29,104
187.517,0,29,104
187.517,0,29,104
187.517,0,30,105
187.527,0,30,105
187.527,0,30,105
187.527,0,30,105
187.527,0,31,106
187.564,0,31,106
187.564,0,31,106
187.564,0,31,106
187.564,0,32,107
187.586,0,32,107
187.586,0,31,107
187.635,0,31,107
187.635,0,30,106
187.659,0,30,106
187.659,0,29,105
187.683,0,29,105
187.683,0,29,105
187.683,0,29,105
187.683,0,30,106
187.704,0,30,106
187.704,0,31,106
187.713,0,31,106
187.713,0,30,106
187.738,0,30,106
187.738,0,31,106
187.739,0,31,106
187.739,0,32,106
187.753,0,32,106
187.753,0,33,106
187.773,0,33,106
187.773,0,34,106
187.8,0,34,106
187.8,0,35,106
187.818,0,35,106
187.818,0,34,106
187.824,0,34,106
187.824,0,35,106
187.869,0,35,106
187.869,0,35,106
187.869,0,35,106
187.869,0,36,107
187.872,0,36,107
187.872,0,35,106
187.881,0,35,106
187.881,0,34,106
187.91,0,34,106
187.91,0,34,106
187.91,0,34,106
187.91,0,35,107
187.947,0,35,107
187.947,0,34,106
187.958,0,34,106
187.958,0,35,106
188.057,0,35,106
188.057,0,34,106
188.061,0,34,106
188.061,0,33,106
188.073,0,33,106
188.073,0,33,106
188.073,0,33,106
188.073,0,34,107
188.087,0,34,107
188.087,0,35,107
188.1,0,35,107
188.1,0,34,107
188.112,0,34,107
188.112,0,33,107
188.169,0,33,107
188.169,0,32,107
188.175,0,32,107
188.175,0,33,107
188.19,0,33,107
188.19,0,32,107
188.195,0,32,107
188.195,0,33,107
188.259,0,33,107
188.259,0,32,107
188.27,0,32,107
188.27,0,31,107
188.274,0,31,107
188.274,0,31,107
188.274,0,31,107
188.274,0,32,108
188.291,0,32,108
188.291,0,33,108
188.304,0,33,108
188.304,0,32,107
188.32,0,32,107
188.32,0,33,107
188.339,0,33,107
188.339,0,32,107
188.366,0,32,107
188.366,0,33,107
188.429,0,33,107
188.429,0,34,107
188.44,0,34,107
188.44,0,33,107
188.458,0,33,107
188.458,0,34,107
188.47,0,34,107
188.47,0,33,107
188.48,0,33,107
188.48,0,32,107
188.531,0,32,107
188.531,0,31,107
188.592,0,31,107
188.592,0,31,107
188.592,0,31,107
188.592,0,32,108
188.6,0,32,108
188.6,0,31,108
188.601,0,31,108
188.601,0,30,108
188.629,0,30,108
188.629,0,29,108
188.63,0,29,108
188.63,0,28,107
188.635,0,28,107
188.635,0,29,107
188.636,0,29,107
188.636,0,28,107
188.645,0,28,107
188.645,0,27,106
188.65,0,27,106
188.65,0,28,106
188.652,0,28,106
188.652,0,29,106
188.667,0,29,106
188.667,0,30,106
188.682,0,30,106
188.682,0,29,106
188.682,0,29,106
188.682,0,28,106
188.695,0,28,106
188.695,0,27,105
188.705,0,27,105
188.705,0,28,105
188.747,0,28,105
188.747,0,29,105
188.755,0,29,105
188.755,0,28,104
188.767,0,28,104
188.767,0,28,104
188.767,0,28,104
188.767,0,29,105
188.767,0,29,105
188.767,0,28,105
188.769,0,28,105
188.769,0,27,105
188.771,0,27,105
188.771,0,28,105
188.797,0,28,105
188.797,0,27,104
188.799,0,27,104
188.799,0,26,103
188.808,0,26,103
188.808,0,26,103
188.808,0,26,103
188.808,0,27,104
188.814,0,27,104
188.814,0,27,104
188.814,0,27,104
188.814,0,28,105
188.818,0,28,105
188.818,0,27,105
188.837,0,27,105
188.837,0,26,105
188.85,0,26,105
188.85,0,26,105
188.85,0,26,105
188.85,0,27,106
188.878,0,27,106
188.878,0,26,106
188.913,0,26,106
188.913,0,25,106
188.931,0,25,106
188.931,0,25,106
188.931,0,25,106
188.931,0,26,107
188.934,0,26,107
188.934,0,25,107
188.946,0,25,107
188.946,0,25,107
188.946,0,25,107
188.946,0,26,108
188.954,0,26,108
188.954,0,27,108
188.969,0,27,108
188.969,0,26,108
188.993,0,26,108
188.993,0,25,107
189,0,25,107
189,0,26,107
189.016,0,26,107
189.016,0,27,107
189.026,0,27,107
189.026,0,28,107
189.03,0,28,107
189.03,0,27,107
189.057,0,27,107
189.057,0,27,107
189.057,0,27,107
189.057,0,28,108
189.078,0,28,108
189.078,0,27,108
189.101,0,27,108
189.101,0,28,108
189.115,0,28,108
189.115,0,27,108
189.119,0,27,108
189.119,0,26,108
189.133,0,26,108
189.133,0,25,108
189.161,0,25,108
189.161,0,25,108
189.161,0,25,108
189.161,0,26,109
189.17,0,26,109
189.17,0,25,109
189.191,0,25,109
189.191,0,26,109
189.194,0,26,109
189.194,0,25,109
189.251,0,25,109
189.251,0,24,109
189.29,0,24,109
189.29,0,23,109
189.311,0,23,109
189.311,0,24,109
189.349,0,24,109
189.349,0,23,108
189.353,0,23,108
189.353,0,24,108
189.366,0,24,108
189.366,0,25,108
189.397,0,25,108
189.397,0,25,108
189.397,0,25,108
189.397,0,26,109
189.402,0,26,109
189.402,0,25,109
189.419,0,25,109
189.419,0,24,109
189.481,0,24,109
189.481,0,23,109
189.481,0,23,109
189.481,0,22,109
189.521,0,22,109
189.521,0,23,109
189.529,0,23,109
189.529,0,24,109
189.54,0,24,109
189.54,0,23,109
189.557,0,23,109
189.557,0,24,109
189.572,0,24,109
189.572,0,23,109
189.572,0,23,109
189.572,0,24,109
189.598,0,24,109
189.598,0,23,109
189.607,0,23,109
189.607,0,24,109
189.609,0,24,109
189.609,0,25,109
189.646,0,25,109
189.646,0,24,109
189.672,0,24,109
189.672,0,23,108
189.722,0,23,108
189.722,0,24,108
189.732,0,24,108
189.732,0,25,108
189.739,0,25,108
189.739,0,24,108
189.748,0,24,108
189.748,0,23,108
189.749,0,23,108
189.749,0,24,108
189.769,0,24,108
189.769,0,25,108
189.821,0,25,108
189.821,0,26,108
189.882,0,26,108
189.882,0,27,108
189.914,0,27,108
189.914,0,28,108
189.931,0,28,108
189.931,0,27,108
189.933,0,27,108
189.933,0,28,108
189.962,0,28,108
189.962,0,29,108
189.982,0,29,108
189.982,0,28,108
189.994,0,28,108
189.994,0,28,108
189.994,0,28,108
189.994,0,29,109
190.015,0,29,109
190.015,0,30,109
190.017,0,30,109
190.017,0,29,109
190.02,0,29,109
190.02,0,30,109
190.062,0,30,109
190.062,0,30,109
190.062,0,30,109
190.062,0,31,110
190.077,0,31,110
190.077,0,30,110
190.088,0,30,110
190.088,0,29,110
190.119,0,29,110
190.119,0,28,110
190.14,0,28,110
190.14,0,29,110
190.151,0,29,110
190.151,1,29,110
190.2,1,29,110
190.2,1,28,110
190.204,1,28,110
190.204,0,27,109
190.204,0,27,109
190.204,0,28,110
190.238,0,28,110
190.238,0,27,110
190.242,0,27,110
190.242,0,28,110
190.25,0,28,110
190.25,0,27,110
190.251,0,27,110
190.251,0,26,110
190.293,0,26,110
190.293,1,26,110
190.297,1,26,110
190.297,1,27,110
190.298,1,27,110
190.298,1,26,110
190.345,1,26,110
190.345,0,25,109
190.345,0,25,109
190.345,0,26,110
190.351,0,26,110
190.351,0,25,110
190.363,0,25,110
190.363,1,25,110
190.383,1,25,110
190.383,1,24,110
190.412,1,24,110
190.412,1,23,110
190.448,1,23,110
190.448,1,22,110
190.468,1,22,110
190.468,1,23,110
190.48,1,23,110
190.48,1,22,110
190.483,1,22,110
190.483,1,23,110
190.503,1,23,110
190.503,1,24,110
190.538,1,24,110
190.538,1,25,110
190.545,1,25,110
190.545,0,24,109
190.545,0,24,109
190.545,0,25,110
190.567,0,25,110
190.567,1,25,110
190.572,1,25,110
190.572,1,26,110
190.578,1,26,110
190.578,1,25,110
190.596,1,25,110
190.596,1,26,110
190.606,1,26,110
190.606,1,27,110
190.615,1,27,110
190.615,1,26,110
190.668,1,26,110
190.668,1,27,110
190.692,1,27,110
190.692,1,28,110
190.697,1,28,110
190.697,1,29,110
190.723,1,29,110
190.723,1,28,110
190.752,1,28,110
190.752,0,27,109
190.752,0,27,109
190.752,0,28,110
190.755,0,28,110
190.755,0,29,110
190.765,0,29,110
190.765,0,30,110
190.803,0,30,110
190.803,0,29,110
190.836,0,29,110
190.836,0,28,109
190.849,0,28,109
190.849,0,29,109
190.868,0,29,109
190.868,0,28,108
190.876,0,28,108
190.876,0,28,108
190.876,0,28,108
190.876,0,29,109
190.916,0,29,109
190.916,0,29,109
190.916,0,29,109
190.916,0,30,110
190.945,0,30,110
190.945,0,29,109
190.969,0,29,109
190.969,0,30,109
190.974,0,30,109
190.974,0,29,108
190.982,0,29,108
190.982,0,28,108
190.991,0,28,108
190.991,0,27,108
191.01,0,27,108
191.01,0,28,108
191.021,0,28,108
191.021,0,27,107
191.025,0,27,107
191.025,0,26,107
191.033,0,26,107
191.033,0,25,107
191.068,0,25,107
191.068,0,24,107
191.069,0,24,107
191.069,0,23,107
191.088,0,23,107
191.088,0,22,107
191.105,0,22,107
191.105,0,23,107
191.163,0,23,107
191.163,0,24,107
191.171,0,24,107
191.171,0,25,107
191.194,0,25,107
191.194,0,24,106
191.213,0,24,106
191.213,0,23,105
191.238,0,23,105
191.238,0,22,105
191.247,0,22,105
191.247,0,21,105
191.256,0,21,105
191.256,0,22,105
191.266,0,22,105
191.266,0,21,104
191.29,0,21,104
191.29,0,20,104
191.34,0,20,104
191.34,0,19,104
191.342,0,19,104
191.342,0,18,104
191.396,0,18,104
191.396,0,19,104
191.411,0,19,104
191.411,0,18,104
191.417,0,18,104
191.417,0,19,104
191.519,0,19,104
191.519,0,20,104
191.541,0,20,104
191.541,0,19,104
191.541,0,19,104
191.541,0,20,104
191.68,0,20,104
191.68,0,21,104
191.697,0,21,104
191.697,0,22,104
191.706,0,22,104
191.706,0,21,104
191.734,0,21,104
191.734,0,20,104
191.763,0,20,104
191.763,0,21,104
191.787,0,21,104
191.787,0,20,104
191.793,0,20,104
191.793,0,21,104
191.8,0,21,104
191.8,0,20,103
191.816,0,20,103
191.816,0,19,103
191.832,0,19,103
191.832,0,20,103
191.839,0,20,103
191.839,0,19,103
191.895,0,19,103
191.895,0,19,103
191.895,0,19,103
191.895,0,20,104
191.912,0,20,104
191.912,0,19,104
191.916,0,19,104
191.916,0,20,104
191.92,0,20,104
191.92,0,21,104
191.973,0,21,104
191.973,0,22,104
192.001,0,22,104
192.001,0,23,104
192.04,0,23,104
192.04,0,22,104
192.058,0,22,104
192.058,0,23,104
192.07,0,23,104
192.07,0,22,103
192.089,0,22,103
192.089,0,23,103
192.094,0,23,103
192.094,0,24,103
192.108,0,24,103
192.108,0,25,103
192.117,0,25,103
192.117,0,24,102
192.131,0,24,102
192.131,0,23,101
192.189,0,23,101
192.189,0,22,100
192.229,0,22,100
192.229,0,21,99
192.251,0,21,99
192.251,0,22,99
192.265,0,22,99
192.265,0,21,98
192.276,0,21,98
192.276,0,22,98
192.318,0,22,98
192.318,0,23,98
192.35,0,23,98
192.35,0,24,98
192.38,0,24,98
192.38,0,23,98
192.386,0,23,98
192.386,0,22,98
192.394,0,22,98
192.394,0,23,98
192.409,0,23,98
192.409,0,24,98
192.412,0,24,98
192.412,0,23,97
192.416,0,23,97
192.416,0,22,96
192.422,0,22,96
192.422,0,21,96
192.442,0,21,96
192.442,0,20,95
192.468,0,20,95
192.468,0,21,95
192.472,0,21,95
192.472,0,20,95
192.475,0,20,95
192.475,0,19,95
192.481,0,19,95
192.481,0,20,95
192.484,0,20,95
192.484,0,20,95
192.484,0,20,95
192.484,0,21,96
192.49,0,21,96
192.49,0,20,96
192.617,0,20,96
192.617,0,19,95
192.618,0,19,95
192.618,0,20,95
192.629,0,20,95
192.629,0,21,95
192.699,0,21,95
192.699,0,20,95
192.7,0,20,95
192.7,0,21,95
192.759,0,21,95
192.759,0,20,95
192.763,0,20,95
192.763,0,20,95
192.763,0,20,95
192.763,0,21,96
192.773,0,21,96
192.773,0,22,96
192.841,0,22,96
192.841,0,21,95
192.841,0,21,95
192.841,0,20,94
192.848,0,20,94
192.848,0,21,94
192.887,0,21,94
192.887,0,22,94
192.914,0,22,94
192.914,0,23,94
192.921,0,23,94
192.921,0,23,94
192.921,0,23,94
192.921,0,24,95
192.927,0,24,95
192.927,0,24,95
192.927,0,24,95
192.927,0,25,96
192.957,0,25,96
192.957,0,26,96
192.986,0,26,96
192.986,0,25,96
192.989,0,25,96
192.989,0,24,95
193.024,0,24,95
193.024,0,23,95
193.043,0,23,95
193.043,0,22,95
193.047,0,22,95
193.047,0,22,95
193.047,0,22,95
193.047,0,23,96
193.062,0,23,96
193.062,0,24,96
193.106,0,24,96
193.106,0,23,96
193.159,0,23,96
193.159,0,24,96
193.167,0,24,96
193.167,0,23,96
193.186,0,23,96
193.186,0,22,96
193.202,0,22,96
193.202,0,23,96
193.26,0,23,96
193.26,0,22,95
193.288,0,22,95
193.288,0,23,95
193.312,0,23,95
193.312,0,24,95
193.322,0,24,95
193.322,0,25,95
193.329,0,25,95
193.329,0,24,95
193.38,0,24,95
193.38,0,25,95
193.392,0,25,95
193.392,0,24,95
193.416,0,24,95
193.416,0,24,95
193.416,0,24,95
193.416,0,25,96
193.423,0,25,96
193.423,0,24,96
193.491,0,24,96
193.491,0,25,96
193.492,0,25,96
193.492,0,26,96
193.532,0,26,96
193.532,0,25,95
193.533,0,25,95
193.533,0,26,95
193.547,0,26,95
193.547,0,27,95
193.579,0,27,95
193.579,0,26,94
193.604,0,26,94
193.604,0,27,94
193.628,0,27,94
193.628,0,27,94
193.628,0,27,94
193.628,0,28,95
193.661,0,28,95
193.661,0,27,95
193.68,0,27,95
193.68,0,28,95
193.702,0,28,95
193.702,0,27,95
193.731,0,27,95
193.731,0,26,94
193.736,0,26,94
193.736,0,25,94
193.748,0,25,94
193.748,0,26,94
193.759,0,26,94
193.759,0,25,94
193.792,0,25,94
193.792,0,26,94
193.811,0,26,94
193.811,0,27,94
193.827,0,27,94
193.827,0,26,94
193.84,0,26,94
193.84,0,27,94
193.848,0,27,94
193.848,0,28,94
193.884,0,28,94
193.884,0,29,94
193.908,0,29,94
193.908,0,30,94
193.969,0,30,94
193.969,0,29,93
194.034,0,29,93
194.034,0,30,93
194.042,0,30,93
194.042,0,31,93
194.049,0,31,93
194.049,0,30,93
194.052,0,30,93
194.052,0,29,93
194.099,0,29,93
194.099,0,30,93
194.136,0,30,93
194.136,0,31,93
194.189,0,31,93
194.189,0,30,93
194.19,0,30,93
194.19,0,29,93
194.213,0,29,93
194.213,0,29,93
194.213,0,29,93
194.213,0,30,94
194.216,0,30,94
194.216,0,31,94
194.217,0,31,94
194.217,0,30,94
194.233,0,30,94
194.233,0,29,94
194.266,0,29,94
194.266,0,28,94
194.291,0,28,94
194.291,0,29,94
194.304,0,29,94
194.304,0,28,93
194.326,0,28,93
194.326,0,29,93
194.328,0,29,93
194.328,0,30,93
194.35,0,30,93
194.35,0,29,93
194.413,0,29,93
194.413,0,30,93
194.431,0,30,93
194.431,0,29,93
194.473,0,29,93
194.473,0,30,93
194.478,0,30,93
194.478,0,31,93
194.478,0,31,93
194.478,0,30,93
194.516,0,30,93
194.516,0,31,93
194.536,0,31,93
194.536,0,32,93
194.537,0,32,93
194.537,0,31,93
194.538,0,31,93
194.538,0,31,93
194.538,0,31,93
194.538,0,32,94
194.539,0,32,94
194.539,0,32,94
194.539,0,32,94
194.539,0,33,95
194.545,0,33,95
194.545,0,32,95
194.563,0,32,95
194.563,0,32,95
194.563,0,32,95
194.563,0,33,96
194.599,0,33,96
194.599,0,32,96
194.603,0,32,96
194.603,0,33,96
194.62,0,33,96
194.62,0,34,96
194.671,0,34,96
194.671,0,35,96
194.713,0,35,96
194.713,0,34,95
194.722,0,34,95
194.722,0,33,95
194.732,0,33,95
194.732,0,34,95
194.734,0,34,95
194.734,0,35,95
194.755,0,35,95
194.755,0,36,95
194.761,0,36,95
194.761,0,36,95
194.761,0,36,95
194.761,0,37,96
194.767,0,37,96
194.767,0,37,96
194.767,0,37,96
194.767,0,38,97
194.777,0,38,97
194.777,0,37,97
194.784,0,37,97
194.784,0,36,97
194.791,0,36,97
194.791,0,37,97
194.814,0,37,97
194.814,0,38,97
194.834,0,38,97
194.834,0,38,97
194.834,0,38,97
194.834,0,39,98
194.846,0,39,98
194.846,0,38,98
194.852,0,38,98
194.852,0,38,98
194.852,0,38,98
194.852,0,39,99
194.86,0,39,99
194.86,0,38,99
194.881,0,38,99
194.881,0,37,98
194.895,0,37,98
194.895,0,38,98
194.919,0,38,98
194.919,0,37,98
194.919,0,37,98
194.919,0,36,97
194.926,0,36,97
194.926,0,35,97
194.937,0,35,97
194.937,0,34,97
194.938,0,34,97
194.938,0,33,97
194.942,0,33,97
194.942,0,34,97
194.963,0,34,97
194.963,0,35,97
194.965,0,35,97
194.965,0,34,97
195.001,0,34,97
195.001,0,35,97
195.004,0,35,97
195.004,0,36,97
195.012,0,36,97
195.012,0,35,97
195.014,0,35,97
195.014,0,34,97
195.017,0,34,97
195.017,0,33,97
195.032,0,33,97
195.032,0,33,97
195.032,0,33,97
195.032,0,34,98
195.064,0,34,98
195.064,0,33,98
195.081,0,33,98
195.081,0,34,98
195.087,0,34,98
195.087,0,35,98
195.1,0,35,98
195.1,0,36,98
195.112,0,36,98
195.112,0,36,98
195.112,0,36,98
195.112,0,37,99
195.193,0,37,99
195.193,0,38,99
195.306,0,38,99
195.306,0,37,99
195.319,0,37,99
195.319,0,36,99
195.322,0,36,99
195.322,0,37,99
195.333,0,37,99
195.333,0,37,99
195.333,0,37,99
195.333,0,38,100
195.358,0,38,100
195.358,0,37,99
195.364,0,37,99
195.364,0,36,99
195.437,0,36,99
195.437,0,35,99
195.444,0,35,99
195.444,0,34,98
195.444,0,34,98
195.444,0,33,97
195.484,0,33,97
195.484,0,32,97
195.493,0,32,97
195.493,0,31,97
195.526,0,31,97
195.526,0,30,96
195.548,0,30,96
195.548,0,29,96
195.557,0,29,96
195.557,0,28,95
195.558,0,28,95
195.558,0,27,94
195.618,0,27,94
195.618,0,27,94
195.618,0,27,94
195.618,0,28,95
195.643,0,28,95
195.643,0,27,95
195.724,0,27,95
195.724,0,28,95
195.748,0,28,95
195.748,0,29,95
195.782,0,29,95
195.782,0,30,95
195.818,0,30,95
195.818,0,29,94
195.853,0,29,94
195.853,0,28,94
195.879,0,28,94
195.879,0,27,93
195.924,0,27,93
195.924,0,28,93
195.924,0,28,93
195.924,0,29,93
195.936,0,29,93
195.936,0,28,93
195.942,0,28,93
195.942,0,29,93
195.956,0,29,93
195.956,0,28,93
195.984,0,28,93
195.984,0,29,93
196.01,0,29,93
196.01,0,30,93
196.027,0,30,93
196.027,0,29,93
196.113,0,29,93
196.113,0,30,93
196.124,0,30,93
196.124,0,31,93
196.13,0,31,93
196.13,0,30,92
196.147,0,30,92
196.147,0,29,91
196.155,0,29,91
196.155,0,28,91
196.162,0,28,91
196.162,0,27,91
196.224,0,27,91
196.224,0,26,91
196.244,0,26,91
196.244,0,25,91
196.247,0,25,91
196.247,0,25,91
196.247,0,25,91
196.247,0,26,92
196.277,0,26,92
196.277,0,26,92
196.277,0,26,92
196.277,0,27,93
196.281,0,27,93
196.281,0,28,93
196.303,0,28,93
196.303,0,27,93
196.344,0,27,93
196.344,0,26,93
196.402,0,26,93
196.402,0,25,92
196.408,0,25,92
196.408,0,24,92
196.436,0,24,92
196.436,0,23,91
196.456,0,23,91
196.456,0,24,91
196.487,0,24,91
196.487,0,24,91
196.487,0,24,91
196.487,0,25,92
196.548,0,25,92
196.548,0,25,92
196.548,0,25,92
196.548,0,26,93
196.552,0,26,93
196.552,0,25,93
196.558,0,25,93
196.558,0,24,93
196.559,0,24,93
196.559,0,23,93
196.597,0,23,93
196.597,0,24,93
196.677,0,24,93
196.677,0,25,93
196.758,0,25,93
196.758,0,25,93
196.758,0,25,93
196.758,0,26,94
196.778,0,26,94
196.778,0,25,94
196.785,0,25,94
196.785,0,26,94
196.829,0,26,94
196.829,0,27,94
196.859,0,27,94
196.859,0,28,94
196.892,0,28,94
196.892,0,28,94
196.892,0,28,94
196.892,0,29,95
196.897,0,29,95
196.897,0,28,95
196.924,0,28,95
196.924,0,29,95
196.942,0,29,95
196.942,0,28,95
196.952,0,28,95
196.952,0,29,95
196.999,0,29,95
196.999,0,29,95
196.999,0,29,95
196.999,0,30,96
197.007,0,30,96
197.007,0,31,96
197.071,0,31,96
197.071,0,32,96
197.129,0,32,96
197.129,0,31,96
197.136,0,31,96
197.136,0,30,96
197.143,0,30,96
197.143,0,30,96
197.143,0,30,96
197.143,0,31,97
197.174,0,31,97
197.174,0,30,96
197.189,0,30,96
197.189,0,30,96
197.189,0,30,96
197.189,0,31,97
197.204,0,31,97
197.204,0,30,97
197.249,0,30,97
197.249,0,29,96
197.266,0,29,96
197.266,0,28,96
197.268,0,28,96
197.268,0,27,95
197.294,0,27,95
197.294,0,28,95
197.294,0,28,95
197.294,0,27,95
197.295,0,27,95
197.295,0,26,95
197.316,0,26,95
197.316,0,27,95
197.317,0,27,95
197.317,0,28,95
197.383,0,28,95
197.383,0,27,95
197.469,0,27,95
197.469,0,26,95
197.491,0,26,95
197.491,0,27,95
197.532,0,27,95
197.532,0,26,95
197.568,0,26,95
197.568,0,26,95
197.568,0,26,95
197.568,0,27,96
197.646,0,27,96
197.646,0,26,96
197.662,0,26,96
197.662,0,27,96
197.669,0,27,96
197.669,0,28,96
197.7,0,28,96
197.7,0,28,96
197.7,0,28,96
197.7,0,29,97
197.71,0,29,97
197.71,0,28,97
197.724,0,28,97
197.724,0,29,97
197.736,0,29,97
197.736,0,28,96
197.738,0,28,96
197.738,0,29,96
197.763,0,29,96
197.763,0,28,96
197.816,0,28,96
197.816,0,28,96
197.816,0,28,96
197.816,0,29,97
197.839,0,29,97
197.839,0,28,97
197.854,0,28,97
197.854,0,27,97
197.873,0,27,97
197.873,0,28,97
197.876,0,28,97
197.876,0,27,97
197.882,0,27,97
197.882,0,26,97
197.898,0,26,97
197.898,0,26,97
197.898,0,26,97
197.898,0,27,98
197.923,0,27,98
197.923,0,26,98
197.93,0,26,98
197.93,0,26,98
197.93,0,26,98
197.93,0,27,99
197.931,0,27,99
197.931,0,26,98
198.018,0,26,98
198.018,0,27,98
198.026,0,27,98
198.026,0,28,98
198.05,0,28,98
198.05,0,28,98
198.05,0,28,98
198.05,0,29,99
198.082,0,29,99
198.082,0,28,99
198.099,0,28,99
198.099,0,27,99
198.107,0,27,99
198.107,0,26,99
198.136,0,26,99
198.136,0,25,99
198.144,0,25,99
198.144,0,26,99
198.148,0,26,99
198.148,0,25,99
198.155,0,25,99
198.155,0,26,99
198.278,0,26,99
198.278,0,25,99
198.308,0,25,99
198.308,0,24,98
198.335,0,24,98
198.335,0,25,98
198.359,0,25,98
198.359,0,24,97
198.404,0,24,97
198.404,0,24,97
198.404,0,24,97
198.404,0,25,98
198.424,0,25,98
198.424,0,25,98
198.424,0,25,98
198.424,0,26,99
198.441,0,26,99
198.441,0,27,99
198.499,0,27,99
198.499,0,28,99
198.506,0,28,99
198.506,0,29,99
198.507,0,29,99
198.507,0,28,99
198.508,0,28,99
198.508,0,29,99
198.517,0,29,99
198.517,0,29,99
198.517,0,29,99
198.517,0,30,100
198.523,0,30,100
198.523,0,31,100
198.525,0,31,100
198.525,0,30,99
198.527,0,30,99
198.527,0,29,99
198.527,0,29,99
198.527,0,30,99
198.528,0,30,99
198.528,0,29,98
198.554,0,29,98
198.554,0,28,97
198.558,0,28,97
198.558,0,27,96
198.561,0,27,96
198.561,0,28,96
198.642,0,28,96
198.642,0,27,96
198.645,0,27,96
198.645,0,26,96
198.649,0,26,96
198.649,0,25,96
198.656,0,25,96
198.656,0,26,96
198.666,0,26,96
198.666,0,25,96
198.702,0,25,96
198.702,0,24,96
198.795,0,24,96
198.795,0,24,96
198.795,0,24,96
198.795,0,25,97
198.822,0,25,97
198.822,0,26,97
198.843,0,26,97
198.843,0,27,97
198.85,0,27,97
198.85,0,27,97
198.85,0,27,97
198.85,0,28,98
198.897,0,28,98
198.897,0,27,98
198.913,0,27,98
198.913,0,26,98
198.954,0,26,98
198.954,0,25,98
198.997,0,25,98
198.997,0,26,98
199.054,0,26,98
199.054,0,25,97
199.069,0,25,97
199.069,0,24,97
199.08,0,24,97
199.08,0,23,97
199.121,0,23,97
199.121,0,23,97
199.121,0,23,97
199.121,0,24,98
199.135,0,24,98
199.135,0,23,98
199.147,0,23,98
199.147,0,23,98
199.147,0,23,98
199.147,0,24,99
199.15,0,24,99
199.15,0,25,99
199.191,0,25,99
199.191,0,24,99
199.206,0,24,99
199.206,0,23,99
199.21,0,23,99
199.21,0,24,99
199.215,0,24,99
199.215,0,24,99
199.215,0,24,99
199.215,0,25,100
199.236,0,25,100
199.236,0,24,100
199.24,0,24,100
199.24,0,25,100
199.245,0,25,100
199.245,0,24,100
199.26,0,24,100
199.26,0,25,100
199.261,0,25,100
199.261,0,24,100
199.286,0,24,100
199.286,0,25,100
199.289,0,25,100
199.289,0,24,100
199.302,0,24,100
199.302,0,23,100
199.311,0,23,100
199.311,0,22,100
199.327,0,22,100
199.327,0,21,100
199.345,0,21,100
199.345,0,22,100
199.354,0,22,100
199.354,0,23,100
199.375,0,23,100
199.375,0,22,100
199.387,0,22,100
199.387,0,22,100
199.387,0,22,100
199.387,0,23,101
199.532,0,23,101
199.532,0,24,101
199.58,0,24,101
199.58,0,23,101
199.584,0,23,101
199.584,0,24,101
199.593,0,24,101
199.593,0,25,101
199.612,0,25,101
199.612,0,26,101
199.64,0,26,101
199.64,0,25,101
199.669,0,25,101
199.669,0,26,101
199.685,0,26,101
199.685,0,27,101
199.688,0,27,101
199.688,0,26,101
199.69,0,26,101
199.69,0,27,101
199.723,0,27,101
199.723,0,27,101
199.723,0,27,101
199.723,0,28,102
199.741,0,28,102
199.741,0,27,102
199.806,0,27,102
199.806,0,26,101
199.83,0,26,101
199.83,0,26,101
199.83,0,26,101
199.83,0,27,102
199.87,0,27,102
199.87,0,26,102
199.889,0,26,102
199.889,0,27,102
199.926,0,27,102
199.926,0,26,101
199.941,0,26,101
199.941,0,25,101
199.943,0,25,101
199.943,0,24,100
199.962,0,24,100
199.962,0,23,99
199.976,0,23,99
199.976,0,23,99
199.976,0,23,99
199.976,0,24,100
199.979,0,24,100
199.979,0,23,99


==> Chapter_5/tikz/sample_paths/R25_holding.txt <==
0.084	0
0.517	0
1.008	0
1.504	0
2.027	0
2.511	0
3.005	0
3.527	0
4.01	0
4.522	0
5.009	0
5.523	0
6.004	0
6.516	0
7.001	0
7.567	0
8	0
8.513	0
9.002	0
9.532	0
10	0
10.511	0
11.016	0
11.514	0
12.006	0
12.503	0
13.105	0
13.528	0
14.029	0
14.511	0
15.001	0
15.503	0
16.001	0
16.5	0
17.042	0
17.505	0
18.003	0
18.505	0
19.021	0
19.515	0
20.018	0
20.503	0
21.019	0
21.524	0
22.02	0
22.545	0
23.078	0
23.543	0
24	0
24.525	0
25.008	0
25.517	0
26.019	0
26.516	0
27	0
27.516	0
28.053	0
28.545	0
29.016	0
29.529	0
30.013	0
30.509	0
31.001	0
31.506	0
32.021	0
32.526	0
33.001	0
33.538	0
34.019	0
34.527	0
35.005	0
35.516	0
36.007	0
36.52	0
37.003	0
37.516	0
38	0
38.501	0
39.023	0
39.546	0
40.019	0
40.513	0
41.005	0
41.51	0
42.005	0
42.502	0
43.022	0
43.512	1
44.054	5
44.525	4
45.018	0
45.502	0
46.022	1
46.543	1
47.009	4
47.516	3
48.023	3
48.552	0
49.024	0
49.547	0
50.02	0
50.504	0
51.012	0
51.507	0
52.014	0
52.501	0
53.018	0
53.524	0
54.002	0
54.525	0
55.02	0
55.512	0
56.058	0
56.56	1
57	2
57.507	4
58.053	6
58.533	6
59	6
59.501	6
60.018	2
60.517	3
61	1
61.509	0
62.024	0
62.518	0
63.003	0
63.542	0
64.002	0
64.513	0
65.036	0
65.515	0
66.011	0
66.5	0
67.078	0
67.503	0
68.003	0
68.518	0
69.047	0
69.53	0
70.05	0
70.537	0
71.008	0
71.501	0
72.007	0
72.516	0
73.013	0
73.506	0
74.007	0
74.511	0
75.016	0
75.51	0
76.026	0
76.503	0
77.008	0
77.516	0
78	0
78.557	0
79.015	0
79.52	0
80.022	0
80.567	0
81.03	0
81.548	0
82.001	0
82.508	0
83.004	0
83.521	0
84.082	0
84.52	0
85.016	0
85.516	0
86.004	0
86.512	0
87.046	0
87.512	0
88.014	0
88.53	0
89.028	0
89.567	0
90.002	0
90.51	0
91.014	0
91.519	0
92.001	0
92.507	0
93.007	0
93.503	0
94.007	0
94.595	0
95.037	0
95.51	0
96.008	0
96.5	0
97.001	0
97.51	0
98.023	0
98.512	0
99.005	0
99.506	0
100.005	0
100.557	0
101.023	0
101.529	0
102.018	0
102.502	0
103.006	0
103.505	0
104.042	0
104.504	0
105.016	0
105.515	0
106.005	0
106.506	0
107.05	0
107.504	0
108.004	0
108.501	0
109.014	0
109.576	0
110.004	0
110.513	0
111.044	4
111.509	1
112.022	0
112.531	0
113.004	2
113.511	1
114.007	1
114.519	0
115.032	1
115.508	2
116.015	5
116.503	8
117.015	10
117.514	10
118.013	7
118.578	8
119	10
119.509	11
120.012	15
120.519	11
121.009	7
121.529	9
122	11
122.552	9
123.029	9
123.527	12
124.01	11
124.559	11
125.016	13
125.51	11
126.041	12
126.505	10
127.005	2
127.516	0
128.001	3
128.531	0
129.075	1
129.521	1
130.027	0
130.5	0
131.055	0
131.546	0
132.015	0
132.537	0
133.003	0
133.506	0
134.007	0
134.544	0
135.002	0
135.507	0
136.022	0
136.514	0
137	0
137.504	0
138.011	0
138.5	0
139.022	0
139.511	2
140.019	3
140.515	2
141.009	0
141.503	0
142.019	0
142.528	0
143.001	0
143.52	0
144.004	0
144.5	0
145.038	0
145.512	0
146.005	0
146.513	0
147.042	0
147.547	0
148.013	0
148.516	0
149.001	0
149.522	0
150.014	0
150.501	0
151.002	0
151.502	0
152.003	0
152.526	0
153.016	0
153.513	0
154	0
154.503	0
155.003	0
155.508	0
156.01	0
156.501	0
157	0
157.504	0
158.009	0
158.511	0
159.043	0
159.5	0
160.002	0
160.504	0
161	0
161.51	0
162.013	0
162.508	0
163.007	0
163.527	0
164.019	0
164.518	0
165.002	0
165.522	0
166.028	0
166.529	0
167.017	0
167.51	0
168.002	0
168.53	0
169.016	0
169.508	0
170.029	0
170.504	0
171.017	0
171.519	0
172.009	0
172.558	0
173.078	2
173.509	0
174.013	0
174.514	0
175.042	0
175.507	0
176.003	0
176.528	0
177	0
177.538	0
178.003	3
178.504	1
179.003	6
179.554	6
180.003	4
180.526	4
181.043	0
181.503	0
182.026	0
182.509	0
183.011	0
183.523	0
184.013	0
184.516	0
185	0
185.51	0
186.006	0
186.529	0
187.048	0
187.516	0
188.057	0
188.531	0
189	0
189.521	0
190.015	0
190.503	1
191.01	0
191.519	0
192.001	0
192.617	0
193.024	0
193.532	0
194.034	0
194.516	0
195.001	0
195.526	0
196.01	0
196.548	0
197.007	0
197.532	0
198.018	0
198.506	0
199.054	0
199.532	0



==> Chapter_5/tikz/sample_paths/R25_service.txt <==
0.084	22
0.517	21
1.008	21
1.504	21
2.027	20
2.511	20
3.005	17
3.527	19
4.01	17
4.522	19
5.009	21
5.523	20
6.004	22
6.516	19
7.001	19
7.567	26
8	28
8.513	29
9.002	26
9.532	24
10	34
10.511	36
11.016	28
11.514	25
12.006	28
12.503	31
13.105	36
13.528	34
14.029	34
14.511	24
15.001	26
15.503	23
16.001	22
16.5	21
17.042	24
17.505	24
18.003	26
18.505	30
19.021	29
19.515	31
20.018	36
20.503	33
21.019	23
21.524	28
22.02	32
22.545	30
23.078	28
23.543	26
24	23
24.525	27
25.008	22
25.517	20
26.019	16
26.516	18
27	27
27.516	26
28.053	21
28.545	25
29.016	24
29.529	17
30.013	20
30.509	20
31.001	24
31.506	27
32.021	27
32.526	24
33.001	17
33.538	18
34.019	19
34.527	20
35.005	22
35.516	23
36.007	24
36.52	23
37.003	24
37.516	23
38	30
38.501	20
39.023	21
39.546	13
40.019	21
40.513	21
41.005	31
41.51	26
42.005	30
42.502	32
43.022	33
43.512	31
44.054	26
44.525	24
45.018	26
45.502	27
46.022	27
46.543	21
47.009	21
47.516	23
48.023	23
48.552	32
49.024	29
49.547	30
50.02	24
50.504	25
51.012	27
51.507	28
52.014	26
52.501	31
53.018	25
53.524	25
54.002	29
54.525	30
55.02	25
55.512	19
56.058	24
56.56	37
57	37
57.507	40
58.053	37
58.533	28
59	30
59.501	38
60.018	33
60.517	33
61	36
61.509	30
62.024	19
62.518	20
63.003	23
63.542	20
64.002	18
64.513	18
65.036	20
65.515	24
66.011	31
66.5	23
67.078	33
67.503	28
68.003	31
68.518	33
69.047	27
69.53	27
70.05	23
70.537	25
71.008	28
71.501	24
72.007	25
72.516	20
73.013	14
73.506	20
74.007	22
74.511	22
75.016	20
75.51	26
76.026	25
76.503	25
77.008	26
77.516	25
78	21
78.557	24
79.015	25
79.52	28
80.022	28
80.567	31
81.03	27
81.548	24
82.001	24
82.508	27
83.004	25
83.521	31
84.082	23
84.52	25
85.016	28
85.516	20
86.004	27
86.512	30
87.046	26
87.512	23
88.014	20
88.53	20
89.028	23
89.567	29
90.002	22
90.51	22
91.014	18
91.519	24
92.001	27
92.507	23
93.007	20
93.503	19
94.007	15
94.595	15
95.037	22
95.51	21
96.008	17
96.5	18
97.001	15
97.51	18
98.023	28
98.512	29
99.005	31
99.506	30
100.005	31
100.557	33
101.023	28
101.529	25
102.018	24
102.502	29
103.006	29
103.505	27
104.042	29
104.504	35
105.016	32
105.515	28
106.005	22
106.506	19
107.05	26
107.504	31
108.004	33
108.501	24
109.014	15
109.576	22
110.004	23
110.513	26
111.044	25
111.509	33
112.022	24
112.531	19
113.004	20
113.511	18
114.007	24
114.519	21
115.032	20
115.508	22
116.015	35
116.503	36
117.015	34
117.514	27
118.013	34
118.578	31
119	32
119.509	36
120.012	25
120.519	27
121.009	29
121.529	31
122	29
122.552	30
123.029	32
123.527	29
124.01	28
124.559	26
125.016	28
125.51	28
126.041	32
126.505	30
127.005	31
127.516	31
128.001	22
128.531	25
129.075	27
129.521	27
130.027	26
130.5	28
131.055	27
131.546	27
132.015	27
132.537	20
133.003	25
133.506	18
134.007	27
134.544	27
135.002	32
135.507	27
136.022	24
136.514	25
137	23
137.504	27
138.011	26
138.5	22
139.022	24
139.511	25
140.019	31
140.515	28
141.009	30
141.503	30
142.019	27
142.528	27
143.001	26
143.52	29
144.004	27
144.5	26
145.038	31
145.512	27
146.005	22
146.513	20
147.042	25
147.547	28
148.013	29
148.516	32
149.001	34
149.522	28
150.014	19
150.501	15
151.002	23
151.502	20
152.003	25
152.526	22
153.016	22
153.513	21
154	23
154.503	19
155.003	20
155.508	21
156.01	19
156.501	23
157	30
157.504	31
158.009	35
158.511	33
159.043	31
159.5	33
160.002	26
160.504	23
161	33
161.51	24
162.013	19
162.508	21
163.007	16
163.527	22
164.019	27
164.518	31
165.002	28
165.522	22
166.028	31
166.529	29
167.017	29
167.51	26
168.002	30
168.53	26
169.016	25
169.508	26
170.029	26
170.504	21
171.017	29
171.519	29
172.009	24
172.558	34
173.078	38
173.509	43
174.013	34
174.514	29
175.042	26
175.507	21
176.003	22
176.528	22
177	19
177.538	22
178.003	26
178.504	35
179.003	32
179.554	40
180.003	31
180.526	26
181.043	20
181.503	23
182.026	23
182.509	22
183.011	21
183.523	24
184.013	24
184.516	23
185	26
185.51	29
186.006	25
186.529	23
187.048	29
187.516	28
188.057	35
188.531	32
189	25
189.521	22
190.015	29
190.503	23
191.01	27
191.519	19
192.001	22
192.617	20
193.024	24
193.532	26
194.034	29
194.516	30
195.001	34
195.526	31
196.01	29
196.548	25
197.007	30
197.532	27
198.018	26
198.506	28
199.054	26
199.532	23



==> Chapter_5/tikz/sample_paths/R25_total.txt <==
0.084	89
0.517	90
1.008	89
1.504	92
2.027	92
2.511	94
3.005	94
3.527	91
4.01	90
4.522	91
5.009	93
5.523	91
6.004	92
6.516	91
7.001	88
7.567	93
8	91
8.513	92
9.002	95
9.532	96
10	101
10.511	103
11.016	103
11.514	103
12.006	103
12.503	101
13.105	100
13.528	101
14.029	100
14.511	97
15.001	98
15.503	99
16.001	96
16.5	98
17.042	100
17.505	101
18.003	101
18.505	106
19.021	106
19.515	103
20.018	103
20.503	103
21.019	101
21.524	106
22.02	107
22.545	108
23.078	106
23.543	104
24	101
24.525	102
25.008	101
25.517	98
26.019	94
26.516	94
27	95
27.516	94
28.053	93
28.545	95
29.016	94
29.529	96
30.013	101
30.509	103
31.001	100
31.506	102
32.021	100
32.526	98
33.001	99
33.538	102
34.019	103
34.527	103
35.005	106
35.516	104
36.007	104
36.52	102
37.003	105
37.516	105
38	106
38.501	104
39.023	104
39.546	103
40.019	103
40.513	100
41.005	104
41.51	106
42.005	109
42.502	110
43.022	110
43.512	110
44.054	110
44.525	110
45.018	110
45.502	110
46.022	110
46.543	110
47.009	110
47.516	110
48.023	110
48.552	106
49.024	104
49.547	99
50.02	98
50.504	101
51.012	102
51.507	103
52.014	104
52.501	105
53.018	104
53.524	106
54.002	107
54.525	107
55.02	106
55.512	106
56.058	104
56.56	110
57	110
57.507	110
58.053	110
58.533	110
59	110
59.501	110
60.018	110
60.517	110
61	110
61.509	105
62.024	101
62.518	101
63.003	102
63.542	100
64.002	98
64.513	99
65.036	102
65.515	104
66.011	102
66.5	98
67.078	99
67.503	99
68.003	99
68.518	99
69.047	98
69.53	99
70.05	98
70.537	98
71.008	100
71.501	102
72.007	104
72.516	102
73.013	95
73.506	96
74.007	95
74.511	97
75.016	96
75.51	98
76.026	97
76.503	98
77.008	98
77.516	101
78	103
78.557	103
79.015	101
79.52	102
80.022	103
80.567	100
81.03	97
81.548	95
82.001	96
82.508	96
83.004	94
83.521	95
84.082	92
84.52	93
85.016	96
85.516	93
86.004	99
86.512	101
87.046	100
87.512	101
88.014	101
88.53	99
89.028	102
89.567	104
90.002	102
90.51	99
91.014	98
91.519	97
92.001	99
92.507	96
93.007	95
93.503	94
94.007	91
94.595	90
95.037	94
95.51	95
96.008	94
96.5	96
97.001	94
97.51	97
98.023	100
98.512	96
99.005	99
99.506	97
100.005	98
100.557	99
101.023	96
101.529	96
102.018	96
102.502	99
103.006	97
103.505	99
104.042	101
104.504	97
105.016	96
105.515	94
106.005	94
106.506	94
107.05	97
107.504	101
108.004	104
108.501	103
109.014	103
109.576	106
110.004	110
110.513	110
111.044	110
111.509	110
112.022	108
112.531	109
113.004	110
113.511	110
114.007	110
114.519	110
115.032	110
115.508	110
116.015	110
116.503	110
117.015	110
117.514	110
118.013	110
118.578	110
119	110
119.509	110
120.012	110
120.519	110
121.009	110
121.529	110
122	110
122.552	110
123.029	110
123.527	110
124.01	110
124.559	110
125.016	110
125.51	110
126.041	110
126.505	110
127.005	110
127.516	110
128.001	110
128.531	108
129.075	110
129.521	110
130.027	108
130.5	110
131.055	110
131.546	110
132.015	109
132.537	102
133.003	102
133.506	100
134.007	102
134.544	102
135.002	105
135.507	103
136.022	97
136.514	101
137	101
137.504	103
138.011	105
138.5	103
139.022	108
139.511	110
140.019	110
140.515	110
141.009	108
141.503	107
142.019	104
142.528	105
143.001	100
143.52	98
144.004	101
144.5	100
145.038	104
145.512	106
146.005	107
146.513	106
147.042	104
147.547	102
148.013	106
148.516	105
149.001	103
149.522	104
150.014	103
150.501	102
151.002	102
151.502	104
152.003	105
152.526	103
153.016	104
153.513	103
154	101
154.503	102
155.003	103
155.508	105
156.01	104
156.501	106
157	108
157.504	110
158.009	110
158.511	106
159.043	103
159.5	105
160.002	102
160.504	103
161	107
161.51	106
162.013	107
162.508	106
163.007	106
163.527	104
164.019	105
164.518	107
165.002	106
165.522	105
166.028	104
166.529	100
167.017	104
167.51	104
168.002	108
168.53	106
169.016	105
169.508	107
170.029	108
170.504	105
171.017	102
171.519	105
172.009	102
172.558	109
173.078	110
173.509	109
174.013	106
174.514	105
175.042	101
175.507	101
176.003	105
176.528	104
177	105
177.538	108
178.003	110
178.504	110
179.003	110
179.554	110
180.003	110
180.526	110
181.043	109
181.503	109
182.026	109
182.509	104
183.011	105
183.523	107
184.013	105
184.516	102
185	104
185.51	105
186.006	106
186.529	104
187.048	106
187.516	104
188.057	106
188.531	107
189	107
189.521	109
190.015	109
190.503	110
191.01	108
191.519	104
192.001	104
192.617	96
193.024	95
193.532	96
194.034	93
194.516	93
195.001	97
195.526	97
196.01	93
196.548	92
197.007	96
197.532	95
198.018	98
198.506	99
199.054	98
199.532	101



==> Chapter_5/tikz/sample_paths/R5_all.csv <==
0.214,0,6,20
0.214,0,5,19
0.219,0,5,19
0.219,0,4,19
0.245,0,4,19
0.245,0,5,19
0.657,0,5,19
0.657,0,4,19
0.688,0,4,19
0.688,0,4,19
0.688,0,4,19
0.688,0,5,20
0.689,0,5,20
0.689,0,6,20
0.788,0,6,20
0.788,0,7,20
1.021,0,7,20
1.021,0,6,20
1.022,0,6,20
1.022,0,5,20
1.105,0,5,20
1.105,0,6,20
1.108,0,6,20
1.108,0,7,20
1.361,0,7,20
1.361,0,6,20
1.427,0,6,20
1.427,0,5,20
1.431,0,5,20
1.431,0,6,20
1.546,0,6,20
1.546,0,5,19
1.747,0,5,19
1.747,0,4,19
1.89,0,4,19
1.89,0,4,19
1.89,0,4,19
1.89,0,5,20
2.035,0,5,20
2.035,0,6,20
2.062,0,6,20
2.062,0,5,19
2.323,0,5,19
2.323,0,6,19
2.408,0,6,19
2.408,0,5,19
2.504,0,5,19
2.504,0,4,19
2.613,0,4,19
2.613,0,4,19
2.613,0,4,19
2.613,0,5,20
2.618,0,5,20
2.618,0,4,19
2.696,0,4,19
2.696,0,3,19
2.785,0,3,19
2.785,0,4,19
2.794,0,4,19
2.794,0,5,19
3.01,0,5,19
3.01,0,6,19
3.013,0,6,19
3.013,0,7,19
3.085,0,7,19
3.085,0,6,19
3.347,0,6,19
3.347,0,5,19
3.44,0,5,19
3.44,0,6,19
3.493,0,6,19
3.493,0,7,19
3.696,0,7,19
3.696,0,8,19
3.722,0,8,19
3.722,0,7,19
3.765,0,7,19
3.765,0,6,19
3.838,0,6,19
3.838,0,7,19
3.853,0,7,19
3.853,0,8,19
4.061,0,8,19
4.061,0,8,19
4.061,0,8,19
4.061,0,9,20
4.112,0,9,20
4.112,0,9,20
4.112,0,9,20
4.112,0,10,21
4.249,0,10,21
4.249,0,10,21
4.249,0,10,21
4.249,0,11,22
4.272,0,11,22
4.272,0,10,22
4.327,0,10,22
4.327,0,10,22
4.327,0,10,22
4.327,0,11,23
4.345,0,11,23
4.345,0,10,22
4.589,0,10,22
4.589,0,9,22
4.594,0,9,22
4.594,0,9,22
4.594,0,9,22
4.594,0,10,23
4.625,0,10,23
4.625,0,9,23
4.677,0,9,23
4.677,0,8,23
4.953,0,8,23
4.953,0,7,23
5.265,0,7,23
5.265,0,8,23
5.289,0,8,23
5.289,0,7,23
5.33,0,7,23
5.33,0,8,23
5.443,0,8,23
5.443,0,9,23
5.528,0,9,23
5.528,0,8,23
5.652,0,8,23
5.652,0,7,23
5.848,0,7,23
5.848,0,6,23
5.879,0,6,23
5.879,0,5,23
5.972,0,5,23
5.972,0,4,22
5.986,0,4,22
5.986,0,5,22
5.997,0,5,22
5.997,0,5,22
5.997,0,5,22
5.997,0,6,23
6.06,0,6,23
6.06,0,5,22
6.111,0,5,22
6.111,0,4,22
6.168,0,4,22
6.168,0,3,22
6.496,0,3,22
6.496,0,2,22
6.942,0,2,22
6.942,0,3,22
7.203,0,3,22
7.203,0,4,22
7.258,0,4,22
7.258,0,3,21
7.389,0,3,21
7.389,0,4,21
7.492,0,4,21
7.492,0,5,21
7.496,0,5,21
7.496,0,6,21
7.54,0,6,21
7.54,0,5,20
7.603,0,5,20
7.603,0,6,20
7.72,0,6,20
7.72,0,7,20
7.724,0,7,20
7.724,0,6,20
7.73,0,6,20
7.73,0,7,20
7.762,0,7,20
7.762,0,6,20
7.889,0,6,20
7.889,0,6,20
7.889,0,6,20
7.889,0,7,21
7.948,0,7,21
7.948,0,7,21
7.948,0,7,21
7.948,0,8,22
8.06,0,8,22
8.06,0,7,22
8.081,0,7,22
8.081,0,8,22
8.153,0,8,22
8.153,0,7,22
8.209,0,7,22
8.209,0,6,21
8.291,0,6,21
8.291,0,7,21
8.481,0,7,21
8.481,0,8,21
8.504,0,8,21
8.504,0,7,21
8.588,0,7,21
8.588,0,6,21
8.77,0,6,21
8.77,0,5,21
8.977,0,5,21
8.977,0,4,21
9.029,0,4,21
9.029,0,5,21
9.194,0,5,21
9.194,0,4,21
9.198,0,4,21
9.198,0,4,21
9.198,0,4,21
9.198,0,5,22
9.264,0,5,22
9.264,0,4,22
9.268,0,4,22
9.268,0,5,22
9.292,0,5,22
9.292,0,4,22
9.298,0,4,22
9.298,0,3,21
9.302,0,3,21
9.302,0,2,21
9.405,0,2,21
9.405,0,3,21
9.417,0,3,21
9.417,0,4,21
9.614,0,4,21
9.614,0,3,21
9.624,0,3,21
9.624,0,4,21
9.719,0,4,21
9.719,0,3,21
9.873,0,3,21
9.873,0,4,21
9.922,0,4,21
9.922,0,3,20
10.02,0,3,20
10.02,0,2,20
10.078,0,2,20
10.078,0,1,19
10.116,0,1,19
10.116,0,0,18
10.477,0,0,18
10.477,0,1,18
10.502,0,1,18
10.502,0,2,18
10.603,0,2,18
10.603,0,3,18
10.61,0,3,18
10.61,0,2,18
10.659,0,2,18
10.659,0,3,18
10.774,0,3,18
10.774,0,4,18
10.852,0,4,18
10.852,0,5,18
10.877,0,5,18
10.877,0,6,18
10.881,0,6,18
10.881,0,7,18
10.886,0,7,18
10.886,0,7,18
10.886,0,7,18
10.886,0,8,19
10.892,0,8,19
10.892,0,7,19
10.988,0,7,19
10.988,0,8,19
11.003,0,8,19
11.003,0,9,19
11.024,0,9,19
11.024,0,8,19
11.045,0,8,19
11.045,0,7,18
11.073,0,7,18
11.073,0,6,18
11.104,0,6,18
11.104,0,5,18
11.192,0,5,18
11.192,0,6,18
11.196,0,6,18
11.196,0,5,18
11.225,0,5,18
11.225,0,4,18
11.267,0,4,18
11.267,0,4,18
11.267,0,4,18
11.267,0,5,19
11.291,0,5,19
11.291,0,4,19
11.337,0,4,19
11.337,0,3,19
11.374,0,3,19
11.374,0,4,19
11.386,0,4,19
11.386,0,3,19
11.551,0,3,19
11.551,0,2,18
11.658,0,2,18
11.658,0,2,18
11.658,0,2,18
11.658,0,3,19
11.707,0,3,19
11.707,0,4,19
11.721,0,4,19
11.721,0,3,18
11.912,0,3,18
11.912,0,4,18
12.154,0,4,18
12.154,0,3,18
12.171,0,3,18
12.171,0,4,18
12.395,0,4,18
12.395,0,5,18
12.498,0,5,18
12.498,0,6,18
12.63,0,6,18
12.63,0,5,18
12.769,0,5,18
12.769,0,5,18
12.769,0,5,18
12.769,0,6,19
13.022,0,6,19
13.022,0,7,19
13.06,0,7,19
13.06,0,7,19
13.06,0,7,19
13.06,0,8,20
13.107,0,8,20
13.107,0,7,20
13.116,0,7,20
13.116,0,7,20
13.116,0,7,20
13.116,0,8,21
13.146,0,8,21
13.146,0,9,21
13.385,0,9,21
13.385,0,8,21
13.402,0,8,21
13.402,0,7,21
13.419,0,7,21
13.419,0,6,21
13.436,0,6,21
13.436,0,6,21
13.436,0,6,21
13.436,0,7,22
13.505,0,7,22
13.505,0,6,22
13.508,0,6,22
13.508,0,5,22
13.569,0,5,22
13.569,0,4,21
13.718,0,4,21
13.718,0,3,20
13.87,0,3,20
13.87,0,4,20
13.939,0,4,20
13.939,0,5,20
14.122,0,5,20
14.122,0,6,20
14.159,0,6,20
14.159,0,7,20
14.239,0,7,20
14.239,0,7,20
14.239,0,7,20
14.239,0,8,21
14.292,0,8,21
14.292,0,9,21
14.488,0,9,21
14.488,0,8,20
14.536,0,8,20
14.536,0,7,20
14.743,0,7,20
14.743,0,7,20
14.743,0,7,20
14.743,0,8,21
14.804,0,8,21
14.804,0,7,20
14.837,0,7,20
14.837,0,6,20
14.844,0,6,20
14.844,0,5,20
14.92,0,5,20
14.92,0,6,20
14.922,0,6,20
14.922,0,5,20
14.965,0,5,20
14.965,0,6,20
14.983,0,6,20
14.983,0,5,20
15.148,0,5,20
15.148,0,4,20
15.24,0,4,20
15.24,0,4,20
15.24,0,4,20
15.24,0,5,21
15.343,0,5,21
15.343,0,6,21
15.403,0,6,21
15.403,0,7,21
15.403,0,7,21
15.403,0,8,21
15.426,0,8,21
15.426,0,7,21
15.596,0,7,21
15.596,0,8,21
15.739,0,8,21
15.739,0,9,21
15.783,0,9,21
15.783,0,8,21
15.813,0,8,21
15.813,0,9,21
15.822,0,9,21
15.822,0,9,21
15.822,0,9,21
15.822,0,10,22
16.053,0,10,22
16.053,0,9,21
16.055,0,9,21
16.055,0,9,21
16.055,0,9,21
16.055,0,10,22
16.066,0,10,22
16.066,0,9,22
16.139,0,9,22
16.139,0,8,22
16.173,0,8,22
16.173,0,9,22
16.348,0,9,22
16.348,0,8,22
16.369,0,8,22
16.369,0,7,22
16.422,0,7,22
16.422,0,6,22
16.5,0,6,22
16.5,0,7,22
16.543,0,7,22
16.543,0,8,22
16.799,0,8,22
16.799,0,7,21
16.856,0,7,21
16.856,0,8,21
16.904,0,8,21
16.904,0,8,21
16.904,0,8,21
16.904,0,9,22
16.907,0,9,22
16.907,0,8,22
16.91,0,8,22
16.91,0,7,22
16.942,0,7,22
16.942,0,6,21
17.006,0,6,21
17.006,0,7,21
17.23,0,7,21
17.23,0,8,21
17.416,0,8,21
17.416,0,8,21
17.416,0,8,21
17.416,0,9,22
17.787,0,9,22
17.787,0,8,22
17.864,0,8,22
17.864,0,7,21
17.954,0,7,21
17.954,0,6,21
17.964,0,6,21
17.964,0,6,21
17.964,0,6,21
17.964,0,7,22
17.98,0,7,22
17.98,0,6,22
17.99,0,6,22
17.99,0,5,22
18.129,0,5,22
18.129,0,6,22
18.199,0,6,22
18.199,0,7,22
18.275,0,7,22
18.275,0,6,22
18.308,0,6,22
18.308,0,5,21
18.335,0,5,21
18.335,0,5,21
18.335,0,5,21
18.335,0,6,22
18.422,0,6,22
18.422,0,5,21
18.495,0,5,21
18.495,0,6,21
18.706,0,6,21
18.706,0,7,21
18.86,0,7,21
18.86,0,6,21
18.894,0,6,21
18.894,0,5,21
19.047,0,5,21
19.047,0,6,21
19.051,0,6,21
19.051,0,5,20
19.184,0,5,20
19.184,0,4,20
19.239,0,4,20
19.239,0,3,20
19.394,0,3,20
19.394,0,3,20
19.394,0,3,20
19.394,0,4,21
19.461,0,4,21
19.461,0,5,21
19.477,0,5,21
19.477,0,4,20
19.639,0,4,20
19.639,0,5,20
19.641,0,5,20
19.641,0,4,20
19.7,0,4,20
19.7,0,4,20
19.7,0,4,20
19.7,0,5,21
19.966,0,5,21
19.966,0,5,21
19.966,0,5,21
19.966,0,6,22
20.085,0,6,22
20.085,0,5,22
20.122,0,5,22
20.122,0,6,22
20.165,0,6,22
20.165,0,7,22
20.262,0,7,22
20.262,0,8,22
20.29,0,8,22
20.29,0,7,22
20.404,0,7,22
20.404,0,8,22
20.414,0,8,22
20.414,0,7,22
20.49,0,7,22
20.49,0,8,22
20.649,0,8,22
20.649,0,7,22
20.664,0,7,22
20.664,0,8,22
20.736,0,8,22
20.736,0,7,22
20.783,0,7,22
20.783,0,6,21
20.842,0,6,21
20.842,0,6,21
20.842,0,6,21
20.842,0,7,22
20.924,0,7,22
20.924,0,8,22
21.012,0,8,22
21.012,0,7,22
21.359,0,7,22
21.359,0,6,22
21.536,0,6,22
21.536,0,7,22
21.565,0,7,22
21.565,0,6,22
21.645,0,6,22
21.645,0,7,22
21.798,0,7,22
21.798,0,6,22
21.887,0,6,22
21.887,0,5,21
21.933,0,5,21
21.933,0,5,21
21.933,0,5,21
21.933,0,6,22
21.994,0,6,22
21.994,0,5,21
22.005,0,5,21
22.005,0,4,21
22.219,0,4,21
22.219,0,3,20
22.567,0,3,20
22.567,0,3,20
22.567,0,3,20
22.567,0,4,21
22.683,0,4,21
22.683,0,3,21
22.743,0,3,21
22.743,0,2,21
22.781,0,2,21
22.781,0,3,21
22.859,0,3,21
22.859,0,2,21
22.876,0,2,21
22.876,0,1,21
22.905,0,1,21
22.905,0,2,21
23.113,0,2,21
23.113,0,3,21
23.185,0,3,21
23.185,0,4,21
23.205,0,4,21
23.205,0,5,21
23.427,0,5,21
23.427,0,5,21
23.427,0,5,21
23.427,0,6,22
23.443,0,6,22
23.443,0,7,22
23.494,0,7,22
23.494,0,6,22
23.584,0,6,22
23.584,0,7,22
23.623,0,7,22
23.623,0,8,22
23.653,0,8,22
23.653,0,8,22
23.653,0,8,22
23.653,0,9,23
23.656,0,9,23
23.656,0,10,23
23.683,0,10,23
23.683,0,9,23
23.787,0,9,23
23.787,0,8,23
23.854,0,8,23
23.854,0,9,23
23.879,0,9,23
23.879,0,8,23
24.291,0,8,23
24.291,0,7,23
24.35,0,7,23
24.35,0,8,23
24.378,0,8,23
24.378,0,7,23
24.396,0,7,23
24.396,0,6,22
24.427,0,6,22
24.427,0,5,22
24.478,0,5,22
24.478,0,6,22
24.493,0,6,22
24.493,0,7,22
24.564,0,7,22
24.564,0,7,22
24.564,0,7,22
24.564,0,8,23
24.628,0,8,23
24.628,0,7,23
24.709,0,7,23
24.709,0,8,23
24.732,0,8,23
24.732,0,7,23
24.8,0,7,23
24.8,0,8,23
25.118,0,8,23
25.118,0,7,23
25.197,0,7,23
25.197,0,7,23
25.197,0,7,23
25.197,0,8,24
25.263,0,8,24
25.263,0,7,24
25.488,0,7,24
25.488,0,6,24
25.506,0,6,24
25.506,0,7,24
25.793,0,7,24
25.793,0,8,24
25.864,0,8,24
25.864,0,9,24
25.902,0,9,24
25.902,0,10,24
25.948,0,10,24
25.948,0,9,23
25.957,0,9,23
25.957,0,8,23
26.203,0,8,23
26.203,0,7,23
26.606,0,7,23
26.606,0,6,22
26.618,0,6,22
26.618,0,5,21
26.639,0,5,21
26.639,0,5,21
26.639,0,5,21
26.639,0,6,22
26.716,0,6,22
26.716,0,5,22
26.845,0,5,22
26.845,0,6,22
26.869,0,6,22
26.869,0,5,22
27.201,0,5,22
27.201,0,4,22
27.266,0,4,22
27.266,0,4,22
27.266,0,4,22
27.266,0,5,23
27.329,0,5,23
27.329,0,4,23
27.48,0,4,23
27.48,0,3,23
27.632,0,3,23
27.632,0,2,23
27.916,0,2,23
27.916,0,1,23
28.062,0,1,23
28.062,0,2,23
28.223,0,2,23
28.223,0,3,23
28.234,0,3,23
28.234,0,2,22
28.323,0,2,22
28.323,0,3,22
28.343,0,3,22
28.343,0,3,22
28.343,0,3,22
28.343,0,4,23
28.359,0,4,23
28.359,0,5,23
28.542,0,5,23
28.542,0,4,22
28.635,0,4,22
28.635,0,3,21
28.656,0,3,21
28.656,0,3,21
28.656,0,3,21
28.656,0,4,22
28.666,0,4,22
28.666,0,3,22
28.869,0,3,22
28.869,0,4,22
29.011,0,4,22
29.011,0,5,22
29.05,0,5,22
29.05,0,4,22
29.228,0,4,22
29.228,0,3,22
29.396,0,3,22
29.396,0,4,22
29.609,0,4,22
29.609,0,5,22
29.704,0,5,22
29.704,0,6,22
29.77,0,6,22
29.77,0,5,22
30.043,0,5,22
30.043,0,5,22
30.043,0,5,22
30.043,0,6,23
30.108,0,6,23
30.108,0,5,22
30.157,0,5,22
30.157,0,4,22
30.191,0,4,22
30.191,0,3,22
30.246,0,3,22
30.246,0,4,22
30.283,0,4,22
30.283,0,5,22
30.401,0,5,22
30.401,0,4,22
30.413,0,4,22
30.413,0,3,22
30.483,0,3,22
30.483,0,4,22
30.572,0,4,22
30.572,0,5,22
30.587,0,5,22
30.587,0,5,22
30.587,0,5,22
30.587,0,6,23
30.666,0,6,23
30.666,0,5,23
30.672,0,5,23
30.672,0,6,23
30.778,0,6,23
30.778,0,5,23
30.82,0,5,23
30.82,0,4,23
30.823,0,4,23
30.823,0,3,23
30.84,0,3,23
30.84,0,4,23
30.929,0,4,23
30.929,0,5,23
31.317,0,5,23
31.317,0,6,23
31.465,0,6,23
31.465,0,7,23
31.678,0,7,23
31.678,0,8,23
31.946,0,8,23
31.946,0,7,23
31.951,0,7,23
31.951,0,6,22
31.96,0,6,22
31.96,0,7,22
32.072,0,7,22
32.072,0,6,22
32.097,0,6,22
32.097,0,5,21
32.1,0,5,21
32.1,0,4,21
32.211,0,4,21
32.211,0,5,21
32.359,0,5,21
32.359,0,4,20
32.392,0,4,20
32.392,0,3,20
32.518,0,3,20
32.518,0,3,20
32.518,0,3,20
32.518,0,4,21
32.551,0,4,21
32.551,0,5,21
32.593,0,5,21
32.593,0,4,20
32.616,0,4,20
32.616,0,3,20
32.655,0,3,20
32.655,0,4,20
32.663,0,4,20
32.663,0,3,20
32.664,0,3,20
32.664,0,4,20
32.7,0,4,20
32.7,0,3,19
32.714,0,3,19
32.714,0,4,19
32.714,0,4,19
32.714,0,3,18
32.756,0,3,18
32.756,0,4,18
32.922,0,4,18
32.922,0,3,17
32.941,0,3,17
32.941,0,4,17
33.121,0,4,17
33.121,0,5,17
33.167,0,5,17
33.167,0,4,17
33.198,0,4,17
33.198,0,5,17
33.203,0,5,17
33.203,0,4,17
33.353,0,4,17
33.353,0,3,17
33.652,0,3,17
33.652,0,3,17
33.652,0,3,17
33.652,0,4,18
33.789,0,4,18
33.789,0,3,17
34.402,0,3,17
34.402,0,2,17
34.42,0,2,17
34.42,0,3,17
34.45,0,3,17
34.45,0,2,17
34.546,0,2,17
34.546,0,2,17
34.546,0,2,17
34.546,0,3,18
34.701,0,3,18
34.701,0,2,18
34.718,0,2,18
34.718,0,3,18
34.739,0,3,18
34.739,0,2,18
34.745,0,2,18
34.745,0,2,18
34.745,0,2,18
34.745,0,3,19
34.956,0,3,19
34.956,0,4,19
35.105,0,4,19
35.105,0,5,19
35.152,0,5,19
35.152,0,4,19
35.23,0,4,19
35.23,0,3,19
35.251,0,3,19
35.251,0,4,19
35.363,0,4,19
35.363,0,4,19
35.363,0,4,19
35.363,0,5,20
35.364,0,5,20
35.364,0,4,20
35.369,0,4,20
35.369,0,5,20
35.391,0,5,20
35.391,0,6,20
35.416,0,6,20
35.416,0,5,20
35.468,0,5,20
35.468,0,4,20
35.479,0,4,20
35.479,0,3,20
35.668,0,3,20
35.668,0,2,20
35.821,0,2,20
35.821,0,3,20
35.855,0,3,20
35.855,0,4,20
35.947,0,4,20
35.947,0,3,20
36.175,0,3,20
36.175,0,4,20
36.209,0,4,20
36.209,0,3,20
36.62,0,3,20
36.62,0,4,20
37.035,0,4,20
37.035,0,5,20
37.055,0,5,20
37.055,0,6,20
37.226,0,6,20
37.226,0,5,20
37.303,0,5,20
37.303,0,6,20
37.337,0,6,20
37.337,0,5,20
37.595,0,5,20
37.595,0,4,20
37.676,0,4,20
37.676,0,3,20
38.051,0,3,20
38.051,0,3,20
38.051,0,3,20
38.051,0,4,21
38.365,0,4,21
38.365,0,5,21
38.422,0,5,21
38.422,0,6,21
38.476,0,6,21
38.476,0,7,21
38.696,0,7,21
38.696,0,6,21
38.704,0,6,21
38.704,0,5,21
38.735,0,5,21
38.735,0,4,21
38.825,0,4,21
38.825,0,5,21
38.826,0,5,21
38.826,0,4,20
38.83,0,4,20
38.83,0,5,20
38.957,0,5,20
38.957,0,4,20
39.248,0,4,20
39.248,0,3,20
39.263,0,3,20
39.263,0,4,20
39.31,0,4,20
39.31,0,4,20
39.31,0,4,20
39.31,0,5,21
39.333,0,5,21
39.333,0,4,21
39.333,0,4,21
39.333,0,5,21
39.543,0,5,21
39.543,0,6,21
39.576,0,6,21
39.576,0,6,21
39.576,0,6,21
39.576,0,7,22
39.729,0,7,22
39.729,0,6,22
39.748,0,6,22
39.748,0,5,22
39.756,0,5,22
39.756,0,6,22
39.885,0,6,22
39.885,0,5,22
39.914,0,5,22
39.914,0,6,22
39.976,0,6,22
39.976,0,5,22
40.049,0,5,22
40.049,0,4,22
40.166,0,4,22
40.166,0,5,22
40.19,0,5,22
40.19,0,6,22
40.245,0,6,22
40.245,0,5,22
40.253,0,5,22
40.253,0,4,22
40.361,0,4,22
40.361,0,3,22
40.696,0,3,22
40.696,0,3,22
40.696,0,3,22
40.696,0,4,23
41.004,0,4,23
41.004,0,5,23
41.005,0,5,23
41.005,0,6,23
41.02,0,6,23
41.02,0,5,23
41.316,0,5,23
41.316,0,4,22
41.349,0,4,22
41.349,0,3,22
41.512,0,3,22
41.512,0,2,22
41.531,0,2,22
41.531,0,2,22
41.531,0,2,22
41.531,0,3,23
41.549,0,3,23
41.549,0,4,23
41.613,0,4,23
41.613,0,3,22
41.873,0,3,22
41.873,0,4,22
41.918,0,4,22
41.918,0,3,22
42.019,0,3,22
42.019,0,2,21
42.277,0,2,21
42.277,0,3,21
42.403,0,3,21
42.403,0,4,21
42.682,0,4,21
42.682,0,5,21
42.8,0,5,21
42.8,0,6,21
42.999,0,6,21
42.999,0,5,21
43.061,0,5,21
43.061,0,4,20
43.122,0,4,20
43.122,0,5,20
43.253,0,5,20
43.253,0,6,20
43.294,0,6,20
43.294,0,5,20
43.313,0,5,20
43.313,0,5,20
43.313,0,5,20
43.313,0,6,21
43.416,0,6,21
43.416,0,6,21
43.416,0,6,21
43.416,0,7,22
43.623,0,7,22
43.623,0,8,22
43.692,0,8,22
43.692,0,9,22
43.846,0,9,22
43.846,0,10,22
44.236,0,10,22
44.236,0,11,22
44.25,0,11,22
44.25,0,10,22
44.282,0,10,22
44.282,0,11,22
44.327,0,11,22
44.327,0,10,22
44.458,0,10,22
44.458,0,9,22
44.495,0,9,22
44.495,0,8,22
44.573,0,8,22
44.573,0,9,22
44.609,0,9,22
44.609,0,10,22
44.769,0,10,22
44.769,0,9,22
44.778,0,9,22
44.778,0,10,22
44.905,0,10,22
44.905,0,11,22
44.923,0,11,22
44.923,0,10,22
45.141,0,10,22
45.141,0,11,22
45.28,0,11,22
45.28,0,11,22
45.28,0,11,22
45.28,0,12,23
45.316,0,12,23
45.316,0,11,23
45.624,0,11,23
45.624,0,10,23
45.796,0,10,23
45.796,0,11,23
45.859,0,11,23
45.859,0,12,23
45.978,0,12,23
45.978,0,11,23
45.989,0,11,23
45.989,0,12,23
46.026,0,12,23
46.026,0,13,23
46.09,0,13,23
46.09,0,12,23
46.227,0,12,23
46.227,0,13,23
46.378,0,13,23
46.378,0,13,23
46.378,0,13,23
46.378,0,14,24
46.46,0,14,24
46.46,0,13,23
46.55,0,13,23
46.55,0,12,23
46.598,0,12,23
46.598,0,11,23
46.618,0,11,23
46.618,0,10,23
46.712,0,10,23
46.712,0,9,23
46.74,0,9,23
46.74,0,8,23
46.743,0,8,23
46.743,0,7,23
46.745,0,7,23
46.745,0,8,23
46.783,0,8,23
46.783,0,7,23
46.838,0,7,23
46.838,0,6,23
46.896,0,6,23
46.896,0,5,23
46.961,0,5,23
46.961,0,4,23
47.267,0,4,23
47.267,0,5,23
47.459,0,5,23
47.459,0,4,23
47.468,0,4,23
47.468,0,5,23
47.478,0,5,23
47.478,0,4,23
47.517,0,4,23
47.517,0,3,23
47.594,0,3,23
47.594,0,3,23
47.594,0,3,23
47.594,0,4,24
47.659,0,4,24
47.659,0,5,24
47.68,0,5,24
47.68,0,4,24
47.856,0,4,24
47.856,0,3,23
47.942,0,3,23
47.942,0,2,23
47.977,0,2,23
47.977,0,3,23
48.022,0,3,23
48.022,0,4,23
48.052,0,4,23
48.052,0,5,23
48.072,0,5,23
48.072,0,6,23
48.08,0,6,23
48.08,0,6,23
48.08,0,6,23
48.08,0,7,24
48.191,0,7,24
48.191,1,7,24
48.224,1,7,24
48.224,1,8,24
48.251,1,8,24
48.251,1,7,24
48.302,1,7,24
48.302,1,8,24
48.338,1,8,24
48.338,1,9,24
48.373,1,9,24
48.373,1,10,24
48.697,1,10,24
48.697,0,9,23
48.697,0,9,23
48.697,0,10,24
48.976,0,10,24
48.976,0,9,24
49.124,0,9,24
49.124,0,10,24
49.153,0,10,24
49.153,0,9,23
49.315,0,9,23
49.315,0,8,23
49.347,0,8,23
49.347,0,7,23
49.51,0,7,23
49.51,0,8,23
49.563,0,8,23
49.563,0,9,23
49.619,0,9,23
49.619,0,10,23
49.799,0,10,23
49.799,0,9,23
49.815,0,9,23
49.815,0,8,22
49.827,0,8,22
49.827,0,7,22
49.856,0,7,22
49.856,0,8,22
49.92,0,8,22
49.92,0,9,22
50.022,0,9,22
50.022,0,8,22
50.211,0,8,22
50.211,0,7,22
50.268,0,7,22
50.268,0,6,21
50.288,0,6,21
50.288,0,5,21
50.299,0,5,21
50.299,0,6,21
50.303,0,6,21
50.303,0,6,21
50.303,0,6,21
50.303,0,7,22
50.378,0,7,22
50.378,0,6,21
50.428,0,6,21
50.428,0,7,21
50.457,0,7,21
50.457,0,6,21
50.496,0,6,21
50.496,0,5,20
50.565,0,5,20
50.565,0,6,20
50.657,0,6,20
50.657,0,7,20
50.7,0,7,20
50.7,0,6,20
50.821,0,6,20
50.821,0,5,20
50.945,0,5,20
50.945,0,6,20
51.017,0,6,20
51.017,0,7,20
51.029,0,7,20
51.029,0,6,20
51.203,0,6,20
51.203,0,7,20
51.237,0,7,20
51.237,0,6,20
51.337,0,6,20
51.337,0,5,20
51.484,0,5,20
51.484,0,6,20
51.579,0,6,20
51.579,0,7,20
51.856,0,7,20
51.856,0,7,20
51.856,0,7,20
51.856,0,8,21
51.909,0,8,21
51.909,0,7,21
52.097,0,7,21
52.097,0,8,21
52.106,0,8,21
52.106,0,9,21
52.148,0,9,21
52.148,0,8,21
52.393,0,8,21
52.393,0,9,21
52.528,0,9,21
52.528,0,8,20
52.731,0,8,20
52.731,0,7,19
52.772,0,7,19
52.772,0,6,19
52.83,0,6,19
52.83,0,6,19
52.83,0,6,19
52.83,0,7,20
52.92,0,7,20
52.92,0,8,20
52.949,0,8,20
52.949,0,7,19
52.956,0,7,19
52.956,0,6,19
52.993,0,6,19
52.993,0,7,19
53.058,0,7,19
53.058,0,6,19
53.435,0,6,19
53.435,0,5,19
53.499,0,5,19
53.499,0,4,19
53.502,0,4,19
53.502,0,5,19
53.552,0,5,19
53.552,0,6,19
53.586,0,6,19
53.586,0,7,19
53.658,0,7,19
53.658,0,8,19
53.718,0,8,19
53.718,0,7,19
53.733,0,7,19
53.733,0,6,19
53.823,0,6,19
53.823,0,7,19
53.953,0,7,19
53.953,0,8,19
54.315,0,8,19
54.315,0,7,18
54.348,0,7,18
54.348,0,6,18
54.613,0,6,18
54.613,0,5,17
54.614,0,5,17
54.614,0,6,17
54.738,0,6,17
54.738,0,5,17
54.787,0,5,17
54.787,0,5,17
54.787,0,5,17
54.787,0,6,18
55.062,0,6,18
55.062,0,6,18
55.062,0,6,18
55.062,0,7,19
55.167,0,7,19
55.167,0,6,19
55.189,0,6,19
55.189,0,7,19
55.202,0,7,19
55.202,0,6,18
55.245,0,6,18
55.245,0,5,18
55.402,0,5,18
55.402,0,5,18
55.402,0,5,18
55.402,0,6,19
55.503,0,6,19
55.503,0,7,19
55.51,0,7,19
55.51,0,6,19
55.727,0,6,19
55.727,0,5,19
55.746,0,5,19
55.746,0,4,18
55.757,0,4,18
55.757,0,5,18
55.784,0,5,18
55.784,0,5,18
55.784,0,5,18
55.784,0,6,19
55.803,0,6,19
55.803,0,5,19
55.823,0,5,19
55.823,0,4,19
56.153,0,4,19
56.153,0,5,19
56.257,0,5,19
56.257,0,5,19
56.257,0,5,19
56.257,0,6,20
56.269,0,6,20
56.269,0,7,20
56.871,0,7,20
56.871,0,8,20
56.925,0,8,20
56.925,0,7,19
56.96,0,7,19
56.96,0,6,19
56.981,0,6,19
56.981,0,6,19
56.981,0,6,19
56.981,0,7,20
56.999,0,7,20
56.999,0,7,20
56.999,0,7,20
56.999,0,8,21
57.005,0,8,21
57.005,0,7,21
57.273,0,7,21
57.273,0,6,21
57.328,0,6,21
57.328,0,7,21
57.426,0,7,21
57.426,0,6,21
57.462,0,6,21
57.462,0,6,21
57.462,0,6,21
57.462,0,7,22
57.623,0,7,22
57.623,0,6,22
57.671,0,6,22
57.671,0,5,22
57.841,0,5,22
57.841,0,5,22
57.841,0,5,22
57.841,0,6,23
57.883,0,6,23
57.883,0,7,23
58.025,0,7,23
58.025,0,8,23
58.099,0,8,23
58.099,0,7,23
58.123,0,7,23
58.123,0,6,23
58.154,0,6,23
58.154,0,6,23
58.154,0,6,23
58.154,0,7,24
58.258,0,7,24
58.258,0,6,24
58.258,0,6,24
58.258,0,7,24
58.289,0,7,24
58.289,0,6,23
58.294,0,6,23
58.294,0,5,22
58.335,0,5,22
58.335,0,4,21
58.494,0,4,21
58.494,0,3,20
58.6,0,3,20
58.6,0,3,20
58.6,0,3,20
58.6,0,4,21
58.627,0,4,21
58.627,0,5,21
58.72,0,5,21
58.72,0,6,21
58.832,0,6,21
58.832,0,5,21
58.847,0,5,21
58.847,0,5,21
58.847,0,5,21
58.847,0,6,22
59.008,0,6,22
59.008,0,5,21
59.079,0,5,21
59.079,0,4,20
59.154,0,4,20
59.154,0,4,20
59.154,0,4,20
59.154,0,5,21
59.416,0,5,21
59.416,0,6,21
59.64,0,6,21
59.64,0,5,21
59.675,0,5,21
59.675,0,4,21
59.72,0,4,21
59.72,0,4,21
59.72,0,4,21
59.72,0,5,22
59.744,0,5,22
59.744,0,6,22
59.959,0,6,22
59.959,0,6,22
59.959,0,6,22
59.959,0,7,23
59.991,0,7,23
59.991,0,8,23
60.334,0,8,23
60.334,0,7,22
60.505,0,7,22
60.505,0,6,22
60.523,0,6,22
60.523,0,7,22
60.533,0,7,22
60.533,0,6,22
60.622,0,6,22
60.622,0,7,22
60.629,0,7,22
60.629,0,6,22
60.828,0,6,22
60.828,0,5,22
61.024,0,5,22
61.024,0,4,22
61.131,0,4,22
61.131,0,3,22
61.149,0,3,22
61.149,0,4,22
61.244,0,4,22
61.244,0,5,22
61.356,0,5,22
61.356,0,4,22
61.485,0,4,22
61.485,0,5,22
61.505,0,5,22
61.505,0,6,22
61.575,0,6,22
61.575,0,6,22
61.575,0,6,22
61.575,0,7,23
61.599,0,7,23
61.599,0,8,23
61.673,0,8,23
61.673,0,7,22
61.7,0,7,22
61.7,0,6,22
61.701,0,6,22
61.701,0,5,22
61.881,0,5,22
61.881,0,5,22
61.881,0,5,22
61.881,0,6,23
61.95,0,6,23
61.95,0,7,23
61.982,0,7,23
61.982,0,8,23
62.042,0,8,23
62.042,0,9,23
62.063,0,9,23
62.063,0,10,23
62.101,0,10,23
62.101,0,9,23
62.166,0,9,23
62.166,0,8,23
62.21,0,8,23
62.21,0,9,23
62.246,0,9,23
62.246,0,10,23
62.345,0,10,23
62.345,0,9,22
62.35,0,9,22
62.35,0,8,22
62.365,0,8,22
62.365,0,7,22
62.394,0,7,22
62.394,0,6,22
62.42,0,6,22
62.42,0,7,22
62.479,0,7,22
62.479,0,7,22
62.479,0,7,22
62.479,0,8,23
62.554,0,8,23
62.554,0,7,23
62.602,0,7,23
62.602,0,6,23
62.614,0,6,23
62.614,0,6,23
62.614,0,6,23
62.614,0,7,24
62.742,0,7,24
62.742,0,6,24
62.745,0,6,24
62.745,0,5,23
62.834,0,5,23
62.834,0,6,23
62.861,0,6,23
62.861,0,5,23
62.884,0,5,23
62.884,0,6,23
62.896,0,6,23
62.896,0,5,23
62.931,0,5,23
62.931,0,6,23
62.937,0,6,23
62.937,0,6,23
62.937,0,6,23
62.937,0,7,24
62.954,0,7,24
62.954,0,6,24
63.192,0,6,24
63.192,0,7,24
63.302,0,7,24
63.302,0,6,24
63.374,0,6,24
63.374,0,7,24
63.385,0,7,24
63.385,0,6,24
63.59,0,6,24
63.59,0,5,24
63.624,0,5,24
63.624,0,6,24
63.648,0,6,24
63.648,0,5,24
63.672,0,5,24
63.672,0,4,24
63.705,0,4,24
63.705,0,3,24
63.791,0,3,24
63.791,0,4,24
63.955,0,4,24
63.955,0,5,24
63.989,0,5,24
63.989,1,5,24
63.998,1,5,24
63.998,1,6,24
64.021,1,6,24
64.021,1,7,24
64.026,1,7,24
64.026,0,6,23
64.026,0,6,23
64.026,0,7,24
64.175,0,7,24
64.175,0,6,24
64.256,0,6,24
64.256,0,5,24
64.266,0,5,24
64.266,0,6,24
64.614,0,6,24
64.614,0,7,24
64.958,0,7,24
64.958,0,6,24
65.048,0,6,24
65.048,0,5,24
65.163,0,5,24
65.163,0,4,24
65.258,0,4,24
65.258,0,3,24
65.473,0,3,24
65.473,0,4,24
65.602,0,4,24
65.602,0,3,24
65.769,0,3,24
65.769,0,4,24
65.846,0,4,24
65.846,0,5,24
65.954,0,5,24
65.954,0,4,23
65.993,0,4,23
65.993,0,3,23
66.05,0,3,23
66.05,0,4,23
66.132,0,4,23
66.132,0,3,23
66.141,0,3,23
66.141,0,4,23
66.272,0,4,23
66.272,0,3,23
66.395,0,3,23
66.395,0,2,22
66.582,0,2,22
66.582,0,3,22
66.596,0,3,22
66.596,0,2,21
66.617,0,2,21
66.617,0,2,21
66.617,0,2,21
66.617,0,3,22
66.741,0,3,22
66.741,0,2,22
66.973,0,2,22
66.973,0,1,22
67.03,0,1,22
67.03,0,2,22
67.078,0,2,22
67.078,0,1,22
67.162,0,1,22
67.162,0,2,22
67.168,0,2,22
67.168,0,1,22
67.216,0,1,22
67.216,0,1,22
67.216,0,1,22
67.216,0,2,23
67.51,0,2,23
67.51,0,3,23
67.638,0,3,23
67.638,0,2,23
67.821,0,2,23
67.821,0,3,23
67.925,0,3,23
67.925,0,4,23
68.117,0,4,23
68.117,0,3,22
68.192,0,3,22
68.192,0,4,22
68.434,0,4,22
68.434,0,3,22
68.633,0,3,22
68.633,0,4,22
68.673,0,4,22
68.673,0,5,22
68.68,0,5,22
68.68,0,4,22
68.944,0,4,22
68.944,0,5,22
69.017,0,5,22
69.017,0,6,22
69.192,0,6,22
69.192,0,5,22
69.485,0,5,22
69.485,0,4,22
69.65,0,4,22
69.65,0,3,22
69.748,0,3,22
69.748,0,4,22
69.75,0,4,22
69.75,0,5,22
69.927,0,5,22
69.927,0,6,22
69.993,0,6,22
69.993,0,7,22
69.998,0,7,22
69.998,0,6,22
70.014,0,6,22
70.014,0,7,22
70.201,0,7,22
70.201,0,6,22
70.251,0,6,22
70.251,0,7,22
70.372,0,7,22
70.372,0,6,21
70.402,0,6,21
70.402,0,6,21
70.402,0,6,21
70.402,0,7,22
70.481,0,7,22
70.481,0,8,22
70.494,0,8,22
70.494,0,7,22
70.516,0,7,22
70.516,0,6,22
70.641,0,6,22
70.641,0,5,22
70.843,0,5,22
70.843,0,4,21
70.855,0,4,21
70.855,0,3,21
70.864,0,3,21
70.864,0,4,21
70.924,0,4,21
70.924,0,3,20
70.974,0,3,20
70.974,0,2,20
70.987,0,2,20
70.987,0,3,20
71.284,0,3,20
71.284,0,4,20
71.702,0,4,20
71.702,0,5,20
71.899,0,5,20
71.899,0,4,20
71.919,0,4,20
71.919,0,5,20
72.293,0,5,20
72.293,0,6,20
72.318,0,6,20
72.318,0,5,20
72.373,0,5,20
72.373,0,4,20
72.471,0,4,20
72.471,0,3,20
72.707,0,3,20
72.707,0,2,20
72.707,0,2,20
72.707,0,3,20
72.727,0,3,20
72.727,0,4,20
72.862,0,4,20
72.862,0,3,19
72.992,0,3,19
72.992,0,3,19
72.992,0,3,19
72.992,0,4,20
73.03,0,4,20
73.03,0,3,20
73.051,0,3,20
73.051,0,2,19
73.117,0,2,19
73.117,0,3,19
73.175,0,3,19
73.175,0,4,19
73.183,0,4,19
73.183,0,5,19
73.333,0,5,19
73.333,0,4,19
73.349,0,4,19
73.349,0,5,19
73.46,0,5,19
73.46,0,4,18
73.645,0,4,18
73.645,0,4,18
73.645,0,4,18
73.645,0,5,19
73.701,0,5,19
73.701,0,4,18
73.702,0,4,18
73.702,0,3,18
73.722,0,3,18
73.722,0,4,18
73.729,0,4,18
73.729,0,5,18
73.864,0,5,18
73.864,0,4,18
74.244,0,4,18
74.244,0,4,18
74.244,0,4,18
74.244,0,5,19
74.483,0,5,19
74.483,0,6,19
74.579,0,6,19
74.579,0,7,19
74.652,0,7,19
74.652,0,6,19
74.777,0,6,19
74.777,0,5,18
74.777,0,5,18
74.777,0,5,18
74.777,0,5,18
74.777,0,6,19
74.96,0,6,19
74.96,0,5,19
75.27,0,5,19
75.27,0,4,19
75.377,0,4,19
75.377,0,4,19
75.377,0,4,19
75.377,0,5,20
75.409,0,5,20
75.409,0,5,20
75.409,0,5,20
75.409,0,6,21
75.467,0,6,21
75.467,0,5,21
75.496,0,5,21
75.496,0,4,20
75.715,0,4,20
75.715,0,5,20
75.736,0,5,20
75.736,0,6,20
75.771,0,6,20
75.771,0,5,20
75.827,0,5,20
75.827,0,4,20
75.843,0,4,20
75.843,0,3,19
75.871,0,3,19
75.871,0,4,19
75.872,0,4,19
75.872,0,3,19
75.91,0,3,19
75.91,0,2,19
76.084,0,2,19
76.084,0,3,19
76.099,0,3,19
76.099,0,4,19
76.188,0,4,19
76.188,0,3,19
76.305,0,3,19
76.305,0,4,19
76.401,0,4,19
76.401,0,3,18
76.467,0,3,18
76.467,0,2,18
76.679,0,2,18
76.679,0,1,18
76.789,0,1,18
76.789,0,2,18
76.827,0,2,18
76.827,0,3,18
77.162,0,3,18
77.162,0,2,18
77.205,0,2,18
77.205,0,3,18
77.246,0,3,18
77.246,0,3,18
77.246,0,3,18
77.246,0,4,19
77.489,0,4,19
77.489,0,3,19
77.497,0,3,19
77.497,0,3,19
77.497,0,3,19
77.497,0,4,20
77.595,0,4,20
77.595,0,5,20
77.75,0,5,20
77.75,0,5,20
77.75,0,5,20
77.75,0,6,21
77.918,0,6,21
77.918,0,5,21
78.017,0,5,21
78.017,0,5,21
78.017,0,5,21
78.017,0,6,22
78.027,0,6,22
78.027,0,6,22
78.027,0,6,22
78.027,0,7,23
78.093,0,7,23
78.093,0,6,23
78.104,0,6,23
78.104,0,5,22
78.314,0,5,22
78.314,0,4,22
78.366,0,4,22
78.366,0,4,22
78.366,0,4,22
78.366,0,5,23
78.469,0,5,23
78.469,0,4,23
78.574,0,4,23
78.574,0,3,23
78.71,0,3,23
78.71,0,2,23
78.769,0,2,23
78.769,0,1,23
79.086,0,1,23
79.086,0,2,23
79.1,0,2,23
79.1,0,3,23
79.101,0,3,23
79.101,0,4,23
79.134,0,4,23
79.134,0,3,23
79.147,0,3,23
79.147,0,4,23
79.292,0,4,23
79.292,0,5,23
79.359,0,5,23
79.359,0,6,23
79.679,0,6,23
79.679,0,7,23
79.701,0,7,23
79.701,0,6,22
79.756,0,6,22
79.756,0,5,21
79.822,0,5,21
79.822,0,4,21
80.076,0,4,21
80.076,0,3,21
80.223,0,3,21
80.223,0,2,21
80.262,0,2,21
80.262,0,1,20
80.407,0,1,20
80.407,0,2,20
80.468,0,2,20
80.468,0,1,19
80.613,0,1,19
80.613,0,2,19
80.774,0,2,19
80.774,0,3,19
80.888,0,3,19
80.888,0,4,19
80.942,0,4,19
80.942,0,3,19
81.545,0,3,19
81.545,0,4,19
81.73,0,4,19
81.73,0,5,19
81.754,0,5,19
81.754,0,4,19
81.841,0,4,19
81.841,0,3,19
81.891,0,3,19
81.891,0,3,19
81.891,0,3,19
81.891,0,4,20
81.894,0,4,20
81.894,0,3,20
81.913,0,3,20
81.913,0,2,20
82.009,0,2,20
82.009,0,1,19
82.19,0,1,19
82.19,0,2,19
82.506,0,2,19
82.506,0,3,19
82.92,0,3,19
82.92,0,4,19
83.002,0,4,19
83.002,0,3,19
83.277,0,3,19
83.277,0,4,19
83.914,0,4,19
83.914,0,3,19
84.076,0,3,19
84.076,0,2,18
84.232,0,2,18
84.232,0,2,18
84.232,0,2,18
84.232,0,3,19
84.302,0,3,19
84.302,0,4,19
84.353,0,4,19
84.353,0,5,19
84.362,0,5,19
84.362,0,6,19
84.401,0,6,19
84.401,0,5,19
84.61,0,5,19
84.61,0,4,19
84.702,0,4,19
84.702,0,3,19
84.731,0,3,19
84.731,0,4,19
84.774,0,4,19
84.774,0,3,19
84.836,0,3,19
84.836,0,2,19
84.912,0,2,19
84.912,0,3,19
85.052,0,3,19
85.052,0,4,19
85.155,0,4,19
85.155,0,3,19
85.231,0,3,19
85.231,0,3,19
85.231,0,3,19
85.231,0,4,20
85.535,0,4,20
85.535,0,4,20
85.535,0,4,20
85.535,0,5,21
85.562,0,5,21
85.562,0,4,21
85.598,0,4,21
85.598,0,3,21
85.6,0,3,21
85.6,0,2,21
85.805,0,2,21
85.805,0,3,21
85.921,0,3,21
85.921,0,4,21
86.129,0,4,21
86.129,0,3,21
86.22,0,3,21
86.22,0,4,21
86.456,0,4,21
86.456,0,5,21
86.595,0,5,21
86.595,0,4,21
86.656,0,4,21
86.656,0,5,21
86.724,0,5,21
86.724,0,4,21
86.914,0,4,21
86.914,0,5,21
87.15,0,5,21
87.15,0,6,21
87.2,0,6,21
87.2,0,5,21
87.219,0,5,21
87.219,0,6,21
87.314,0,6,21
87.314,0,6,21
87.314,0,6,21
87.314,0,7,22
87.395,0,7,22
87.395,0,6,22
87.418,0,6,22
87.418,0,5,22
87.512,0,5,22
87.512,0,5,22
87.512,0,5,22
87.512,0,6,23
87.704,0,6,23
87.704,0,6,23
87.704,0,6,23
87.704,0,7,24
87.728,0,7,24
87.728,1,7,24
87.757,1,7,24
87.757,0,6,23
87.757,0,6,23
87.757,0,7,24
87.774,0,7,24
87.774,0,6,24
87.834,0,6,24
87.834,0,7,24
87.936,0,7,24
87.936,1,7,24
87.967,1,7,24
87.967,1,6,24
88.178,1,6,24
88.178,1,7,24
88.257,1,7,24
88.257,1,6,24
88.378,1,6,24
88.378,1,7,24
88.41,1,7,24
88.41,1,8,24
88.42,1,8,24
88.42,1,9,24
88.57,1,9,24
88.57,1,8,24
88.578,1,8,24
88.578,1,9,24
88.617,1,9,24
88.617,1,8,24
88.626,1,8,24
88.626,0,7,23
88.626,0,7,23
88.626,0,8,24
88.819,0,8,24
88.819,0,9,24
88.822,0,9,24
88.822,0,10,24
89.008,0,10,24
89.008,0,11,24
89.16,0,11,24
89.16,0,12,24
89.202,0,12,24
89.202,0,11,24
89.342,0,11,24
89.342,0,10,24
89.59,0,10,24
89.59,0,9,24
89.675,0,9,24
89.675,0,8,24
89.886,0,8,24
89.886,0,7,24
90.013,0,7,24
90.013,0,6,23
90.062,0,6,23
90.062,0,5,22
90.434,0,5,22
90.434,0,6,22
90.434,0,6,22
90.434,0,7,22
90.451,0,7,22
90.451,0,6,21
90.504,0,6,21
90.504,0,5,21
90.54,0,5,21
90.54,0,5,21
90.54,0,5,21
90.54,0,6,22
90.548,0,6,22
90.548,0,5,21
90.624,0,5,21
90.624,0,6,21
90.834,0,6,21
90.834,0,7,21
90.934,0,7,21
90.934,0,6,21
91.281,0,6,21
91.281,0,7,21
91.372,0,7,21
91.372,0,8,21
91.428,0,8,21
91.428,0,7,21
91.455,0,7,21
91.455,0,6,21
91.496,0,6,21
91.496,0,5,21
91.506,0,5,21
91.506,0,4,20
91.6,0,4,20
91.6,0,3,20
91.696,0,3,20
91.696,0,4,20
91.716,0,4,20
91.716,0,4,20
91.716,0,4,20
91.716,0,5,21
91.78,0,5,21
91.78,0,4,21
91.814,0,4,21
91.814,0,4,21
91.814,0,4,21
91.814,0,5,22
91.865,0,5,22
91.865,0,4,22
91.955,0,4,22
91.955,0,5,22
92.226,0,5,22
92.226,0,5,22
92.226,0,5,22
92.226,0,6,23
92.439,0,6,23
92.439,0,5,23
92.491,0,5,23
92.491,0,5,23
92.491,0,5,23
92.491,0,6,24
93.056,0,6,24
93.056,0,5,24
93.188,0,5,24
93.188,0,4,23
93.302,0,4,23
93.302,0,5,23
93.303,0,5,23
93.303,0,4,23
93.453,0,4,23
93.453,0,5,23
93.461,0,5,23
93.461,0,4,23
93.597,0,4,23
93.597,0,5,23
93.643,0,5,23
93.643,0,5,23
93.643,0,5,23
93.643,0,6,24
93.696,0,6,24
93.696,0,5,24
93.775,0,5,24
93.775,0,6,24
93.927,0,6,24
93.927,0,5,23
94.041,0,5,23
94.041,0,6,23
94.13,0,6,23
94.13,0,7,23
94.155,0,7,23
94.155,0,7,23
94.155,0,7,23
94.155,0,8,24
94.332,0,8,24
94.332,0,7,24
94.458,0,7,24
94.458,0,6,24
94.481,0,6,24
94.481,0,5,24
95.054,0,5,24
95.054,0,6,24
95.086,0,6,24
95.086,0,7,24
95.174,0,7,24
95.174,0,6,24
95.236,0,6,24
95.236,0,5,24
95.258,0,5,24
95.258,0,6,24
95.339,0,6,24
95.339,1,6,24
95.377,1,6,24
95.377,0,5,23
95.377,0,5,23
95.377,0,6,24
95.711,0,6,24
95.711,1,6,24
95.751,1,6,24
95.751,1,7,24
95.842,1,7,24
95.842,1,6,24
95.958,1,6,24
95.958,1,7,24
96.015,1,7,24
96.015,0,6,23
96.015,0,6,23
96.015,0,7,24
96.022,0,7,24
96.022,1,7,24
96.026,1,7,24
96.026,1,8,24
96.046,1,8,24
96.046,2,8,24
96.163,2,8,24
96.163,2,9,24
96.185,2,9,24
96.185,2,10,24
96.234,2,10,24
96.234,3,10,24
96.254,3,10,24
96.254,3,11,24
96.269,3,11,24
96.269,3,12,24
96.277,3,12,24
96.277,2,11,23
96.277,2,11,23
96.277,2,12,24
96.291,2,12,24
96.291,1,11,23
96.291,1,11,23
96.291,1,12,24
96.371,1,12,24
96.371,1,11,24
96.572,1,11,24
96.572,1,12,24
96.598,1,12,24
96.598,1,11,24
96.601,1,11,24
96.601,0,10,23
96.601,0,10,23
96.601,0,11,24
96.694,0,11,24
96.694,1,11,24
96.804,1,11,24
96.804,1,12,24
96.821,1,12,24
96.821,1,11,24
96.875,1,11,24
96.875,2,11,24
96.942,2,11,24
96.942,2,10,24
96.961,2,10,24
96.961,1,9,23
96.961,1,9,23
96.961,1,10,24
97.066,1,10,24
97.066,1,11,24
97.077,1,11,24
97.077,1,10,24
97.089,1,10,24
97.089,1,9,24
97.204,1,9,24
97.204,1,8,24
97.334,1,8,24
97.334,1,9,24
97.438,1,9,24
97.438,1,8,24
97.465,1,8,24
97.465,1,9,24
97.48,1,9,24
97.48,1,8,24
97.489,1,8,24
97.489,1,9,24
97.689,1,9,24
97.689,2,9,24
97.692,2,9,24
97.692,3,9,24
97.7,3,9,24
97.7,3,8,24
97.701,3,8,24
97.701,3,7,24
97.799,3,7,24
97.799,3,6,24
97.812,3,6,24
97.812,3,7,24
97.946,3,7,24
97.946,3,6,24
98.003,3,6,24
98.003,3,7,24
98.033,3,7,24
98.033,3,8,24
98.297,3,8,24
98.297,3,7,24
98.331,3,7,24
98.331,4,7,24
98.392,4,7,24
98.392,4,6,24
98.481,4,6,24
98.481,4,7,24
98.532,4,7,24
98.532,4,8,24
98.648,4,8,24
98.648,4,9,24
98.737,4,9,24
98.737,4,10,24
98.94,4,10,24
98.94,4,11,24
98.96,4,11,24
98.96,4,10,24
99.067,4,10,24
99.067,4,9,24
99.095,4,9,24
99.095,4,10,24
99.096,4,10,24
99.096,4,9,24
99.384,4,9,24
99.384,4,10,24
99.398,4,10,24
99.398,4,11,24
99.4,4,11,24
99.4,4,10,24
99.55,4,10,24
99.55,5,10,24
99.571,5,10,24
99.571,5,9,24
99.607,5,9,24
99.607,5,8,24
99.618,5,8,24
99.618,5,7,24
99.752,5,7,24
99.752,5,8,24
99.767,5,8,24
99.767,5,7,24
99.824,5,7,24
99.824,4,6,23
99.824,4,6,23
99.824,4,7,24
99.854,4,7,24
99.854,4,6,24
99.927,4,6,24
99.927,4,5,24
100.148,4,5,24
100.148,4,6,24
100.199,4,6,24
100.199,4,5,24
100.284,4,5,24
100.284,4,6,24
100.284,4,6,24
100.284,4,7,24
100.347,4,7,24
100.347,4,8,24
100.388,4,8,24
100.388,4,9,24
100.442,4,9,24
100.442,4,10,24
100.593,4,10,24
100.593,3,9,23
100.593,3,9,23
100.593,3,10,24
100.611,3,10,24
100.611,3,11,24
100.646,3,11,24
100.646,3,10,24
100.704,3,10,24
100.704,3,11,24
100.761,3,11,24
100.761,4,11,24
100.774,4,11,24
100.774,4,10,24
100.95,4,10,24
100.95,4,11,24
101.024,4,11,24
101.024,3,10,23
101.024,3,10,23
101.024,3,11,24
101.306,3,11,24
101.306,3,10,24
101.366,3,10,24
101.366,3,9,24
101.383,3,9,24
101.383,2,8,23
101.383,2,8,23
101.383,2,9,24
101.518,2,9,24
101.518,2,8,24
101.631,2,8,24
101.631,3,8,24
101.648,3,8,24
101.648,4,8,24
101.655,4,8,24
101.655,4,7,24
101.711,4,7,24
101.711,4,8,24
101.772,4,8,24
101.772,5,8,24
101.903,5,8,24
101.903,5,7,24
101.905,5,7,24
101.905,5,6,24
101.985,5,6,24
101.985,4,5,23
101.985,4,5,23
101.985,4,6,24
102.077,4,6,24
102.077,4,5,24
102.135,4,5,24
102.135,4,6,24
102.215,4,6,24
102.215,4,7,24
102.432,4,7,24
102.432,4,8,24
102.694,4,8,24
102.694,3,7,23
102.694,3,7,23
102.694,3,8,24
102.729,3,8,24
102.729,3,7,24
102.745,3,7,24
102.745,3,8,24
102.783,3,8,24
102.783,2,7,23
102.783,2,7,23
102.783,2,8,24
102.958,2,8,24
102.958,1,7,23
102.958,1,7,23
102.958,1,8,24
103.156,1,8,24
103.156,1,7,24
103.167,1,7,24
103.167,1,8,24
103.379,1,8,24
103.379,1,9,24
103.525,1,9,24
103.525,1,10,24
103.683,1,10,24
103.683,1,9,24
103.689,1,9,24
103.689,1,10,24
103.787,1,10,24
103.787,1,11,24
103.896,1,11,24
103.896,0,10,23
103.896,0,10,23
103.896,0,11,24
103.911,0,11,24
103.911,0,10,24
103.946,0,10,24
103.946,0,9,24
103.974,0,9,24
103.974,0,10,24
104.048,0,10,24
104.048,1,10,24
104.093,1,10,24
104.093,1,11,24
104.166,1,11,24
104.166,1,10,24
104.58,1,10,24
104.58,1,9,24
104.592,1,9,24
104.592,1,8,24
104.625,1,8,24
104.625,1,7,24
104.963,1,7,24
104.963,1,6,24
105.107,1,6,24
105.107,1,7,24
105.112,1,7,24
105.112,1,6,24
105.13,1,6,24
105.13,1,7,24
105.169,1,7,24
105.169,1,8,24
105.252,1,8,24
105.252,1,7,24
105.485,1,7,24
105.485,1,6,24
105.601,1,6,24
105.601,1,5,24
105.693,1,5,24
105.693,1,4,24
105.854,1,4,24
105.854,1,5,24
105.858,1,5,24
105.858,1,6,24
106.076,1,6,24
106.076,1,7,24
106.152,1,7,24
106.152,0,6,23
106.152,0,6,23
106.152,0,7,24
106.252,0,7,24
106.252,1,7,24
106.334,1,7,24
106.334,1,8,24
106.382,1,8,24
106.382,1,7,24
106.438,1,7,24
106.438,1,8,24
106.561,1,8,24
106.561,1,7,24
106.603,1,7,24
106.603,1,8,24
106.652,1,8,24
106.652,1,9,24
106.811,1,9,24
106.811,0,8,23
106.811,0,8,23
106.811,0,9,24
106.824,0,9,24
106.824,0,10,24
106.849,0,10,24
106.849,0,9,24
106.877,0,9,24
106.877,0,10,24
107.06,0,10,24
107.06,0,9,23
107.159,0,9,23
107.159,0,8,23
107.378,0,8,23
107.378,0,9,23
107.414,0,9,23
107.414,0,9,23
107.414,0,9,23
107.414,0,10,24
107.586,0,10,24
107.586,0,11,24
107.605,0,11,24
107.605,0,12,24
107.681,0,12,24
107.681,0,11,24
107.724,0,11,24
107.724,0,10,24
107.728,0,10,24
107.728,0,9,24
107.864,0,9,24
107.864,1,9,24
108.125,1,9,24
108.125,1,8,24
108.129,1,8,24
108.129,1,9,24
108.166,1,9,24
108.166,1,8,24
108.204,1,8,24
108.204,1,7,24
108.249,1,7,24
108.249,1,8,24
108.352,1,8,24
108.352,0,7,23
108.352,0,7,23
108.352,0,8,24
108.383,0,8,24
108.383,1,8,24
108.393,1,8,24
108.393,0,7,23
108.393,0,7,23
108.393,0,8,24
108.464,0,8,24
108.464,0,9,24
108.485,0,9,24
108.485,0,8,24
108.529,0,8,24
108.529,1,8,24
108.728,1,8,24
108.728,1,9,24
108.751,1,9,24
108.751,2,9,24
108.922,2,9,24
108.922,2,8,24
108.928,2,8,24
108.928,1,7,23
108.928,1,7,23
108.928,1,8,24
108.99,1,8,24
108.99,0,7,23
108.99,0,7,23
108.99,0,8,24
109.114,0,8,24
109.114,0,9,24
109.115,0,9,24
109.115,1,9,24
109.218,1,9,24
109.218,1,8,24
109.227,1,8,24
109.227,2,8,24
109.248,2,8,24
109.248,2,7,24
109.28,2,7,24
109.28,2,8,24
109.337,2,8,24
109.337,2,9,24
109.337,2,9,24
109.337,1,8,23
109.337,1,8,23
109.337,1,9,24
109.342,1,9,24
109.342,0,8,23
109.342,0,8,23
109.342,0,9,24
109.439,0,9,24
109.439,0,8,23
109.528,0,8,23
109.528,0,8,23
109.528,0,8,23
109.528,0,9,24
109.638,0,9,24
109.638,0,10,24
109.778,0,10,24
109.778,0,9,24
109.851,0,9,24
109.851,1,9,24
109.897,1,9,24
109.897,1,8,24
109.903,1,8,24
109.903,1,7,24
109.917,1,7,24
109.917,1,8,24
110.126,1,8,24
110.126,1,7,24
110.145,1,7,24
110.145,1,6,24
110.146,1,6,24
110.146,1,7,24
110.182,1,7,24
110.182,1,6,24
110.325,1,6,24
110.325,1,5,24
110.328,1,5,24
110.328,1,4,24
110.429,1,4,24
110.429,1,3,24
110.659,1,3,24
110.659,1,4,24
110.847,1,4,24
110.847,1,5,24
110.918,1,5,24
110.918,1,6,24
110.956,1,6,24
110.956,0,5,23
110.956,0,5,23
110.956,0,6,24
111.007,0,6,24
111.007,1,6,24
111.015,1,6,24
111.015,1,5,24
111.078,1,5,24
111.078,2,5,24
111.17,2,5,24
111.17,2,6,24
111.185,2,6,24
111.185,2,5,24
111.36,2,5,24
111.36,1,4,23
111.36,1,4,23
111.36,1,5,24
111.538,1,5,24
111.538,1,6,24
111.545,1,6,24
111.545,1,7,24
111.592,1,7,24
111.592,0,6,23
111.592,0,6,23
111.592,0,7,24
111.61,0,7,24
111.61,0,6,24
111.741,0,6,24
111.741,1,6,24
111.783,1,6,24
111.783,2,6,24
111.845,2,6,24
111.845,1,5,23
111.845,1,5,23
111.845,1,6,24
111.851,1,6,24
111.851,1,7,24
111.893,1,7,24
111.893,1,6,24
112.056,1,6,24
112.056,1,5,24
112.162,1,5,24
112.162,1,4,24
112.166,1,4,24
112.166,2,4,24
112.269,2,4,24
112.269,2,3,24
112.321,2,3,24
112.321,2,4,24
112.442,2,4,24
112.442,2,3,24
112.457,2,3,24
112.457,3,3,24
112.499,3,3,24
112.499,3,4,24
112.521,3,4,24
112.521,3,5,24
112.524,3,5,24
112.524,3,4,24
112.631,3,4,24
112.631,3,5,24
112.693,3,5,24
112.693,4,5,24
112.693,4,5,24
112.693,4,6,24
112.779,4,6,24
112.779,4,7,24
112.833,4,7,24
112.833,3,6,23
112.833,3,6,23
112.833,3,7,24
112.945,3,7,24
112.945,2,6,23
112.945,2,6,23
112.945,2,7,24
113.032,2,7,24
113.032,2,6,24
113.061,2,6,24
113.061,2,5,24
113.065,2,5,24
113.065,2,4,24
113.174,2,4,24
113.174,3,4,24
113.254,3,4,24
113.254,2,3,23
113.254,2,3,23
113.254,2,4,24
113.283,2,4,24
113.283,2,3,24
113.406,2,3,24
113.406,2,2,24
113.496,2,2,24
113.496,2,3,24
113.656,2,3,24
113.656,2,2,24
113.657,2,2,24
113.657,3,2,24
113.687,3,2,24
113.687,3,3,24
113.718,3,3,24
113.718,3,2,24
113.763,3,2,24
113.763,3,1,24
113.878,3,1,24
113.878,3,2,24
113.88,3,2,24
113.88,3,3,24
113.905,3,3,24
113.905,3,4,24
114.026,3,4,24
114.026,3,5,24
114.054,3,5,24
114.054,3,6,24
114.08,3,6,24
114.08,3,5,24
114.145,3,5,24
114.145,3,4,24
114.267,3,4,24
114.267,3,3,24
114.288,3,3,24
114.288,3,4,24
114.291,3,4,24
114.291,3,5,24
114.619,3,5,24
114.619,3,4,24
114.885,3,4,24
114.885,3,3,24
114.934,3,3,24
114.934,4,3,24
115.151,4,3,24
115.151,4,4,24
115.234,4,4,24
115.234,4,5,24
115.27,4,5,24
115.27,4,6,24
115.303,4,6,24
115.303,3,5,23
115.303,3,5,23
115.303,3,6,24
115.375,3,6,24
115.375,4,6,24
115.654,4,6,24
115.654,3,5,23
115.654,3,5,23
115.654,3,6,24
115.732,3,6,24
115.732,3,7,24
115.783,3,7,24
115.783,4,7,24
115.793,4,7,24
115.793,3,6,23
115.793,3,6,23
115.793,3,7,24
115.87,3,7,24
115.87,3,8,24
115.952,3,8,24
115.952,3,9,24
115.975,3,9,24
115.975,3,10,24
116.063,3,10,24
116.063,3,11,24
116.17,3,11,24
116.17,3,10,24
116.2,3,10,24
116.2,2,9,23
116.2,2,9,23
116.2,2,10,24
116.447,2,10,24
116.447,2,11,24
116.546,2,11,24
116.546,2,10,24
116.566,2,10,24
116.566,2,11,24
116.728,2,11,24
116.728,2,12,24
116.733,2,12,24
116.733,2,11,24
116.891,2,11,24
116.891,2,12,24
117.115,2,12,24
117.115,2,11,24
117.144,2,11,24
117.144,2,12,24
117.275,2,12,24
117.275,2,13,24
117.387,2,13,24
117.387,2,12,24
117.413,2,12,24
117.413,2,11,24
117.552,2,11,24
117.552,2,10,24
117.669,2,10,24
117.669,3,10,24
117.683,3,10,24
117.683,2,9,23
117.683,2,9,23
117.683,2,10,24
117.69,2,10,24
117.69,2,9,24
117.807,2,9,24
117.807,2,8,24
118.092,2,8,24
118.092,1,7,23
118.092,1,7,23
118.092,1,8,24
118.11,1,8,24
118.11,2,8,24
118.198,2,8,24
118.198,2,7,24
118.2,2,7,24
118.2,3,7,24
118.22,3,7,24
118.22,3,8,24
118.222,3,8,24
118.222,3,9,24
118.276,3,9,24
118.276,3,10,24
118.315,3,10,24
118.315,3,11,24
118.338,3,11,24
118.338,3,10,24
118.398,3,10,24
118.398,4,10,24
118.405,4,10,24
118.405,4,11,24
118.443,4,11,24
118.443,4,10,24
118.517,4,10,24
118.517,4,9,24
118.55,4,9,24
118.55,4,8,24
118.717,4,8,24
118.717,3,7,23
118.717,3,7,23
118.717,3,8,24
118.727,3,8,24
118.727,4,8,24
118.781,4,8,24
118.781,5,8,24
119.291,5,8,24
119.291,5,9,24
119.359,5,9,24
119.359,4,8,23
119.359,4,8,23
119.359,4,9,24
119.362,4,9,24
119.362,4,8,24
119.418,4,8,24
119.418,3,7,23
119.418,3,7,23
119.418,3,8,24
119.448,3,8,24
119.448,4,8,24
119.594,4,8,24
119.594,5,8,24
119.756,5,8,24
119.756,5,9,24
119.86,5,9,24
119.86,5,10,24
119.882,5,10,24
119.882,5,11,24
119.926,5,11,24
119.926,5,10,24
120.167,5,10,24
120.167,5,11,24
120.371,5,11,24
120.371,4,10,23
120.371,4,10,23
120.371,4,11,24
120.411,4,11,24
120.411,4,10,24
120.477,4,10,24
120.477,4,11,24
120.507,4,11,24
120.507,4,12,24
120.574,4,12,24
120.574,4,11,24
120.919,4,11,24
120.919,4,10,24
121.091,4,10,24
121.091,3,9,23
121.091,3,9,23
121.091,3,10,24
121.129,3,10,24
121.129,3,9,24
121.241,3,9,24
121.241,3,8,24
121.352,3,8,24
121.352,2,7,23
121.352,2,7,23
121.352,2,8,24
121.426,2,8,24
121.426,2,9,24
121.441,2,9,24
121.441,2,8,24
121.697,2,8,24
121.697,2,9,24
121.815,2,9,24
121.815,2,8,24
121.825,2,8,24
121.825,2,7,24
121.845,2,7,24
121.845,2,6,24
122.177,2,6,24
122.177,2,7,24
122.514,2,7,24
122.514,2,8,24
122.541,2,8,24
122.541,1,7,23
122.541,1,7,23
122.541,1,8,24
122.907,1,8,24
122.907,1,7,24
122.946,1,7,24
122.946,1,6,24
122.987,1,6,24
122.987,1,7,24
123.02,1,7,24
123.02,1,8,24
123.109,1,8,24
123.109,1,9,24
123.247,1,9,24
123.247,1,8,24
123.311,1,8,24
123.311,0,7,23
123.311,0,7,23
123.311,0,8,24
123.365,0,8,24
123.365,0,9,24
123.679,0,9,24
123.679,0,10,24
123.787,0,10,24
123.787,0,11,24
123.811,0,11,24
123.811,0,10,24
123.955,0,10,24
123.955,1,10,24
123.985,1,10,24
123.985,0,9,23
123.985,0,9,23
123.985,0,10,24
124.095,0,10,24
124.095,0,11,24
124.115,0,11,24
124.115,0,10,24
124.166,0,10,24
124.166,0,9,24
124.266,0,9,24
124.266,0,10,24
124.306,0,10,24
124.306,0,9,23
124.308,0,9,23
124.308,0,8,23
124.326,0,8,23
124.326,0,9,23
124.393,0,9,23
124.393,0,8,23
124.589,0,8,23
124.589,0,8,23
124.589,0,8,23
124.589,0,9,24
124.67,0,9,24
124.67,0,8,24
124.759,0,8,24
124.759,0,9,24
124.763,0,9,24
124.763,0,10,24
125.001,0,10,24
125.001,0,9,24
125.007,0,9,24
125.007,0,10,24
125.092,0,10,24
125.092,0,9,24
125.094,0,9,24
125.094,0,8,24
125.155,0,8,24
125.155,0,7,23
125.23,0,7,23
125.23,0,6,23
125.234,0,6,23
125.234,0,7,23
125.407,0,7,23
125.407,0,6,23
125.512,0,6,23
125.512,0,5,23
125.713,0,5,23
125.713,0,4,23
125.744,0,4,23
125.744,0,5,23
125.806,0,5,23
125.806,0,4,23
126.023,0,4,23
126.023,0,5,23
126.15,0,5,23
126.15,0,5,23
126.15,0,5,23
126.15,0,6,24
126.156,0,6,24
126.156,0,5,24
126.23,0,5,24
126.23,0,6,24
126.329,0,6,24
126.329,1,6,24
126.353,1,6,24
126.353,1,5,24
126.359,1,5,24
126.359,2,5,24
126.382,2,5,24
126.382,2,4,24
126.51,2,4,24
126.51,2,3,24
126.537,2,3,24
126.537,2,4,24
126.77,2,4,24
126.77,2,5,24
126.77,2,5,24
126.77,2,6,24
126.77,2,6,24
126.77,2,7,24
126.781,2,7,24
126.781,2,6,24
126.971,2,6,24
126.971,2,5,24
127.002,2,5,24
127.002,2,6,24
127.289,2,6,24
127.289,2,7,24
127.476,2,7,24
127.476,2,6,24
127.489,2,6,24
127.489,3,6,24
127.852,3,6,24
127.852,4,6,24
127.874,4,6,24
127.874,4,5,24
128.021,4,5,24
128.021,4,4,24
128.192,4,4,24
128.192,4,3,24
128.218,4,3,24
128.218,4,4,24
128.221,4,4,24
128.221,4,3,24
128.242,4,3,24
128.242,4,4,24
128.288,4,4,24
128.288,4,5,24
128.338,4,5,24
128.338,4,4,24
128.339,4,4,24
128.339,4,5,24
128.367,4,5,24
128.367,4,4,24
128.493,4,4,24
128.493,4,5,24
128.581,4,5,24
128.581,4,6,24
128.602,4,6,24
128.602,4,5,24
128.63,4,5,24
128.63,4,4,24
128.69,4,4,24
128.69,5,4,24
128.701,5,4,24
128.701,5,3,24
128.734,5,3,24
128.734,5,4,24
128.897,5,4,24
128.897,5,5,24
128.899,5,5,24
128.899,5,4,24
128.971,5,4,24
128.971,5,3,24
129.002,5,3,24
129.002,5,4,24
129.122,5,4,24
129.122,5,5,24
129.196,5,5,24
129.196,5,6,24
129.204,5,6,24
129.204,6,6,24
129.354,6,6,24
129.354,7,6,24
129.383,7,6,24
129.383,7,5,24
129.423,7,5,24
129.423,8,5,24
129.444,8,5,24
129.444,7,4,23
129.444,7,4,23
129.444,7,5,24
129.534,7,5,24
129.534,7,4,24
129.537,7,4,24
129.537,8,4,24
129.655,8,4,24
129.655,8,3,24
129.787,8,3,24
129.787,8,4,24
129.81,8,4,24
129.81,7,3,23
129.81,7,3,23
129.81,7,4,24
129.86,7,4,24
129.86,7,5,24
129.964,7,5,24
129.964,7,6,24
130.291,7,6,24
130.291,6,5,23
130.291,6,5,23
130.291,6,6,24
130.322,6,6,24
130.322,5,5,23
130.322,5,5,23
130.322,5,6,24
130.438,5,6,24
130.438,4,5,23
130.438,4,5,23
130.438,4,6,24
130.538,4,6,24
130.538,4,7,24
130.546,4,7,24
130.546,3,6,23
130.546,3,6,23
130.546,3,7,24
130.643,3,7,24
130.643,3,8,24
130.695,3,8,24
130.695,3,7,24
130.775,3,7,24
130.775,3,6,24
130.974,3,6,24
130.974,3,7,24
130.978,3,7,24
130.978,3,8,24
131.035,3,8,24
131.035,4,8,24
131.122,4,8,24
131.122,4,7,24
131.214,4,7,24
131.214,4,6,24
131.218,4,6,24
131.218,3,5,23
131.218,3,5,23
131.218,3,6,24
131.22,3,6,24
131.22,3,7,24
131.24,3,7,24
131.24,3,8,24
131.463,3,8,24
131.463,3,9,24
131.63,3,9,24
131.63,3,10,24
131.721,3,10,24
131.721,3,9,24
131.723,3,9,24
131.723,2,8,23
131.723,2,8,23
131.723,2,9,24
131.783,2,9,24
131.783,1,8,23
131.783,1,8,23
131.783,1,9,24
131.823,1,9,24
131.823,1,8,24
131.834,1,8,24
131.834,1,7,24
132.089,1,7,24
132.089,0,6,23
132.089,0,6,23
132.089,0,7,24
132.09,0,7,24
132.09,0,8,24
132.429,0,8,24
132.429,0,7,24
132.573,0,7,24
132.573,0,8,24
132.647,0,8,24
132.647,0,9,24
132.66,0,9,24
132.66,0,8,23
132.697,0,8,23
132.697,0,7,23
132.747,0,7,23
132.747,0,6,23
132.795,0,6,23
132.795,0,5,23
133.047,0,5,23
133.047,0,4,23
133.091,0,4,23
133.091,0,5,23
133.133,0,5,23
133.133,0,4,23
133.284,0,4,23
133.284,0,5,23
133.286,0,5,23
133.286,0,4,22
133.323,0,4,22
133.323,0,3,22
133.474,0,3,22
133.474,0,3,22
133.474,0,3,22
133.474,0,4,23
133.583,0,4,23
133.583,0,5,23
133.593,0,5,23
133.593,0,4,23
133.709,0,4,23
133.709,0,5,23
133.736,0,5,23
133.736,0,6,23
133.82,0,6,23
133.82,0,5,23
133.844,0,5,23
133.844,0,4,22
134.017,0,4,22
134.017,0,3,22
134.074,0,3,22
134.074,0,3,22
134.074,0,3,22
134.074,0,4,23
134.123,0,4,23
134.123,0,5,23
134.137,0,5,23
134.137,0,4,23
134.148,0,4,23
134.148,0,4,23
134.148,0,4,23
134.148,0,5,24
134.391,0,5,24
134.391,0,6,24
134.477,0,6,24
134.477,0,5,23
134.52,0,5,23
134.52,0,5,23
134.52,0,5,23
134.52,0,6,24
134.676,0,6,24
134.676,0,7,24
134.678,0,7,24
134.678,0,6,24
134.679,0,6,24
134.679,0,5,24
134.874,0,5,24
134.874,0,6,24
135.008,0,6,24
135.008,0,5,24
135.039,0,5,24
135.039,0,6,24
135.057,0,6,24
135.057,0,5,23
135.079,0,5,23
135.079,0,4,22
135.191,0,4,22
135.191,0,4,22
135.191,0,4,22
135.191,0,5,23
135.27,0,5,23
135.27,0,5,23
135.27,0,5,23
135.27,0,6,24
135.298,0,6,24
135.298,0,7,24
135.379,0,7,24
135.379,1,7,24
135.385,1,7,24
135.385,1,8,24
135.44,1,8,24
135.44,1,7,24
135.887,1,7,24
135.887,1,8,24
135.96,1,8,24
135.96,0,7,23
135.96,0,7,23
135.96,0,8,24
135.998,0,8,24
135.998,0,7,23
136.247,0,7,23
136.247,0,6,22
136.373,0,6,22
136.373,0,5,22
136.693,0,5,22
136.693,0,5,22
136.693,0,5,22
136.693,0,6,23
136.769,0,6,23
136.769,0,5,22
136.826,0,5,22
136.826,0,6,22
136.885,0,6,22
136.885,0,7,22
137.167,0,7,22
137.167,0,6,22
137.235,0,6,22
137.235,0,7,22
137.29,0,7,22
137.29,0,6,21
137.319,0,6,21
137.319,0,7,21
137.357,0,7,21
137.357,0,8,21
137.398,0,8,21
137.398,0,9,21
137.462,0,9,21
137.462,0,8,21
137.487,0,8,21
137.487,0,9,21
137.609,0,9,21
137.609,0,10,21
137.655,0,10,21
137.655,0,11,21
137.661,0,11,21
137.661,0,10,20
137.719,0,10,20
137.719,0,9,20
137.845,0,9,20
137.845,0,8,19
137.969,0,8,19
137.969,0,9,19
138.108,0,9,19
138.108,0,8,19
138.177,0,8,19
138.177,0,9,19
138.227,0,9,19
138.227,0,8,19
138.344,0,8,19
138.344,0,7,19
138.351,0,7,19
138.351,0,6,19
138.41,0,6,19
138.41,0,5,19
138.412,0,5,19
138.412,0,4,19
138.424,0,4,19
138.424,0,5,19
138.487,0,5,19
138.487,0,6,19
138.508,0,6,19
138.508,0,5,18
138.614,0,5,18
138.614,0,6,18
138.802,0,6,18
138.802,0,5,18
138.81,0,5,18
138.81,0,4,18
139.18,0,4,18
139.18,0,5,18
139.253,0,5,18
139.253,0,4,18
139.5,0,4,18
139.5,0,3,18
139.513,0,3,18
139.513,0,4,18
139.517,0,4,18
139.517,0,3,18
139.577,0,3,18
139.577,0,2,18
139.733,0,2,18
139.733,0,1,18
139.955,0,1,18
139.955,0,0,18
140.129,0,0,18
140.129,0,0,18
140.129,0,0,18
140.129,0,1,19
140.147,0,1,19
140.147,0,2,19
140.387,0,2,19
140.387,0,3,19
140.504,0,3,19
140.504,0,4,19
140.58,0,4,19
140.58,0,3,19
140.615,0,3,19
140.615,0,2,19
140.638,0,2,19
140.638,0,1,19
140.704,0,1,19
140.704,0,1,19
140.704,0,1,19
140.704,0,2,20
140.71,0,2,20
140.71,0,2,20
140.71,0,2,20
140.71,0,3,21
140.922,0,3,21
140.922,0,2,21
141.052,0,2,21
141.052,0,3,21
141.133,0,3,21
141.133,0,4,21
141.169,0,4,21
141.169,0,5,21
141.375,0,5,21
141.375,0,4,21
141.434,0,4,21
141.434,0,3,21
141.58,0,3,21
141.58,0,4,21
141.602,0,4,21
141.602,0,3,20
141.698,0,3,20
141.698,0,4,20
142.378,0,4,20
142.378,0,3,20
142.448,0,3,20
142.448,0,4,20
142.711,0,4,20
142.711,0,3,19
142.976,0,3,19
142.976,0,4,19
143.005,0,4,19
143.005,0,3,19
143.025,0,3,19
143.025,0,2,18
143.076,0,2,18
143.076,0,3,18
143.145,0,3,18
143.145,0,4,18
143.292,0,4,18
143.292,0,5,18
143.443,0,5,18
143.443,0,6,18
143.529,0,6,18
143.529,0,5,18
143.848,0,5,18
143.848,0,6,18
143.893,0,6,18
143.893,0,5,18
144.288,0,5,18
144.288,0,6,18
144.294,0,6,18
144.294,0,6,18
144.294,0,6,18
144.294,0,7,19
144.432,0,7,19
144.432,0,7,19
144.432,0,7,19
144.432,0,8,20
144.545,0,8,20
144.545,0,9,20
144.888,0,9,20
144.888,0,8,20
144.919,0,8,20
144.919,0,9,20
145.007,0,9,20
145.007,0,9,20
145.007,0,9,20
145.007,0,10,21
145.28,0,10,21
145.28,0,9,20
145.309,0,9,20
145.309,0,9,20
145.309,0,9,20
145.309,0,10,21
145.325,0,10,21
145.325,0,10,21
145.325,0,10,21
145.325,0,11,22
145.394,0,11,22
145.394,0,10,22
145.442,0,10,22
145.442,0,11,22
145.489,0,11,22
145.489,0,10,22
145.548,0,10,22
145.548,0,9,21
145.572,0,9,21
145.572,0,10,21
145.631,0,10,21
145.631,0,11,21
145.662,0,11,21
145.662,0,10,21
145.696,0,10,21
145.696,0,11,21
146.004,0,11,21
146.004,0,12,21
146.03,0,12,21
146.03,0,11,21
146.065,0,11,21
146.065,0,10,21
146.086,0,10,21
146.086,0,9,20
146.194,0,9,20
146.194,0,10,20
146.212,0,10,20
146.212,0,9,20
146.27,0,9,20
146.27,0,8,19
146.346,0,8,19
146.346,0,7,19
146.381,0,7,19
146.381,0,8,19
146.442,0,8,19
146.442,0,9,19
146.454,0,9,19
146.454,0,8,19
146.527,0,8,19
146.527,0,7,19
146.636,0,7,19
146.636,0,6,19
146.668,0,6,19
146.668,0,6,19
146.668,0,6,19
146.668,0,7,20
146.835,0,7,20
146.835,0,8,20
146.838,0,8,20
146.838,0,7,20
146.846,0,7,20
146.846,0,6,20
147.093,0,6,20
147.093,0,5,20
147.316,0,5,20
147.316,0,6,20
147.394,0,6,20
147.394,0,6,20
147.394,0,6,20
147.394,0,7,21
147.429,0,7,21
147.429,0,8,21
147.473,0,8,21
147.473,0,8,21
147.473,0,8,21
147.473,0,9,22
147.585,0,9,22
147.585,0,8,21
147.736,0,8,21
147.736,0,8,21
147.736,0,8,21
147.736,0,9,22
147.739,0,9,22
147.739,0,8,22
147.763,0,8,22
147.763,0,9,22
147.93,0,9,22
147.93,0,8,21
147.962,0,8,21
147.962,0,7,21
147.969,0,7,21
147.969,0,6,21
147.972,0,6,21
147.972,0,7,21
148.181,0,7,21
148.181,0,8,21
148.196,0,8,21
148.196,0,7,21
148.234,0,7,21
148.234,0,8,21
148.45,0,8,21
148.45,0,7,21
148.501,0,7,21
148.501,0,8,21
148.518,0,8,21
148.518,0,7,20
148.582,0,7,20
148.582,0,8,20
148.586,0,8,20
148.586,0,8,20
148.586,0,8,20
148.586,0,9,21
148.587,0,9,21
148.587,0,8,20
148.633,0,8,20
148.633,0,8,20
148.633,0,8,20
148.633,0,9,21
148.708,0,9,21
148.708,0,9,21
148.708,0,9,21
148.708,0,10,22
148.717,0,10,22
148.717,0,9,22
148.895,0,9,22
148.895,0,10,22
149.073,0,10,22
149.073,0,11,22
149.224,0,11,22
149.224,0,10,22
149.232,0,10,22
149.232,0,9,22
149.253,0,9,22
149.253,0,8,21
149.272,0,8,21
149.272,0,7,21
149.409,0,7,21
149.409,0,6,20
149.461,0,6,20
149.461,0,7,20
149.5,0,7,20
149.5,0,8,20
149.65,0,8,20
149.65,0,9,20
149.686,0,9,20
149.686,0,9,20
149.686,0,9,20
149.686,0,10,21
149.856,0,10,21
149.856,0,9,21
149.887,0,9,21
149.887,0,8,21
149.89,0,8,21
149.89,0,9,21
149.93,0,9,21
149.93,0,8,21
150.034,0,8,21
150.034,0,7,21
150.275,0,7,21
150.275,0,6,20
150.392,0,6,20
150.392,0,5,19
150.431,0,5,19
150.431,0,4,18
150.441,0,4,18
150.441,0,3,18
150.535,0,3,18
150.535,0,3,18
150.535,0,3,18
150.535,0,4,19
150.636,0,4,19
150.636,0,5,19
150.679,0,5,19
150.679,0,5,19
150.679,0,5,19
150.679,0,6,20
150.739,0,6,20
150.739,0,7,20
150.799,0,7,20
150.799,0,8,20
150.888,0,8,20
150.888,0,7,19
150.946,0,7,19
150.946,0,6,19
150.967,0,6,19
150.967,0,5,19
150.988,0,5,19
150.988,0,4,19
151.129,0,4,19
151.129,0,5,19
151.144,0,5,19
151.144,0,4,18
151.355,0,4,18
151.355,0,3,18
151.604,0,3,18
151.604,0,2,17
151.646,0,2,17
151.646,0,3,17
151.882,0,3,17
151.882,0,2,17
151.996,0,2,17
151.996,0,3,17
152.231,0,3,17
152.231,0,4,17
152.246,0,4,17
152.246,0,3,17
152.281,0,3,17
152.281,0,2,17
152.58,0,2,17
152.58,0,2,17
152.58,0,2,17
152.58,0,3,18
152.803,0,3,18
152.803,0,4,18
153.041,0,4,18
153.041,0,3,18
153.394,0,3,18
153.394,0,4,18
153.512,0,4,18
153.512,0,4,18
153.512,0,4,18
153.512,0,5,19
153.56,0,5,19
153.56,0,4,18
153.813,0,4,18
153.813,0,5,18
153.944,0,5,18
153.944,0,6,18
154.221,0,6,18
154.221,0,5,18
154.299,0,5,18
154.299,0,4,17
154.404,0,4,17
154.404,0,5,17
154.405,0,5,17
154.405,0,5,17
154.405,0,5,17
154.405,0,6,18
154.472,0,6,18
154.472,0,7,18
154.492,0,7,18
154.492,0,6,17
154.546,0,6,17
154.546,0,5,17
154.696,0,5,17
154.696,0,4,17
154.714,0,4,17
154.714,0,5,17
154.999,0,5,17
154.999,0,4,16
155.004,0,4,16
155.004,0,5,16
155.217,0,5,16
155.217,0,4,16
155.23,0,4,16
155.23,0,5,16
155.302,0,5,16
155.302,0,4,15
155.32,0,4,15
155.32,0,5,15
155.442,0,5,15
155.442,0,6,15
155.443,0,6,15
155.443,0,6,15
155.443,0,6,15
155.443,0,7,16
155.477,0,7,16
155.477,0,8,16
155.821,0,8,16
155.821,0,7,15
155.877,0,7,15
155.877,0,6,15
155.922,0,6,15
155.922,0,5,14
155.923,0,5,14
155.923,0,4,14
156.037,0,4,14
156.037,0,5,14
156.127,0,5,14
156.127,0,4,13
156.296,0,4,13
156.296,0,3,13
156.567,0,3,13
156.567,0,2,12
156.62,0,2,12
156.62,0,2,12
156.62,0,2,12
156.62,0,3,13
156.929,0,3,13
156.929,0,3,13
156.929,0,3,13
156.929,0,4,14
157.059,0,4,14
157.059,0,4,14
157.059,0,4,14
157.059,0,5,15
157.078,0,5,15
157.078,0,6,15
157.367,0,6,15
157.367,0,5,14
157.389,0,5,14
157.389,0,4,14
157.56,0,4,14
157.56,0,4,14
157.56,0,4,14
157.56,0,5,15
157.732,0,5,15
157.732,0,4,15
157.789,0,4,15
157.789,0,3,14
157.898,0,3,14
157.898,0,2,14
158.145,0,2,14
158.145,0,3,14
158.596,0,3,14
158.596,0,4,14
158.651,0,4,14
158.651,0,3,14
158.681,0,3,14
158.681,0,3,14
158.681,0,3,14
158.681,0,4,15
158.829,0,4,15
158.829,0,3,14
159.019,0,3,14
159.019,0,2,14
159.027,0,2,14
159.027,0,2,14
159.027,0,2,14
159.027,0,3,15
159.169,0,3,15
159.169,0,3,15
159.169,0,3,15
159.169,0,4,16
159.288,0,4,16
159.288,0,5,16
159.299,0,5,16
159.299,0,4,16
159.382,0,4,16
159.382,0,5,16
159.405,0,5,16
159.405,0,5,16
159.405,0,5,16
159.405,0,6,17
159.437,0,6,17
159.437,0,5,17
159.592,0,5,17
159.592,0,6,17
159.724,0,6,17
159.724,0,7,17
159.737,0,7,17
159.737,0,8,17
159.749,0,8,17
159.749,0,7,17
159.9,0,7,17
159.9,0,6,17
160.157,0,6,17
160.157,0,5,17
160.184,0,5,17
160.184,0,4,17
160.198,0,4,17
160.198,0,3,16
160.282,0,3,16
160.282,0,2,16
160.456,0,2,16
160.456,0,3,16
160.753,0,3,16
160.753,0,4,16
160.796,0,4,16
160.796,0,3,16
160.916,0,3,16
160.916,0,4,16
161.019,0,4,16
161.019,0,3,16
161.24,0,3,16
161.24,0,4,16
161.274,0,4,16
161.274,0,5,16
161.314,0,5,16
161.314,0,4,16
161.443,0,4,16
161.443,0,5,16
161.51,0,5,16
161.51,0,4,15
161.686,0,4,15
161.686,0,4,15
161.686,0,4,15
161.686,0,5,16
161.764,0,5,16
161.764,0,6,16
161.817,0,6,16
161.817,0,5,16
161.946,0,5,16
161.946,0,4,16
162.056,0,4,16
162.056,0,3,16
162.347,0,3,16
162.347,0,3,16
162.347,0,3,16
162.347,0,4,17
162.48,0,4,17
162.48,0,5,17
162.633,0,5,17
162.633,0,4,17
162.666,0,4,17
162.666,0,5,17
162.717,0,5,17
162.717,0,4,17
162.979,0,4,17
162.979,0,5,17
163.243,0,5,17
163.243,0,4,16
163.394,0,4,16
163.394,0,3,16
163.85,0,3,16
163.85,0,4,16
163.927,0,4,16
163.927,0,5,16
164.107,0,5,16
164.107,0,4,16
164.229,0,4,16
164.229,0,5,16
164.29,0,5,16
164.29,0,5,16
164.29,0,5,16
164.29,0,6,17
164.398,0,6,17
164.398,0,5,16
164.502,0,5,16
164.502,0,4,15
164.831,0,4,15
164.831,0,3,15
165.156,0,3,15
165.156,0,3,15
165.156,0,3,15
165.156,0,4,16
165.414,0,4,16
165.414,0,3,16
165.726,0,3,16
165.726,0,2,15
165.797,0,2,15
165.797,0,3,15
165.814,0,3,15
165.814,0,4,15
165.875,0,4,15
165.875,0,3,15
166.383,0,3,15
166.383,0,4,15
166.46,0,4,15
166.46,0,5,15
166.507,0,5,15
166.507,0,6,15
166.536,0,6,15
166.536,0,5,15
166.555,0,5,15
166.555,0,4,14
166.627,0,4,14
166.627,0,3,14
167.315,0,3,14
167.315,0,2,14
167.316,0,2,14
167.316,0,3,14
167.425,0,3,14
167.425,0,4,14
167.752,0,4,14
167.752,0,3,14
167.757,0,3,14
167.757,0,4,14
168.708,0,4,14
168.708,0,3,13
168.717,0,3,13
168.717,0,4,13
168.769,0,4,13
168.769,0,3,12
168.857,0,3,12
168.857,0,2,11
168.924,0,2,11
168.924,0,1,11
169.152,0,1,11
169.152,0,1,11
169.152,0,1,11
169.152,0,2,12
169.587,0,2,12
169.587,0,1,12
169.876,0,1,12
169.876,0,0,12
170.039,0,0,12
170.039,0,1,12
170.413,0,1,12
170.413,0,0,12
170.604,0,0,12
170.604,0,1,12
170.945,0,1,12
170.945,0,2,12
170.995,0,2,12
170.995,0,1,12
171.135,0,1,12
171.135,0,1,12
171.135,0,1,12
171.135,0,2,13
171.14,0,2,13
171.14,0,3,13
171.178,0,3,13
171.178,0,3,13
171.178,0,3,13
171.178,0,4,14
171.288,0,4,14
171.288,0,3,13
171.368,0,3,13
171.368,0,2,13
171.401,0,2,13
171.401,0,3,13
171.66,0,3,13
171.66,0,2,12
172.048,0,2,12
172.048,0,2,12
172.048,0,2,12
172.048,0,3,13
172.096,0,3,13
172.096,0,2,12
172.327,0,2,12
172.327,0,3,12
172.381,0,3,12
172.381,0,3,12
172.381,0,3,12
172.381,0,4,13
172.398,0,4,13
172.398,0,4,13
172.398,0,4,13
172.398,0,5,14
172.42,0,5,14
172.42,0,5,14
172.42,0,5,14
172.42,0,6,15
172.439,0,6,15
172.439,0,5,14
172.666,0,5,14
172.666,0,6,14
172.708,0,6,14
172.708,0,6,14
172.708,0,6,14
172.708,0,7,15
172.81,0,7,15
172.81,0,6,14
173.099,0,6,14
173.099,0,5,14
173.19,0,5,14
173.19,0,6,14
173.225,0,6,14
173.225,0,5,14
173.308,0,5,14
173.308,0,6,14
173.318,0,6,14
173.318,0,5,13
173.379,0,5,13
173.379,0,4,13
173.663,0,4,13
173.663,0,5,13
173.749,0,5,13
173.749,0,4,12
173.778,0,4,12
173.778,0,5,12
173.829,0,5,12
173.829,0,4,12
173.881,0,4,12
173.881,0,3,12
173.905,0,3,12
173.905,0,2,11
173.957,0,2,11
173.957,0,3,11
174.173,0,3,11
174.173,0,4,11
174.186,0,4,11
174.186,0,3,11
174.417,0,3,11
174.417,0,2,11
174.432,0,2,11
174.432,0,1,11
174.481,0,1,11
174.481,0,2,11
174.489,0,2,11
174.489,0,3,11
174.924,0,3,11
174.924,0,2,11
174.935,0,2,11
174.935,0,1,11
175.151,0,1,11
175.151,0,0,11
175.18,0,0,11
175.18,0,1,11
175.519,0,1,11
175.519,0,1,11
175.519,0,1,11
175.519,0,2,12
175.572,0,2,12
175.572,0,2,12
175.572,0,2,12
175.572,0,3,13
175.623,0,3,13
175.623,0,2,12
175.709,0,2,12
175.709,0,3,12
175.831,0,3,12
175.831,0,2,11
176.014,0,2,11
176.014,0,3,11
176.016,0,3,11
176.016,0,4,11
176.378,0,4,11
176.378,0,3,11
176.426,0,3,11
176.426,0,2,11
176.518,0,2,11
176.518,0,3,11
176.556,0,3,11
176.556,0,3,11
176.556,0,3,11
176.556,0,4,12
176.597,0,4,12
176.597,0,3,12
176.614,0,3,12
176.614,0,2,12
177.094,0,2,12
177.094,0,1,12
177.817,0,1,12
177.817,0,0,12
178.042,0,0,12
178.042,0,1,12
178.135,0,1,12
178.135,0,1,12
178.135,0,1,12
178.135,0,2,13
178.406,0,2,13
178.406,0,3,13
178.59,0,3,13
178.59,0,4,13
178.604,0,4,13
178.604,0,3,13
178.792,0,3,13
178.792,0,3,13
178.792,0,3,13
178.792,0,4,14
178.793,0,4,14
178.793,0,3,14
178.798,0,3,14
178.798,0,2,13
179.132,0,2,13
179.132,0,3,13
179.359,0,3,13
179.359,0,2,13
179.392,0,2,13
179.392,0,3,13
179.398,0,3,13
179.398,0,4,13
179.43,0,4,13
179.43,0,3,12
179.49,0,3,12
179.49,0,2,12
179.527,0,2,12
179.527,0,1,12
179.542,0,1,12
179.542,0,2,12
179.908,0,2,12
179.908,0,3,12
179.941,0,3,12
179.941,0,2,12
179.947,0,2,12
179.947,0,2,12
179.947,0,2,12
179.947,0,3,13
179.957,0,3,13
179.957,0,3,13
179.957,0,3,13
179.957,0,4,14
179.961,0,4,14
179.961,0,4,14
179.961,0,4,14
179.961,0,5,15
180.207,0,5,15
180.207,0,4,14
180.424,0,4,14
180.424,0,4,14
180.424,0,4,14
180.424,0,5,15
180.703,0,5,15
180.703,0,5,15
180.703,0,5,15
180.703,0,6,16
180.835,0,6,16
180.835,0,7,16
180.863,0,7,16
180.863,0,8,16
181.033,0,8,16
181.033,0,8,16
181.033,0,8,16
181.033,0,9,17
181.403,0,9,17
181.403,0,8,16
181.577,0,8,16
181.577,0,7,16
181.739,0,7,16
181.739,0,8,16
181.742,0,8,16
181.742,0,7,16
181.768,0,7,16
181.768,0,6,16
181.921,0,6,16
181.921,0,5,16
181.922,0,5,16
181.922,0,4,16
182.116,0,4,16
182.116,0,4,16
182.116,0,4,16
182.116,0,5,17
182.205,0,5,17
182.205,0,4,17
182.364,0,4,17
182.364,0,5,17
182.43,0,5,17
182.43,0,6,17
182.448,0,6,17
182.448,0,7,17
182.742,0,7,17
182.742,0,6,17
182.744,0,6,17
182.744,0,5,17
182.805,0,5,17
182.805,0,4,17
183.374,0,4,17
183.374,0,5,17
183.729,0,5,17
183.729,0,4,17
183.783,0,4,17
183.783,0,3,16
183.812,0,3,16
183.812,0,3,16
183.812,0,3,16
183.812,0,4,17
183.816,0,4,17
183.816,0,5,17
183.863,0,5,17
183.863,0,4,17
183.978,0,4,17
183.978,0,3,17
184.077,0,3,17
184.077,0,4,17
184.183,0,4,17
184.183,0,3,17
184.266,0,3,17
184.266,0,2,16
184.59,0,2,16
184.59,0,2,16
184.59,0,2,16
184.59,0,3,17
184.872,0,3,17
184.872,0,2,17
184.965,0,2,17
184.965,0,3,17
185.079,0,3,17
185.079,0,2,17
185.369,0,2,17
185.369,0,1,17
185.637,0,1,17
185.637,0,0,17
185.704,0,0,17
185.704,0,1,17
185.828,0,1,17
185.828,0,2,17
185.897,0,2,17
185.897,0,2,17
185.897,0,2,17
185.897,0,3,18
185.929,0,3,18
185.929,0,3,18
185.929,0,3,18
185.929,0,4,19
186.036,0,4,19
186.036,0,5,19
186.096,0,5,19
186.096,0,4,19
186.11,0,4,19
186.11,0,5,19
186.594,0,5,19
186.594,0,5,19
186.594,0,5,19
186.594,0,6,20
186.787,0,6,20
186.787,0,7,20
186.801,0,7,20
186.801,0,7,20
186.801,0,7,20
186.801,0,8,21
186.91,0,8,21
186.91,0,7,20
186.918,0,7,20
186.918,0,6,20
186.984,0,6,20
186.984,0,7,20
187.072,0,7,20
187.072,0,8,20
187.293,0,8,20
187.293,0,8,20
187.293,0,8,20
187.293,0,9,21
187.32,0,9,21
187.32,0,8,21
187.381,0,8,21
187.381,0,7,21
187.546,0,7,21
187.546,0,6,21
187.548,0,6,21
187.548,0,5,20
187.575,0,5,20
187.575,0,4,20
187.582,0,4,20
187.582,0,3,20
187.727,0,3,20
187.727,0,4,20
188.11,0,4,20
188.11,0,5,20
188.115,0,5,20
188.115,0,4,20
188.289,0,4,20
188.289,0,5,20
188.397,0,5,20
188.397,0,6,20
188.421,0,6,20
188.421,0,5,20
188.425,0,5,20
188.425,0,6,20
188.521,0,6,20
188.521,0,5,19
188.571,0,5,19
188.571,0,4,19
188.585,0,4,19
188.585,0,5,19
188.688,0,5,19
188.688,0,6,19
188.737,0,6,19
188.737,0,5,19
188.817,0,5,19
188.817,0,4,19
188.92,0,4,19
188.92,0,5,19
189.037,0,5,19
189.037,0,4,19
189.148,0,4,19
189.148,0,5,19
189.235,0,5,19
189.235,0,4,19
189.295,0,4,19
189.295,0,5,19
189.573,0,5,19
189.573,0,5,19
189.573,0,5,19
189.573,0,6,20
189.66,0,6,20
189.66,0,5,20
189.712,0,5,20
189.712,0,4,20
189.975,0,4,20
189.975,0,4,20
189.975,0,4,20
189.975,0,5,21
190.029,0,5,21
190.029,0,5,21
190.029,0,5,21
190.029,0,6,22
190.05,0,6,22
190.05,0,5,22
190.052,0,5,22
190.052,0,6,22
190.054,0,6,22
190.054,0,7,22
190.07,0,7,22
190.07,0,8,22
190.077,0,8,22
190.077,0,7,22
190.144,0,7,22
190.144,0,8,22
190.159,0,8,22
190.159,0,7,22
190.315,0,7,22
190.315,0,6,22
190.346,0,6,22
190.346,0,7,22
190.409,0,7,22
190.409,0,6,22
190.516,0,6,22
190.516,0,5,21
190.603,0,5,21
190.603,0,6,21
190.66,0,6,21
190.66,0,6,21
190.66,0,6,21
190.66,0,7,22
190.78,0,7,22
190.78,0,8,22
191.015,0,8,22
191.015,0,9,22
191.204,0,9,22
191.204,0,8,21
191.28,0,8,21
191.28,0,8,21
191.28,0,8,21
191.28,0,9,22
191.296,0,9,22
191.296,0,10,22
191.33,0,10,22
191.33,0,11,22
191.398,0,11,22
191.398,0,10,21
191.399,0,10,21
191.399,0,9,21
191.532,0,9,21
191.532,0,8,20
191.547,0,8,20
191.547,0,7,20
191.673,0,7,20
191.673,0,7,20
191.673,0,7,20
191.673,0,8,21
191.693,0,8,21
191.693,0,7,21
191.726,0,7,21
191.726,0,8,21
191.912,0,8,21
191.912,0,9,21
191.922,0,9,21
191.922,0,10,21
191.963,0,10,21
191.963,0,10,21
191.963,0,10,21
191.963,0,11,22
192.062,0,11,22
192.062,0,11,22
192.062,0,11,22
192.062,0,12,23
192.15,0,12,23
192.15,0,13,23
192.156,0,13,23
192.156,0,12,23
192.288,0,12,23
192.288,0,13,23
192.314,0,13,23
192.314,0,14,23
192.365,0,14,23
192.365,0,13,23
192.556,0,13,23
192.556,0,12,23
192.911,0,12,23
192.911,0,11,23
192.925,0,11,23
192.925,0,10,23
192.935,0,10,23
192.935,0,10,23
192.935,0,10,23
192.935,0,11,24
192.977,0,11,24
192.977,1,11,24
193.095,1,11,24
193.095,1,10,24
193.211,1,10,24
193.211,1,9,24
193.216,1,9,24
193.216,2,9,24
193.223,2,9,24
193.223,2,8,24
193.293,2,8,24
193.293,1,7,23
193.293,1,7,23
193.293,1,8,24
193.333,1,8,24
193.333,1,9,24
193.471,1,9,24
193.471,1,10,24
193.556,1,10,24
193.556,1,9,24
193.557,1,9,24
193.557,0,8,23
193.557,0,8,23
193.557,0,9,24
193.6,0,9,24
193.6,0,8,24
193.697,0,8,24
193.697,0,7,24
193.806,0,7,24
193.806,0,8,24
193.846,0,8,24
193.846,0,7,24
194.047,0,7,24
194.047,0,6,24
194.168,0,6,24
194.168,0,5,23
194.251,0,5,23
194.251,0,4,23
194.292,0,4,23
194.292,0,3,23
194.3,0,3,23
194.3,0,3,23
194.3,0,3,23
194.3,0,4,24
194.364,0,4,24
194.364,0,5,24
194.428,0,5,24
194.428,0,6,24
195.117,0,6,24
195.117,0,5,24
195.155,0,5,24
195.155,0,4,24
195.166,0,4,24
195.166,0,3,24
195.512,0,3,24
195.512,0,2,24
195.512,0,2,24
195.512,0,1,23
195.84,0,1,23
195.84,0,2,23
195.863,0,2,23
195.863,0,3,23
195.909,0,3,23
195.909,0,3,23
195.909,0,3,23
195.909,0,4,24
196.019,0,4,24
196.019,0,5,24
196.174,0,5,24
196.174,0,4,23
196.239,0,4,23
196.239,0,5,23
196.436,0,5,23
196.436,0,6,23
196.51,0,6,23
196.51,0,7,23
196.592,0,7,23
196.592,0,6,23
196.623,0,6,23
196.623,0,5,22
196.651,0,5,22
196.651,0,6,22
196.787,0,6,22
196.787,0,7,22
196.859,0,7,22
196.859,0,6,22
196.869,0,6,22
196.869,0,7,22
196.89,0,7,22
196.89,0,6,22
197.173,0,6,22
197.173,0,7,22
197.241,0,7,22
197.241,0,8,22
197.373,0,8,22
197.373,0,7,21
197.423,0,7,21
197.423,0,6,20
197.531,0,6,20
197.531,0,7,20
197.618,0,7,20
197.618,0,6,20
197.933,0,6,20
197.933,0,5,20
197.977,0,5,20
197.977,0,4,19
198.05,0,4,19
198.05,0,3,19
198.074,0,3,19
198.074,0,4,19
198.124,0,4,19
198.124,0,5,19
198.571,0,5,19
198.571,0,6,19
198.59,0,6,19
198.59,0,5,19
198.606,0,5,19
198.606,0,6,19
199.274,0,6,19
199.274,0,6,19
199.274,0,6,19
199.274,0,7,20
199.322,0,7,20
199.322,0,6,20
199.362,0,6,20
199.362,0,5,20
199.621,0,5,20
199.621,0,4,20
199.701,0,4,20
199.701,0,5,20
199.727,0,5,20
199.727,0,4,20
199.88,0,4,20
199.88,0,5,20


==> Chapter_5/tikz/sample_paths/R5_holding.txt <==
0.214	0
0.657	0
1.021	0
1.546	0
2.035	0
2.504	0
3.01	0
3.696	0
4.061	0
4.589	0
5.265	0
5.528	0
6.06	0
6.942	0
7.203	0
7.54	0
8.06	0
8.504	0
9.029	0
9.614	0
10.02	0
10.502	0
11.003	0
11.551	0
12.154	0
12.63	0
13.022	0
13.505	0
14.122	0
14.536	0
15.148	0
15.596	0
16.053	0
16.5	0
17.006	0
17.787	0
18.129	0
18.706	0
19.047	0
19.639	0
20.085	0
20.649	0
21.012	0
21.536	0
22.005	0
22.567	0
23.113	0
23.584	0
24.291	0
24.564	0
25.118	0
25.506	0
26.203	0
26.606	0
27.201	0
27.632	0
28.062	0
28.542	0
29.011	0
29.609	0
30.043	0
30.572	0
31.317	0
31.678	0
32.072	0
32.518	0
33.121	0
33.652	0
34.402	0
34.546	0
35.105	0
35.668	0
36.175	0
36.62	0
37.035	0
37.595	0
38.051	0
38.696	0
39.248	0
39.543	0
40.049	0
40.696	0
41.004	0
41.512	0
42.019	0
42.682	0
43.061	0
43.623	0
44.236	0
44.573	0
45.141	0
45.624	0
46.026	0
46.55	0
47.267	0
47.517	0
48.022	0
48.697	1
49.124	0
49.51	0
50.022	0
50.565	0
51.017	0
51.579	0
52.097	0
52.528	0
53.058	0
53.502	0
54.315	0
54.613	0
55.062	0
55.503	0
56.153	0
56.871	0
57.005	0
57.623	0
58.025	0
58.6	0
59.008	0
59.64	0
60.334	0
60.505	0
61.024	0
61.505	0
62.042	0
62.554	0
63.192	0
63.59	0
64.021	1
64.614	0
65.048	0
65.602	0
66.05	0
66.582	0
67.03	0
67.51	0
68.117	0
68.633	0
69.017	0
69.65	0
70.014	0
70.516	0
71.284	0
71.702	0
72.293	0
72.707	0
73.03	0
73.645	0
74.244	0
74.579	0
75.27	0
75.715	0
76.084	0
76.679	0
77.162	0
77.595	0
78.017	0
78.574	0
79.086	0
79.679	0
80.076	0
80.613	0
81.545	0
81.545	0
82.009	0
82.506	0
83.002	0
83.914	0
84.076	0
84.61	0
85.052	0
85.535	0
86.129	0
86.595	0
87.15	0
87.512	0
88.178	1
88.57	1
89.008	0
89.59	0
90.013	0
90.504	0
91.281	0
91.506	0
92.226	0
93.056	0
93.056	0
93.597	0
94.041	0
95.054	0
95.054	0
95.711	0
96.015	1
96.572	1
97.066	1
97.689	1
98.003	3
98.532	4
99.067	4
99.55	4
100.148	4
100.593	4
101.024	4
101.518	2
102.077	4
102.694	4
103.156	1
103.525	1
104.048	0
104.58	1
105.107	1
105.601	1
106.076	1
106.561	1
107.06	0
107.586	0
108.125	1
108.529	0
109.114	0
109.528	0
110.126	1
110.659	1
111.007	0
111.538	1
112.056	1
112.521	3
113.032	2
113.656	2
114.026	3
114.619	3
115.151	4
115.654	4
116.063	3
116.546	2
117.115	2
117.552	2
118.092	2
118.517	4
119.291	5
119.594	4
120.167	5
120.507	4
121.091	4
121.697	2
122.177	2
122.514	2
123.02	1
123.679	0
124.095	0
124.589	0
125.001	0
125.512	0
126.023	0
126.51	2
127.002	2
127.852	3
128.021	4
128.581	4
129.002	5
129.534	7
130.291	7
130.538	4
131.035	3
131.63	3
132.089	1
132.573	0
133.047	0
133.583	0
134.017	0
134.52	0
135.008	0
135.887	1
136.247	0
136.693	0
137.167	0
137.609	0
138.108	0
138.508	0
139.18	0
139.5	0
140.129	0
140.504	0
141.052	0
141.58	0
142.378	0
142.711	0
143.005	0
143.529	0
144.288	0
144.545	0
145.007	0
145.548	0
146.004	0
146.527	0
147.093	0
147.585	0
148.181	0
148.501	0
149.073	0
149.5	0
150.034	0
150.535	0
151.129	0
151.604	0
152.231	0
152.58	0
153.041	0
153.512	0
154.221	0
154.546	0
155.004	0
155.821	0
156.037	0
156.567	0
157.059	0
157.56	0
158.145	0
158.596	0
159.019	0
159.592	0
160.157	0
160.753	0
161.019	0
161.51	0
162.056	0
162.633	0
163.243	0
163.85	0
164.107	0
164.502	0
165.156	0
165.726	0
166.383	0
166.507	0
167.315	0
167.752	0
168.708	0
168.708	0
169.152	0
169.587	0
170.039	0
170.604	0
171.135	0
171.66	0
172.048	0
172.666	0
173.099	0
173.663	0
174.173	0
174.924	0
175.151	0
175.519	0
176.014	0
176.518	0
177.094	0
177.817	0
178.042	0
178.59	0
179.132	0
179.527	0
180.207	0
180.703	0
181.033	0
181.577	0
182.116	0
182.742	0
183.374	0
183.729	0
184.077	0
184.59	0
185.079	0
185.637	0
186.036	0
186.594	0
187.072	0
187.546	0
188.11	0
188.521	0
189.037	0
189.573	0
190.029	0
190.516	0
191.015	0
191.532	0
192.062	0
192.556	0
193.095	1
193.556	1
194.047	0
195.117	0
195.117	0
195.512	0
196.019	0
196.51	0
197.173	0
197.531	0
198.05	0
198.571	0
199.274	0
199.621	0



==> Chapter_5/tikz/sample_paths/R5_service.txt <==
0.214	6
0.657	5
1.021	7
1.546	6
2.035	5
2.504	5
3.01	5
3.696	7
4.061	8
4.589	10
5.265	7
5.528	9
6.06	6
6.942	2
7.203	3
7.54	6
8.06	8
8.504	8
9.029	4
9.614	4
10.02	3
10.502	1
11.003	8
11.551	3
12.154	4
12.63	6
13.022	6
13.505	7
14.122	5
14.536	8
15.148	5
15.596	7
16.053	10
16.5	6
17.006	6
17.787	9
18.129	5
18.706	6
19.047	5
19.639	4
20.085	6
20.649	8
21.012	8
21.536	6
22.005	5
22.567	3
23.113	2
23.584	6
24.291	8
24.564	7
25.118	8
25.506	6
26.203	8
26.606	7
27.201	5
27.632	3
28.062	1
28.542	5
29.011	4
29.609	4
30.043	5
30.572	4
31.317	5
31.678	7
32.072	7
32.518	3
33.121	4
33.652	3
34.402	3
34.546	2
35.105	4
35.668	3
36.175	3
36.62	3
37.035	4
37.595	5
38.051	3
38.696	7
39.248	4
39.543	5
40.049	5
40.696	3
41.004	4
41.512	3
42.019	3
42.682	4
43.061	5
43.623	7
44.236	10
44.573	8
45.141	10
45.624	11
46.026	12
46.55	13
47.267	4
47.517	4
48.022	3
48.697	10
49.124	9
49.51	7
50.022	9
50.565	5
51.017	6
51.579	6
52.097	7
52.528	9
53.058	7
53.502	4
54.315	8
54.613	6
55.062	6
55.503	6
56.153	4
56.871	7
57.005	8
57.623	7
58.025	7
58.6	3
59.008	6
59.64	6
60.334	8
60.505	7
61.024	5
61.505	5
62.042	8
62.554	8
63.192	6
63.59	6
64.021	6
64.614	6
65.048	6
65.602	4
66.05	3
66.582	2
67.03	1
67.51	2
68.117	4
68.633	3
69.017	5
69.65	4
70.014	6
70.516	7
71.284	3
71.702	4
72.293	5
72.707	3
73.03	4
73.645	4
74.244	4
74.579	6
75.27	5
75.715	4
76.084	2
76.679	2
77.162	3
77.595	4
78.017	5
78.574	4
79.086	1
79.679	6
80.076	4
80.613	1
81.545	3
81.545	4
82.009	2
82.506	2
83.002	4
83.914	4
84.076	3
84.61	5
85.052	3
85.535	4
86.129	4
86.595	5
87.15	5
87.512	5
88.178	6
88.57	9
89.008	10
89.59	10
90.013	7
90.504	6
91.281	6
91.506	5
92.226	5
93.056	6
93.056	5
93.597	4
94.041	5
95.054	5
95.054	6
95.711	6
96.015	7
96.572	11
97.066	10
97.689	9
98.003	6
98.532	7
99.067	10
99.55	10
100.148	5
100.593	10
101.024	11
101.518	9
102.077	6
102.694	8
103.156	8
103.525	9
104.048	10
104.58	10
105.107	6
105.601	6
106.076	6
106.561	8
107.06	10
107.586	10
108.125	9
108.529	8
109.114	8
109.528	8
110.126	8
110.659	3
111.007	6
111.538	5
112.056	6
112.521	4
113.032	7
113.656	3
114.026	4
114.619	5
115.151	3
115.654	6
116.063	10
116.546	11
117.115	12
117.552	11
118.092	8
118.517	10
119.291	8
119.594	8
120.167	10
120.507	11
121.091	10
121.697	8
122.177	6
122.514	7
123.02	7
123.679	9
124.095	10
124.589	8
125.001	10
125.512	6
126.023	4
126.51	4
127.002	5
127.852	6
128.021	5
128.581	5
129.002	3
129.534	5
130.291	6
130.538	6
131.035	8
131.63	9
132.089	7
132.573	7
133.047	5
133.583	4
134.017	4
134.52	5
135.008	6
135.887	7
136.247	7
136.693	5
137.167	7
137.609	9
138.108	9
138.508	6
139.18	4
139.5	4
140.129	0
140.504	3
141.052	2
141.58	3
142.378	4
142.711	4
143.005	4
143.529	6
144.288	5
144.545	8
145.007	9
145.548	10
146.004	11
146.527	8
147.093	6
147.585	9
148.181	7
148.501	7
149.073	10
149.5	7
150.034	8
150.535	3
151.129	4
151.604	3
152.231	3
152.58	2
153.041	4
153.512	4
154.221	6
154.546	6
155.004	4
155.821	8
156.037	4
156.567	3
157.059	4
157.56	4
158.145	2
158.596	3
159.019	3
159.592	5
160.157	6
160.753	3
161.019	4
161.51	5
162.056	4
162.633	5
163.243	5
163.85	3
164.107	5
164.502	5
165.156	3
165.726	3
166.383	3
166.507	5
167.315	3
167.752	4
168.708	4
168.708	3
169.152	1
169.587	2
170.039	0
170.604	0
171.135	1
171.66	3
172.048	2
172.666	5
173.099	6
173.663	4
174.173	3
174.924	3
175.151	1
175.519	1
176.014	2
176.518	2
177.094	2
177.817	1
178.042	0
178.59	3
179.132	2
179.527	2
180.207	5
180.703	5
181.033	8
181.577	8
182.116	4
182.742	7
183.374	4
183.729	5
184.077	3
184.59	2
185.079	3
185.637	1
186.036	4
186.594	5
187.072	7
187.546	7
188.11	4
188.521	6
189.037	5
189.573	5
190.029	5
190.516	6
191.015	8
191.532	9
192.062	11
192.556	13
193.095	11
193.556	10
194.047	7
195.117	6
195.117	5
195.512	3
196.019	4
196.51	6
197.173	6
197.531	6
198.05	4
198.571	5
199.274	6
199.621	5



==> Chapter_5/tikz/sample_paths/R5_total.txt <==
0.214	20
0.657	19
1.021	20
1.546	20
2.035	20
2.504	19
3.01	19
3.696	19
4.061	19
4.589	22
5.265	23
5.528	23
6.06	23
6.942	22
7.203	22
7.54	21
8.06	22
8.504	21
9.029	21
9.614	21
10.02	20
10.502	18
11.003	19
11.551	19
12.154	18
12.63	18
13.022	19
13.505	22
14.122	20
14.536	20
15.148	20
15.596	21
16.053	22
16.5	22
17.006	21
17.787	22
18.129	22
18.706	21
19.047	21
19.639	20
20.085	22
20.649	22
21.012	22
21.536	22
22.005	21
22.567	20
23.113	21
23.584	22
24.291	23
24.564	22
25.118	23
25.506	24
26.203	23
26.606	23
27.201	22
27.632	23
28.062	23
28.542	23
29.011	22
29.609	22
30.043	22
30.572	22
31.317	23
31.678	23
32.072	22
32.518	20
33.121	17
33.652	17
34.402	17
34.546	17
35.105	19
35.668	20
36.175	20
36.62	20
37.035	20
37.595	20
38.051	20
38.696	21
39.248	20
39.543	21
40.049	22
40.696	22
41.004	23
41.512	22
42.019	22
42.682	21
43.061	21
43.623	22
44.236	22
44.573	22
45.141	22
45.624	23
46.026	23
46.55	23
47.267	23
47.517	23
48.022	23
48.697	24
49.124	24
49.51	23
50.022	22
50.565	20
51.017	20
51.579	20
52.097	21
52.528	21
53.058	19
53.502	19
54.315	19
54.613	18
55.062	18
55.503	19
56.153	19
56.871	20
57.005	21
57.623	22
58.025	23
58.6	20
59.008	22
59.64	21
60.334	23
60.505	22
61.024	22
61.505	22
62.042	23
62.554	23
63.192	24
63.59	24
64.021	24
64.614	24
65.048	24
65.602	24
66.05	23
66.582	22
67.03	22
67.51	23
68.117	23
68.633	22
69.017	22
69.65	22
70.014	22
70.516	22
71.284	20
71.702	20
72.293	20
72.707	20
73.03	20
73.645	18
74.244	18
74.579	19
75.27	19
75.715	20
76.084	19
76.679	18
77.162	18
77.595	20
78.017	21
78.574	23
79.086	23
79.679	23
80.076	21
80.613	19
81.545	19
81.545	19
82.009	20
82.506	19
83.002	19
83.914	19
84.076	19
84.61	19
85.052	19
85.535	20
86.129	21
86.595	21
87.15	21
87.512	22
88.178	24
88.57	24
89.008	24
89.59	24
90.013	24
90.504	21
91.281	21
91.506	21
92.226	22
93.056	24
93.056	24
93.597	23
94.041	23
95.054	24
95.054	24
95.711	24
96.015	24
96.572	24
97.066	24
97.689	24
98.003	24
98.532	24
99.067	24
99.55	24
100.148	24
100.593	24
101.024	24
101.518	24
102.077	24
102.694	24
103.156	24
103.525	24
104.048	24
104.58	24
105.107	24
105.601	24
106.076	24
106.561	24
107.06	24
107.586	24
108.125	24
108.529	24
109.114	24
109.528	23
110.126	24
110.659	24
111.007	24
111.538	24
112.056	24
112.521	24
113.032	24
113.656	24
114.026	24
114.619	24
115.151	24
115.654	24
116.063	24
116.546	24
117.115	24
117.552	24
118.092	24
118.517	24
119.291	24
119.594	24
120.167	24
120.507	24
121.091	24
121.697	24
122.177	24
122.514	24
123.02	24
123.679	24
124.095	24
124.589	23
125.001	24
125.512	23
126.023	23
126.51	24
127.002	24
127.852	24
128.021	24
128.581	24
129.002	24
129.534	24
130.291	24
130.538	24
131.035	24
131.63	24
132.089	24
132.573	24
133.047	23
133.583	23
134.017	22
134.52	23
135.008	24
135.887	24
136.247	23
136.693	22
137.167	22
137.609	21
138.108	19
138.508	19
139.18	18
139.5	18
140.129	18
140.504	19
141.052	21
141.58	21
142.378	20
142.711	20
143.005	19
143.529	18
144.288	18
144.545	20
145.007	20
145.548	22
146.004	21
146.527	19
147.093	20
147.585	22
148.181	21
148.501	21
149.073	22
149.5	20
150.034	21
150.535	18
151.129	19
151.604	18
152.231	17
152.58	17
153.041	18
153.512	18
154.221	18
154.546	17
155.004	16
155.821	16
156.037	14
156.567	13
157.059	14
157.56	14
158.145	14
158.596	14
159.019	14
159.592	17
160.157	17
160.753	16
161.019	16
161.51	16
162.056	16
162.633	17
163.243	17
163.85	16
164.107	16
164.502	16
165.156	15
165.726	16
166.383	15
166.507	15
167.315	14
167.752	14
168.708	14
168.708	13
169.152	11
169.587	12
170.039	12
170.604	12
171.135	12
171.66	13
172.048	12
172.666	14
173.099	14
173.663	13
174.173	11
174.924	11
175.151	11
175.519	11
176.014	11
176.518	11
177.094	12
177.817	12
178.042	12
178.59	13
179.132	13
179.527	12
180.207	15
180.703	15
181.033	16
181.577	16
182.116	16
182.742	17
183.374	17
183.729	17
184.077	17
184.59	16
185.079	17
185.637	17
186.036	19
186.594	19
187.072	20
187.546	21
188.11	20
188.521	20
189.037	19
189.573	19
190.029	21
190.516	22
191.015	22
191.532	21
192.062	22
192.556	23
193.095	24
193.556	24
194.047	24
195.117	24
195.117	24
195.512	24
196.019	24
196.51	23
197.173	22
197.531	20
198.05	19
198.571	19
199.274	19
199.621	20



==> Chapter_5/tikz/stability/r01_n120.txt <==
1	1.
2	2.
3	3.
4	4.
5	5.
6	6.
7	7.
8	7.99999
9	8.99915
10	9.97715
11	10.8196
12	11.3822
13	11.6882
14	11.8427
15	11.9205
16	11.9601
17	11.9802
18	11.9904
19	11.9955
20	11.9979
21	11.9991
22	11.9996
23	11.9998
24	11.9999
25	12.



==> Chapter_5/tikz/stability/r01_n160.txt <==
1	1.
2	2.
3	3.
4	4.
5	5.
6	6.
7	7.
8	8.
9	9.
10	10.
11	11.
12	11.9998
13	12.9951
14	13.947
15	14.7414
16	15.2846
17	15.6047
18	15.7823
19	15.88
20	15.934
21	15.964
22	15.9807
23	15.9898
24	15.9948
25	15.9974



==> Chapter_5/tikz/stability/r01_n40.txt <==
1	1.
2	1.99999
3	2.97996
4	3.64907
5	3.89028
6	3.96472
7	3.98874
8	3.99657
9	3.99903
10	3.99974
11	3.99994
12	3.99999
13	4.
14	4.
15	4.
16	4.
17	4.
18	4.
19	4.
20	4.
21	4.
22	4.
23	4.
24	4.
25	4.



==> Chapter_5/tikz/stability/r01_n80.txt <==
1	1.
2	2.
3	3.
4	4.
5	4.99998
6	5.99573
7	6.90239
8	7.49797
9	7.78193
10	7.90471
11	7.95826
12	7.98197
13	7.99243
14	7.99694
15	7.99882
16	7.99957
17	7.99985
18	7.99995
19	7.99998
20	8.
21	8.
22	8.
23	8.
24	8.
25	8.



==> Chapter_5/tikz/stability/r025_n_fixed.txt <==
s	n20	n40	n60	n80
1	1	1	1	1
2	1.99998	2	2	2
3	2.99486	3	3	3
4	3.8978	4	4	4
5	4.50633	5	5	5
6	4.80663	5.9997	6	6
7	4.93117	6.99293	7	7
8	4.9778	7.93776	8	8
9	4.99362	8.73184	8.99998	9
10	4.9984	9.29206	9.99957	10
11	4.99965	9.63202	10.9948	11
12	4.99994	9.81892	11.9647	12
13	4.99999	9.91527	12.8539	13
14	5	9.96241	13.5884	13.9996
15	5	9.98428	14.1279	14.9967
16	5	9.99384	14.487	15.9804
17	5	9.99775	14.7099	16.9206
18	5	9.99924	14.8417	17.7652
19	5	9.99976	14.9166	18.4622
20	5	9.99993	14.9577	18.9896
21	5	9.99998	14.9794	19.3606
22	5	10	14.9904	19.6078
23	5	10	14.9957	19.7659
24	5	10	14.9982	19.8641
25	5	10	14.9993	19.9232
26	5	10	14.9997	19.9579
27	5	10	14.9999	19.9777
28	5	10	15	19.9885
29	5	10	15	19.9943
30	5	10	15	19.9973


==> Chapter_5/tikz/stability/r025_s_fixed.txt <==
n	s5	s10	s15	s20
5	1.25	1.25	1.25	1.25
6	1.49993	1.49993	1.49993	1.49993
7	1.74956	1.74956	1.74956	1.74956
8	1.99851	1.99851	1.99851	1.99851
9	2.24615	2.24615	2.24615	2.24615
10	2.49166	2.5	2.5	2.5
11	2.73399	2.75	2.75	2.75
12	2.97189	3	3	3
13	3.20389	3.25	3.25	3.25
14	3.4283	3.49999	3.49999	3.49999
15	3.64327	3.74996	3.75	3.75
16	3.8468	3.9999	4	4
17	4.03681	4.24978	4.25	4.25
18	4.21124	4.49954	4.5	4.5
19	4.36824	4.74912	4.75	4.75
20	4.50633	4.9984	5	5
21	4.62458	5.24725	5.25	5.25
22	4.72283	5.49549	5.5	5.5
23	4.80178	5.74289	5.75	5.75
24	4.86293	5.98917	5.99999	6
25	4.90848	6.23398	6.24999	6.25
26	4.94106	6.47693	6.49997	6.5
27	4.9634	6.71754	6.74994	6.75
28	4.97809	6.95528	6.99989	7
29	4.98735	7.18953	7.24981	7.25
30	4.99295	7.41959	7.49967	7.5
31	4.99621	7.6447	7.74946	7.75
32	4.99803	7.86401	7.99914	8
33	4.99901	8.0766	8.24867	8.25
34	4.99952	8.2815	8.49799	8.5
35	4.99977	8.47767	8.74703	8.75
36	4.9999	8.66406	8.9957	8.99999
37	4.99995	8.83963	9.24391	9.24999
38	4.99998	9.0034	9.49151	9.49998
39	4.99999	9.15445	9.73836	9.74996
40	5	9.29206	9.98428	9.99993
41	5	9.41568	10.2291	10.2499
42	5	9.52505	10.4725	10.4998
43	5	9.6202	10.7142	10.7497
44	5	9.70148	10.9541	10.9996
45	5	9.76958	11.1916	11.2494
46	5	9.82546	11.4265	11.4991
47	5	9.87034	11.6582	11.7488
48	5	9.90559	11.8864	11.9983
49	5	9.93263	12.1105	12.2476
50	5	9.95291	12.33	12.4967
51	5	9.96775	12.5443	12.7455
52	5	9.97837	12.7527	12.994
53	5	9.98579	12.9546	13.2421
54	5	9.99085	13.1493	13.4897
55	5	9.99422	13.3361	13.7367
56	5	9.99643	13.5143	13.9829
57	5	9.99783	13.6832	14.2283
58	5	9.99871	13.8421	14.4727
59	5	9.99925	13.9905	14.7159
60	5	9.99957	14.1279	14.9577
61	5	9.99976	14.2539	15.1979
62	5	9.99987	14.3683	15.4363
63	5	9.99993	14.4709	15.6726
64	5	9.99996	14.562	15.9065
65	5	9.99998	14.6417	16.1377
66	5	9.99999	14.7106	16.3658
67	5	9.99999	14.7693	16.5905
68	5	10	14.8185	16.8114
69	5	10	14.8592	17.0281
70	5	10	14.8923	17.24
71	5	10	14.9188	17.4467
72	5	10	14.9396	17.6478
73	5	10	14.9558	17.8427
74	5	10	14.9681	18.0308
75	5	10	14.9773	18.2117
76	5	10	14.9841	18.3847
77	5	10	14.989	18.5495
78	5	10	14.9925	18.7055
79	5	10	14.995	18.8524
80	5	10	14.9967	18.9896
81	5	10	14.9978	19.117
82	5	10	14.9986	19.2344
83	5	10	14.9991	19.3416
84	5	10	14.9994	19.4386
85	5	10	14.9997	19.5256
86	5	10	14.9998	19.6029
87	5	10	14.9999	19.6708
88	5	10	14.9999	19.7299
89	5	10	15	19.7806
90	5	10	15	19.8236
91	5	10	15	19.8598
92	5	10	15	19.8897
93	5	10	15	19.9143
94	5	10	15	19.9341
95	5	10	15	19.9499
96	5	10	15	19.9623
97	5	10	15	19.972
98	5	10	15	19.9794
99	5	10	15	19.9851
100	5	10	15	19.9893


==> Chapter_5/tikz/stability/r05_n16.txt <==
1	1.
2	2.
3	3.
4	3.9997
5	4.99364
6	5.94673
7	6.76841
8	7.36418
9	7.71992
10	7.89602
11	7.96832
12	7.99242
13	7.99868
14	7.99985
15	7.99999
16	8.
17	8.
18	8.
19	8.
20	8.
21	8.
22	8.
23	8.
24	8.
25	8.



==> Chapter_5/tikz/stability/r05_n24.txt <==
1	1.
2	2.
3	3.
4	4.
5	5.
6	5.99998
7	6.99955
8	7.99511
9	8.96916
10	9.87471
11	10.6411
12	11.2145
13	11.5909
14	11.8089
15	11.9206
16	11.9711
17	11.9909
18	11.9976
19	11.9995
20	11.9999
21	12.
22	12.
23	12.
24	12.
25	12.



==> Chapter_5/tikz/stability/r05_n32.txt <==
1	1.
2	2.
3	3.
4	4.
5	5.
6	6.
7	7.
8	8.
9	8.99997
10	9.9996
11	10.9968
12	11.9825
13	12.9315
14	13.7979
15	14.5285
16	15.0885
17	15.4777
18	15.7237
19	15.8656
20	15.9403
21	15.976
22	15.9913
23	15.9972
24	15.9992
25	15.9998



==> Chapter_5/tikz/staffing_example/staffing_example_with_blocking1.txt <==
beta	delay_gmin1	delay_g0	delay_g1	delay_g2
-2.	1.	1.	1.	1.
-1.9	1.	1.	1.	1.
-1.8	0.999999	1.	1.	1.
-1.7	0.999997	1.	1.	1.
-1.6	0.999985	1.	1.	1.
-1.5	0.999936	0.999999	1.	1.
-1.4	0.999759	0.999995	1.	1.
-1.3	0.999197	0.999974	1.	1.
-1.2	0.997636	0.999894	0.999997	1.
-1.1	0.99383	0.999611	0.999986	1.
-1.	0.98571	0.998737	0.999935	0.999997
-0.9	0.970528	0.996379	0.999739	0.999985
-0.8	0.945532	0.990838	0.99908	0.999929
-0.7	0.90896	0.979501	0.997149	0.999692
-0.6	0.860769	0.959272	0.992251	0.998842
-0.5	0.802657	0.927588	0.981558	0.996209
-0.4	0.737466	0.883507	0.961478	0.989282
-0.3	0.668391	0.828137	0.928898	0.97394
-0.2	0.598367	0.764191	0.882674	0.945477
-0.1	0.529766	0.69508	0.824254	0.900996
0.1	0.403191	0.553957	0.685004	0.770649
0.2	0.347059	0.486662	0.611892	0.694341
0.3	0.296255	0.423551	0.540511	0.617175
0.4	0.250845	0.365425	0.472791	0.542539
0.5	0.210708	0.312683	0.409914	0.472503
0.6	0.175599	0.265428	0.352502	0.408156
0.7	0.145186	0.223562	0.300785	0.349942
0.8	0.11909	0.186849	0.254733	0.297909
0.9	0.096903	0.154963	0.214139	0.251868
1.	0.0782114	0.127524	0.178693	0.211489
1.1	0.0626074	0.104123	0.148014	0.176368
1.2	0.0496994	0.0843445	0.12169	0.146062
1.3	0.0391193	0.0677746	0.0992924	0.120113
1.4	0.0305275	0.0540163	0.0803967	0.0980669
1.5	0.0236155	0.0426946	0.0645897	0.0794827
1.6	0.0181072	0.0334623	0.0514791	0.0639405
1.7	0.0137595	0.0260025	0.0406988	0.0510465
1.8	0.010361	0.0200305	0.0319119	0.0404367
1.9	0.00773037	0.0152945	0.0248133	0.0317792
2.	0.00571414	0.0115742	0.0191302	0.0247744



==> Chapter_5/tikz/staffing_example/staffing_example_with_blocking2.txt <==
beta	delay_gmin1	delay_g0	delay_g1	delay_g2
-2.	1.11803	1.11803	1.11803	1.11803
-1.9	1.06213	1.06213	1.06213	1.06213
-1.8	1.00623	1.00623	1.00623	1.00623
-1.7	0.95033	0.950329	0.950329	0.950329
-1.6	0.894431	0.894427	0.894427	0.894427
-1.5	0.838543	0.838526	0.838525	0.838525
-1.4	0.782693	0.782625	0.782624	0.782624
-1.3	0.726961	0.726729	0.726722	0.726722
-1.2	0.671553	0.670851	0.670821	0.67082
-1.1	0.616913	0.615035	0.614923	0.614919
-1.	0.563836	0.55941	0.559036	0.559018
-0.9	0.513494	0.504288	0.503196	0.50312
-0.8	0.467261	0.450309	0.44751	0.447236
-0.7	0.426364	0.398539	0.392269	0.391414
-0.6	0.391531	0.350409	0.338122	0.335809
-0.5	0.362847	0.307386	0.286243	0.28087
-0.4	0.339851	0.270527	0.238297	0.227623
-0.3	0.321758	0.240184	0.196043	0.177902
-0.2	0.30769	0.216005	0.160711	0.134097
-0.1	0.29682	0.197184	0.132585	0.0982339
0.1	0.281979	0.171747	0.0949924	0.0515611
0.2	0.276992	0.163388	0.0831818	0.0382612
0.3	0.273134	0.157028	0.0745338	0.0293426
0.4	0.270146	0.152174	0.0681878	0.02338
0.5	0.267829	0.148456	0.0635035	0.0193594
0.6	0.26603	0.145599	0.0600193	0.0166068
0.7	0.264633	0.143397	0.057407	0.0146883
0.8	0.263551	0.141696	0.0554338	0.0133267
0.9	0.262713	0.140381	0.0539338	0.0123438
1.	0.262066	0.139363	0.0527876	0.0116235
1.1	0.261567	0.138575	0.0519083	0.0110891
1.2	0.261185	0.137967	0.0512321	0.0106884
1.3	0.260893	0.137498	0.0507115	0.0103856
1.4	0.260672	0.137138	0.0503105	0.0101554
1.5	0.260504	0.136863	0.0500021	0.00997963
1.6	0.260378	0.136653	0.0497652	0.00984515
1.7	0.260284	0.136493	0.0495837	0.00974213
1.8	0.260215	0.136373	0.0494453	0.00966325
1.9	0.260163	0.136283	0.0493401	0.00960293
2.	0.260126	0.136216	0.0492605	0.00955692



==> Chapter_5/tikz/staffing_example/staffing_example_with_holding1.txt <==
beta	delay_n35	delay_n40	delay_n45
0.01	0.758579	0.901079	0.974618
0.02	0.75174	0.895904	0.967205
0.03	0.74485	0.890505	0.953812
0.04	0.737914	0.884864	0.94041
0.05	0.730934	0.878964	0.92745
0.06	0.723915	0.872778	0.914826
0.07	0.716859	0.866279	0.902477
0.08	0.709771	0.85943	0.890362
0.09	0.702653	0.852191	0.878454
0.1	0.69551	0.844514	0.866734
0.2	0.623353	0.745183	0.757635
0.3	0.551861	0.646539	0.660274
0.4	0.48327	0.558914	0.572859
0.5	0.419077	0.48089	0.494517
0.6	0.360161	0.411578	0.424599
0.7	0.30693	0.350268	0.362521
0.8	0.259463	0.29632	0.307716
0.9	0.217616	0.249126	0.259622
1	0.181101	0.2081	0.21768
1.1	0.149544	0.172671	0.181341
1.2	0.122522	0.142287	0.150068
1.3	0.0995899	0.116416	0.123342
1.4	0.0803014	0.0945526	0.100665
1.5	0.0642217	0.0762182	0.0815657
1.6	0.0509367	0.0609653	0.0656027
1.7	0.0400598	0.0483798	0.0523649
1.8	0.0312357	0.0380824	0.0414752
1.9	0.0241434	0.0297294	0.0325907
2	0.0184965	0.0230134	0.0254031


==> Chapter_5/tikz/staffing_example/staffing_example_with_holding2.txt <==
beta	delay_s4	delay_s5
0.01	0.436833	0.171491
0.21	0.470055	0.187176
0.41	0.499315	0.197643
0.61	0.514365	0.200919
0.81	0.518197	0.203716
1.01	0.521988	0.206489
1.21	0.525684	0.209096
1.41	0.529107	0.211456
1.61	0.532164	0.213523
1.81	0.534816	0.215279
2.01	0.53706	0.216727
2.21	0.538916	0.217885
2.41	0.540422	0.218782
2.61	0.541619	0.219454
2.81	0.542557	0.219941
3.01	0.543279	0.220282


==> Chapter_5/tikz/svaluesB40.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	3
6.5	3
6.5	3
7.	3
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	8
9.	8
9.	9
9.5	9
9.5	11
10.	11
10.	12
10.5	12
10.5	12
11.	12
11.	12
11.5	12
11.5	12
12.	12
12.	12
12.5	12
12.5	12
13.	12
13.	12
13.5	12
13.5	12
14.	12
14.	12
14.5	12
14.5	11
15.	11
15.	11
15.5	11
15.5	11
16.	11
16.	11
16.5	11
16.5	11
17.	11
17.	11
17.5	11
17.5	11
18.	11
18.	10
18.5	10
18.5	10
19.	10
19.	11
19.5	11
19.5	11
20.	11
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	11
22.	11
22.	10
22.5	10
22.5	11
23.	11
23.	10
23.5	10
23.5	9



==> Chapter_5/tikz/svaluesBvary.txt <==
0.	8
0.5	8
0.5	7
1.	7
1.	7
1.5	7
1.5	6
2.	6
2.	6
2.5	6
2.5	5
3.	5
3.	5
3.5	5
3.5	4
4.	4
4.	4
4.5	4
4.5	4
5.	4
5.	3
5.5	3
5.5	3
6.	3
6.	3
6.5	3
6.5	3
7.	3
7.	3
7.5	3
7.5	4
8.	4
8.	5
8.5	5
8.5	7
9.	7
9.	9
9.5	9
9.5	10
10.	10
10.	12
10.5	12
10.5	13
11.	13
11.	13
11.5	13
11.5	13
12.	13
12.	13
12.5	13
12.5	13
13.	13
13.	13
13.5	13
13.5	12
14.	12
14.	12
14.5	12
14.5	12
15.	12
15.	11
15.5	11
15.5	11
16.	11
16.	11
16.5	11
16.5	11
17.	11
17.	11
17.5	11
17.5	11
18.	11
18.	11
18.5	11
18.5	11
19.	11
19.	11
19.5	11
19.5	11
20.	11
20.	11
20.5	11
20.5	11
21.	11
21.	11
21.5	11
21.5	11
22.	11
22.	11
22.5	11
22.5	10
23.	10
23.	9
23.5	9
23.5	9



==> Chapter_5/tikz/svaluesH40.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	4
6.5	4
6.5	4
7.	4
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	8
9.	8
9.	9
9.5	9
9.5	11
10.	11
10.	13
10.5	13
10.5	13
11.	13
11.	14
11.5	14
11.5	14
12.	14
12.	14
12.5	14
12.5	14
13.	14
13.	13
13.5	13
13.5	13
14.	13
14.	13
14.5	13
14.5	12
15.	12
15.	12
15.5	12
15.5	12
16.	12
16.	12
16.5	12
16.5	11
17.	11
17.	11
17.5	11
17.5	11
18.	11
18.	12
18.5	12
18.5	12
19.	12
19.	12
19.5	12
19.5	12
20.	12
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	12
22.	12
22.	11
22.5	11
22.5	11
23.	11
23.	10
23.5	10
23.5	10



==> Chapter_5/tikz/svaluesHvary.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	3
6.5	3
6.5	3
7.	3
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	7
9.	7
9.	9
9.5	9
9.5	11
10.	11
10.	13
10.5	13
10.5	13
11.	13
11.	14
11.5	14
11.5	14
12.	14
12.	14
12.5	14
12.5	14
13.	14
13.	14
13.5	14
13.5	13
14.	13
14.	13
14.5	13
14.5	12
15.	12
15.	12
15.5	12
15.5	12
16.	12
16.	12
16.5	12
16.5	12
17.	12
17.	11
17.5	11
17.5	12
18.	12
18.	12
18.5	12
18.5	12
19.	12
19.	12
19.5	12
19.5	12
20.	12
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	12
22.	12
22.	11
22.5	11
22.5	11
23.	11
23.	10
23.5	10
23.5	10



==> Chapter_5/tikz/svaluesR.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	4
6.5	4
6.5	4
7.	4
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	8
9.	8
9.	9
9.5	9
9.5	11
10.	11
10.	13
10.5	13
10.5	14
11.	14
11.	14
11.5	14
11.5	14
12.	14
12.	14
12.5	14
12.5	14
13.	14
13.	14
13.5	14
13.5	13
14.	13
14.	13
14.5	13
14.5	13
15.	13
15.	12
15.5	12
15.5	12
16.	12
16.	12
16.5	12
16.5	12
17.	12
17.	12
17.5	12
17.5	12
18.	12
18.	12
18.5	12
18.5	12
19.	12
19.	12
19.5	12
19.5	12
20.	12
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	12
22.	12
22.	12
22.5	12
22.5	11
23.	11
23.	10
23.5	10
23.5	10



==> Chapter_5/tikz/time_varying/R1_r02.txt <==
0.	44.1483
0.5	44.4807
1.	44.8346
1.5	45.2088
2.	45.6018
2.5	46.0119
3.	46.4377
3.5	46.8773
4.	47.3292
4.5	47.7914
5.	48.2622
5.5	48.7397
6.	49.2221
6.5	49.7074
7.	50.1937
7.5	50.6791
8.	51.1617
8.5	51.6396
9.	52.1109
9.5	52.5738
10.	53.0264
10.5	53.4669
11.	53.8936
11.5	54.3048
12.	54.699
12.5	55.0745
13.	55.4298
13.5	55.7636
14.	56.0746
14.5	56.3615
15.	56.6232
15.5	56.8586
16.	57.0669
16.5	57.2472
17.	57.3988
17.5	57.5211
18.	57.6137
18.5	57.6761
19.	57.7081
19.5	57.7096
20.	57.6806
20.5	57.6212
21.	57.5317
21.5	57.4123
22.	57.2636
22.5	57.0862
23.	56.8807
23.5	56.648
24.	56.389
24.5	56.1047
25.	55.7962
25.5	55.4648
26.	55.1118
26.5	54.7385
27.	54.3464
27.5	53.9371
28.	53.5123
28.5	53.0735
29.	52.6225
29.5	52.1611
30.	51.6911
30.5	51.2144
31.	50.7328
31.5	50.2483
32.	49.7627
32.5	49.278
33.	48.7961
33.5	48.3189
34.	47.8483
34.5	47.3862
35.	46.9343
35.5	46.4944
36.	46.0684
36.5	45.6578
37.	45.2643
37.5	44.8894
38.	44.5347
38.5	44.2015
39.	43.8911
39.5	43.6048
40.	43.3437
40.5	43.1088
41.	42.901
41.5	42.7213
42.	42.5702
42.5	42.4484
43.	42.3564
43.5	42.2945
44.	42.263
44.5	42.262
45.	42.2915
45.5	42.3513
46.	42.4414
46.5	42.5612
47.	42.7103
47.5	42.8882
48.	43.0941
48.5	43.3272
49.	43.5867
49.5	43.8714
50.	44.1803



==> Chapter_5/tikz/time_varying/R1_r05.txt <==
0.	16.4144
0.5	16.9105
1.	17.4188
1.5	17.9373
2.	18.464
2.5	18.9967
3.	19.5333
3.5	20.0718
4.	20.6101
4.5	21.1459
5.	21.6772
5.5	22.2018
6.	22.7178
6.5	23.2231
7.	23.7156
7.5	24.1935
8.	24.6548
8.5	25.0977
9.	25.5206
9.5	25.9216
10.	26.2993
10.5	26.6521
11.	26.9787
11.5	27.2777
12.	27.548
12.5	27.7885
13.	27.9983
13.5	28.1765
14.	28.3224
14.5	28.4355
15.	28.5153
15.5	28.5615
16.	28.5739
16.5	28.5525
17.	28.4973
17.5	28.4086
18.	28.2867
18.5	28.1321
19.	27.9454
19.5	27.7273
20.	27.4788
20.5	27.2007
21.	26.8942
21.5	26.5605
22.	26.2009
22.5	25.8169
23.	25.4099
23.5	24.9815
24.	24.5335
24.5	24.0676
25.	23.5856
25.5	23.0895
26.	22.5812
26.5	22.0627
27.	21.536
27.5	21.0033
28.	20.4667
28.5	19.9282
29.	19.3899
29.5	18.8541
30.	18.3228
30.5	17.7982
31.	17.2822
31.5	16.7769
32.	16.2844
32.5	15.8065
33.	15.3452
33.5	14.9023
34.	14.4794
34.5	14.0784
35.	13.7007
35.5	13.3479
36.	13.0213
36.5	12.7223
37.	12.452
37.5	12.2115
38.	12.0017
38.5	11.8235
39.	11.6776
39.5	11.5645
40.	11.4847
40.5	11.4385
41.	11.4261
41.5	11.4475
42.	11.5027
42.5	11.5914
43.	11.7133
43.5	11.8679
44.	12.0546
44.5	12.2727
45.	12.5212
45.5	12.7993
46.	13.1058
46.5	13.4395
47.	13.7991
47.5	14.1831
48.	14.5901
48.5	15.0185
49.	15.4665
49.5	15.9324
50.	16.4144



==> Chapter_5/tikz/time_varying/R2_r02.txt <==
0.	173.953
0.5	174.267
1.	174.683
1.5	175.198
2.	175.81
2.5	176.516
3.	177.315
3.5	178.202
4.	179.175
4.5	180.229
5.	181.361
5.5	182.565
6.	183.838
6.5	185.174
7.	186.567
7.5	188.013
8.	189.506
8.5	191.04
9.	192.608
9.5	194.205
10.	195.824
10.5	197.459
11.	199.103
11.5	200.751
12.	202.395
12.5	204.029
13.	205.647
13.5	207.241
14.	208.807
14.5	210.338
15.	211.827
15.5	213.269
16.	214.658
16.5	215.989
17.	217.256
17.5	218.455
18.	219.581
18.5	220.628
19.	221.594
19.5	222.475
20.	223.266
20.5	223.965
21.	224.569
21.5	225.076
22.	225.483
22.5	225.79
23.	225.994
23.5	226.095
24.	226.093
24.5	225.988
25.	225.78
25.5	225.469
26.	225.058
26.5	224.548
27.	223.94
27.5	223.238
28.	222.443
28.5	221.56
29.	220.591
29.5	219.541
30.	218.413
30.5	217.213
31.	215.944
31.5	214.612
32.	213.222
32.5	211.779
33.	210.29
33.5	208.76
34.	207.195
34.5	205.602
35.	203.986
35.5	202.354
36.	200.713
36.5	199.069
37.	197.428
37.5	195.797
38.	194.182
38.5	192.59
39.	191.027
39.5	189.5
40.	188.013
40.5	186.574
41.	185.187
41.5	183.859
42.	182.594
42.5	181.398
43.	180.275
43.5	179.23
44.	178.266
44.5	177.388
45.	176.599
45.5	175.902
46.	175.3
46.5	174.796
47.	174.391
47.5	174.087
48.	173.884
48.5	173.785
49.	173.789
49.5	173.897
50.	174.107



==> Chapter_5/tikz/time_varying/R2_r05.txt <==
0.	14.7863
0.5	15.2033
1.	15.6393
1.5	16.0925
2.	16.5611
2.5	17.0433
3.	17.5372
3.5	18.0407
4.	18.552
4.5	19.0691
5.	19.5898
5.5	20.1121
6.	20.6339
6.5	21.1533
7.	21.6681
7.5	22.1764
8.	22.676
8.5	23.1651
9.	23.6417
9.5	24.1039
10.	24.5499
10.5	24.978
11.	25.3864
11.5	25.7736
12.	26.138
12.5	26.4781
13.	26.7927
13.5	27.0805
14.	27.3403
14.5	27.5712
15.	27.7722
15.5	27.9425
16.	28.0815
16.5	28.1886
17.	28.2633
17.5	28.3055
18.	28.3148
18.5	28.2914
19.	28.2352
19.5	28.1466
20.	28.0257
20.5	27.8733
21.	27.6897
21.5	27.4758
22.	27.2324
22.5	26.9604
23.	26.661
23.5	26.3353
24.	25.9845
24.5	25.6102
25.	25.2137
25.5	24.7967
26.	24.3607
26.5	23.9075
27.	23.4389
27.5	22.9567
28.	22.4628
28.5	21.9593
29.	21.448
29.5	20.9309
30.	20.4102
30.5	19.8879
31.	19.3661
31.5	18.8467
32.	18.3319
32.5	17.8236
33.	17.324
33.5	16.8349
34.	16.3583
34.5	15.8961
35.	15.4501
35.5	15.022
36.	14.6136
36.5	14.2264
37.	13.862
37.5	13.5219
38.	13.2073
38.5	12.9195
39.	12.6597
39.5	12.4288
40.	12.2278
40.5	12.0575
41.	11.9185
41.5	11.8114
42.	11.7367
42.5	11.6945
43.	11.6852
43.5	11.7086
44.	11.7648
44.5	11.8534
45.	11.9743
45.5	12.1267
46.	12.3103
46.5	12.5242
47.	12.7676
47.5	13.0396
48.	13.339
48.5	13.6647
49.	14.0155
49.5	14.3898
50.	14.7863



==> Chapter_5/tikz/time_varying/lambda.txt <==
0.	10.
0.25	10.1571
0.5	10.314
0.75	10.4705
1.	10.6267
1.25	10.7822
1.5	10.9369
1.75	11.0907
2.	11.2434
2.25	11.395
2.5	11.5451
2.75	11.6937
3.	11.8406
3.25	11.9857
3.5	12.1289
3.75	12.27
4.	12.4088
4.25	12.5452
4.5	12.6791
4.75	12.8104
5.	12.9389
5.25	13.0645
5.5	13.1871
5.75	13.3066
6.	13.4227
6.25	13.5355
6.5	13.6448
6.75	13.7506
7.	13.8526
7.25	13.9508
7.5	14.0451
7.75	14.1354
8.	14.2216
8.25	14.3037
8.5	14.3815
8.75	14.455
9.	14.5241
9.25	14.5888
9.5	14.6489
9.75	14.7044
10.	14.7553
10.25	14.8015
10.5	14.8429
10.75	14.8796
11.	14.9114
11.25	14.9384
11.5	14.9606
11.75	14.9778
12.	14.9901
12.25	14.9975
12.5	15.
12.75	14.9975
13.	14.9901
13.25	14.9778
13.5	14.9606
13.75	14.9384
14.	14.9114
14.25	14.8796
14.5	14.8429
14.75	14.8015
15.	14.7553
15.25	14.7044
15.5	14.6489
15.75	14.5888
16.	14.5241
16.25	14.455
16.5	14.3815
16.75	14.3037
17.	14.2216
17.25	14.1354
17.5	14.0451
17.75	13.9508
18.	13.8526
18.25	13.7506
18.5	13.6448
18.75	13.5355
19.	13.4227
19.25	13.3066
19.5	13.1871
19.75	13.0645
20.	12.9389
20.25	12.8104
20.5	12.6791
20.75	12.5452
21.	12.4088
21.25	12.27
21.5	12.1289
21.75	11.9857
22.	11.8406
22.25	11.6937
22.5	11.5451
22.75	11.395
23.	11.2434
23.25	11.0907
23.5	10.9369
23.75	10.7822
24.	10.6267
24.25	10.4705
24.5	10.314
24.75	10.1571
25.	10.
25.25	9.84295
25.5	9.68605
25.75	9.52946
26.	9.37333
26.25	9.21783
26.5	9.06309
26.75	8.90928
27.	8.75655
27.25	8.60504
27.5	8.45492
27.75	8.30631
28.	8.15938
28.25	8.01426
28.5	7.8711
28.75	7.73005
29.	7.59123
29.25	7.45479
29.5	7.32087
29.75	7.18958
30.	7.06107
30.25	6.93546
30.5	6.81288
30.75	6.69344
31.	6.57726
31.25	6.46447
31.5	6.35516
31.75	6.24944
32.	6.14743
32.25	6.04922
32.5	5.95492
32.75	5.8646
33.	5.77836
33.25	5.69629
33.5	5.61847
33.75	5.54497
34.	5.47586
34.25	5.41123
34.5	5.35112
34.75	5.2956
35.	5.24472
35.25	5.19853
35.5	5.15708
35.75	5.12042
36.	5.08856
36.25	5.06156
36.5	5.03943
36.75	5.02219
37.	5.00987
37.25	5.00247
37.5	5.
37.75	5.00247
38.	5.00987
38.25	5.02219
38.5	5.03943
38.75	5.06156
39.	5.08856
39.25	5.12042
39.5	5.15708
39.75	5.19853
40.	5.24472
40.25	5.2956
40.5	5.35112
40.75	5.41123
41.	5.47586
41.25	5.54497
41.5	5.61847
41.75	5.69629
42.	5.77836
42.25	5.8646
42.5	5.95492
42.75	6.04922
43.	6.14743
43.25	6.24944
43.5	6.35516
43.75	6.46447
44.	6.57726
44.25	6.69344
44.5	6.81288
44.75	6.93546
45.	7.06107
45.25	7.18958
45.5	7.32087
45.75	7.45479
46.	7.59123
46.25	7.73005
46.5	7.8711
46.75	8.01426
47.	8.15938
47.25	8.30631
47.5	8.45492
47.75	8.60504
48.	8.75655
48.25	8.90928
48.5	9.06309
48.75	9.21783
49.	9.37333
49.25	9.52946
49.5	9.68605
49.75	9.84295
50.	10.



==> Chapter_5/tikz/time_varying/r02_large_e01_n.txt <==
0	569
1	569
1	573
2	573
2	578
3	578
3	584
4	584
4	591
5	591
5	599
6	599
6	607
7	607
7	617
8	617
8	627
9	627
9	637
10	637
10	648
11	648
11	658
12	658
12	669
13	669
13	679
14	679
14	688
15	688
15	698
16	698
16	706
17	706
17	713
18	713
18	720
19	720
19	725
20	725
20	729
21	729
21	732
22	732
22	734
23	734
23	734
24	734
24	733
25	733
25	731
26	731
26	727
27	727
27	722
28	722
28	717
29	717
29	710
30	710
30	702
31	702
31	693
32	693
32	683
33	683
33	673
34	673
34	663
35	663
35	653
36	653
36	642
37	642
37	632
38	632
38	622
39	622
39	612
40	612
40	603
41	603
41	594
42	594
42	587
43	587
43	580
44	580
44	575
45	575
45	571
46	571
46	568
47	568
47	566
48	566
48	566
49	566
49	567
50	567



==> Chapter_5/tikz/time_varying/r02_large_e01_s.txt <==
0	125
1	125
1	127
2	127
2	129
3	129
3	131
4	131
4	133
5	133
5	136
6	136
6	138
7	138
7	141
8	141
8	143
9	143
9	146
10	146
10	148
11	148
11	151
12	151
12	153
13	153
13	155
14	155
14	156
15	156
15	158
16	158
16	159
17	159
17	160
18	160
18	160
19	160
19	161
20	161
20	161
21	161
21	160
22	160
22	160
23	160
23	159
24	159
24	157
25	157
25	156
26	156
26	154
27	154
27	152
28	152
28	150
29	150
29	147
30	147
30	145
31	145
31	142
32	142
32	140
33	140
33	137
34	137
34	135
35	135
35	132
36	132
36	130
37	130
37	128
38	128
38	126
39	126
39	124
40	124
40	123
41	123
41	121
42	121
42	121
43	121
43	120
44	120
44	120
45	120
45	120
46	120
46	120
47	120
47	121
48	121
48	122
49	122
49	123
50	123



==> Chapter_5/tikz/time_varying/r02_large_e02_n.txt <==
0	570
1	570
1	573
2	573
2	578
3	578
3	584
4	584
4	591
5	591
5	599
6	599
6	608
7	608
7	617
8	617
8	627
9	627
9	638
10	638
10	648
11	648
11	659
12	659
12	669
13	669
13	679
14	679
14	689
15	689
15	698
16	698
16	707
17	707
17	714
18	714
18	720
19	720
19	726
20	726
20	730
21	730
21	733
22	733
22	735
23	735
23	735
24	735
24	734
25	734
25	732
26	732
26	728
27	728
27	723
28	723
28	717
29	717
29	710
30	710
30	702
31	702
31	694
32	694
32	684
33	684
33	674
34	674
34	664
35	664
35	653
36	653
36	643
37	643
37	632
38	632
38	622
39	622
39	612
40	612
40	603
41	603
41	595
42	595
42	588
43	588
43	581
44	581
44	576
45	576
45	571
46	571
46	569
47	569
47	567
48	567
48	567
49	567
49	568
50	568



==> Chapter_5/tikz/time_varying/r02_large_e02_s.txt <==
0	121
1	121
1	123
2	123
2	125
3	125
3	127
4	127
4	130
5	130
5	132
6	132
6	135
7	135
7	137
8	137
8	140
9	140
9	142
10	142
10	144
11	144
11	147
12	147
12	149
13	149
13	151
14	151
14	152
15	152
15	154
16	154
16	155
17	155
17	156
18	156
18	156
19	156
19	157
20	157
20	157
21	157
21	156
22	156
22	155
23	155
23	154
24	154
24	153
25	153
25	152
26	152
26	150
27	150
27	148
28	148
28	146
29	146
29	143
30	143
30	141
31	141
31	138
32	138
32	136
33	136
33	133
34	133
34	131
35	131
35	128
36	128
36	126
37	126
37	124
38	124
38	122
39	122
39	121
40	121
40	119
41	119
41	118
42	118
42	117
43	117
43	117
44	117
44	116
45	116
45	116
46	116
46	117
47	117
47	117
48	117
48	118
49	118
49	120
50	120



==> Chapter_5/tikz/time_varying/r02_large_e03_n.txt <==
0	571
1	571
1	574
2	574
2	579
3	579
3	585
4	585
4	592
5	592
5	600
6	600
6	609
7	609
7	618
8	618
8	628
9	628
9	639
10	639
10	649
11	649
11	660
12	660
12	670
13	670
13	680
14	680
14	690
15	690
15	699
16	699
16	707
17	707
17	715
18	715
18	721
19	721
19	727
20	727
20	731
21	731
21	734
22	734
22	736
23	736
23	736
24	736
24	735
25	735
25	733
26	733
26	729
27	729
27	724
28	724
28	718
29	718
29	711
30	711
30	703
31	703
31	694
32	694
32	685
33	685
33	675
34	675
34	665
35	665
35	654
36	654
36	644
37	644
37	633
38	633
38	623
39	623
39	613
40	613
40	604
41	604
41	596
42	596
42	588
43	588
43	582
44	582
44	577
45	577
45	572
46	572
46	569
47	569
47	568
48	568
48	567
49	567
49	568
50	568



==> Chapter_5/tikz/time_varying/r02_large_e03_s.txt <==
0	119
1	119
1	121
2	121
2	123
3	123
3	125
4	125
4	127
5	127
5	130
6	130
6	132
7	132
7	135
8	135
8	137
9	137
9	140
10	140
10	142
11	142
11	144
12	144
12	146
13	146
13	148
14	148
14	150
15	150
15	151
16	151
16	152
17	152
17	153
18	153
18	154
19	154
19	154
20	154
20	154
21	154
21	153
22	153
22	153
23	153
23	152
24	152
24	151
25	151
25	149
26	149
26	147
27	147
27	145
28	145
28	143
29	143
29	141
30	141
30	138
31	138
31	136
32	136
32	133
33	133
33	131
34	131
34	128
35	128
35	126
36	126
36	124
37	124
37	122
38	122
38	120
39	120
39	118
40	118
40	117
41	117
41	116
42	116
42	115
43	115
43	114
44	114
44	114
45	114
45	114
46	114
46	114
47	114
47	115
48	115
48	116
49	116
49	117
50	117



==> Chapter_5/tikz/time_varying/r02_small_e01_n.txt <==
0	62
1	62
1	62
2	62
2	63
3	63
3	63
4	63
4	64
5	64
5	65
6	65
6	66
7	66
7	67
8	67
8	68
9	68
9	69
10	69
10	70
11	70
11	71
12	71
12	72
13	72
13	73
14	73
14	74
15	74
15	75
16	75
16	76
17	76
17	77
18	77
18	77
19	77
19	78
20	78
20	78
21	78
21	79
22	79
22	79
23	79
23	79
24	79
24	79
25	79
25	79
26	79
26	78
27	78
27	78
28	78
28	77
29	77
29	76
30	76
30	75
31	75
31	75
32	75
32	74
33	74
33	73
34	73
34	71
35	71
35	70
36	70
36	69
37	69
37	68
38	68
38	67
39	67
39	66
40	66
40	65
41	65
41	64
42	64
42	64
43	64
43	63
44	63
44	62
45	62
45	62
46	62
46	62
47	62
47	61
48	61
48	61
49	61
49	61
50	61



==> Chapter_5/tikz/time_varying/r02_small_e01_s.txt <==
0	16
1	16
1	16
2	16
2	16
3	16
3	17
4	17
4	17
5	17
5	17
6	17
6	17
7	17
7	18
8	18
8	18
9	18
9	18
10	18
10	19
11	19
11	19
12	19
12	19
13	19
13	19
14	19
14	19
15	19
15	20
16	20
16	20
17	20
17	20
18	20
18	20
19	20
19	20
20	20
20	20
21	20
21	20
22	20
22	20
23	20
23	20
24	20
24	20
25	20
25	19
26	19
26	19
27	19
27	19
28	19
28	19
29	19
29	18
30	18
30	18
31	18
31	18
32	18
32	18
33	18
33	17
34	17
34	17
35	17
35	17
36	17
36	17
37	17
37	16
38	16
38	16
39	16
39	16
40	16
40	16
41	16
41	16
42	16
42	15
43	15
43	15
44	15
44	15
45	15
45	15
46	15
46	15
47	15
47	16
48	16
48	16
49	16
49	16
50	16



==> Chapter_5/tikz/time_varying/r02_small_e02_n.txt <==
0	62
1	62
1	62
2	62
2	63
3	63
3	63
4	63
4	64
5	64
5	65
6	65
6	66
7	66
7	67
8	67
8	68
9	68
9	69
10	69
10	70
11	70
11	71
12	71
12	72
13	72
13	73
14	73
14	74
15	74
15	75
16	75
16	76
17	76
17	77
18	77
18	78
19	78
19	78
20	78
20	79
21	79
21	79
22	79
22	79
23	79
23	79
24	79
24	79
25	79
25	79
26	79
26	78
27	78
27	78
28	78
28	77
29	77
29	77
30	77
30	76
31	76
31	75
32	75
32	74
33	74
33	73
34	73
34	72
35	72
35	71
36	71
36	69
37	69
37	68
38	68
38	67
39	67
39	66
40	66
40	65
41	65
41	64
42	64
42	64
43	64
43	63
44	63
44	62
45	62
45	62
46	62
46	62
47	62
47	62
48	62
48	62
49	62
49	62
50	62



==> Chapter_5/tikz/time_varying/r02_small_e02_s.txt <==
0	15
1	15
1	15
2	15
2	15
3	15
3	15
4	15
4	16
5	16
5	16
6	16
6	16
7	16
7	17
8	17
8	17
9	17
9	17
10	17
10	17
11	17
11	18
12	18
12	18
13	18
13	18
14	18
14	18
15	18
15	18
16	18
16	18
17	18
17	19
18	19
18	19
19	19
19	19
20	19
20	19
21	19
21	19
22	19
22	19
23	19
23	18
24	18
24	18
25	18
25	18
26	18
26	18
27	18
27	18
28	18
28	17
29	17
29	17
30	17
30	17
31	17
31	17
32	17
32	16
33	16
33	16
34	16
34	16
35	16
35	16
36	16
36	15
37	15
37	15
38	15
38	15
39	15
39	15
40	15
40	15
41	15
41	14
42	14
42	14
43	14
43	14
44	14
44	14
45	14
45	14
46	14
46	14
47	14
47	14
48	14
48	14
49	14
49	15
50	15



==> Chapter_5/tikz/time_varying/r02_small_e03_n.txt <==
0	62
1	62
1	63
2	63
2	63
3	63
3	64
4	64
4	64
5	64
5	65
6	65
6	66
7	66
7	67
8	67
8	68
9	68
9	69
10	69
10	70
11	70
11	71
12	71
12	73
13	73
13	74
14	74
14	75
15	75
15	76
16	76
16	76
17	76
17	77
18	77
18	78
19	78
19	78
20	78
20	79
21	79
21	79
22	79
22	79
23	79
23	79
24	79
24	79
25	79
25	79
26	79
26	79
27	79
27	78
28	78
28	78
29	78
29	77
30	77
30	76
31	76
31	75
32	75
32	74
33	74
33	73
34	73
34	72
35	72
35	71
36	71
36	70
37	70
37	69
38	69
38	68
39	68
39	67
40	67
40	66
41	66
41	65
42	65
42	64
43	64
43	63
44	63
44	63
45	63
45	62
46	62
46	62
47	62
47	62
48	62
48	62
49	62
49	62
50	62



==> Chapter_5/tikz/time_varying/r02_small_e03_s.txt <==
0	14
1	14
1	14
2	14
2	14
3	14
3	15
4	15
4	15
5	15
5	15
6	15
6	15
7	15
7	16
8	16
8	16
9	16
9	16
10	16
10	17
11	17
11	17
12	17
12	17
13	17
13	17
14	17
14	17
15	17
15	18
16	18
16	18
17	18
17	18
18	18
18	18
19	18
19	18
20	18
20	18
21	18
21	18
22	18
22	18
23	18
23	18
24	18
24	17
25	17
25	17
26	17
26	17
27	17
27	17
28	17
28	17
29	17
29	16
30	16
30	16
31	16
31	16
32	16
32	16
33	16
33	15
34	15
34	15
35	15
35	15
36	15
36	15
37	15
37	14
38	14
38	14
39	14
39	14
40	14
40	14
41	14
41	14
42	14
42	14
43	14
43	14
44	14
44	14
45	14
45	14
46	14
46	14
47	14
47	14
48	14
48	14
49	14
49	14
50	14



==> Chapter_5/tikz/time_varying/r05_large_e01_n.txt <==
0	87
1	87
1	92
2	92
2	97
3	97
3	102
4	102
4	108
5	108
5	113
6	113
6	119
7	119
7	124
8	124
8	129
9	129
9	134
10	134
10	138
11	138
11	142
12	142
12	146
13	146
13	149
14	149
14	151
15	151
15	152
16	152
16	153
17	153
17	154
18	154
18	153
19	153
19	152
20	152
20	150
21	150
21	148
22	148
22	145
23	145
23	141
24	141
24	137
25	137
25	133
26	133
26	128
27	128
27	123
28	123
28	118
29	118
29	112
30	112
30	106
31	106
31	101
32	101
32	96
33	96
33	91
34	91
34	86
35	86
35	81
36	81
36	77
37	77
37	74
38	74
38	71
39	71
39	68
40	68
40	67
41	67
41	66
42	66
42	65
43	65
43	66
44	66
44	67
45	67
45	69
46	69
46	71
47	71
47	74
48	74
48	78
49	78
49	82
50	82



==> Chapter_5/tikz/time_varying/r05_large_e01_s.txt <==
0	49
1	49
1	52
2	52
2	55
3	55
3	57
4	57
4	60
5	60
5	63
6	63
6	66
7	66
7	69
8	69
8	71
9	71
9	74
10	74
10	76
11	76
11	77
12	77
12	79
13	79
13	80
14	80
14	81
15	81
15	82
16	82
16	82
17	82
17	82
18	82
18	81
19	81
19	80
20	80
20	79
21	79
21	77
22	77
22	75
23	75
23	73
24	73
24	71
25	71
25	68
26	68
26	66
27	66
27	63
28	63
28	60
29	60
29	57
30	57
30	54
31	54
31	51
32	51
32	49
33	49
33	46
34	46
34	44
35	44
35	42
36	42
36	40
37	40
37	38
38	38
38	37
39	37
39	36
40	36
40	35
41	35
41	35
42	35
42	35
43	35
43	36
44	36
44	37
45	37
45	38
46	38
46	40
47	40
47	42
48	42
48	44
49	44
49	46
50	46



==> Chapter_5/tikz/time_varying/r05_large_e02_n.txt <==
0	87
1	87
1	92
2	92
2	97
3	97
3	102
4	102
4	108
5	108
5	113
6	113
6	119
7	119
7	124
8	124
8	129
9	129
9	134
10	134
10	139
11	139
11	143
12	143
12	146
13	146
13	149
14	149
14	151
15	151
15	153
16	153
16	154
17	154
17	154
18	154
18	154
19	154
19	153
20	153
20	151
21	151
21	148
22	148
22	145
23	145
23	142
24	142
24	138
25	138
25	133
26	133
26	128
27	128
27	123
28	123
28	118
29	118
29	112
30	112
30	107
31	107
31	101
32	101
32	96
33	96
33	91
34	91
34	86
35	86
35	81
36	81
36	77
37	77
37	74
38	74
38	71
39	71
39	69
40	69
40	67
41	67
41	66
42	66
42	66
43	66
43	66
44	66
44	67
45	67
45	69
46	69
46	72
47	72
47	75
48	75
48	78
49	78
49	82
50	82



==> Chapter_5/tikz/time_varying/r05_large_e02_s.txt <==
0	47
1	47
1	50
2	50
2	53
3	53
3	55
4	55
4	58
5	58
5	61
6	61
6	64
7	64
7	66
8	66
8	69
9	69
9	71
10	71
10	73
11	73
11	75
12	75
12	77
13	77
13	78
14	78
14	79
15	79
15	79
16	79
16	79
17	79
17	79
18	79
18	78
19	78
19	78
20	78
20	76
21	76
21	75
22	75
22	73
23	73
23	71
24	71
24	69
25	69
25	66
26	66
26	63
27	63
27	61
28	61
28	58
29	58
29	55
30	55
30	52
31	52
31	49
32	49
32	47
33	47
33	44
34	44
34	42
35	42
35	40
36	40
36	38
37	38
37	36
38	36
38	35
39	35
39	34
40	34
40	34
41	34
41	34
42	34
42	34
43	34
43	34
44	34
44	35
45	35
45	37
46	37
46	38
47	38
47	40
48	40
48	42
49	42
49	45
50	45



==> Chapter_5/tikz/time_varying/r05_large_e03_n.txt <==
0	87
1	87
1	92
2	92
2	97
3	97
3	103
4	103
4	108
5	108
5	114
6	114
6	119
7	119
7	125
8	125
8	130
9	130
9	135
10	135
10	139
11	139
11	143
12	143
12	147
13	147
13	149
14	149
14	152
15	152
15	153
16	153
16	154
17	154
17	155
18	155
18	154
19	154
19	153
20	153
20	151
21	151
21	149
22	149
22	146
23	146
23	142
24	142
24	138
25	138
25	134
26	134
26	129
27	129
27	124
28	124
28	118
29	118
29	113
30	113
30	107
31	107
31	102
32	102
32	96
33	96
33	91
34	91
34	86
35	86
35	82
36	82
36	78
37	78
37	74
38	74
38	71
39	71
39	69
40	69
40	67
41	67
41	66
42	66
42	66
43	66
43	66
44	66
44	68
45	68
45	69
46	69
46	72
47	72
47	75
48	75
48	79
49	79
49	83
50	83



==> Chapter_5/tikz/time_varying/r05_large_e03_s.txt <==
0	46
1	46
1	48
2	48
2	51
3	51
3	54
4	54
4	57
5	57
5	60
6	60
6	62
7	62
7	65
8	65
8	67
9	67
9	70
10	70
10	72
11	72
11	73
12	73
12	75
13	75
13	76
14	76
14	77
15	77
15	77
16	77
16	78
17	78
17	77
18	77
18	77
19	77
19	76
20	76
20	75
21	75
21	73
22	73
22	71
23	71
23	69
24	69
24	67
25	67
25	65
26	65
26	62
27	62
27	59
28	59
28	56
29	56
29	54
30	54
30	51
31	51
31	48
32	48
32	45
33	45
33	43
34	43
34	41
35	41
35	39
36	39
36	37
37	37
37	35
38	35
38	34
39	34
39	33
40	33
40	33
41	33
41	33
42	33
42	33
43	33
43	33
44	33
44	34
45	34
45	36
46	36
46	37
47	37
47	39
48	39
48	41
49	41
49	43
50	43



==> Chapter_5/tikz/time_varying/r05_small_e01_n.txt <==
0	10
1	10
1	11
2	11
2	12
3	12
3	12
4	12
4	13
5	13
5	13
6	13
6	14
7	14
7	15
8	15
8	15
9	15
9	16
10	16
10	16
11	16
11	17
12	17
12	17
13	17
13	17
14	17
14	18
15	18
15	18
16	18
16	18
17	18
17	18
18	18
18	18
19	18
19	18
20	18
20	18
21	18
21	17
22	17
22	17
23	17
23	17
24	17
24	16
25	16
25	16
26	16
26	15
27	15
27	14
28	14
28	14
29	14
29	13
30	13
30	13
31	13
31	12
32	12
32	11
33	11
33	11
34	11
34	10
35	10
35	10
36	10
36	9
37	9
37	9
38	9
38	9
39	9
39	8
40	8
40	8
41	8
41	8
42	8
42	8
43	8
43	8
44	8
44	8
45	8
45	8
46	8
46	9
47	9
47	9
48	9
48	9
49	9
49	10
50	10



==> Chapter_5/tikz/time_varying/r05_small_e01_s.txt <==
0	7
1	7
1	7
2	7
2	8
3	8
3	8
4	8
4	8
5	8
5	9
6	9
6	9
7	9
7	9
8	9
8	10
9	10
9	10
10	10
10	10
11	10
11	10
12	10
12	10
13	10
13	11
14	11
14	11
15	11
15	11
16	11
16	11
17	11
17	11
18	11
18	11
19	11
19	11
20	11
20	10
21	10
21	10
22	10
22	10
23	10
23	10
24	10
24	10
25	10
25	9
26	9
26	9
27	9
27	9
28	9
28	8
29	8
29	8
30	8
30	8
31	8
31	7
32	7
32	7
33	7
33	7
34	7
34	6
35	6
35	6
36	6
36	6
37	6
37	6
38	6
38	6
39	6
39	5
40	5
40	5
41	5
41	5
42	5
42	5
43	5
43	5
44	5
44	6
45	6
45	6
46	6
46	6
47	6
47	6
48	6
48	6
49	6
49	7
50	7



==> Chapter_5/tikz/time_varying/r05_small_e02_n.txt <==
0	10
1	10
1	11
2	11
2	11
3	11
3	12
4	12
4	13
5	13
5	13
6	13
6	14
7	14
7	14
8	14
8	15
9	15
9	16
10	16
10	16
11	16
11	16
12	16
12	17
13	17
13	17
14	17
14	17
15	17
15	18
16	18
16	18
17	18
17	18
18	18
18	18
19	18
19	18
20	18
20	17
21	17
21	17
22	17
22	17
23	17
23	16
24	16
24	16
25	16
25	15
26	15
26	15
27	15
27	14
28	14
28	14
29	14
29	13
30	13
30	12
31	12
31	12
32	12
32	11
33	11
33	11
34	11
34	10
35	10
35	10
36	10
36	9
37	9
37	9
38	9
38	8
39	8
39	8
40	8
40	8
41	8
41	8
42	8
42	8
43	8
43	8
44	8
44	8
45	8
45	8
46	8
46	9
47	9
47	9
48	9
48	9
49	9
49	10
50	10



==> Chapter_5/tikz/time_varying/r05_small_e02_s.txt <==
0	6
1	6
1	7
2	7
2	7
3	7
3	7
4	7
4	8
5	8
5	8
6	8
6	8
7	8
7	9
8	9
8	9
9	9
9	9
10	9
10	9
11	9
11	9
12	9
12	10
13	10
13	10
14	10
14	10
15	10
15	10
16	10
16	10
17	10
17	10
18	10
18	10
19	10
19	10
20	10
20	10
21	10
21	9
22	9
22	9
23	9
23	9
24	9
24	9
25	9
25	8
26	8
26	8
27	8
27	8
28	8
28	8
29	8
29	7
30	7
30	7
31	7
31	7
32	7
32	6
33	6
33	6
34	6
34	6
35	6
35	6
36	6
36	5
37	5
37	5
38	5
38	5
39	5
39	5
40	5
40	5
41	5
41	5
42	5
42	5
43	5
43	5
44	5
44	5
45	5
45	5
46	5
46	5
47	5
47	6
48	6
48	6
49	6
49	6
50	6



==> Chapter_5/tikz/time_varying/r05_small_e03_n.txt <==
0	10
1	10
1	11
2	11
2	12
3	12
3	12
4	12
4	13
5	13
5	13
6	13
6	14
7	14
7	15
8	15
8	15
9	15
9	16
10	16
10	16
11	16
11	17
12	17
12	17
13	17
13	17
14	17
14	18
15	18
15	18
16	18
16	18
17	18
17	18
18	18
18	18
19	18
19	18
20	18
20	18
21	18
21	17
22	17
22	17
23	17
23	17
24	17
24	16
25	16
25	16
26	16
26	15
27	15
27	14
28	14
28	14
29	14
29	13
30	13
30	13
31	13
31	12
32	12
32	11
33	11
33	11
34	11
34	10
35	10
35	10
36	10
36	9
37	9
37	9
38	9
38	9
39	9
39	8
40	8
40	8
41	8
41	8
42	8
42	8
43	8
43	8
44	8
44	8
45	8
45	8
46	8
46	9
47	9
47	9
48	9
48	9
49	9
49	10
50	10



==> Chapter_5/tikz/time_varying/r05_small_e03_s.txt <==
0	6
1	6
1	6
2	6
2	7
3	7
3	7
4	7
4	7
5	7
5	7
6	7
6	8
7	8
7	8
8	8
8	8
9	8
9	9
10	9
10	9
11	9
11	9
12	9
12	9
13	9
13	9
14	9
14	9
15	9
15	9
16	9
16	9
17	9
17	9
18	9
18	9
19	9
19	9
20	9
20	9
21	9
21	9
22	9
22	9
23	9
23	9
24	9
24	8
25	8
25	8
26	8
26	8
27	8
27	7
28	7
28	7
29	7
29	7
30	7
30	7
31	7
31	6
32	6
32	6
33	6
33	6
34	6
34	5
35	5
35	5
36	5
36	5
37	5
37	5
38	5
38	5
39	5
39	5
40	5
40	5
41	5
41	4
42	4
42	5
43	5
43	5
44	5
44	5
45	5
45	5
46	5
46	5
47	5
47	5
48	5
48	5
49	5
49	6
50	6



==> Chapter_5/tikz/time_varying/results_r02_large_e01.txt <==
0	0.10622735143433477
1	0.09556959513973697
2	0.09548233343694953
3	0.1023575505792549
4	0.11353113170820599
5	0.10031737775267292
6	0.10359037306562623
7	0.10196475244275495
8	0.12215515022036419
9	0.10429966983733634
10	0.11232446401651579
11	0.09584139123300515
12	0.10422432943443159
13	0.10660380050216846
14	0.11546996185857898
15	0.10658667169252892
16	0.10766903171953256
17	0.10464618275261806
18	0.12032917764444798
19	0.10596496819699847
20	0.10059707395598791
21	0.10702907764751911
22	0.10701821325930878
23	0.11236623699563245
24	0.11502136069989921
25	0.10125252261750778
26	0.10490013882869714
27	0.10956657235412309
28	0.11537588523697112
29	0.12217292167375363
30	0.11364774838381408
31	0.1145961707303321
32	0.0982657293120987
33	0.10484804177545692
34	0.10460299194476409
35	0.11332710402225168
36	0.11182655797774886
37	0.11210911211808515
38	0.1181582975001822
39	0.1194931548101647
40	0.106563731808926
41	0.11941553961458126
42	0.09756478745169357
43	0.10902769213255036
44	0.10547568208778173
45	0.1033137849297863
46	0.11010721486310791
47	0.10491020527831943
48	0.10905929115601193
49	0.11332766437331467

==> Chapter_5/tikz/time_varying/results_r02_large_e02.txt <==
0	0.21361641135895368
1	0.21102584016744114
2	0.21199830863888577
3	0.2084494062842142
4	0.200949399888062
5	0.21570161499545984
6	0.2016445807395828
7	0.20419251923039283
8	0.19075133405302405
9	0.20919805904917502
10	0.21454128883962775
11	0.2068608772626433
12	0.20715683734853063
13	0.20911945207820132
14	0.2295990008537902
15	0.20464382721457985
16	0.1960309794226055
17	0.19923669149788029
18	0.20970042796005706
19	0.2002212465862343
20	0.19175132201502923
21	0.20605115430373697
22	0.212564743202841
23	0.20253474278460004
24	0.20296676804258504
25	0.2018799805318863
26	0.20448078615429746
27	0.20413817276069593
28	0.19747808060252192
29	0.2250685265156055
30	0.21443657254537288
31	0.2300862577617937
32	0.20047002173439663
33	0.21304315209508964
34	0.21328696660146346
35	0.21841377324409464
36	0.22353507601791567
37	0.22907884517829166
38	0.2253958383818063
39	0.2192014144415594
40	0.22587263236111954
41	0.22393367719446997
42	0.20919471496098865
43	0.190041225446609
44	0.20850007095217823
45	0.20700370333584006
46	0.20046644111063663
47	0.20897524263705966
48	0.21382697219721053
49	0.2049064987127454

==> Chapter_5/tikz/time_varying/results_r02_large_e03.txt <==
0	0.2975632047956345
1	0.2810947024003237
2	0.2786937633331318
3	0.2731873054115731
4	0.2919831852109296
5	0.2799319769405083
6	0.30398162023364245
7	0.30042812448542733
8	0.3017865728187081
9	0.2821014976736815
10	0.2873295668269356
11	0.29812503878034446
12	0.3030641753265016
13	0.30925150200563495
14	0.30150242184059883
15	0.3079414940610582
16	0.3119489757174854
17	0.3140064672930847
18	0.2971698276548665
19	0.2947083548461989
20	0.2906136244547546
21	0.3283889460941196
22	0.30824814265008826
23	0.2995674500862969
24	0.28326502317304564
25	0.31378549954706386
26	0.3202526616291304
27	0.3157468350649787
28	0.3102296561996535
29	0.304840426352404
30	0.3206264052700091
31	0.30812400431263376
32	0.32522064723188016
33	0.30931722297402037
34	0.3207182508599258
35	0.31644639596556823
36	0.3087554550433753
37	0.29663168775138754
38	0.29797380008404434
39	0.3103879096928836
40	0.30120240106797114
41	0.2965202736195103
42	0.29280605013208766
43	0.3127239760585909
44	0.3122192039683477
45	0.29435774765538975
46	0.3124365113916703
47	0.319686338095105
48	0.3109041768135193
49	0.3102741934751309

==> Chapter_5/tikz/time_varying/results_r02_small_e01.txt <==
0	0.103467613
1	0.106125261
2	0.126160888
3	0.080441586
4	0.09702768
5	0.111711223
6	0.125506137
7	0.092138693
8	0.102443649
9	0.115401492
10	0.083901447
11	0.089251651
12	0.100396192
13	0.111630661
14	0.123276988
15	0.089766939
16	0.097971872
17	0.102067873
18	0.094441015
19	0.103573561
20	0.094905877
21	0.106508121
22	0.097466333
23	0.091004143
24	0.087484681
25	0.125398462
26	0.113426709
27	0.10825147
28	0.093366
29	0.12483281
30	0.114286053
31	0.111523503
32	0.09692129
33	0.129426282
34	0.107459005
35	0.093804702
36	0.082010023
37	0.118678376
38	0.109357983
39	0.099218197
40	0.090892505
41	0.08261151
42	0.134729701
43	0.130857263
44	0.120883743
45	0.126481083
46	0.133625298
47	0.076714034
48	0.077588557
49	0.081141971


==> Chapter_5/tikz/time_varying/results_r02_small_e02.txt <==
0	0.175836389
1	0.176630109
2	0.207278811
3	0.21385515
4	0.171055286
5	0.188664885
6	0.209714017
7	0.164853622
8	0.174909002
9	0.189905251
10	0.210811696
11	0.16383902
12	0.170766722
13	0.186508603
14	0.199319279
15	0.216600835
16	0.226591305
17	0.173835163
18	0.175748
19	0.161814991
20	0.175188039
21	0.165594145
22	0.156988598
23	0.215132372
24	0.215079439
25	0.208801387
26	0.182124043
27	0.17551085
28	0.224968607
29	0.225720766
30	0.20221322
31	0.183421043
32	0.231469681
33	0.214507427
34	0.197628944
35	0.179033607
36	0.219420144
37	0.203962358
38	0.18909743
39	0.17495177
40	0.157262776
41	0.218285142
42	0.230777803
43	0.223862291
44	0.212228736
45	0.220037925
46	0.229574049
47	0.237509352
48	0.24358021
49	0.178370895


==> Chapter_5/tikz/time_varying/results_r02_small_e03.txt <==
0	0.267036201
1	0.304567106
2	0.307018466
3	0.263042588
4	0.254329506
5	0.285874126
6	0.317448973
7	0.257689978
8	0.269892221
9	0.294133663
10	0.235183443
11	0.247762364
12	0.285542287
13	0.297036836
14	0.313778624
15	0.251674498
16	0.233120239
17	0.250841092
18	0.264348932
19	0.246302985
20	0.264397601
21	0.251504684
22	0.239969342
23	0.233045011
24	0.303293043
25	0.306126711
26	0.304371847
27	0.279652692
28	0.267985477
29	0.316570499
30	0.294242751
31	0.275503882
32	0.251225815
33	0.308173077
34	0.289956495
35	0.272201966
36	0.252899016
37	0.321571191
38	0.308425857
39	0.286798936
40	0.274390584
41	0.257617585
42	0.242750873
43	0.227356535
44	0.231800829
45	0.223108464
46	0.226743915
47	0.237599941
48	0.25020697
49	0.257041806


==> Chapter_5/tikz/time_varying/results_r05_large_e01.txt <==
0	0.1138027327365288
1	0.10850458904035545
2	0.09701783551915932
3	0.12109905020352782
4	0.12542653483559438
5	0.11228215987762934
6	0.11304515598654465
7	0.10673309423735415
8	0.11120702508848064
9	0.09614804309122182
10	0.09362530629770285
11	0.12402937480478539
12	0.10504611659128948
13	0.11590733046968524
14	0.10471623263096551
15	0.08909625552660805
16	0.10612773403324584
17	0.11641101811244782
18	0.11179942476644518
19	0.11290521474840236
20	0.09958769189475332
21	0.12475070333886905
22	0.137986073077224
23	0.12758312332330704
24	0.11378520665556842
25	0.14500616522811344
26	0.11581779385842843
27	0.1271308616961172
28	0.13590247011296938
29	0.13227490070355497
30	0.12644851465624238
31	0.14852928669493481
32	0.13442473851750797
33	0.1487615842894969
34	0.1211486951303406
35	0.09852315781334571
36	0.1066784822363651
37	0.12699814978414148
38	0.11649042485949059
39	0.10920210697493549
40	0.15008808190745296
41	0.13373544824675554
42	0.12434657265417412
43	0.11621725538708437
44	0.10781688344809998
45	0.1340048372776536
46	0.10817535027862246
47	0.10637010137691028
48	0.1173511612269177
49	0.13066581776330288

==> Chapter_5/tikz/time_varying/results_r05_large_e02.txt <==
0	0.213297629860474
1	0.1987048305879883
2	0.18260268712434982
3	0.21813283623765248
4	0.2257836113570888
5	0.20745811989723195
6	0.2057422855142529
7	0.22537743506493507
8	0.20322584440183056
9	0.2198066643300089
10	0.2325617593598036
11	0.22107039624472205
12	0.19054030586101398
13	0.1986212769551264
14	0.19249724683088196
15	0.21635506951960354
16	0.22608413677373446
17	0.21549217527331305
18	0.2402704318434423
19	0.20919913678806581
20	0.23389576080050237
21	0.20771514713105332
22	0.21412117602877376
23	0.22325724105070827
24	0.21509820440950178
25	0.2257052791472399
26	0.23802358221543526
27	0.21154418124779978
28	0.22305803564546117
29	0.22206813755452298
30	0.24103333814403233
31	0.2439973538247353
32	0.21848041408396704
33	0.24117832257636893
34	0.2225180921798207
35	0.212303971396444
36	0.21777003484320556
37	0.25266909255855996
38	0.24235272260621554
39	0.25555491500137134
40	0.21535845448804564
41	0.19551209675301828
42	0.21177367163018757
43	0.23716809994941354
44	0.2339495706305845
45	0.1961900007809258
46	0.23401453474069292
47	0.2237041869863306
48	0.21286325840160433
49	0.18087588691884

==> Chapter_5/tikz/time_varying/results_r05_large_e03.txt <==
0	0.29573817301428157
1	0.32978736093986705
2	0.31484948869364826
3	0.31551752149811807
4	0.29046627864125674
5	0.29093962731873907
6	0.3116189454791812
7	0.31138328518641845
8	0.3302591269577329
9	0.29999021313367114
10	0.2904178107606679
11	0.3258213595861317
12	0.31633223811625505
13	0.3067398599724817
14	0.31469345102612883
15	0.32616271526406776
16	0.2934184197338772
17	0.3393658376986375
18	0.306367620225252
19	0.3091930585147534
20	0.29676247241798154
21	0.32655095351041835
22	0.3349849051999323
23	0.33010560721495563
24	0.32196474546059894
25	0.31231983548979614
26	0.32499948929089434
27	0.34187558792647843
28	0.34615615677825656
29	0.3129107582760992
30	0.31393641670783556
31	0.33908319201701675
32	0.3505581756469644
33	0.33417306721788603
34	0.3132607443489651
35	0.3108033478965196
36	0.3186587771203156
37	0.3412612072507797
38	0.3286491598342621
39	0.34428065851976575
40	0.29876262091364825
41	0.28262223279505194
42	0.3008155787156515
43	0.32396368806737397
44	0.35152293939374685
45	0.274380384810799
46	0.318077064496423
47	0.3040780044253146
48	0.3178249082340438
49	0.3327124256102435

==> Chapter_5/tikz/time_varying/results_r05_small_e01.txt <==
0	0.05664544471916609
1	0.11703584138573206
2	0.03664513445661006
3	0.0776270309671048
4	0.1285515529549779
5	0.0470890145681411
6	0.08594449564906503
7	0.08310555619138665
8	0.05972226680914098
9	0.05426310330396493
10	0.09536587935296639
11	0.09174261340224238
12	0.14062006517868608
13	0.06128266712414937
14	0.056773506122779066
15	0.05581998551291174
16	0.09159181733855433
17	0.08291107045396422
18	0.07904035007883731
19	0.049154737585385286
20	0.11063579376761132
21	0.1130179640265736
22	0.10944492174944989
23	0.06926872136086874
24	0.06500244009363343
25	0.09609701601753284
26	0.09335868176132438
27	0.057576942099972876
28	0.12800565347920215
29	0.08449671975630886
30	0.046983301546029685
31	0.12078750932038858
32	0.07815441300511711
33	0.07235021584098923
34	0.11825879206328933
35	0.11356398602479671
36	0.06769161082319713
37	0.060681278480200246
38	0.031219990378767937
39	0.10932741676365253
40	0.11557433961221325
41	0.12039582093749411
42	0.1223077652927064
43	0.12652538534297855
44	0.03530954100982998
45	0.0333244509929934
46	0.03578433906778862
47	0.09749518600852801
48	0.0908477267143131
49	0.06378488046739884

==> Chapter_5/tikz/time_varying/results_r05_small_e02.txt <==
0	0.1741709714241492
1	0.12984355121691626
2	0.11813590069779521
3	0.20095123053162672
4	0.14483991711485347
5	0.13015593251295632
6	0.20204991925360308
7	0.093617174978748
8	0.14618094327494902
9	0.19986392545481438
10	0.19433666095869614
11	0.19901556970400403
12	0.15574827263206284
13	0.1396338782382401
14	0.1376519660750097
15	0.19385980889446586
16	0.18041021846459568
17	0.17654030608000157
18	0.17204859729124258
19	0.16745087065705527
20	0.11869329916519154
21	0.21887044157452495
22	0.22286000393398064
23	0.1647876497341618
24	0.15864559677273696
25	0.21447463089810512
26	0.2123042647418423
27	0.15301208687137835
28	0.14293395554444463
29	0.1986396773053165
30	0.1410681470092051
31	0.13304817332340246
32	0.19891957653200987
33	0.19526972829613223
34	0.1323594935873298
35	0.12177750296765763
36	0.196211250280704
37	0.19161608007749434
38	0.1288193314043873
39	0.12123486088239183
40	0.1233164046313641
41	0.12465784671532847
42	0.1271521528264267
43	0.13023553076168487
44	0.1350600291972693
45	0.1419205717472892
46	0.25291911552886
47	0.0978946306354785
48	0.09234622577182476
49	0.17691290265468293

==> Chapter_5/tikz/time_varying/results_r05_small_e03.txt <==
0	0.1834318598780048
1	0.2859481299641409
2	0.2126785836855162
3	0.1927167095529109
4	0.2800458135038534
5	0.28056517713227475
6	0.2260466171420493
7	0.2840955373362257
8	0.27812154911146464
9	0.22231262982798092
10	0.2027579673348744
11	0.26968829220561324
12	0.26335523761467755
13	0.268193135799331
14	0.33840806655864053
15	0.3270860704357526
16	0.3279233741579958
17	0.32642437583930867
18	0.3225482202808175
19	0.3190464623026304
20	0.3105112569425713
21	0.2438996257652378
22	0.2362499074690947
23	0.22596682679951763
24	0.2853600391462359
25	0.2857135465711891
26	0.21928145847461544
27	0.28990954688222836
28	0.2909108686260796
29	0.22060047807911295
30	0.21008818063015683
31	0.28025271811590924
32	0.2128746740793415
33	0.20314841890624896
34	0.2950075481967183
35	0.2946224121243597
36	0.21804076389426003
37	0.20836536736628994
38	0.20459723279958736
39	0.1325493681392334
40	0.1227092917229417
41	0.3088805098671368
42	0.14381355205912452
43	0.13758538231639192
44	0.13891873172853128
45	0.14321779240312366
46	0.2563521925245075
47	0.24659405569804127
48	0.2592476824242624
49	0.20392189344211376

==> Chapter_5/tikz/total_wait.txt <==
n	in1	in2	in3	in4	in5	in6	in7	in8	in9	in10
36	9.106017443	9.37595498	9.645892516	9.915830052	10.18576759	10.45570512	10.72564266	10.9955802	11.26551773	11.53545527
37	5.61462747	5.908943243	6.203259017	6.49757479	6.791890563	7.086206336	7.380522109	7.674837882	7.969153655	8.263469428
38	3.954958463	4.272781737	4.590605011	4.908428286	5.22625156	5.544074834	5.861898108	6.179721382	6.497544657	6.815367931
39	3.230907867	3.574074458	3.917241048	4.260407638	4.603574228	4.946740819	5.289907409	5.633073999	5.97624059	6.31940718
40	2.460730454	2.825491492	3.190252529	3.555013566	3.919774603	4.28453564	4.649296677	5.014057714	5.378818751	5.743579788
41	2.099946878	2.491861336	2.883775793	3.275690251	3.667604708	4.059519166	4.451433623	4.843348081	5.235262538	5.627176996
42	1.752507696	2.162793762	2.573079827	2.983365893	3.393651959	3.803938024	4.21422409	4.624510156	5.034796221	5.445082287
43	1.547950637	1.979362961	2.410775286	2.842187611	3.273599936	3.70501226	4.136424585	4.56783691	4.999249234	5.430661559
44	1.441060023	1.896273639	2.351487256	2.806700873	3.261914489	3.717128106	4.172341722	4.627555339	5.082768955	5.537982572
45	1.307252612	1.780041717	2.252830821	2.725619925	3.19840903	3.671198134	4.143987239	4.616776343	5.089565447	5.562354552
46	1.248560024	1.738950115	2.229340206	2.719730296	3.210120387	3.700510478	4.190900568	4.681290659	5.17168075	5.66207084
47	1.169394063	1.677557238	2.185720413	2.693883588	3.202046763	3.710209938	4.218373113	4.726536288	5.234699463	5.742862638
48	1.085864451	1.609358786	2.13285312	2.656347455	3.179841789	3.703336124	4.226830459	4.750324793	5.273819128	5.797313463
49	1.01673382	1.553296167	2.089858513	2.62642086	3.162983207	3.699545554	4.236107901	4.772670248	5.309232595	5.845794942
50	0.970538576	1.519160044	2.067781513	2.616402981	3.16502445	3.713645919	4.262267387	4.810888856	5.359510325	5.908131793
51	0.919830723	1.479917949	2.040005175	2.600092401	3.160179627	3.720266854	4.28035408	4.840441306	5.400528532	5.960615758
52	0.909752817	1.479649326	2.049545836	2.619442345	3.189338854	3.759235363	4.329131872	4.899028381	5.46892489	6.038821399
53	0.896818212	1.481310422	2.065802633	2.650294843	3.234787053	3.819279263	4.403771473	4.988263683	5.572755894	6.157248104
54	0.839644546	1.427179161	2.014713775	2.60224839	3.189783005	3.77731762	4.364852234	4.952386849	5.539921464	6.127456079
55	0.826733448	1.421190741	2.015648034	2.610105327	3.20456262	3.799019913	4.393477206	4.9879345	5.582391793	6.176849086
56	0.818068523	1.419669742	2.02127096	2.622872179	3.224473397	3.826074616	4.427675834	5.029277053	5.630878271	6.23247949
57	0.794983442	1.403636766	2.01229009	2.620943414	3.229596738	3.838250062	4.446903386	5.05555671	5.664210034	6.272863358
58	0.776036412	1.386776767	1.997517122	2.608257477	3.218997832	3.829738187	4.440478542	5.051218897	5.661959252	6.272699607
59	0.773686519	1.393585566	2.013484614	2.633383662	3.25328271	3.873181757	4.493080805	5.112979853	5.732878901	6.352777949
60	0.754044056	1.377962708	2.001881361	2.625800014	3.249718667	3.87363732	4.497555972	5.121474625	5.745393278	6.369311931


==> Chapter_6/tikz/means0.txt <==
%% LaTeX2e file `means0.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
0. 0.
0.05 0.399546
0.1 0.676521
0.15 0.897567
0.2 1.08529
0.25 1.24127
0.3 1.39135
0.35 1.52575
0.4 1.65089
0.45 1.76752
0.5 1.87713
0.55 1.97482
0.6 2.07248
0.65 2.16443
0.7 2.24962
0.75 2.33184
0.8 2.41206
0.85 2.48609
0.9 2.55862
0.95 2.63068
1. 2.69905
1.05 2.7689
1.1 2.83249
1.15 2.89491
1.2 2.95557
1.25 3.01456
1.3 3.06885
1.35 3.12695
1.4 3.18506
1.45 3.24357
1.5 3.29628
1.55 3.34397
1.6 3.38973
1.65 3.44087
1.7 3.48615
1.75 3.53504
1.8 3.58585
1.85 3.63195
1.9 3.6754
1.95 3.72093
2. 3.76539
2.05 3.80783
2.1 3.84504
2.15 3.88602
2.2 3.92556
2.25 3.96519
2.3 4.00525
2.35 4.04584
2.4 4.08646
2.45 4.12273
2.5 4.16444
2.55 4.20099
2.6 4.23447
2.65 4.27081
2.7 4.3055
2.75 4.34067
2.8 4.37349
2.85 4.40939
2.9 4.44274
2.95 4.4747
3. 4.50422
3.05 4.5351
3.1 4.56536
3.15 4.59664
3.2 4.62685
3.25 4.65729
3.3 4.6853
3.35 4.7135
3.4 4.74506
3.45 4.7712
3.5 4.80284
3.55 4.82873
3.6 4.85697
3.65 4.88263
3.7 4.90651
3.75 4.93485
3.8 4.96093
3.85 4.99123
3.9 5.01739
3.95 5.04771
4. 5.07278
4.05 5.09768
4.1 5.12371
4.15 5.15273
4.2 5.1787
4.25 5.19935
4.3 5.22565
4.35 5.24766
4.4 5.26857
4.45 5.29036
4.5 5.3176
4.55 5.34105
4.6 5.36436
4.65 5.38571
4.7 5.40817
4.75 5.42613
4.8 5.4512
4.85 5.46772
4.9 5.49161
4.95 5.51359
5. 5.53516
5.05 5.55377
5.1 5.57225
5.15 5.59435
5.2 5.60935
5.25 5.62781
5.3 5.6515
5.35 5.67658
5.4 5.69555
5.45 5.71463
5.5 5.72856
5.55 5.75123
5.6 5.77196
5.65 5.79228
5.7 5.8099
5.75 5.82744
5.8 5.84423
5.85 5.8691
5.9 5.88249
5.95 5.90166
6. 5.92098
6.05 5.9397
6.1 5.9541
6.15 5.97271
6.2 5.98833
6.25 6.00464
6.3 6.02383
6.35 6.04155
6.4 6.06037
6.45 6.08001
6.5 6.09702
6.55 6.11521
6.6 6.12533
6.65 6.1378
6.7 6.14928
6.75 6.16262
6.8 6.18243
6.85 6.19492
6.9 6.21256
6.95 6.2274
7. 6.24845
7.05 6.26385
7.1 6.27627
7.15 6.28696
7.2 6.29945
7.25 6.31169
7.3 6.32818
7.35 6.34151
7.4 6.35389
7.45 6.36495
7.5 6.37949
7.55 6.39546
7.6 6.41286
7.65 6.4263
7.7 6.43541
7.75 6.44752
7.8 6.45637
7.85 6.46892
7.9 6.48394
7.95 6.49292
8. 6.50485
8.05 6.51633
8.1 6.52684
8.15 6.543
8.2 6.5534
8.25 6.56806
8.3 6.58308
8.35 6.60362
8.4 6.61274
8.45 6.62476
8.5 6.6338
8.55 6.65219
8.6 6.6647
8.65 6.6817
8.7 6.69234
8.75 6.70422
8.8 6.71396
8.85 6.72536
8.9 6.73784
8.95 6.74807
9. 6.76202
9.05 6.77693
9.1 6.7962
9.15 6.81037
9.2 6.82369
9.25 6.83165
9.3 6.84781
9.35 6.86319
9.4 6.86851
9.45 6.87527
9.5 6.88384
9.55 6.89525
9.6 6.90848
9.65 6.91672
9.7 6.93091
9.75 6.94331
9.8 6.95353
9.85 6.96466
9.9 6.97331
9.95 6.98155
10. 6.99236
10.05 7.00017
10.1 7.00772
10.15 7.0203
10.2 7.03474
10.25 7.03788
10.3 7.05183
10.35 7.05849
10.4 7.07027
10.45 7.08475
10.5 7.09725
10.55 7.10575
10.6 7.12048
10.65 7.13337
10.7 7.14187
10.75 7.15206
10.8 7.15868
10.85 7.16773
10.9 7.18019
10.95 7.19351
11. 7.2035
11.05 7.21752
11.1 7.23075
11.15 7.23573
11.2 7.24356
11.25 7.25041
11.3 7.26316
11.35 7.27407
11.4 7.28248
11.45 7.28827
11.5 7.30303
11.55 7.30573
11.6 7.31592
11.65 7.32468
11.7 7.32928
11.75 7.33677
11.8 7.3439
11.85 7.35418
11.9 7.36704
11.95 7.37722
12. 7.3838
12.05 7.39613
12.1 7.39861
12.15 7.411
12.2 7.41671
12.25 7.42739
12.3 7.43338
12.35 7.43732
12.4 7.44561
12.45 7.45223
12.5 7.46064
12.55 7.47558
12.6 7.48346
12.65 7.49411
12.7 7.50386
12.75 7.51567
12.8 7.52552
12.85 7.53618
12.9 7.54491
12.95 7.55712
13. 7.56406
13.05 7.57546
13.1 7.58467
13.15 7.58812
13.2 7.59163
13.25 7.59741
13.3 7.60815
13.35 7.61521
13.4 7.62716
13.45 7.63331
13.5 7.63956
13.55 7.64927
13.6 7.65706
13.65 7.66347
13.7 7.66692
13.75 7.66693
13.8 7.67539
13.85 7.67961
13.9 7.67697
13.95 7.68697
14. 7.69708
14.05 7.70803
14.1 7.7143
14.15 7.72662
14.2 7.73421
14.25 7.74414
14.3 7.7532
14.35 7.76103
14.4 7.76733
14.45 7.77255
14.5 7.78046
14.55 7.78806
14.6 7.79557
14.65 7.80207
14.7 7.81239
14.75 7.81647
14.8 7.81695
14.85 7.8253
14.9 7.83095
14.95 7.83722
15. 7.84297
15.05 7.85167
15.1 7.85856
15.15 7.85901
15.2 7.867
15.25 7.87601
15.3 7.88162
15.35 7.88406
15.4 7.8911
15.45 7.89326
15.5 7.89764
15.55 7.90038
15.6 7.90683
15.65 7.91875
15.7 7.93135
15.75 7.94126
15.8 7.94745
15.85 7.95203
15.9 7.95724
15.95 7.96319
16. 7.96958
16.05 7.97516
16.1 7.98497
16.15 7.99514
16.2 7.99297
16.25 7.99711
16.3 8.01104
16.35 8.01776
16.4 8.01823
16.45 8.02007
16.5 8.02429
16.55 8.0387
16.6 8.04755
16.65 8.05574
16.7 8.05816
16.75 8.06356
16.8 8.07047
16.85 8.07567
16.9 8.08307
16.95 8.09097
17. 8.09206
17.05 8.09756
17.1 8.10613
17.15 8.11008
17.2 8.11851
17.25 8.12331
17.3 8.12834
17.35 8.13679
17.4 8.1359
17.45 8.13827
17.5 8.1407
17.55 8.14493
17.6 8.1503
17.65 8.15671
17.7 8.16248
17.75 8.16664
17.8 8.17627
17.85 8.17741
17.9 8.1806
17.95 8.18416
18. 8.18769
18.05 8.19224
18.1 8.19026
18.15 8.19445
18.2 8.19233
18.25 8.19704
18.3 8.20231
18.35 8.21127
18.4 8.21226
18.45 8.21676
18.5 8.22045
18.55 8.22567
18.6 8.22925
18.65 8.23157
18.7 8.23744
18.75 8.23846
18.8 8.24365
18.85 8.25156
18.9 8.25922
18.95 8.26381
19. 8.26929
19.05 8.27535
19.1 8.27622
19.15 8.27989
19.2 8.28504
19.25 8.28142
19.3 8.29279
19.35 8.29956
19.4 8.30684
19.45 8.31281
19.5 8.31986
19.55 8.32608
19.6 8.33086
19.65 8.33674
19.7 8.33857
19.75 8.34515
19.8 8.34812
19.85 8.3525
19.9 8.35573
19.95 8.35631
20. 8.359
20.05 8.36005
20.1 8.36611
20.15 8.36928
20.2 8.38136
20.25 8.38624
20.3 8.38952
20.35 8.39069
20.4 8.39083
20.45 8.39402
20.5 8.39456
20.55 8.40136
20.6 8.40487
20.65 8.40763
20.7 8.41375
20.75 8.41384
20.8 8.41937
20.85 8.42266
20.9 8.42811
20.95 8.42989
21. 8.43359
21.05 8.44054
21.1 8.44303
21.15 8.44998
21.2 8.45465
21.25 8.45678
21.3 8.45895
21.35 8.46361
21.4 8.47287
21.45 8.47755
21.5 8.47929
21.55 8.48214
21.6 8.48851
21.65 8.49574
21.7 8.4994
21.75 8.50923
21.8 8.51109
21.85 8.51727
21.9 8.52099
21.95 8.52117
22. 8.52698
22.05 8.52739
22.1 8.53006
22.15 8.53704
22.2 8.54914
22.25 8.5538
22.3 8.56028
22.35 8.55634
22.4 8.56075
22.45 8.56285
22.5 8.57353
22.55 8.57835
22.6 8.58212
22.65 8.58874
22.7 8.59608
22.75 8.60096
22.8 8.60508
22.85 8.60512
22.9 8.6049
22.95 8.60843
23. 8.61174
23.05 8.62178
23.1 8.62411
23.15 8.628
23.2 8.63085
23.25 8.6351
23.3 8.63392
23.35 8.6409
23.4 8.64019
23.45 8.64347
23.5 8.64914
23.55 8.65313
23.6 8.65428
23.65 8.65255
23.7 8.65223
23.75 8.65196
23.8 8.65352
23.85 8.65623
23.9 8.65254
23.95 8.65747
24. 8.6648
24.05 8.66547
24.1 8.67482
24.15 8.6762
24.2 8.67804
24.25 8.6838
24.3 8.68767
24.35 8.69377
24.4 8.70219
24.45 8.70441
24.5 8.70948
24.55 8.70954
24.6 8.70929
24.65 8.71797
24.7 8.71688
24.75 8.71523
24.8 8.71907
24.85 8.72731
24.9 8.72704
24.95 8.73465
25. 8.73568
25.05 8.7369
25.1 8.74258
25.15 8.74005
25.2 8.74482
25.25 8.74856
25.3 8.75252
25.35 8.7527
25.4 8.75745
25.45 8.75725
25.5 8.75833
25.55 8.7651
25.6 8.76678
25.65 8.76798
25.7 8.76853
25.75 8.77084
25.8 8.77234
25.85 8.77553
25.9 8.78278
25.95 8.78409
26. 8.78732
26.05 8.79172
26.1 8.79722
26.15 8.80285
26.2 8.79878
26.25 8.80279
26.3 8.81134
26.35 8.81982
26.4 8.82122
26.45 8.82493
26.5 8.82251
26.55 8.82805
26.6 8.83091
26.65 8.83153
26.7 8.83298
26.75 8.83344
26.8 8.83761
26.85 8.83173
26.9 8.83496
26.95 8.83539
27. 8.83022
27.05 8.84119
27.1 8.84424
27.15 8.84418
27.2 8.8471
27.25 8.85383
27.3 8.85548
27.35 8.85221
27.4 8.85921
27.45 8.86601
27.5 8.86739
27.55 8.87207
27.6 8.87084
27.65 8.87379
27.7 8.86583
27.75 8.8682
27.8 8.87149
27.85 8.87069
27.9 8.87368
27.95 8.87758
28. 8.88129
28.05 8.88035
28.1 8.89008
28.15 8.89189
28.2 8.89305
28.25 8.89519
28.3 8.89766
28.35 8.89675
28.4 8.89572
28.45 8.89752
28.5 8.89999
28.55 8.91022
28.6 8.90963
28.65 8.92052
28.7 8.92433
28.75 8.92272
28.8 8.92557
28.85 8.92721
28.9 8.93429
28.95 8.93516
29. 8.94082
29.05 8.94225
29.1 8.9527
29.15 8.95616
29.2 8.95566
29.25 8.95442
29.3 8.95285
29.35 8.95696
29.4 8.95739
29.45 8.96691
29.5 8.96674
29.55 8.97071
29.6 8.97074
29.65 8.98065
29.7 8.98452
29.75 8.9823
29.8 8.98683
29.85 8.98996
29.9 8.99083
29.95 8.9914
30. 8.99252
30.05 8.99849
30.1 8.99411
30.15 8.99635
30.2 8.99888
30.25 8.99951
30.3 9.00015
30.35 9.00988
30.4 9.0075
30.45 9.00871
30.5 9.01322
30.55 9.01448
30.6 9.01567
30.65 9.02206
30.7 9.02981
30.75 9.03416
30.8 9.03241
30.85 9.03453
30.9 9.03249
30.95 9.03399
31. 9.03938
31.05 9.04283
31.1 9.04858
31.15 9.04877
31.2 9.05429
31.25 9.05729
31.3 9.06289
31.35 9.07271
31.4 9.07287
31.45 9.07274
31.5 9.07807
31.55 9.07424
31.6 9.07472
31.65 9.07067
31.7 9.07601
31.75 9.07599
31.8 9.08036
31.85 9.0833
31.9 9.0804
31.95 9.07557
32. 9.07346
32.05 9.07904
32.1 9.08233
32.15 9.08713
32.2 9.09377
32.25 9.09552
32.3 9.09606
32.35 9.10318
32.4 9.10416
32.45 9.11059
32.5 9.11233
32.55 9.11205
32.6 9.11552
32.65 9.108
32.7 9.11079
32.75 9.11581
32.8 9.11721
32.85 9.12133
32.9 9.12137
32.95 9.12684
33. 9.123
33.05 9.12354
33.1 9.12438
33.15 9.12749
33.2 9.12937
33.25 9.12963
33.3 9.13367
33.35 9.14224
33.4 9.14063
33.45 9.14942
33.5 9.15286
33.55 9.15304
33.6 9.15197
33.65 9.14895
33.7 9.15026
33.75 9.15292
33.8 9.15757
33.85 9.16082
33.9 9.1605
33.95 9.16738
34. 9.16681
34.05 9.16734
34.1 9.1735
34.15 9.1738
34.2 9.17681
34.25 9.17686
34.3 9.18088
34.35 9.18402
34.4 9.1856
34.45 9.18852
34.5 9.19187
34.55 9.18893
34.6 9.1881
34.65 9.1911
34.7 9.19506
34.75 9.19454
34.8 9.19706
34.85 9.20347
34.9 9.20357
34.95 9.20502
35. 9.20621
35.05 9.20578
35.1 9.20562
35.15 9.21018
35.2 9.21336
35.25 9.21512
35.3 9.21807
35.35 9.21645
35.4 9.21246
35.45 9.20938
35.5 9.20883
35.55 9.21053
35.6 9.21219
35.65 9.21762
35.7 9.21586
35.75 9.21343
35.8 9.21112
35.85 9.21264
35.9 9.21507
35.95 9.21782
36. 9.22085
36.05 9.22552
36.1 9.22614
36.15 9.22938
36.2 9.22888
36.25 9.23205
36.3 9.23467
36.35 9.22523
36.4 9.22722
36.45 9.22544
36.5 9.23096
36.55 9.2334
36.6 9.23045
36.65 9.23412
36.7 9.23357
36.75 9.2359
36.8 9.23625
36.85 9.23955
36.9 9.23956
36.95 9.24075
37. 9.25133
37.05 9.2474
37.1 9.24891
37.15 9.24745
37.2 9.2504
37.25 9.24977
37.3 9.25256
37.35 9.2553
37.4 9.25843
37.45 9.26099
37.5 9.26415
37.55 9.26807
37.6 9.27162
37.65 9.26923
37.7 9.27233
37.75 9.2716
37.8 9.2726
37.85 9.27324
37.9 9.27525
37.95 9.27412
38. 9.28471
38.05 9.28898
38.1 9.29207
38.15 9.29696
38.2 9.30157
38.25 9.30466
38.3 9.30732
38.35 9.30521
38.4 9.30503
38.45 9.30487
38.5 9.30834
38.55 9.30708
38.6 9.30898
38.65 9.30984
38.7 9.30768
38.75 9.31087
38.8 9.31278
38.85 9.3115
38.9 9.31671
38.95 9.31631
39. 9.31629
39.05 9.31151
39.1 9.31143
39.15 9.31279
39.2 9.31318
39.25 9.31804
39.3 9.31816
39.35 9.32086
39.4 9.32472
39.45 9.32886
39.5 9.33115
39.55 9.33672
39.6 9.33561
39.65 9.33739
39.7 9.33573
39.75 9.337
39.8 9.34083
39.85 9.34084
39.9 9.34168
39.95 9.34098
40. 9.34403
40.05 9.34674
40.1 9.34364
40.15 9.34643
40.2 9.3492
40.25 9.34602
40.3 9.3414
40.35 9.34356
40.4 9.34479
40.45 9.34067
40.5 9.34692
40.55 9.35103
40.6 9.35345
40.65 9.35265
40.7 9.35237
40.75 9.35694
40.8 9.35355
40.85 9.35419
40.9 9.3544
40.95 9.35444
41. 9.35143
41.05 9.34635
41.1 9.3444
41.15 9.34584
41.2 9.34745
41.25 9.34905
41.3 9.35166
41.35 9.35329
41.4 9.35189
41.45 9.35487
41.5 9.35723
41.55 9.3556
41.6 9.35608
41.65 9.3556
41.7 9.36256
41.75 9.36593
41.8 9.36607
41.85 9.36574
41.9 9.35926
41.95 9.36409
42. 9.36831
42.05 9.37179
42.1 9.37627
42.15 9.37528
42.2 9.37343
42.25 9.37633
42.3 9.37859
42.35 9.37894
42.4 9.38235
42.45 9.38112
42.5 9.38164
42.55 9.38374
42.6 9.38544
42.65 9.39062
42.7 9.39606
42.75 9.39913
42.8 9.39733
42.85 9.39945
42.9 9.39913
42.95 9.40274
43. 9.40303
43.05 9.40092
43.1 9.40419
43.15 9.4098
43.2 9.4171
43.25 9.42061
43.3 9.41808
43.35 9.42086
43.4 9.42408
43.45 9.42549
43.5 9.42459
43.55 9.42097
43.6 9.42362
43.65 9.42726
43.7 9.43128
43.75 9.43374
43.8 9.43653
43.85 9.43916
43.9 9.43832
43.95 9.4401
44. 9.44208
44.05 9.44183
44.1 9.4453
44.15 9.44429
44.2 9.44792
44.25 9.44849
44.3 9.449
44.35 9.44719
44.4 9.45407
44.45 9.45545
44.5 9.45603
44.55 9.45127
44.6 9.45003
44.65 9.4517
44.7 9.45177
44.75 9.45123
44.8 9.44777
44.85 9.44928
44.9 9.45695
44.95 9.45978
45. 9.46189
45.05 9.46086
45.1 9.46629
45.15 9.46426
45.2 9.4616
45.25 9.4649
45.3 9.46971
45.35 9.47096
45.4 9.46831
45.45 9.47348
45.5 9.47496
45.55 9.47266
45.6 9.47347
45.65 9.4765
45.7 9.47928
45.75 9.48231
45.8 9.48432
45.85 9.48621
45.9 9.48729
45.95 9.4832
46. 9.48189
46.05 9.47618
46.1 9.4771
46.15 9.47749
46.2 9.48282
46.25 9.48779
46.3 9.49023
46.35 9.49238
46.4 9.49001
46.45 9.4878
46.5 9.48773
46.55 9.49416
46.6 9.49594
46.65 9.49561
46.7 9.50095
46.75 9.50571
46.8 9.50788
46.85 9.51
46.9 9.50287
46.95 9.50543
47. 9.50278
47.05 9.50417
47.1 9.50601
47.15 9.51064
47.2 9.50919
47.25 9.51009
47.3 9.51749
47.35 9.51809
47.4 9.51477
47.45 9.51287
47.5 9.51861
47.55 9.52345
47.6 9.5243
47.65 9.52316
47.7 9.52718
47.75 9.53291
47.8 9.53534
47.85 9.53515
47.9 9.5354
47.95 9.52754
48. 9.53023
48.05 9.53059
48.1 9.52426
48.15 9.52737
48.2 9.52965
48.25 9.53374
48.3 9.53098
48.35 9.5297
48.4 9.53014
48.45 9.53795
48.5 9.53421
48.55 9.53611
48.6 9.54149
48.65 9.54136
48.7 9.54237
48.75 9.54354
48.8 9.54319
48.85 9.54701
48.9 9.54151
48.95 9.54746
49. 9.54734
49.05 9.54482
49.1 9.54716
49.15 9.54952
49.2 9.54765
49.25 9.54749
49.3 9.55014
49.35 9.5513
49.4 9.55107
49.45 9.54711
49.5 9.54345
49.55 9.54835
49.6 9.5507
49.65 9.54995
49.7 9.54983
49.75 9.55175
49.8 9.54902
49.85 9.55354
49.9 9.5525
49.95 9.55689
50. 9.56081


==> Chapter_6/tikz/means0_2.txt <==
%% LaTeX2e file `means0_2.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
0. 0.
0.05 0.399546
0.1 0.676521
0.15 0.897567
0.2 1.08529
0.25 1.24127
0.3 1.39135
0.35 1.52575
0.4 1.65089
0.45 1.76752
0.5 1.87713
0.55 1.97482
0.6 2.07248
0.65 2.16443
0.7 2.24962
0.75 2.33184
0.8 2.41206
0.85 2.48609
0.9 2.55862
0.95 2.63068
1. 2.69905
1.05 2.7689
1.1 2.83249
1.15 2.89491
1.2 2.95557
1.25 3.01456
1.3 3.06885
1.35 3.12695
1.4 3.18506
1.45 3.24357
1.5 3.29628
1.55 3.34397
1.6 3.38973
1.65 3.44087
1.7 3.48615
1.75 3.53504
1.8 3.58585
1.85 3.63195
1.9 3.6754
1.95 3.72093
2. 3.76539
2.05 3.80783
2.1 3.84504
2.15 3.88602
2.2 3.92556
2.25 3.96519
2.3 4.00525
2.35 4.04584
2.4 4.08646
2.45 4.12273
2.5 4.16444
2.55 4.20099
2.6 4.23447
2.65 4.27081
2.7 4.3055
2.75 4.34067
2.8 4.37349
2.85 4.40939
2.9 4.44274
2.95 4.4747
3. 4.50422
3.05 4.5351
3.1 4.56536
3.15 4.59664
3.2 4.62685
3.25 4.65729
3.3 4.6853
3.35 4.7135
3.4 4.74506
3.45 4.7712
3.5 4.80284
3.55 4.82873
3.6 4.85697
3.65 4.88263
3.7 4.90651
3.75 4.93485
3.8 4.96093
3.85 4.99123
3.9 5.01739
3.95 5.04771
4. 5.07278
4.05 5.09768
4.1 5.12371
4.15 5.15273
4.2 5.1787
4.25 5.19935
4.3 5.22565
4.35 5.24766
4.4 5.26857
4.45 5.29036
4.5 5.3176
4.55 5.34105
4.6 5.36436
4.65 5.38571
4.7 5.40817
4.75 5.42613
4.8 5.4512
4.85 5.46772
4.9 5.49161
4.95 5.51359
5. 5.53516
5.05 5.55377
5.1 5.57225
5.15 5.59435
5.2 5.60935
5.25 5.62781
5.3 5.6515
5.35 5.67658
5.4 5.69555
5.45 5.71463
5.5 5.72856
5.55 5.75123
5.6 5.77196
5.65 5.79228
5.7 5.8099
5.75 5.82744
5.8 5.84423
5.85 5.8691
5.9 5.88249
5.95 5.90166
6. 5.92098
6.05 5.9397
6.1 5.9541
6.15 5.97271
6.2 5.98833
6.25 6.00464
6.3 6.02383
6.35 6.04155
6.4 6.06037
6.45 6.08001
6.5 6.09702
6.55 6.11521
6.6 6.12533
6.65 6.1378
6.7 6.14928
6.75 6.16262
6.8 6.18243
6.85 6.19492
6.9 6.21256
6.95 6.2274
7. 6.24845
7.05 6.26385
7.1 6.27627
7.15 6.28696
7.2 6.29945
7.25 6.31169
7.3 6.32818
7.35 6.34151
7.4 6.35389
7.45 6.36495
7.5 6.37949
7.55 6.39546
7.6 6.41286
7.65 6.4263
7.7 6.43541
7.75 6.44752
7.8 6.45637
7.85 6.46892
7.9 6.48394
7.95 6.49292
8. 6.50485
8.05 6.51633
8.1 6.52684
8.15 6.543
8.2 6.5534
8.25 6.56806
8.3 6.58308
8.35 6.60362
8.4 6.61274
8.45 6.62476
8.5 6.6338
8.55 6.65219
8.6 6.6647
8.65 6.6817
8.7 6.69234
8.75 6.70422
8.8 6.71396
8.85 6.72536
8.9 6.73784
8.95 6.74807
9. 6.76202
9.05 6.77693
9.1 6.7962
9.15 6.81037
9.2 6.82369
9.25 6.83165
9.3 6.84781
9.35 6.86319
9.4 6.86851
9.45 6.87527
9.5 6.88384
9.55 6.89525
9.6 6.90848
9.65 6.91672
9.7 6.93091
9.75 6.94331
9.8 6.95353
9.85 6.96466
9.9 6.97331
9.95 6.98155
10. 6.99236
10.05 7.00017
10.1 7.00772
10.15 7.0203
10.2 7.03474
10.25 7.03788
10.3 7.05183
10.35 7.05849
10.4 7.07027
10.45 7.08475
10.5 7.09725
10.55 7.10575
10.6 7.12048
10.65 7.13337
10.7 7.14187
10.75 7.15206
10.8 7.15868
10.85 7.16773
10.9 7.18019
10.95 7.19351
11. 7.2035
11.05 7.21752
11.1 7.23075
11.15 7.23573
11.2 7.24356
11.25 7.25041
11.3 7.26316
11.35 7.27407
11.4 7.28248
11.45 7.28827
11.5 7.30303
11.55 7.30573
11.6 7.31592
11.65 7.32468
11.7 7.32928
11.75 7.33677
11.8 7.3439
11.85 7.35418
11.9 7.36704
11.95 7.37722
12. 7.3838
12.05 7.39613
12.1 7.39861
12.15 7.411
12.2 7.41671
12.25 7.42739
12.3 7.43338
12.35 7.43732
12.4 7.44561
12.45 7.45223
12.5 7.46064
12.55 7.47558
12.6 7.48346
12.65 7.49411
12.7 7.50386
12.75 7.51567
12.8 7.52552
12.85 7.53618
12.9 7.54491
12.95 7.55712
13. 7.56406
13.05 7.57546
13.1 7.58467
13.15 7.58812
13.2 7.59163
13.25 7.59741
13.3 7.60815
13.35 7.61521
13.4 7.62716
13.45 7.63331
13.5 7.63956
13.55 7.64927
13.6 7.65706
13.65 7.66347
13.7 7.66692
13.75 7.66693
13.8 7.67539
13.85 7.67961
13.9 7.67697
13.95 7.68697
14. 7.69708
14.05 7.70803
14.1 7.7143
14.15 7.72662
14.2 7.73421
14.25 7.74414
14.3 7.7532
14.35 7.76103
14.4 7.76733
14.45 7.77255
14.5 7.78046
14.55 7.78806
14.6 7.79557
14.65 7.80207
14.7 7.81239
14.75 7.81647
14.8 7.81695
14.85 7.8253
14.9 7.83095
14.95 7.83722
15. 7.84297
15.05 7.85167
15.1 7.85856
15.15 7.85901
15.2 7.867
15.25 7.87601
15.3 7.88162
15.35 7.88406
15.4 7.8911
15.45 7.89326
15.5 7.89764
15.55 7.90038
15.6 7.90683
15.65 7.91875
15.7 7.93135
15.75 7.94126
15.8 7.94745
15.85 7.95203
15.9 7.95724
15.95 7.96319
16. 7.96958
16.05 7.97516
16.1 7.98497
16.15 7.99514
16.2 7.99297
16.25 7.99711
16.3 8.01104
16.35 8.01776
16.4 8.01823
16.45 8.02007
16.5 8.02429
16.55 8.0387
16.6 8.04755
16.65 8.05574
16.7 8.05816
16.75 8.06356
16.8 8.07047
16.85 8.07567
16.9 8.08307
16.95 8.09097
17. 8.09206
17.05 8.09756
17.1 8.10613
17.15 8.11008
17.2 8.11851
17.25 8.12331
17.3 8.12834
17.35 8.13679
17.4 8.1359
17.45 8.13827
17.5 8.1407
17.55 8.14493
17.6 8.1503
17.65 8.15671
17.7 8.16248
17.75 8.16664
17.8 8.17627
17.85 8.17741
17.9 8.1806
17.95 8.18416
18. 8.18769
18.05 8.19224
18.1 8.19026
18.15 8.19445
18.2 8.19233
18.25 8.19704
18.3 8.20231
18.35 8.21127
18.4 8.21226
18.45 8.21676
18.5 8.22045
18.55 8.22567
18.6 8.22925
18.65 8.23157
18.7 8.23744
18.75 8.23846
18.8 8.24365
18.85 8.25156
18.9 8.25922
18.95 8.26381
19. 8.26929
19.05 8.27535
19.1 8.27622
19.15 8.27989
19.2 8.28504
19.25 8.28142
19.3 8.29279
19.35 8.29956
19.4 8.30684
19.45 8.31281
19.5 8.31986
19.55 8.32608
19.6 8.33086
19.65 8.33674
19.7 8.33857
19.75 8.34515
19.8 8.34812
19.85 8.3525
19.9 8.35573
19.95 8.35631
20. 8.359
20.05 8.36005
20.1 8.36611
20.15 8.36928
20.2 8.38136
20.25 8.38624
20.3 8.38952
20.35 8.39069
20.4 8.39083
20.45 8.39402
20.5 8.39456
20.55 8.40136
20.6 8.40487
20.65 8.40763
20.7 8.41375
20.75 8.41384
20.8 8.41937
20.85 8.42266
20.9 8.42811
20.95 8.42989
21. 8.43359
21.05 8.44054
21.1 8.44303
21.15 8.44998
21.2 8.45465
21.25 8.45678
21.3 8.45895
21.35 8.46361
21.4 8.47287
21.45 8.47755
21.5 8.47929
21.55 8.48214
21.6 8.48851
21.65 8.49574
21.7 8.4994
21.75 8.50923
21.8 8.51109
21.85 8.51727
21.9 8.52099
21.95 8.52117
22. 8.52698
22.05 8.52739
22.1 8.53006
22.15 8.53704
22.2 8.54914
22.25 8.5538
22.3 8.56028
22.35 8.55634
22.4 8.56075
22.45 8.56285
22.5 8.57353
22.55 8.57835
22.6 8.58212
22.65 8.58874
22.7 8.59608
22.75 8.60096
22.8 8.60508
22.85 8.60512
22.9 8.6049
22.95 8.60843
23. 8.61174
23.05 8.62178
23.1 8.62411
23.15 8.628
23.2 8.63085
23.25 8.6351
23.3 8.63392
23.35 8.6409
23.4 8.64019
23.45 8.64347
23.5 8.64914
23.55 8.65313
23.6 8.65428
23.65 8.65255
23.7 8.65223
23.75 8.65196
23.8 8.65352
23.85 8.65623
23.9 8.65254
23.95 8.65747
24. 8.6648
24.05 8.66547
24.1 8.67482
24.15 8.6762
24.2 8.67804
24.25 8.6838
24.3 8.68767
24.35 8.69377
24.4 8.70219
24.45 8.70441
24.5 8.70948
24.55 8.70954
24.6 8.70929
24.65 8.71797
24.7 8.71688
24.75 8.71523
24.8 8.71907
24.85 8.72731
24.9 8.72704
24.95 8.73465
25. 8.73568
25.05 8.7369
25.1 8.74258
25.15 8.74005
25.2 8.74482
25.25 8.74856
25.3 8.75252
25.35 8.7527
25.4 8.75745
25.45 8.75725
25.5 8.75833
25.55 8.7651
25.6 8.76678
25.65 8.76798
25.7 8.76853
25.75 8.77084
25.8 8.77234
25.85 8.77553
25.9 8.78278
25.95 8.78409
26. 8.78732
26.05 8.79172
26.1 8.79722
26.15 8.80285
26.2 8.79878
26.25 8.80279
26.3 8.81134
26.35 8.81982
26.4 8.82122
26.45 8.82493
26.5 8.82251
26.55 8.82805
26.6 8.83091
26.65 8.83153
26.7 8.83298
26.75 8.83344
26.8 8.83761
26.85 8.83173
26.9 8.83496
26.95 8.83539
27. 8.83022
27.05 8.84119
27.1 8.84424
27.15 8.84418
27.2 8.8471
27.25 8.85383
27.3 8.85548
27.35 8.85221
27.4 8.85921
27.45 8.86601
27.5 8.86739
27.55 8.87207
27.6 8.87084
27.65 8.87379
27.7 8.86583
27.75 8.8682
27.8 8.87149
27.85 8.87069
27.9 8.87368
27.95 8.87758
28. 8.88129
28.05 8.88035
28.1 8.89008
28.15 8.89189
28.2 8.89305
28.25 8.89519
28.3 8.89766
28.35 8.89675
28.4 8.89572
28.45 8.89752
28.5 8.89999
28.55 8.91022
28.6 8.90963
28.65 8.92052
28.7 8.92433
28.75 8.92272
28.8 8.92557
28.85 8.92721
28.9 8.93429
28.95 8.93516
29. 8.94082
29.05 8.94225
29.1 8.9527
29.15 8.95616
29.2 8.95566
29.25 8.95442
29.3 8.95285
29.35 8.95696
29.4 8.95739
29.45 8.96691
29.5 8.96674
29.55 8.97071
29.6 8.97074
29.65 8.98065
29.7 8.98452
29.75 8.9823
29.8 8.98683
29.85 8.98996
29.9 8.99083
29.95 8.9914
30. 8.99252
30.05 8.99849
30.1 8.99411
30.15 8.99635
30.2 8.99888
30.25 8.99951
30.3 9.00015
30.35 9.00988
30.4 9.0075
30.45 9.00871
30.5 9.01322
30.55 9.01448
30.6 9.01567
30.65 9.02206
30.7 9.02981
30.75 9.03416
30.8 9.03241
30.85 9.03453
30.9 9.03249
30.95 9.03399
31. 9.03938
31.05 9.04283
31.1 9.04858
31.15 9.04877
31.2 9.05429
31.25 9.05729
31.3 9.06289
31.35 9.07271
31.4 9.07287
31.45 9.07274
31.5 9.07807
31.55 9.07424
31.6 9.07472
31.65 9.07067
31.7 9.07601
31.75 9.07599
31.8 9.08036
31.85 9.0833
31.9 9.0804
31.95 9.07557
32. 9.07346
32.05 9.07904
32.1 9.08233
32.15 9.08713
32.2 9.09377
32.25 9.09552
32.3 9.09606
32.35 9.10318
32.4 9.10416
32.45 9.11059
32.5 9.11233
32.55 9.11205
32.6 9.11552
32.65 9.108
32.7 9.11079
32.75 9.11581
32.8 9.11721
32.85 9.12133
32.9 9.12137
32.95 9.12684
33. 9.123
33.05 9.12354
33.1 9.12438
33.15 9.12749
33.2 9.12937
33.25 9.12963
33.3 9.13367
33.35 9.14224
33.4 9.14063
33.45 9.14942
33.5 9.15286
33.55 9.15304
33.6 9.15197
33.65 9.14895
33.7 9.15026
33.75 9.15292
33.8 9.15757
33.85 9.16082
33.9 9.1605
33.95 9.16738
34. 9.16681
34.05 9.16734
34.1 9.1735
34.15 9.1738
34.2 9.17681
34.25 9.17686
34.3 9.18088
34.35 9.18402
34.4 9.1856
34.45 9.18852
34.5 9.19187
34.55 9.18893
34.6 9.1881
34.65 9.1911
34.7 9.19506
34.75 9.19454
34.8 9.19706
34.85 9.20347
34.9 9.20357
34.95 9.20502
35. 9.20621
35.05 9.20578
35.1 9.20562
35.15 9.21018
35.2 9.21336
35.25 9.21512
35.3 9.21807
35.35 9.21645
35.4 9.21246
35.45 9.20938
35.5 9.20883
35.55 9.21053
35.6 9.21219
35.65 9.21762
35.7 9.21586
35.75 9.21343
35.8 9.21112
35.85 9.21264
35.9 9.21507
35.95 9.21782
36. 9.22085
36.05 9.22552
36.1 9.22614
36.15 9.22938
36.2 9.22888
36.25 9.23205
36.3 9.23467
36.35 9.22523
36.4 9.22722
36.45 9.22544
36.5 9.23096
36.55 9.2334
36.6 9.23045
36.65 9.23412
36.7 9.23357
36.75 9.2359
36.8 9.23625
36.85 9.23955
36.9 9.23956
36.95 9.24075
37. 9.25133
37.05 9.2474
37.1 9.24891
37.15 9.24745
37.2 9.2504
37.25 9.24977
37.3 9.25256
37.35 9.2553
37.4 9.25843
37.45 9.26099
37.5 9.26415
37.55 9.26807
37.6 9.27162
37.65 9.26923
37.7 9.27233
37.75 9.2716
37.8 9.2726
37.85 9.27324
37.9 9.27525
37.95 9.27412
38. 9.28471
38.05 9.28898
38.1 9.29207
38.15 9.29696
38.2 9.30157
38.25 9.30466
38.3 9.30732
38.35 9.30521
38.4 9.30503
38.45 9.30487
38.5 9.30834
38.55 9.30708
38.6 9.30898
38.65 9.30984
38.7 9.30768
38.75 9.31087
38.8 9.31278
38.85 9.3115
38.9 9.31671
38.95 9.31631
39. 9.31629
39.05 9.31151
39.1 9.31143
39.15 9.31279
39.2 9.31318
39.25 9.31804
39.3 9.31816
39.35 9.32086
39.4 9.32472
39.45 9.32886
39.5 9.33115
39.55 9.33672
39.6 9.33561
39.65 9.33739
39.7 9.33573
39.75 9.337
39.8 9.34083
39.85 9.34084
39.9 9.34168
39.95 9.34098
40. 9.34403
40.05 9.34674
40.1 9.34364
40.15 9.34643
40.2 9.3492
40.25 9.34602
40.3 9.3414
40.35 9.34356
40.4 9.34479
40.45 9.34067
40.5 9.34692
40.55 9.35103
40.6 9.35345
40.65 9.35265
40.7 9.35237
40.75 9.35694
40.8 9.35355
40.85 9.35419
40.9 9.3544
40.95 9.35444
41. 9.35143
41.05 9.34635
41.1 9.3444
41.15 9.34584
41.2 9.34745
41.25 9.34905
41.3 9.35166
41.35 9.35329
41.4 9.35189
41.45 9.35487
41.5 9.35723
41.55 9.3556
41.6 9.35608
41.65 9.3556
41.7 9.36256
41.75 9.36593
41.8 9.36607
41.85 9.36574
41.9 9.35926
41.95 9.36409
42. 9.36831
42.05 9.37179
42.1 9.37627
42.15 9.37528
42.2 9.37343
42.25 9.37633
42.3 9.37859
42.35 9.37894
42.4 9.38235
42.45 9.38112
42.5 9.38164
42.55 9.38374
42.6 9.38544
42.65 9.39062
42.7 9.39606
42.75 9.39913
42.8 9.39733
42.85 9.39945
42.9 9.39913
42.95 9.40274
43. 9.40303
43.05 9.40092
43.1 9.40419
43.15 9.4098
43.2 9.4171
43.25 9.42061
43.3 9.41808
43.35 9.42086
43.4 9.42408
43.45 9.42549
43.5 9.42459
43.55 9.42097
43.6 9.42362
43.65 9.42726
43.7 9.43128
43.75 9.43374
43.8 9.43653
43.85 9.43916
43.9 9.43832
43.95 9.4401
44. 9.44208
44.05 9.44183
44.1 9.4453
44.15 9.44429
44.2 9.44792
44.25 9.44849
44.3 9.449
44.35 9.44719
44.4 9.45407
44.45 9.45545
44.5 9.45603
44.55 9.45127
44.6 9.45003
44.65 9.4517
44.7 9.45177
44.75 9.45123
44.8 9.44777
44.85 9.44928
44.9 9.45695
44.95 9.45978
45. 9.46189
45.05 9.46086
45.1 9.46629
45.15 9.46426
45.2 9.4616
45.25 9.4649
45.3 9.46971
45.35 9.47096
45.4 9.46831
45.45 9.47348
45.5 9.47496
45.55 9.47266
45.6 9.47347
45.65 9.4765
45.7 9.47928
45.75 9.48231
45.8 9.48432
45.85 9.48621
45.9 9.48729
45.95 9.4832
46. 9.48189
46.05 9.47618
46.1 9.4771
46.15 9.47749
46.2 9.48282
46.25 9.48779
46.3 9.49023
46.35 9.49238
46.4 9.49001
46.45 9.4878
46.5 9.48773
46.55 9.49416
46.6 9.49594
46.65 9.49561
46.7 9.50095
46.75 9.50571
46.8 9.50788
46.85 9.51
46.9 9.50287
46.95 9.50543
47. 9.50278
47.05 9.50417
47.1 9.50601
47.15 9.51064
47.2 9.50919
47.25 9.51009
47.3 9.51749
47.35 9.51809
47.4 9.51477
47.45 9.51287
47.5 9.51861
47.55 9.52345
47.6 9.5243
47.65 9.52316
47.7 9.52718
47.75 9.53291
47.8 9.53534
47.85 9.53515
47.9 9.5354
47.95 9.52754
48. 9.53023
48.05 9.53059
48.1 9.52426
48.15 9.52737
48.2 9.52965
48.25 9.53374
48.3 9.53098
48.35 9.5297
48.4 9.53014
48.45 9.53795
48.5 9.53421
48.55 9.53611
48.6 9.54149
48.65 9.54136
48.7 9.54237
48.75 9.54354
48.8 9.54319
48.85 9.54701
48.9 9.54151
48.95 9.54746
49. 9.54734
49.05 9.54482
49.1 9.54716
49.15 9.54952
49.2 9.54765
49.25 9.54749
49.3 9.55014
49.35 9.5513
49.4 9.55107
49.45 9.54711
49.5 9.54345
49.55 9.54835
49.6 9.5507
49.65 9.54995
49.7 9.54983
49.75 9.55175
49.8 9.54902
49.85 9.55354
49.9 9.5525
49.95 9.55689
50. 9.56081
50 0


==> Chapter_6/tikz/means10.txt <==
%% LaTeX2e file `means10.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
0. 10.
0.05 9.94848
0.1 9.89955
0.15 9.85525
0.2 9.80121
0.25 9.75072
0.3 9.701
0.35 9.64794
0.4 9.59312
0.45 9.54313
0.5 9.4939
0.55 9.44856
0.6 9.39821
0.65 9.3506
0.7 9.2976
0.75 9.245
0.8 9.18792
0.85 9.13546
0.9 9.08164
0.95 9.02856
1. 8.97594
1.05 8.93007
1.1 8.88437
1.15 8.8394
1.2 8.79558
1.25 8.75271
1.3 8.71252
1.35 8.67066
1.4 8.62406
1.45 8.58188
1.5 8.54483
1.55 8.51179
1.6 8.47742
1.65 8.44577
1.7 8.41852
1.75 8.39104
1.8 8.36288
1.85 8.33509
1.9 8.30954
1.95 8.28177
2. 8.25938
2.05 8.23666
2.1 8.21798
2.15 8.19547
2.2 8.17839
2.25 8.15967
2.3 8.13769
2.35 8.12225
2.4 8.10796
2.45 8.08958
2.5 8.07313
2.55 8.06389
2.6 8.05214
2.65 8.04025
2.7 8.0273
2.75 8.01537
2.8 8.00532
2.85 7.99931
2.9 7.99296
2.95 7.983
3. 7.97492
3.05 7.96544
3.1 7.95946
3.15 7.94776
3.2 7.94039
3.25 7.93009
3.3 7.92382
3.35 7.91635
3.4 7.91713
3.45 7.9166
3.5 7.91933
3.55 7.91805
3.6 7.91765
3.65 7.9186
3.7 7.91226
3.75 7.90481
3.8 7.90201
3.85 7.90199
3.9 7.89949
3.95 7.89509
4. 7.88891
4.05 7.88606
4.1 7.88152
4.15 7.87871
4.2 7.87099
4.25 7.86499
4.3 7.86765
4.35 7.87153
4.4 7.8759
4.45 7.87293
4.5 7.8761
4.55 7.87804
4.6 7.88379
4.65 7.88527
4.7 7.88337
4.75 7.8878
4.8 7.88349
4.85 7.88403
4.9 7.88428
4.95 7.88521
5. 7.88481
5.05 7.88803
5.1 7.89456
5.15 7.89516
5.2 7.9034
5.25 7.90653
5.3 7.911
5.35 7.91586
5.4 7.91587
5.45 7.92073
5.5 7.92159
5.55 7.92697
5.6 7.92921
5.65 7.93116
5.7 7.93464
5.75 7.94096
5.8 7.94409
5.85 7.94237
5.9 7.9487
5.95 7.9529
6. 7.95252
6.05 7.95078
6.1 7.95924
6.15 7.96018
6.2 7.95868
6.25 7.96426
6.3 7.96735
6.35 7.97188
6.4 7.97272
6.45 7.97292
6.5 7.97503
6.55 7.97779
6.6 7.97882
6.65 7.98472
6.7 7.99157
6.75 7.99489
6.8 7.99538
6.85 7.99749
6.9 8.0025
6.95 8.00682
7. 8.01084
7.05 8.01603
7.1 8.01602
7.15 8.01698
7.2 8.02061
7.25 8.02841
7.3 8.02814
7.35 8.02756
7.4 8.02995
7.45 8.02959
7.5 8.03711
7.55 8.04311
7.6 8.04695
7.65 8.05071
7.7 8.05331
7.75 8.0588
7.8 8.0607
7.85 8.06509
7.9 8.06423
7.95 8.06655
8. 8.07305
8.05 8.06723
8.1 8.0681
8.15 8.07476
8.2 8.08268
8.25 8.09055
8.3 8.0952
8.35 8.10396
8.4 8.10359
8.45 8.10521
8.5 8.10927
8.55 8.11112
8.6 8.11545
8.65 8.12106
8.7 8.12128
8.75 8.12703
8.8 8.13078
8.85 8.1311
8.9 8.13654
8.95 8.14684
9. 8.15171
9.05 8.16253
9.1 8.1617
9.15 8.16209
9.2 8.16808
9.25 8.17101
9.3 8.17427
9.35 8.17962
9.4 8.18795
9.45 8.1958
9.5 8.20352
9.55 8.21135
9.6 8.2105
9.65 8.21309
9.7 8.22121
9.75 8.22552
9.8 8.22626
9.85 8.22604
9.9 8.22441
9.95 8.22714
10. 8.23122
10.05 8.24042
10.1 8.24532
10.15 8.25319
10.2 8.25521
10.25 8.26
10.3 8.26373
10.35 8.2695
10.4 8.27459
10.45 8.28071
10.5 8.28912
10.55 8.29296
10.6 8.30025
10.65 8.30549
10.7 8.30876
10.75 8.3121
10.8 8.31163
10.85 8.31645
10.9 8.32045
10.95 8.32685
11. 8.32906
11.05 8.32851
11.1 8.33208
11.15 8.33614
11.2 8.33705
11.25 8.33872
11.3 8.34341
11.35 8.3454
11.4 8.35994
11.45 8.36605
11.5 8.37325
11.55 8.38057
11.6 8.384
11.65 8.3847
11.7 8.38494
11.75 8.38893
11.8 8.38958
11.85 8.38849
11.9 8.39641
11.95 8.40167
12. 8.40203
12.05 8.40438
12.1 8.41053
12.15 8.41546
12.2 8.41789
12.25 8.42141
12.3 8.42812
12.35 8.433
12.4 8.43762
12.45 8.44118
12.5 8.44373
12.55 8.4522
12.6 8.4615
12.65 8.46253
12.7 8.4618
12.75 8.46759
12.8 8.47596
12.85 8.48071
12.9 8.48924
12.95 8.49088
13. 8.49434
13.05 8.49197
13.1 8.4911
13.15 8.49375
13.2 8.50035
13.25 8.50585
13.3 8.51059
13.35 8.51048
13.4 8.51463
13.45 8.51561
13.5 8.51488
13.55 8.51919
13.6 8.52838
13.65 8.53041
13.7 8.53441
13.75 8.53824
13.8 8.53866
13.85 8.5401
13.9 8.54291
13.95 8.55
14. 8.55414
14.05 8.55562
14.1 8.5615
14.15 8.56536
14.2 8.56985
14.25 8.57382
14.3 8.57902
14.35 8.57846
14.4 8.58616
14.45 8.58818
14.5 8.5892
14.55 8.59475
14.6 8.59895
14.65 8.59496
14.7 8.59448
14.75 8.60138
14.8 8.59979
14.85 8.60517
14.9 8.60572
14.95 8.60355
15. 8.61066
15.05 8.61598
15.1 8.62281
15.15 8.6293
15.2 8.63415
15.25 8.63915
15.3 8.63916
15.35 8.64386
15.4 8.64985
15.45 8.64876
15.5 8.65218
15.55 8.65819
15.6 8.6612
15.65 8.66493
15.7 8.67055
15.75 8.67258
15.8 8.68012
15.85 8.67914
15.9 8.68648
15.95 8.68745
16. 8.69227
16.05 8.69564
16.1 8.69951
16.15 8.70518
16.2 8.70677
16.25 8.70727
16.3 8.71346
16.35 8.71928
16.4 8.72203
16.45 8.72984
16.5 8.72707
16.55 8.71984
16.6 8.72045
16.65 8.72271
16.7 8.73026
16.75 8.72755
16.8 8.73138
16.85 8.73088
16.9 8.7308
16.95 8.73626
17. 8.73765
17.05 8.74095
17.1 8.74106
17.15 8.74621
17.2 8.75107
17.25 8.75865
17.3 8.75792
17.35 8.7609
17.4 8.7613
17.45 8.75809
17.5 8.76287
17.55 8.76426
17.6 8.76731
17.65 8.77374
17.7 8.77949
17.75 8.78255
17.8 8.78725
17.85 8.79195
17.9 8.79828
17.95 8.80322
18. 8.79916
18.05 8.80056
18.1 8.80389
18.15 8.80211
18.2 8.80308
18.25 8.80365
18.3 8.8043
18.35 8.80517
18.4 8.80823
18.45 8.81257
18.5 8.8145
18.55 8.81753
18.6 8.82257
18.65 8.82409
18.7 8.82382
18.75 8.82593
18.8 8.83279
18.85 8.83995
18.9 8.84038
18.95 8.85113
19. 8.86196
19.05 8.86493
19.1 8.87083
19.15 8.88192
19.2 8.88885
19.25 8.88425
19.3 8.88851
19.35 8.89093
19.4 8.90425
19.45 8.90404
19.5 8.90439
19.55 8.90819
19.6 8.90951
19.65 8.91319
19.7 8.91362
19.75 8.91601
19.8 8.91742
19.85 8.91829
19.9 8.91949
19.95 8.92047
20. 8.92909
20.05 8.92151
20.1 8.93028
20.15 8.93367
20.2 8.93013
20.25 8.93473
20.3 8.93932
20.35 8.94293
20.4 8.94384
20.45 8.95022
20.5 8.95688
20.55 8.96109
20.6 8.95972
20.65 8.96432
20.7 8.96752
20.75 8.96825
20.8 8.97095
20.85 8.97212
20.9 8.97539
20.95 8.97746
21. 8.97924
21.05 8.9842
21.1 8.98332
21.15 8.98392
21.2 8.99145
21.25 8.99046
21.3 8.99049
21.35 8.9912
21.4 8.99718
21.45 8.9946
21.5 9.0031
21.55 9.00499
21.6 9.00767
21.65 9.0093
21.7 9.00748
21.75 9.00268
21.8 9.0036
21.85 9.00267
21.9 9.00877
21.95 9.01488
22. 9.01559
22.05 9.02159
22.1 9.02444
22.15 9.02302
22.2 9.02722
22.25 9.02708
22.3 9.02685
22.35 9.03134
22.4 9.03543
22.45 9.03709
22.5 9.03676
22.55 9.04157
22.6 9.04303
22.65 9.04664
22.7 9.04674
22.75 9.04265
22.8 9.03867
22.85 9.04665
22.9 9.05051
22.95 9.05469
23. 9.05391
23.05 9.056
23.1 9.06254
23.15 9.06734
23.2 9.06681
23.25 9.06683
23.3 9.07036
23.35 9.07488
23.4 9.08094
23.45 9.08245
23.5 9.08628
23.55 9.08852
23.6 9.09356
23.65 9.09852
23.7 9.09675
23.75 9.09885
23.8 9.10303
23.85 9.10638
23.9 9.10193
23.95 9.10292
24. 9.10818
24.05 9.11664
24.1 9.1152
24.15 9.11612
24.2 9.11597
24.25 9.11901
24.3 9.12
24.35 9.11779
24.4 9.11958
24.45 9.12203
24.5 9.12493
24.55 9.12473
24.6 9.12709
24.65 9.13524
24.7 9.1339
24.75 9.13479
24.8 9.13859
24.85 9.14474
24.9 9.14303
24.95 9.13401
25. 9.13613
25.05 9.1388
25.1 9.13789
25.15 9.14171
25.2 9.14834
25.25 9.15959
25.3 9.15701
25.35 9.15915
25.4 9.15973
25.45 9.15903
25.5 9.15892
25.55 9.16873
25.6 9.17066
25.65 9.17548
25.7 9.17797
25.75 9.17904
25.8 9.17683
25.85 9.17689
25.9 9.17979
25.95 9.17961
26. 9.18196
26.05 9.1806
26.1 9.18315
26.15 9.1858
26.2 9.1871
26.25 9.1909
26.3 9.19287
26.35 9.18846
26.4 9.19381
26.45 9.19383
26.5 9.19351
26.55 9.19785
26.6 9.20066
26.65 9.20141
26.7 9.20228
26.75 9.20718
26.8 9.20542
26.85 9.21229
26.9 9.21865
26.95 9.21123
27. 9.21432
27.05 9.21351
27.1 9.21525
27.15 9.21329
27.2 9.21377
27.25 9.21715
27.3 9.22202
27.35 9.2238
27.4 9.22626
27.45 9.22616
27.5 9.22858
27.55 9.23152
27.6 9.23618
27.65 9.23341
27.7 9.22879
27.75 9.22807
27.8 9.22824
27.85 9.22703
27.9 9.22718
27.95 9.22978
28. 9.23338
28.05 9.23004
28.1 9.23501
28.15 9.23573
28.2 9.23727
28.25 9.2375
28.3 9.23651
28.35 9.23416
28.4 9.22959
28.45 9.22967
28.5 9.23215
28.55 9.23379
28.6 9.22969
28.65 9.22882
28.7 9.23342
28.75 9.23835
28.8 9.23844
28.85 9.23798
28.9 9.2394
28.95 9.2388
29. 9.24479
29.05 9.24351
29.1 9.24575
29.15 9.24652
29.2 9.25024
29.25 9.25644
29.3 9.25537
29.35 9.26352
29.4 9.2651
29.45 9.26941
29.5 9.27136
29.55 9.27278
29.6 9.27436
29.65 9.28035
29.7 9.27689
29.75 9.27422
29.8 9.27711
29.85 9.27559
29.9 9.2744
29.95 9.27302
30. 9.27584
30.05 9.27912
30.1 9.2786
30.15 9.28175
30.2 9.27992
30.25 9.28509
30.3 9.2875
30.35 9.29096
30.4 9.29389
30.45 9.29225
30.5 9.2925
30.55 9.29564
30.6 9.3008
30.65 9.29738
30.7 9.29686
30.75 9.305
30.8 9.30982
30.85 9.31263
30.9 9.31566
30.95 9.31881
31. 9.32113
31.05 9.32625
31.1 9.32469
31.15 9.32529
31.2 9.32368
31.25 9.32625
31.3 9.3284
31.35 9.33147
31.4 9.32929
31.45 9.32534
31.5 9.32267
31.55 9.33142
31.6 9.32954
31.65 9.32932
31.7 9.33092
31.75 9.33368
31.8 9.32904
31.85 9.331
31.9 9.32915
31.95 9.3338
32. 9.33774
32.05 9.33593
32.1 9.34142
32.15 9.33812
32.2 9.34508
32.25 9.341
32.3 9.33955
32.35 9.34398
32.4 9.34471
32.45 9.34605
32.5 9.34948
32.55 9.35164
32.6 9.34901
32.65 9.34726
32.7 9.34882
32.75 9.35759
32.8 9.35759
32.85 9.35972
32.9 9.3617
32.95 9.36343
33. 9.36582
33.05 9.36485
33.1 9.36399
33.15 9.3663
33.2 9.36267
33.25 9.36203
33.3 9.36621
33.35 9.36782
33.4 9.36901
33.45 9.37849
33.5 9.38273
33.55 9.38707
33.6 9.38557
33.65 9.38475
33.7 9.38697
33.75 9.3905
33.8 9.38914
33.85 9.38404
33.9 9.38381
33.95 9.38913
34. 9.39137
34.05 9.39074
34.1 9.39328
34.15 9.39333
34.2 9.39426
34.25 9.39596
34.3 9.39982
34.35 9.39722
34.4 9.39828
34.45 9.40327
34.5 9.39707
34.55 9.39856
34.6 9.39871
34.65 9.40046
34.7 9.40487
34.75 9.40229
34.8 9.40538
34.85 9.40769
34.9 9.40357
34.95 9.40249
35. 9.40133
35.05 9.4014
35.1 9.40149
35.15 9.39873
35.2 9.4002
35.25 9.40498
35.3 9.40037
35.35 9.40215
35.4 9.40109
35.45 9.4045
35.5 9.41527
35.55 9.41091
35.6 9.41788
35.65 9.41297
35.7 9.412
35.75 9.40913
35.8 9.41178
35.85 9.41083
35.9 9.41158
35.95 9.41178
36. 9.41598
36.05 9.4147
36.1 9.41442
36.15 9.41188
36.2 9.41308
36.25 9.41674
36.3 9.41828
36.35 9.42173
36.4 9.42413
36.45 9.42855
36.5 9.43165
36.55 9.43309
36.6 9.4372
36.65 9.44352
36.7 9.4468
36.75 9.44881
36.8 9.45489
36.85 9.45489
36.9 9.45543
36.95 9.4536
37. 9.45348
37.05 9.45445
37.1 9.45532
37.15 9.45412
37.2 9.45297
37.25 9.45482
37.3 9.45761
37.35 9.45672
37.4 9.45921
37.45 9.45901
37.5 9.46074
37.55 9.46357
37.6 9.46417
37.65 9.47045
37.7 9.47201
37.75 9.47698
37.8 9.48138
37.85 9.4813
37.9 9.48026
37.95 9.47798
38. 9.48568
38.05 9.48502
38.1 9.48582
38.15 9.48533
38.2 9.48701
38.25 9.49176
38.3 9.49956
38.35 9.50119
38.4 9.50277
38.45 9.50248
38.5 9.5083
38.55 9.50917
38.6 9.50865
38.65 9.50371
38.7 9.50091
38.75 9.50643
38.8 9.5061
38.85 9.50934
38.9 9.51546
38.95 9.51441
39. 9.51784
39.05 9.51939
39.1 9.51945
39.15 9.5191
39.2 9.52239
39.25 9.52003
39.3 9.51974
39.35 9.52092
39.4 9.52478
39.45 9.5249
39.5 9.52862
39.55 9.52946
39.6 9.53419
39.65 9.53323
39.7 9.53071
39.75 9.52823
39.8 9.52987
39.85 9.53016
39.9 9.52727
39.95 9.53174
40. 9.52838
40.05 9.53089
40.1 9.53049
40.15 9.53197
40.2 9.53825
40.25 9.53494
40.3 9.53659
40.35 9.53827
40.4 9.53801
40.45 9.53564
40.5 9.53763
40.55 9.54024
40.6 9.54406
40.65 9.54615
40.7 9.54776
40.75 9.54284
40.8 9.54893
40.85 9.55437
40.9 9.54942
40.95 9.55074
41. 9.55243
41.05 9.55546
41.1 9.55195
41.15 9.55297
41.2 9.55012
41.25 9.55345
41.3 9.55233
41.35 9.54342
41.4 9.54094
41.45 9.54171
41.5 9.54388
41.55 9.54077
41.6 9.53868
41.65 9.53743
41.7 9.53961
41.75 9.53926
41.8 9.54083
41.85 9.54534
41.9 9.54566
41.95 9.54474
42. 9.54141
42.05 9.5414
42.1 9.54248
42.15 9.54706
42.2 9.5432
42.25 9.54241
42.3 9.5456
42.35 9.54842
42.4 9.5484
42.45 9.55066
42.5 9.55343
42.55 9.5501
42.6 9.552
42.65 9.55137
42.7 9.55547
42.75 9.55757
42.8 9.56032
42.85 9.55578
42.9 9.55753
42.95 9.55028
43. 9.54989
43.05 9.54991
43.1 9.5497
43.15 9.55479
43.2 9.55306
43.25 9.55696
43.3 9.56044
43.35 9.56131
43.4 9.56291
43.45 9.56345
43.5 9.55705
43.55 9.55681
43.6 9.55717
43.65 9.55681
43.7 9.55179
43.75 9.54472
43.8 9.54476
43.85 9.54553
43.9 9.54717
43.95 9.54606
44. 9.54628
44.05 9.54892
44.1 9.54821
44.15 9.54978
44.2 9.55251
44.25 9.55293
44.3 9.55188
44.35 9.54984
44.4 9.55544
44.45 9.55227
44.5 9.54785
44.55 9.54953
44.6 9.55086
44.65 9.55148
44.7 9.55589
44.75 9.55245
44.8 9.55547
44.85 9.55694
44.9 9.55516
44.95 9.55316
45. 9.56186
45.05 9.55736
45.1 9.5584
45.15 9.55882
45.2 9.56566
45.25 9.56878
45.3 9.57058
45.35 9.57215
45.4 9.57476
45.45 9.5764
45.5 9.57569
45.55 9.57917
45.6 9.5816
45.65 9.58282
45.7 9.58329
45.75 9.58477
45.8 9.58798
45.85 9.58501
45.9 9.58554
45.95 9.57883
46. 9.57803
46.05 9.57874
46.1 9.57902
46.15 9.57806
46.2 9.5761
46.25 9.58444
46.3 9.58126
46.35 9.58125
46.4 9.58217
46.45 9.58166
46.5 9.57962
46.55 9.58154
46.6 9.58926
46.65 9.58835
46.7 9.58489
46.75 9.58553
46.8 9.58739
46.85 9.59096
46.9 9.59349
46.95 9.59349
47. 9.59213
47.05 9.59727
47.1 9.60164
47.15 9.60389
47.2 9.60274
47.25 9.60198
47.3 9.60863
47.35 9.60844
47.4 9.61019
47.45 9.61618
47.5 9.61608
47.55 9.61768
47.6 9.6171
47.65 9.6184
47.7 9.61756
47.75 9.61244
47.8 9.61434
47.85 9.61753
47.9 9.61906
47.95 9.6191
48. 9.61933
48.05 9.61636
48.1 9.62237
48.15 9.61652
48.2 9.61403
48.25 9.61216
48.3 9.61142
48.35 9.6107
48.4 9.6063
48.45 9.61165
48.5 9.6139
48.55 9.61133
48.6 9.61734
48.65 9.61826
48.7 9.61869
48.75 9.61837
48.8 9.61768
48.85 9.61746
48.9 9.62454
48.95 9.62466
49. 9.62266
49.05 9.62139
49.1 9.62733
49.15 9.62886
49.2 9.62917
49.25 9.6266
49.3 9.62657
49.35 9.62768
49.4 9.62812
49.45 9.6298
49.5 9.63104
49.55 9.63156
49.6 9.62834
49.65 9.62465
49.7 9.62354
49.75 9.62638
49.8 9.63188
49.85 9.63382
49.9 9.63639
49.95 9.63758
50. 9.63332


==> Chapter_6/tikz/means20.txt <==
%% LaTeX2e file `means20.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
0. 20.
0.05 19.948
0.1 19.8957
0.15 19.8475
0.2 19.8026
0.25 19.7535
0.3 19.7067
0.35 19.6548
0.4 19.5998
0.45 19.5517
0.5 19.5041
0.55 19.4545
0.6 19.4076
0.65 19.3573
0.7 19.3101
0.75 19.2602
0.8 19.2093
0.85 19.1591
0.9 19.1079
0.95 19.0597
1. 19.002
1.05 18.9522
1.1 18.905
1.15 18.8532
1.2 18.8023
1.25 18.7549
1.3 18.705
1.35 18.6527
1.4 18.6023
1.45 18.5498
1.5 18.497
1.55 18.4452
1.6 18.3936
1.65 18.344
1.7 18.2945
1.75 18.2434
1.8 18.1884
1.85 18.1346
1.9 18.0857
1.95 18.0405
2. 17.9882
2.05 17.9395
2.1 17.8877
2.15 17.8336
2.2 17.7769
2.25 17.7281
2.3 17.6763
2.35 17.623
2.4 17.5729
2.45 17.5235
2.5 17.4693
2.55 17.4247
2.6 17.3733
2.65 17.3241
2.7 17.2754
2.75 17.2298
2.8 17.1801
2.85 17.1323
2.9 17.089
2.95 17.0402
3. 16.9917
3.05 16.9439
3.1 16.9005
3.15 16.8544
3.2 16.8086
3.25 16.7639
3.3 16.7118
3.35 16.67
3.4 16.6243
3.45 16.5816
3.5 16.5393
3.55 16.4917
3.6 16.4444
3.65 16.4007
3.7 16.3507
3.75 16.3065
3.8 16.264
3.85 16.2222
3.9 16.1761
3.95 16.1389
4. 16.096
4.05 16.0517
4.1 16.0075
4.15 15.964
4.2 15.9228
4.25 15.8776
4.3 15.8336
4.35 15.7959
4.4 15.7504
4.45 15.706
4.5 15.6638
4.55 15.6252
4.6 15.578
4.65 15.5371
4.7 15.4976
4.75 15.4579
4.8 15.4208
4.85 15.3801
4.9 15.3427
4.95 15.3054
5. 15.265
5.05 15.2304
5.1 15.1957
5.15 15.1596
5.2 15.1267
5.25 15.095
5.3 15.0584
5.35 15.0202
5.4 14.9848
5.45 14.9515
5.5 14.9141
5.55 14.8815
5.6 14.8501
5.65 14.8162
5.7 14.7835
5.75 14.7499
5.8 14.7225
5.85 14.6921
5.9 14.6594
5.95 14.6331
6. 14.6021
6.05 14.5697
6.1 14.5417
6.15 14.5136
6.2 14.4852
6.25 14.4581
6.3 14.4288
6.35 14.3988
6.4 14.3715
6.45 14.3454
6.5 14.3206
6.55 14.2839
6.6 14.2602
6.65 14.2319
6.7 14.2003
6.75 14.1741
6.8 14.1446
6.85 14.1184
6.9 14.091
6.95 14.0666
7. 14.0378
7.05 14.0066
7.1 13.9754
7.15 13.9477
7.2 13.9244
7.25 13.8962
7.3 13.8706
7.35 13.8471
7.4 13.8189
7.45 13.7926
7.5 13.7648
7.55 13.7358
7.6 13.712
7.65 13.6885
7.7 13.6643
7.75 13.6385
7.8 13.6183
7.85 13.5918
7.9 13.5738
7.95 13.5543
8. 13.5347
8.05 13.515
8.1 13.4919
8.15 13.471
8.2 13.4515
8.25 13.4327
8.3 13.4111
8.35 13.3939
8.4 13.3725
8.45 13.3521
8.5 13.3386
8.55 13.3195
8.6 13.2978
8.65 13.2828
8.7 13.2684
8.75 13.2527
8.8 13.2341
8.85 13.2144
8.9 13.188
8.95 13.1644
9. 13.14
9.05 13.127
9.1 13.1042
9.15 13.0849
9.2 13.0662
9.25 13.0493
9.3 13.0266
9.35 13.0059
9.4 12.9865
9.45 12.9653
9.5 12.9468
9.55 12.9261
9.6 12.9056
9.65 12.8858
9.7 12.8706
9.75 12.8535
9.8 12.8392
9.85 12.8211
9.9 12.8108
9.95 12.7982
10. 12.7849
10.05 12.7654
10.1 12.7482
10.15 12.7362
10.2 12.7198
10.25 12.7046
10.3 12.6885
10.35 12.6748
10.4 12.6586
10.45 12.6455
10.5 12.6267
10.55 12.6104
10.6 12.5984
10.65 12.5883
10.7 12.5744
10.75 12.5592
10.8 12.546
10.85 12.5326
10.9 12.5184
10.95 12.5076
11. 12.4958
11.05 12.4824
11.1 12.4664
11.15 12.4523
11.2 12.4329
11.25 12.4178
11.3 12.4032
11.35 12.392
11.4 12.3781
11.45 12.3636
11.5 12.3496
11.55 12.3362
11.6 12.3278
11.65 12.3166
11.7 12.3071
11.75 12.2956
11.8 12.2845
11.85 12.2688
11.9 12.255
11.95 12.2452
12. 12.2355
12.05 12.2269
12.1 12.219
12.15 12.2037
12.2 12.1952
12.25 12.1848
12.3 12.1715
12.35 12.1566
12.4 12.1458
12.45 12.1328
12.5 12.1256
12.55 12.116
12.6 12.1026
12.65 12.091
12.7 12.085
12.75 12.0742
12.8 12.0671
12.85 12.0607
12.9 12.0513
12.95 12.0351
13. 12.0235
13.05 12.0153
13.1 12.0111
13.15 11.9905
13.2 11.9861
13.25 11.9763
13.3 11.9617
13.35 11.9567
13.4 11.945
13.45 11.9342
13.5 11.9248
13.55 11.9108
13.6 11.8998
13.65 11.8934
13.7 11.8849
13.75 11.8737
13.8 11.8659
13.85 11.8553
13.9 11.8525
13.95 11.8428
14. 11.834
14.05 11.8258
14.1 11.8188
14.15 11.8104
14.2 11.7972
14.25 11.7939
14.3 11.7857
14.35 11.7789
14.4 11.7665
14.45 11.7655
14.5 11.7573
14.55 11.7504
14.6 11.734
14.65 11.7275
14.7 11.7197
14.75 11.7094
14.8 11.7014
14.85 11.6893
14.9 11.683
14.95 11.6767
15. 11.6687
15.05 11.6591
15.1 11.6489
15.15 11.6402
15.2 11.6355
15.25 11.6319
15.3 11.6295
15.35 11.6244
15.4 11.6167
15.45 11.6067
15.5 11.6028
15.55 11.5959
15.6 11.5868
15.65 11.5753
15.7 11.5673
15.75 11.5649
15.8 11.5554
15.85 11.5451
15.9 11.5401
15.95 11.5328
16. 11.524
16.05 11.5161
16.1 11.5099
16.15 11.4959
16.2 11.4877
16.25 11.485
16.3 11.4763
16.35 11.4702
16.4 11.4608
16.45 11.4527
16.5 11.4469
16.55 11.4392
16.6 11.4358
16.65 11.421
16.7 11.4145
16.75 11.4055
16.8 11.4013
16.85 11.3975
16.9 11.3894
16.95 11.3806
17. 11.369
17.05 11.3602
17.1 11.3433
17.15 11.3347
17.2 11.3324
17.25 11.3262
17.3 11.3216
17.35 11.31
17.4 11.3067
17.45 11.2988
17.5 11.3015
17.55 11.2943
17.6 11.2881
17.65 11.2862
17.7 11.2791
17.75 11.2757
17.8 11.2732
17.85 11.2683
17.9 11.2644
17.95 11.2648
18. 11.2604
18.05 11.2539
18.1 11.2425
18.15 11.2333
18.2 11.2292
18.25 11.228
18.3 11.2203
18.35 11.2143
18.4 11.206
18.45 11.1969
18.5 11.1916
18.55 11.1865
18.6 11.1836
18.65 11.1753
18.7 11.1702
18.75 11.1608
18.8 11.1533
18.85 11.1429
18.9 11.135
18.95 11.1255
19. 11.1223
19.05 11.1185
19.1 11.1111
19.15 11.1096
19.2 11.1042
19.25 11.1021
19.3 11.0939
19.35 11.0859
19.4 11.0845
19.45 11.0785
19.5 11.0742
19.55 11.0719
19.6 11.0591
19.65 11.0555
19.7 11.0469
19.75 11.0427
19.8 11.0341
19.85 11.0312
19.9 11.0217
19.95 11.0184
20. 11.012
20.05 11.0129
20.1 11.0092
20.15 11.0083
20.2 11.005
20.25 11.0044
20.3 10.9975
20.35 10.9982
20.4 10.9912
20.45 10.9886
20.5 10.987
20.55 10.9785
20.6 10.9736
20.65 10.9736
20.7 10.9711
20.75 10.9697
20.8 10.9615
20.85 10.9599
20.9 10.9532
20.95 10.9465
21. 10.9422
21.05 10.9353
21.1 10.9284
21.15 10.9246
21.2 10.9183
21.25 10.9111
21.3 10.9089
21.35 10.9037
21.4 10.8932
21.45 10.8936
21.5 10.8907
21.55 10.8823
21.6 10.8748
21.65 10.8722
21.7 10.8714
21.75 10.8653
21.8 10.8601
21.85 10.8625
21.9 10.8596
21.95 10.8621
22. 10.8601
22.05 10.8547
22.1 10.8513
22.15 10.8473
22.2 10.8463
22.25 10.8453
22.3 10.845
22.35 10.8386
22.4 10.8376
22.45 10.8363
22.5 10.8363
22.55 10.826
22.6 10.816
22.65 10.8106
22.7 10.8074
22.75 10.8069
22.8 10.8004
22.85 10.7971
22.9 10.7912
22.95 10.7919
23. 10.7866
23.05 10.7816
23.1 10.7782
23.15 10.7786
23.2 10.7796
23.25 10.7757
23.3 10.7709
23.35 10.7684
23.4 10.7653
23.45 10.7617
23.5 10.7592
23.55 10.7616
23.6 10.7621
23.65 10.7584
23.7 10.7468
23.75 10.7492
23.8 10.7465
23.85 10.7424
23.9 10.7372
23.95 10.7346
24. 10.7312
24.05 10.7241
24.1 10.7218
24.15 10.7185
24.2 10.7194
24.25 10.7178
24.3 10.7133
24.35 10.7097
24.4 10.7031
24.45 10.7009
24.5 10.6968
24.55 10.691
24.6 10.6877
24.65 10.6875
24.7 10.6861
24.75 10.6756
24.8 10.6752
24.85 10.6739
24.9 10.665
24.95 10.6652
25. 10.6631
25.05 10.6602
25.1 10.6601
25.15 10.6558
25.2 10.6531
25.25 10.6531
25.3 10.6489
25.35 10.6454
25.4 10.6418
25.45 10.6378
25.5 10.6311
25.55 10.623
25.6 10.6192
25.65 10.6174
25.7 10.6174
25.75 10.6121
25.8 10.6112
25.85 10.606
25.9 10.6054
25.95 10.6064
26. 10.6003
26.05 10.5996
26.1 10.5932
26.15 10.5873
26.2 10.5847
26.25 10.5799
26.3 10.5813
26.35 10.5767
26.4 10.5793
26.45 10.578
26.5 10.5744
26.55 10.57
26.6 10.573
26.65 10.567
26.7 10.5655
26.75 10.5654
26.8 10.5589
26.85 10.5509
26.9 10.5488
26.95 10.5498
27. 10.5487
27.05 10.5469
27.1 10.5441
27.15 10.5407
27.2 10.537
27.25 10.5392
27.3 10.5361
27.35 10.5324
27.4 10.5296
27.45 10.5274
27.5 10.5182
27.55 10.5167
27.6 10.5176
27.65 10.5211
27.7 10.5236
27.75 10.523
27.8 10.5233
27.85 10.5187
27.9 10.5162
27.95 10.5096
28. 10.5083
28.05 10.5067
28.1 10.5093
28.15 10.5067
28.2 10.5063
28.25 10.5048
28.3 10.4972
28.35 10.4928
28.4 10.487
28.45 10.4886
28.5 10.4874
28.55 10.4856
28.6 10.4816
28.65 10.4803
28.7 10.479
28.75 10.4792
28.8 10.478
28.85 10.4821
28.9 10.4876
28.95 10.4854
29. 10.4788
29.05 10.4776
29.1 10.4666
29.15 10.4741
29.2 10.4716
29.25 10.4653
29.3 10.468
29.35 10.4627
29.4 10.4566
29.45 10.4566
29.5 10.4499
29.55 10.4518
29.6 10.4528
29.65 10.4503
29.7 10.4512
29.75 10.452
29.8 10.4492
29.85 10.4428
29.9 10.4386
29.95 10.432
30. 10.4312
30.05 10.427
30.1 10.4245
30.15 10.4175
30.2 10.4189
30.25 10.418
30.3 10.4199
30.35 10.4194
30.4 10.414
30.45 10.4136
30.5 10.4119
30.55 10.4149
30.6 10.4163
30.65 10.4158
30.7 10.4139
30.75 10.4094
30.8 10.405
30.85 10.4038
30.9 10.4061
30.95 10.3974
31. 10.3952
31.05 10.3909
31.1 10.3879
31.15 10.3821
31.2 10.3776
31.25 10.3743
31.3 10.3734
31.35 10.3761
31.4 10.3769
31.45 10.3721
31.5 10.3682
31.55 10.3714
31.6 10.3696
31.65 10.367
31.7 10.366
31.75 10.3664
31.8 10.3638
31.85 10.3578
31.9 10.3527
31.95 10.3499
32. 10.352
32.05 10.3489
32.1 10.3484
32.15 10.3486
32.2 10.351
32.25 10.3522
32.3 10.3454
32.35 10.3452
32.4 10.3477
32.45 10.3393
32.5 10.3366
32.55 10.3325
32.6 10.3345
32.65 10.3347
32.7 10.3318
32.75 10.3355
32.8 10.3344
32.85 10.3303
32.9 10.3318
32.95 10.3326
33. 10.3318
33.05 10.3299
33.1 10.3258
33.15 10.3224
33.2 10.3242
33.25 10.3214
33.3 10.3273
33.35 10.3239
33.4 10.3257
33.45 10.3235
33.5 10.3208
33.55 10.3221
33.6 10.3169
33.65 10.317
33.7 10.3157
33.75 10.3166
33.8 10.3139
33.85 10.3129
33.9 10.3187
33.95 10.3199
34. 10.3179
34.05 10.3162
34.1 10.3123
34.15 10.3103
34.2 10.3109
34.25 10.3159
34.3 10.3138
34.35 10.3141
34.4 10.3139
34.45 10.307
34.5 10.3106
34.55 10.3114
34.6 10.3121
34.65 10.3125
34.7 10.3133
34.75 10.3078
34.8 10.311
34.85 10.3157
34.9 10.3132
34.95 10.3115
35. 10.3087
35.05 10.3128
35.1 10.3089
35.15 10.3057
35.2 10.3048
35.25 10.2976
35.3 10.2926
35.35 10.2961
35.4 10.295
35.45 10.2973
35.5 10.2912
35.55 10.2921
35.6 10.2935
35.65 10.291
35.7 10.2975
35.75 10.2907
35.8 10.2879
35.85 10.2895
35.9 10.2916
35.95 10.2925
36. 10.2922
36.05 10.2969
36.1 10.2905
36.15 10.289
36.2 10.2917
36.25 10.2898
36.3 10.2892
36.35 10.2892
36.4 10.289
36.45 10.283
36.5 10.279
36.55 10.2805
36.6 10.2808
36.65 10.2786
36.7 10.2805
36.75 10.2774
36.8 10.2741
36.85 10.2699
36.9 10.2687
36.95 10.269
37. 10.2659
37.05 10.2653
37.1 10.2653
37.15 10.2679
37.2 10.2652
37.25 10.2583
37.3 10.2539
37.35 10.2534
37.4 10.2574
37.45 10.2557
37.5 10.2578
37.55 10.2543
37.6 10.2554
37.65 10.2529
37.7 10.2517
37.75 10.2508
37.8 10.243
37.85 10.2346
37.9 10.2298
37.95 10.2308
38. 10.2301
38.05 10.2318
38.1 10.2318
38.15 10.2232
38.2 10.2235
38.25 10.2199
38.3 10.2198
38.35 10.2166
38.4 10.2203
38.45 10.2099
38.5 10.2075
38.55 10.2055
38.6 10.2085
38.65 10.208
38.7 10.2025
38.75 10.2006
38.8 10.2012
38.85 10.2053
38.9 10.2069
38.95 10.2093
39. 10.2065
39.05 10.2068
39.1 10.2072
39.15 10.2049
39.2 10.2057
39.25 10.2043
39.3 10.2025
39.35 10.2009
39.4 10.2027
39.45 10.1986
39.5 10.1973
39.55 10.1941
39.6 10.1987
39.65 10.192
39.7 10.1878
39.75 10.1868
39.8 10.1856
39.85 10.1911
39.9 10.1906
39.95 10.1956
40. 10.1948
40.05 10.1921
40.1 10.1962
40.15 10.1986
40.2 10.1954
40.25 10.1941
40.3 10.1896
40.35 10.1899
40.4 10.187
40.45 10.1859
40.5 10.1899
40.55 10.1906
40.6 10.1905
40.65 10.1897
40.7 10.1914
40.75 10.189
40.8 10.1945
40.85 10.1942
40.9 10.193
40.95 10.1867
41. 10.1822
41.05 10.1839
41.1 10.1831
41.15 10.1822
41.2 10.1838
41.25 10.1864
41.3 10.1889
41.35 10.1905
41.4 10.1885
41.45 10.181
41.5 10.1775
41.55 10.1768
41.6 10.1782
41.65 10.1767
41.7 10.1762
41.75 10.1771
41.8 10.1803
41.85 10.1778
41.9 10.1797
41.95 10.1801
42. 10.1763
42.05 10.1778
42.1 10.1807
42.15 10.1778
42.2 10.172
42.25 10.1721
42.3 10.1766
42.35 10.1806
42.4 10.177
42.45 10.177
42.5 10.1729
42.55 10.1704
42.6 10.1705
42.65 10.165
42.7 10.1653
42.75 10.1651
42.8 10.1713
42.85 10.1703
42.9 10.1678
42.95 10.1699
43. 10.1695
43.05 10.1715
43.1 10.1692
43.15 10.1669
43.2 10.1629
43.25 10.1587
43.3 10.1568
43.35 10.1563
43.4 10.1571
43.45 10.1579
43.5 10.1596
43.55 10.1546
43.6 10.1485
43.65 10.1492
43.7 10.1474
43.75 10.1436
43.8 10.1411
43.85 10.138
43.9 10.1388
43.95 10.1362
44. 10.1383
44.05 10.1325
44.1 10.1331
44.15 10.1309
44.2 10.129
44.25 10.1255
44.3 10.1227
44.35 10.1243
44.4 10.1255
44.45 10.131
44.5 10.1318
44.55 10.1316
44.6 10.1308
44.65 10.133
44.7 10.1349
44.75 10.1379
44.8 10.1302
44.85 10.1214
44.9 10.1218
44.95 10.1201
45. 10.1198
45.05 10.1148
45.1 10.1205
45.15 10.121
45.2 10.1209
45.25 10.1219
45.3 10.1164
45.35 10.1154
45.4 10.1112
45.45 10.1122
45.5 10.11
45.55 10.1104
45.6 10.1083
45.65 10.1091
45.7 10.1154
45.75 10.1149
45.8 10.1155
45.85 10.1151
45.9 10.1115
45.95 10.1192
46. 10.1179
46.05 10.1153
46.1 10.1175
46.15 10.1152
46.2 10.1124
46.25 10.1099
46.3 10.1088
46.35 10.1088
46.4 10.1079
46.45 10.1072
46.5 10.1063
46.55 10.1086
46.6 10.1045
46.65 10.1089
46.7 10.1044
46.75 10.0981
46.8 10.1019
46.85 10.0943
46.9 10.0952
46.95 10.0945
47. 10.0923
47.05 10.092
47.1 10.0901
47.15 10.0846
47.2 10.0837
47.25 10.0855
47.3 10.0889
47.35 10.0865
47.4 10.0885
47.45 10.0883
47.5 10.0865
47.55 10.0889
47.6 10.0959
47.65 10.099
47.7 10.0916
47.75 10.0927
47.8 10.0931
47.85 10.0944
47.9 10.0945
47.95 10.0943
48. 10.0921
48.05 10.0938
48.1 10.0903
48.15 10.0903
48.2 10.0948
48.25 10.0935
48.3 10.099
48.35 10.1042
48.4 10.1028
48.45 10.1025
48.5 10.0976
48.55 10.0954
48.6 10.098
48.65 10.0962
48.7 10.0976
48.75 10.098
48.8 10.0969
48.85 10.1029
48.9 10.0984
48.95 10.0995
49. 10.0975
49.05 10.0948
49.1 10.1017
49.15 10.1019
49.2 10.097
49.25 10.0955
49.3 10.0938
49.35 10.0963
49.4 10.0902
49.45 10.0933
49.5 10.0933
49.55 10.0912
49.6 10.0949
49.65 10.0935
49.7 10.0936
49.75 10.0944
49.8 10.0914
49.85 10.0908
49.9 10.0884
49.95 10.0891
50. 10.0881


==> Chapter_6/tikz/meansExp.txt <==
%% LaTeX2e file `meansExp.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
0. 14.9815
0.1 14.9022
0.2 14.8454
0.3 14.7969
0.4 14.7533
0.5 14.7121
0.6 14.6767
0.7 14.6411
0.8 14.6079
0.9 14.5757
1. 14.5447
1.1 14.5136
1.2 14.4787
1.3 14.4492
1.4 14.4173
1.5 14.3833
1.6 14.3499
1.7 14.3254
1.8 14.2943
1.9 14.2699
2. 14.2411
2.1 14.213
2.2 14.1847
2.3 14.1595
2.4 14.1367
2.5 14.1078
2.6 14.0853
2.7 14.0612
2.8 14.0365
2.9 14.018
3. 13.9967
3.1 13.9777
3.2 13.9578
3.3 13.9299
3.4 13.9108
3.5 13.891
3.6 13.873
3.7 13.8503
3.8 13.8245
3.9 13.8118
4. 13.7925
4.1 13.7692
4.2 13.7452
4.3 13.7233
4.4 13.7044
4.5 13.6944
4.6 13.6707
4.7 13.6553
4.8 13.6353
4.9 13.6162
5. 13.6046
5.1 13.5893
5.2 13.5717
5.3 13.5562
5.4 13.5414
5.5 13.5227
5.6 13.5027
5.7 13.4838
5.8 13.4638
5.9 13.4464
6. 13.4319
6.1 13.4189
6.2 13.4042
6.3 13.3872
6.4 13.3695
6.5 13.3504
6.6 13.3308
6.7 13.3093
6.8 13.2929
6.9 13.2728
7. 13.2589
7.1 13.2371
7.2 13.2216
7.3 13.2084
7.4 13.1878
7.5 13.1726
7.6 13.1607
7.7 13.1467
7.8 13.1375
7.9 13.1217
8. 13.1116
8.1 13.0926
8.2 13.0804
8.3 13.0665
8.4 13.0534
8.5 13.0374
8.6 13.0255
8.7 13.0094
8.8 12.9939
8.9 12.9775
9. 12.971
9.1 12.9588
9.2 12.9452
9.3 12.9246
9.4 12.9119
9.5 12.894
9.6 12.885
9.7 12.8708
9.8 12.8554
9.9 12.8495
10. 12.8349
10.1 12.8256
10.2 12.8144
10.3 12.801
10.4 12.7866
10.5 12.7734
10.6 12.7574
10.7 12.7425
10.8 12.7302
10.9 12.7106
11. 12.7018
11.1 12.6922
11.2 12.6787
11.3 12.6656
11.4 12.6537
11.5 12.6379
11.6 12.6286
11.7 12.6132
11.8 12.6053
11.9 12.5967
12. 12.5839
12.1 12.5683
12.2 12.556
12.3 12.5416
12.4 12.532
12.5 12.5177
12.6 12.5048
12.7 12.492
12.8 12.4847
12.9 12.4691
13. 12.4574
13.1 12.4515
13.2 12.4393
13.3 12.4276
13.4 12.4194
13.5 12.4054
13.6 12.3942
13.7 12.3819
13.8 12.3711
13.9 12.3591
14. 12.3575
14.1 12.3522
14.2 12.3396
14.3 12.3315
14.4 12.3194
14.5 12.3078
14.6 12.2975
14.7 12.2843
14.8 12.2789
14.9 12.2712
15. 12.2571
15.1 12.2493
15.2 12.2415
15.3 12.2336
15.4 12.2298
15.5 12.2209
15.6 12.2148
15.7 12.2053
15.8 12.2015
15.9 12.1859
16. 12.175
16.1 12.1616
16.2 12.1482
16.3 12.1403
16.4 12.1337
16.5 12.1271
16.6 12.121
16.7 12.1097
16.8 12.1006
16.9 12.0921
17. 12.0764
17.1 12.067
17.2 12.0595
17.3 12.0458
17.4 12.0416
17.5 12.0368
17.6 12.0234
17.7 12.013
17.8 12.0057
17.9 11.9987
18. 11.9916
18.1 11.9868
18.2 11.9806
18.3 11.9693
18.4 11.9629
18.5 11.9576
18.6 11.9495
18.7 11.941
18.8 11.9349
18.9 11.9344
19. 11.9258
19.1 11.9171
19.2 11.9027
19.3 11.8972
19.4 11.8845
19.5 11.8734
19.6 11.8652
19.7 11.8575
19.8 11.8499
19.9 11.8483
20. 11.8442
20.1 11.8305
20.2 11.827
20.3 11.8173
20.4 11.8108
20.5 11.8051
20.6 11.7981
20.7 11.7953
20.8 11.7866
20.9 11.7802
21. 11.7764
21.1 11.7713
21.2 11.7684
21.3 11.7608
21.4 11.7517
21.5 11.7493
21.6 11.7408
21.7 11.7319
21.8 11.7279
21.9 11.7229
22. 11.7166
22.1 11.7071
22.2 11.6993
22.3 11.6956
22.4 11.6896
22.5 11.6802
22.6 11.6761
22.7 11.6678
22.8 11.6602
22.9 11.6543
23. 11.6523
23.1 11.6482
23.2 11.6435
23.3 11.637
23.4 11.6265
23.5 11.6222
23.6 11.6096
23.7 11.6002
23.8 11.5918
23.9 11.5855
24. 11.5793
24.1 11.575
24.2 11.5715
24.3 11.5682
24.4 11.5596
24.5 11.5584
24.6 11.5518
24.7 11.5511
24.8 11.5472
24.9 11.5429
25. 11.538
25.1 11.5326
25.2 11.5248
25.3 11.5176
25.4 11.516
25.5 11.51
25.6 11.5008
25.7 11.4978
25.8 11.4944
25.9 11.4856
26. 11.477
26.1 11.4742
26.2 11.4721
26.3 11.4639
26.4 11.4592
26.5 11.4584
26.6 11.4555
26.7 11.4461
26.8 11.4438
26.9 11.4313
27. 11.4251
27.1 11.4209
27.2 11.4161
27.3 11.418
27.4 11.4175
27.5 11.4099
27.6 11.402
27.7 11.3957
27.8 11.3903
27.9 11.3867
28. 11.3751
28.1 11.3697
28.2 11.3651
28.3 11.3625
28.4 11.3589
28.5 11.3563
28.6 11.3504
28.7 11.3418
28.8 11.3379
28.9 11.3357
29. 11.3283
29.1 11.322
29.2 11.3169
29.3 11.3147
29.4 11.3113
29.5 11.3061
29.6 11.2981
29.7 11.292
29.8 11.289
29.9 11.2836
30. 11.2777
30.1 11.2746
30.2 11.2723
30.3 11.2611
30.4 11.2546
30.5 11.2463
30.6 11.2448
30.7 11.236
30.8 11.2364
30.9 11.234
31. 11.2338
31.1 11.2304
31.2 11.2282
31.3 11.2219
31.4 11.2164
31.5 11.2128
31.6 11.2057
31.7 11.2026
31.8 11.195
31.9 11.1895
32. 11.1784
32.1 11.1715
32.2 11.172
32.3 11.1677
32.4 11.1635
32.5 11.1574
32.6 11.1554
32.7 11.154
32.8 11.1488
32.9 11.1484
33. 11.1378
33.1 11.1319
33.2 11.1258
33.3 11.1258
33.4 11.1185
33.5 11.111
33.6 11.1068
33.7 11.1073
33.8 11.1007
33.9 11.1016
34. 11.0993
34.1 11.0966
34.2 11.0925
34.3 11.0894
34.4 11.0879
34.5 11.0883
34.6 11.0846
34.7 11.0808
34.8 11.0784
34.9 11.0719
35. 11.0742
35.1 11.0693
35.2 11.0639
35.3 11.0606
35.4 11.0555
35.5 11.0506
35.6 11.0514
35.7 11.0503
35.8 11.0454
35.9 11.0397
36. 11.0354
36.1 11.0337
36.2 11.0359
36.3 11.0297
36.4 11.029
36.5 11.0282
36.6 11.0218
36.7 11.0198
36.8 11.0154
36.9 11.0083
37. 11.0029
37.1 10.997
37.2 10.9958
37.3 10.9859
37.4 10.9788
37.5 10.9814
37.6 10.9814
37.7 10.9809
37.8 10.9807
37.9 10.9778
38. 10.9712
38.1 10.9654
38.2 10.959
38.3 10.9585
38.4 10.958
38.5 10.9537
38.6 10.9462
38.7 10.9469
38.8 10.9416
38.9 10.9379
39. 10.9336
39.1 10.9309
39.2 10.9277
39.3 10.9292
39.4 10.9281
39.5 10.9254
39.6 10.9225
39.7 10.9174
39.8 10.9148
39.9 10.9144
40. 10.9108
40.1 10.9133
40.2 10.9154
40.3 10.9126
40.4 10.9078
40.5 10.9086
40.6 10.9034
40.7 10.8988
40.8 10.8953
40.9 10.8956
41. 10.8895
41.1 10.8877
41.2 10.8857
41.3 10.8874
41.4 10.8876
41.5 10.8911
41.6 10.8911
41.7 10.8863
41.8 10.8852
41.9 10.8811
42. 10.8829
42.1 10.8764
42.2 10.8771
42.3 10.8768
42.4 10.8755
42.5 10.8744
42.6 10.8751
42.7 10.8724
42.8 10.8661
42.9 10.8662
43. 10.8662
43.1 10.8593
43.2 10.852
43.3 10.8439
43.4 10.8429
43.5 10.8475
43.6 10.8442
43.7 10.8396
43.8 10.8388
43.9 10.8414
44. 10.8412
44.1 10.8363
44.2 10.8334
44.3 10.8302
44.4 10.8287
44.5 10.8283
44.6 10.8251
44.7 10.8211
44.8 10.8159
44.9 10.8169
45. 10.8128
45.1 10.8134
45.2 10.8129
45.3 10.8105
45.4 10.8024
45.5 10.7965
45.6 10.7984
45.7 10.7956
45.8 10.7923
45.9 10.7884
46. 10.7851
46.1 10.7774
46.2 10.7771
46.3 10.7768
46.4 10.7738
46.5 10.7726
46.6 10.7764
46.7 10.7752
46.8 10.7689
46.9 10.7672
47. 10.7667
47.1 10.765
47.2 10.7632
47.3 10.7619
47.4 10.757
47.5 10.7509
47.6 10.7541
47.7 10.7515
47.8 10.7476
47.9 10.7437
48. 10.7473
48.1 10.7509
48.2 10.7481
48.3 10.7409
48.4 10.7394
48.5 10.7368
48.6 10.728
48.7 10.7229
48.8 10.7162
48.9 10.7102
49. 10.7075
49.1 10.7048
49.2 10.7009
49.3 10.7045
49.4 10.7029
49.5 10.7029
49.6 10.7019
49.7 10.7019
49.8 10.7014
49.9 10.6958
50. 10.6896


==> Chapter_6/tikz/mm1_0.txt <==
mu	T2	T5	T10	PSA		ap2	ap5	ap10
1.1	0.636798	1.16387	1.74235	10	-0.1	-0.1	-0.1
1.2	0.612715	1.08869	1.5807	5	-0.1	-0.1	-0.1
1.3	0.590449	1.02081	1.43907	3.33333	-0.1	-0.1	-0.1
1.4	0.568317	0.95743	1.31248	2.5	-0.1	-0.1	0.3125
1.5	0.548706	0.900223	1.20076	2	-0.1	-0.1	0.8
1.6	0.52944	0.846935	1.1026	1.66667	-0.1	0.185185	0.925926
1.7	0.510679	0.79851	1.0154	1.42857	-0.1	0.437318	0.932945
1.8	0.493627	0.753449	0.938372	1.25	-0.1	0.546875	0.898438
1.9	0.477305	0.713528	0.871442	1.11111	-0.1	0.589849	0.85048
2	0.461399	0.675456	0.810188	1	0	0.6	0.8
2.1	0.445394	0.640299	0.756459	0.909091	0.12021	0.593539	0.751315
2.2	0.430765	0.607347	0.708561	0.833333	0.196759	0.578704	0.706019
2.3	0.417819	0.579317	0.666552	0.769231	0.24579	0.559854	0.664543
2.4	0.404974	0.552974	0.628376	0.714286	0.276968	0.539359	0.626822
2.5	0.392298	0.525526	0.592213	0.666667	0.296296	0.518519	0.592593
2.6	0.380796	0.50359	0.561583	0.625	0.307617	0.498047	0.561523
2.7	0.369725	0.482589	0.533844	0.588235	0.313454	0.478323	0.533279
2.8	0.359181	0.462184	0.507765	0.555556	0.315501	0.459534	0.507545
2.9	0.348885	0.443573	0.484696	0.526316	0.314915	0.441755	0.484036
3	0.339222	0.426655	0.46386	0.5	0.3125	0.425	0.4625
3.1	0.329559	0.409737	0.443024	0.47619	0.308822	0.409243	0.442717
3.2	0.321833	0.395139	0.424715	0.454545	0.304282	0.39444	0.424493
3.3	0.312638	0.381067	0.407419	0.434783	0.29917	0.380538	0.40766
3.4	0.304214	0.368233	0.39335	0.416667	0.293692	0.367477	0.392072
3.5	0.298035	0.356603	0.378189	0.4	0.288	0.3552	0.3776
3.6	0.289217	0.344255	0.36421	0.384615	0.282203	0.34365	0.364133
3.7	0.282159	0.332475	0.351118	0.37037	0.276381	0.332774	0.351572
3.8	0.274617	0.321313	0.3393	0.357143	0.27059	0.322522	0.339832
3.9	0.268846	0.313385	0.329065	0.344828	0.264874	0.312846	0.328837
4	0.262638	0.303807	0.318125	0.333333	0.259259	0.303704	0.318519
4.1	0.255584	0.295329	0.308813	0.322581	0.253768	0.295056	0.308818
4.2	0.249275	0.28603	0.299641	0.3125	0.248413	0.286865	0.299683
4.3	0.245566	0.279735	0.291758	0.30303	0.243203	0.2791	0.291065
4.4	0.240687	0.273658	0.284032	0.294118	0.238144	0.271728	0.282923
4.5	0.234435	0.26524	0.275	0.285714	0.233236	0.264723	0.275219
4.6	0.230138	0.258528	0.268359	0.277778	0.228481	0.258059	0.267918
4.7	0.222575	0.250975	0.26065	0.27027	0.223876	0.251713	0.260991
4.8	0.220291	0.246372	0.254854	0.263158	0.21942	0.245663	0.25441
4.9	0.214394	0.240062	0.248248	0.25641	0.215108	0.239889	0.24815
5	0.210531	0.233659	0.242045	0.25	0.210938	0.234375	0.242188


==> Chapter_6/tikz/mm1_25.txt <==
mu	T2	T5	T10	PSA		ap2	ap5	ap10
1	2.50042	2.58343	2.92409	10	-0.1	-0.1	-0.1
1.1	2.40034	2.38671	2.61589	10	-0.1	-0.1	-0.1
1.2	2.3004	2.20668	2.34581	5	-0.1	-0.1	-0.1
1.3	2.20031	2.04094	2.1072	3.33333	-0.1	-0.1	-0.1
1.4	2.10321	1.89077	1.90088	2.5	-0.1	-0.1	1.09375
1.5	2.00875	1.75343	1.71979	2	-0.1	0.85	1.425
1.6	1.91962	1.63132	1.56441	1.66667	0.56713	1.22685	1.44676
1.7	1.83227	1.51808	1.42727	1.42857	1.18258	1.33017	1.37937
1.8	1.75193	1.41856	1.3098	1.25	1.44531	1.32813	1.28906
1.9	1.67416	1.32739	1.20748	1.11111	1.54407	1.28429	1.1977
2	1.60043	1.24439	1.11673	1	1.5625	1.225	1.1125
2.1	1.53232	1.16958	1.03674	0.909091	1.54066	1.16172	1.03541
2.2	1.46801	1.10267	0.967323	0.833333	1.49884	1.09954	0.966435
2.3	1.40666	1.04119	0.905376	0.769231	1.44771	1.04062	0.904927
2.4	1.34907	0.985002	0.850344	0.714286	1.39304	0.985787	0.850036
2.5	1.29415	0.933814	0.800855	0.666667	1.33796	0.935185	0.800926
2.6	1.24285	0.886852	0.756079	0.625	1.28418	0.888672	0.756836
2.7	1.19527	0.845428	0.716996	0.588235	1.23257	0.84597	0.717103
2.8	1.15102	0.805785	0.681586	0.555556	1.18356	0.806756	0.681156
2.9	1.10971	0.770281	0.648309	0.526316	1.13728	0.770703	0.648509
3	1.06818	0.736762	0.61913	0.5	1.09375	0.7375	0.61875
3.1	1.03009	0.70598	0.591309	0.47619	1.05287	0.706862	0.591526
3.2	0.997915	0.679643	0.56722	0.454545	1.01451	0.678531	0.566538
3.3	0.961559	0.651041	0.543062	0.434783	0.978518	0.652277	0.54353
3.4	0.932195	0.628207	0.522372	0.416667	0.944734	0.627894	0.52228
3.5	0.901	0.604831	0.501793	0.4	0.913	0.6052	0.5026
3.6	0.87211	0.583286	0.484303	0.384615	0.883165	0.584035	0.484325
3.7	0.846779	0.564382	0.46771	0.37037	0.855084	0.564256	0.467313
3.8	0.822741	0.54566	0.451436	0.357143	0.828626	0.545736	0.45144
3.9	0.797389	0.529337	0.437519	0.344828	0.803667	0.528363	0.436595
4	0.776161	0.512486	0.423119	0.333333	0.780093	0.512037	0.422685
4.1	0.754995	0.496789	0.409541	0.322581	0.7578	0.496668	0.409625
4.2	0.732401	0.482011	0.397034	0.3125	0.736694	0.482178	0.397339
4.3	0.711559	0.467833	0.385766	0.30303	0.716688	0.468493	0.385762
4.4	0.695176	0.455002	0.37499	0.294118	0.697703	0.455552	0.374835
4.5	0.676085	0.442269	0.363677	0.285714	0.679665	0.443294	0.364504
4.6	0.662924	0.432549	0.354934	0.277778	0.662509	0.43167	0.354724
4.7	0.642948	0.419957	0.34522	0.27027	0.646173	0.420632	0.345451
4.8	0.627783	0.409249	0.335774	0.263158	0.630604	0.410136	0.336647
4.9	0.61596	0.401146	0.329176	0.25641	0.615749	0.400146	0.328278
5	0.602043	0.390908	0.320788	0.25	0.601563	0.390625	0.320313



==> Chapter_6/tikz/mp1_0.txt <==
mu	T2	T5	T10	PSA	ap2	ap5	ap10
1	0.596434	1.06189	1.59604	10	-0.10707	-0.10707	-0.10707
1.1	0.564994	0.970283	1.40178	6.30208	-0.10707	-0.10707	-0.10707
1.2	0.535643	0.887737	1.23473	3.15104	-0.10707	-0.10707	-0.10707
1.3	0.507645	0.81352	1.0912	2.10069	-0.10707	-0.10707	-0.10707
1.4	0.482135	0.747694	0.971103	1.57552	-0.10707	-0.10707	0.413369
1.5	0.458595	0.689643	0.868525	1.26042	-0.10707	-0.0682726	0.596072
1.6	0.435713	0.636598	0.780351	1.05035	-0.10707	0.201195	0.625771
1.7	0.414989	0.589699	0.706699	0.900298	-0.10707	0.315028	0.607663
1.8	0.395202	0.548437	0.643568	0.78776	-0.10707	0.361826	0.574793
1.9	0.376788	0.51088	0.589858	0.700231	-0.10707	0.377311	0.538771
2	0.360039	0.47794	0.543414	0.630208	-0.00164117	0.377469	0.503838
2.1	0.344301	0.448112	0.50245	0.572917	0.0656467	0.370009	0.471463
2.2	0.329809	0.421264	0.467302	0.525174	0.109373	0.358853	0.442014
2.3	0.314825	0.396734	0.436135	0.484776	0.138016	0.346072	0.415424
2.4	0.303588	0.375617	0.409037	0.450149	0.156724	0.332779	0.391464
2.5	0.290822	0.354788	0.383735	0.420139	0.168736	0.319578	0.369858
2.6	0.280335	0.337964	0.363521	0.39388	0.176153	0.306789	0.350335
2.7	0.269415	0.321468	0.344272	0.370711	0.180371	0.294575	0.332643
2.8	0.258357	0.306367	0.326374	0.350116	0.182341	0.283006	0.316561
2.9	0.249759	0.293135	0.310794	0.331689	0.182718	0.2721	0.301894
3	0.241051	0.281026	0.296752	0.315104	0.181964	0.261848	0.288476
3.1	0.232825	0.268844	0.282431	0.300099	0.18041	0.252223	0.276161
3.2	0.226976	0.259685	0.272238	0.286458	0.17829	0.243191	0.264825
3.3	0.218352	0.248116	0.260279	0.274004	0.175779	0.234714	0.254359
3.4	0.210967	0.238851	0.250264	0.262587	0.173002	0.226753	0.24467
3.5	0.204089	0.230295	0.240505	0.252083	0.170051	0.21927	0.235677
3.6	0.197988	0.221443	0.230713	0.242388	0.166996	0.212231	0.22731
3.7	0.192201	0.21429	0.222938	0.23341	0.163888	0.205602	0.219506
3.8	0.187514	0.207791	0.216635	0.225074	0.160764	0.19935	0.212212
3.9	0.18237	0.201469	0.208816	0.217313	0.157653	0.193449	0.205381
4	0.177496	0.19525	0.201963	0.210069	0.154574	0.187871	0.19897
4.1	0.173781	0.19055	0.196552	0.203293	0.151542	0.182593	0.192943
4.2	0.167572	0.183447	0.188779	0.19694	0.148569	0.177591	0.187266
4.3	0.163671	0.178684	0.18468	0.190972	0.145661	0.172848	0.18191
4.4	0.159715	0.174098	0.179586	0.185355	0.142823	0.168342	0.176849
4.5	0.15654	0.168939	0.174315	0.18006	0.140059	0.164059	0.172059
4.6	0.152477	0.164655	0.170051	0.175058	0.13737	0.159983	0.16752
4.7	0.148771	0.160353	0.164566	0.170327	0.134758	0.156099	0.163213
4.8	0.146526	0.157333	0.161264	0.165844	0.132221	0.152395	0.15912
4.9	0.143053	0.152615	0.156652	0.161592	0.129758	0.148859	0.155225
5	0.139057	0.149173	0.153268	0.157552	0.12737	0.145479	0.151516
							


==> Chapter_6/tikz/mp1_25.txt <==
mu	T2	T5	T10	PSA	ap2	ap5	ap10
1	2.50033	2.54584	2.75348	10	-0.10707	-0.10707	-0.10707
1.1	2.40008	2.33027	2.40376	6.30208	-0.10707	-0.10707	-0.10707
1.2	2.30005	2.12935	2.09801	3.15104	-0.10707	-0.10707	-0.10707
1.3	2.19984	1.94409	1.83591	2.10069	-0.10707	-0.10707	0.70857
1.4	2.10246	1.77478	1.61204	1.57552	-0.1	0.813717	1.19462
1.5	2.00734	1.62255	1.42496	1.26042	1.06369	1.18173	1.22107
1.6	1.91334	1.48514	1.26754	1.05035	1.53163	1.24286	1.1466
1.7	1.82436	1.36423	1.13674	0.900298	1.66927	1.20788	1.05409
1.8	1.73685	1.25447	1.02514	0.78776	1.67605	1.14308	0.965418
1.9	1.65341	1.15732	0.931656	0.700231	1.62904	1.07176	0.885993
2	1.57426	1.07212	0.852365	0.630208	1.56086	1.00247	0.816338
2.1	1.50016	0.997566	0.785793	0.572917	1.4861	0.93819	0.755554
2.2	1.4287	0.929708	0.72683	0.525174	1.41146	0.879687	0.70243
2.3	1.36102	0.869389	0.676072	0.484776	1.33994	0.826841	0.655808
2.4	1.29825	0.817026	0.633017	0.450149	1.2728	0.779208	0.614678
2.5	1.2385	0.768227	0.592915	0.420139	1.2104	0.736245	0.578192
2.6	1.18396	0.725655	0.558267	0.39388	1.15272	0.697414	0.545647
2.7	1.13266	0.68759	0.527699	0.370711	1.09949	0.662222	0.516466
2.8	1.08288	0.652359	0.499972	0.350116	1.0504	0.630228	0.490172
2.9	1.0385	0.620756	0.474925	0.331689	1.00509	0.601048	0.466368
3	0.996979	0.592747	0.452645	0.315104	0.963214	0.574348	0.444726
3.1	0.955915	0.566635	0.43246	0.300099	0.924457	0.549842	0.424971
3.2	0.918203	0.541647	0.413072	0.286458	0.888518	0.527282	0.40687
3.3	0.884647	0.519048	0.395669	0.274004	0.855127	0.506453	0.390228
3.4	0.852092	0.499446	0.380621	0.262587	0.824043	0.487169	0.374878
3.5	0.822399	0.480224	0.365561	0.252083	0.795051	0.46927	0.360677
3.6	0.795192	0.464106	0.352833	0.242388	0.767958	0.452616	0.347502
3.7	0.766842	0.447702	0.340409	0.23341	0.742592	0.437083	0.335247
3.8	0.740609	0.431228	0.32761	0.225074	0.7188	0.422565	0.32382
3.9	0.718173	0.417128	0.317156	0.217313	0.696446	0.408966	0.31314
4	0.694139	0.403022	0.305651	0.210069	0.675407	0.396204	0.303137
4.1	0.674923	0.391447	0.296743	0.203293	0.655574	0.384206	0.293749
4.2	0.656079	0.379797	0.288483	0.19694	0.63685	0.372904	0.284922
4.3	0.6378	0.369536	0.280005	0.190972	0.619145	0.362241	0.276607
4.4	0.616894	0.35696	0.270959	0.185355	0.602382	0.352166	0.268761
4.5	0.601516	0.348089	0.263916	0.18006	0.586488	0.342631	0.261345
4.6	0.586415	0.339451	0.2573	0.175058	0.571398	0.333594	0.254326
4.7	0.569788	0.329212	0.249468	0.170327	0.557055	0.325018	0.247672
4.8	0.555626	0.321075	0.243246	0.165844	0.543405	0.316868	0.241356
4.9	0.543038	0.313629	0.237132	0.161592	0.530399	0.309115	0.235353
5	0.530068	0.305824	0.231844	0.157552	0.517995	0.301729	0.229641


==> Chapter_6/tikz/rbm1_0.txt <==
mu	T2	T5	T10	PSA	ap2	ap5	ap10
1	0.751487	1.18806	1.67954	5	-0.1	-0.1	-0.1
1.1	0.703022	1.06912	1.44663	2.5	-0.1	-0.1	-0.1
1.2	0.65755	0.961916	1.24653	1.66667	-0.1	-0.1	0.740741
1.3	0.615034	0.866092	1.07724	1.25	-0.1	0.46875	0.859375
1.4	0.575411	0.781063	0.935755	1	0	0.6	0.8
1.5	0.538598	0.706079	0.81851	0.833333	0.25463	0.601852	0.717593
1.6	0.504489	0.640277	0.721762	0.714286	0.349854	0.568513	0.641399
1.7	0.472966	0.582728	0.641939	0.625	0.380859	0.527344	0.576172
1.8	0.443896	0.532495	0.575849	0.555556	0.384088	0.486968	0.521262
1.9	0.417136	0.488664	0.520787	0.5	0.375	0.45	0.475
2	0.392539	0.450385	0.474542	0.454545	0.360631	0.41698	0.435763
2.1	0.369953	0.416883	0.435354	0.416667	0.344329	0.387731	0.402199
2.2	0.349229	0.387473	0.401839	0.384615	0.32772	0.361857	0.373236
2.3	0.330218	0.361556	0.372917	0.357143	0.311589	0.338921	0.348032
2.4	0.312777	0.338621	0.347747	0.333333	0.296296	0.318519	0.325926
2.5	0.296771	0.318232	0.325669	0.3125	0.281982	0.300293	0.306396
2.6	0.282071	0.300024	0.306163	0.294118	0.268675	0.283941	0.289029
2.7	0.268557	0.283688	0.288816	0.277778	0.256344	0.269204	0.273491
2.8	0.256118	0.268967	0.273295	0.263158	0.244934	0.255868	0.259513
2.9	0.244654	0.255644	0.259332	0.25	0.234375	0.24375	0.246875
3	0.23407	0.243538	0.246706	0.238095	0.224598	0.232696	0.235396
3.1	0.224283	0.232494	0.235238	0.227273	0.215533	0.222577	0.224925
3.2	0.215217	0.222384	0.224777	0.217391	0.207118	0.213282	0.215337
3.3	0.206803	0.213097	0.215197	0.208333	0.199291	0.204716	0.206525
3.4	0.198981	0.204539	0.206393	0.2	0.192	0.1968	0.1984
3.5	0.191695	0.196629	0.198275	0.192308	0.185196	0.189463	0.190885
3.6	0.184895	0.189298	0.190766	0.185185	0.178835	0.182645	0.183915
3.7	0.178539	0.182486	0.183801	0.178571	0.172877	0.176294	0.177433
3.8	0.172587	0.176139	0.177323	0.172414	0.167289	0.170364	0.171389
3.9	0.167003	0.170214	0.171284	0.166667	0.162037	0.164815	0.165741
4	0.161755	0.164669	0.16564	0.16129	0.157094	0.159612	0.160451
4.1	0.156817	0.15947	0.160354	0.15625	0.152435	0.154724	0.155487
4.2	0.152161	0.154585	0.155393	0.151515	0.148037	0.150124	0.150819
4.3	0.147767	0.149988	0.150729	0.147059	0.143878	0.145787	0.146423
4.4	0.143612	0.145654	0.146335	0.142857	0.139942	0.141691	0.142274
4.5	0.139678	0.141561	0.142189	0.138889	0.13621	0.137817	0.138353
4.6	0.135949	0.13769	0.13827	0.135135	0.132667	0.134148	0.134642
4.7	0.13241	0.134023	0.134561	0.131579	0.129301	0.130668	0.131123
4.8	0.129046	0.130545	0.131045	0.128205	0.126098	0.127362	0.127784
4.9	0.125845	0.127242	0.127707	0.125	0.123047	0.124219	0.124609


==> Chapter_6/tikz/rbm1_25.txt <==
mu	T2	T5	T10	PSA	ap2	ap5	ap10
1	2.49706	2.59397	2.81238	5	-0.1	-0.1	-0.1
1.1	2.40059	2.38221	2.44931	2.5	-0.1	-0.1	0.9375
1.2	2.30509	2.18097	2.12442	1.66667	2.24537	1.89815	1.78241
1.3	2.21076	1.99166	1.83993	1.25	3.20313	2.03125	1.64062
1.4	2.11781	1.81547	1.59581	1	3.125	1.85	1.425
1.5	2.02648	1.65324	1.38995	0.833333	2.8588	1.64352	1.23843
1.6	1.93702	1.50543	1.21861	0.714286	2.582	1.46137	1.08783
1.7	1.84967	1.37206	1.07709	0.625	2.33398	1.30859	0.966797
1.8	1.76469	1.25277	0.960464	0.555556	2.1202	1.18141	0.868484
1.9	1.68231	1.14682	0.864094	0.5	1.9375	1.075	0.7875
2	1.60276	1.05323	0.783928	0.454545	1.78109	0.985162	0.719853
2.1	1.52624	0.970857	0.716633	0.416667	1.64641	0.908565	0.662616
2.2	1.45293	0.898459	0.659564	0.384615	1.52964	0.842626	0.613621
2.3	1.38297	0.834814	0.610665	0.357143	1.42766	0.78535	0.571246
2.4	1.31645	0.778758	0.568357	0.333333	1.33796	0.735185	0.534259
2.5	1.25344	0.729229	0.53142	0.3125	1.25854	0.690918	0.501709
2.6	1.19394	0.685292	0.498911	0.294118	1.18779	0.651588	0.472853
2.7	1.13794	0.646136	0.470089	0.277778	1.1244	0.616427	0.447102
2.8	1.08537	0.611071	0.444368	0.263158	1.0673	0.584816	0.423987
2.9	1.03614	0.579518	0.421277	0.25	1.01563	0.55625	0.403125
3	0.990118	0.550992	0.400437	0.238095	0.968645	0.530315	0.384205
3.1	0.947163	0.525087	0.381535	0.227273	0.925761	0.506668	0.36697
3.2	0.90711	0.501463	0.364317	0.217391	0.886465	0.485021	0.351206
3.3	0.869784	0.479836	0.348567	0.208333	0.850333	0.465133	0.336733
3.4	0.835006	0.459966	0.334106	0.2	0.817	0.4468	0.3234
3.5	0.802594	0.441649	0.320784	0.192308	0.786157	0.429848	0.311078
3.6	0.772371	0.42471	0.308472	0.185185	0.757538	0.414126	0.299656
3.7	0.744165	0.409002	0.297059	0.178571	0.730913	0.399508	0.28904
3.8	0.717812	0.394395	0.286451	0.172414	0.706082	0.385881	0.279147
3.9	0.693161	0.380778	0.276566	0.166667	0.68287	0.373148	0.269907
4	0.670068	0.368055	0.267333	0.16129	0.661127	0.361225	0.261258
4.1	0.648403	0.35614	0.258689	0.15625	0.640717	0.350037	0.253143
4.2	0.628046	0.34496	0.250581	0.151515	0.621522	0.339518	0.245516
4.3	0.608887	0.334449	0.242959	0.147059	0.603437	0.32961	0.238335
4.4	0.590829	0.324548	0.235782	0.142857	0.58637	0.320262	0.23156
4.5	0.573782	0.315207	0.229011	0.138889	0.570237	0.311428	0.225159
4.6	0.557665	0.306378	0.222614	0.135135	0.554965	0.303067	0.219101
4.7	0.542406	0.298023	0.216561	0.131579	0.540485	0.295141	0.21336
4.8	0.527938	0.290102	0.210823	0.128205	0.526739	0.287619	0.207912
4.9	0.514202	0.282584	0.205378	0.125	0.513672	0.280469	0.202734


==> Chapter_6/tikz/runningMinimumLevy.txt <==
%% LaTeX2e file `runningMinimumLevy.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
1 4.99769
2 4.87329
3 4.87329
4 4.87329
5 4.87329
6 4.87329
7 4.87329
8 4.87329
9 4.87329
10 4.87329
11 4.87329
12 4.81555
13 4.81555
14 4.81555
15 4.81555
16 4.81555
17 4.81249
18 4.69658
19 4.60985
20 4.49573
21 4.49573
22 4.49294
23 4.39145
24 4.34592
25 4.34592
26 4.34592
27 4.27158
28 4.26508
29 4.1224
30 4.0541
31 4.0541
32 3.98275
33 3.98275
34 3.96645
35 3.87287
36 3.79035
37 3.73207
38 3.73207
39 3.73207
40 3.73207
41 3.73207
42 3.73207
43 3.73207
44 3.73207
45 3.73207
46 3.73207
47 3.65607
48 3.65358
49 3.59358
50 3.59358
51 3.59358
52 3.59358
53 3.59358
54 3.53709
55 3.53709
56 3.53709
57 3.53709
58 3.53709
59 3.53709
60 3.53709
61 3.53709
62 3.53709
63 3.53709
64 3.53709
65 3.53709
66 3.53709
67 3.53709
68 3.53709
69 3.53709
70 3.53709
71 3.53709
72 3.53709
73 3.53709
74 3.53709
75 3.53709
76 3.53709
77 3.53709
78 3.53709
79 3.53709
80 3.53709
81 3.53709
82 3.53709
83 3.53709
84 3.53709
85 3.53709
86 3.53709
87 3.53709
88 3.53709
89 3.53709
90 3.53709
91 3.53709
92 3.53709
93 3.53709
94 3.53709
95 3.53709
96 3.53709
97 3.53709
98 3.53709
99 3.53709
100 3.53709
101 3.53709
102 3.53709
103 3.53709
104 3.53709
105 3.53709
106 3.53709
107 3.53709
108 3.53709
109 3.53709
110 3.53709
111 3.53709
112 3.53709
113 3.53709
114 3.53709
115 3.53709
116 3.53709
117 3.53709
118 3.53709
119 3.53709
120 3.53709
121 3.53709
122 3.53709
123 3.53709
124 3.53709
125 3.53709
126 3.53709
127 3.53709
128 3.53709
129 3.53709
130 3.53709
131 3.53709
132 3.53709
133 3.53709
134 3.53709
135 3.53709
136 3.53709
137 3.53709
138 3.53709
139 3.53709
140 3.53709
141 3.53709
142 3.53709
143 3.53709
144 3.53709
145 3.53709
146 3.53709
147 3.53709
148 3.53709
149 3.53709
150 3.53709
151 3.53709
152 3.53709
153 3.53709
154 3.53709
155 3.53709
156 3.53709
157 3.53709
158 3.53709
159 3.53709
160 3.53709
161 3.53709
162 3.53709
163 3.53709
164 3.53709
165 3.53709
166 3.53709
167 3.53709
168 3.53709
169 3.53709
170 3.53709
171 3.53709
172 3.53709
173 3.53709
174 3.53709
175 3.53709
176 3.53709
177 3.53709
178 3.53709
179 3.53709
180 3.53709
181 3.53709
182 3.53709
183 3.53709
184 3.53709
185 3.53709
186 3.53709
187 3.53709
188 3.53709
189 3.53709
190 3.53709
191 3.53709
192 3.53709
193 3.53709
194 3.53709
195 3.53709
196 3.53709
197 3.53709
198 3.53709
199 3.53709
200 3.53709
201 3.53709
202 3.53709
203 3.53709
204 3.53709
205 3.53709
206 3.53709
207 3.53709
208 3.53709
209 3.53709
210 3.53709
211 3.53709
212 3.53709
213 3.53709
214 3.53709
215 3.53709
216 3.53709
217 3.53709
218 3.53709
219 3.53709
220 3.53709
221 3.53709
222 3.53709
223 3.53709
224 3.53709
225 3.53709
226 3.53709
227 3.53709
228 3.53709
229 3.53709
230 3.53709
231 3.53709
232 3.53709
233 3.53709
234 3.53709
235 3.53709
236 3.53709
237 3.53709
238 3.53709
239 3.53709
240 3.53709
241 3.53709
242 3.53709
243 3.53709
244 3.53709
245 3.53709
246 3.53709
247 3.53709
248 3.53709
249 3.53709
250 3.53709
251 3.53709
252 3.53709
253 3.53709
254 3.53709
255 3.53709
256 3.53709
257 3.53709
258 3.53709
259 3.53709
260 3.53709
261 3.53709
262 3.53709
263 3.53709
264 3.53709
265 3.53709
266 3.53709
267 3.53709
268 3.53709
269 3.53709
270 3.53709
271 3.53709
272 3.53709
273 3.53709
274 3.53709
275 3.53709
276 3.53709
277 3.53709
278 3.53709
279 3.53709
280 3.53709
281 3.53709
282 3.53709
283 3.53709
284 3.53709
285 3.53709
286 3.53709
287 3.53709
288 3.53709
289 3.53709
290 3.53709
291 3.53709
292 3.53709
293 3.53709
294 3.53709
295 3.53709
296 3.53709
297 3.53709
298 3.53709
299 3.53709
300 3.53709
301 3.53709
302 3.53709
303 3.53709
304 3.53709
305 3.53709
306 3.53709
307 3.53709
308 3.53709
309 3.53709
310 3.53709
311 3.53709
312 3.53709
313 3.53709
314 3.53709
315 3.53709
316 3.53709
317 3.53709
318 3.53709
319 3.53709
320 3.53709
321 3.53709
322 3.53709
323 3.53709
324 3.53709
325 3.53709
326 3.53709
327 3.53709
328 3.53709
329 3.53709
330 3.53709
331 3.53709
332 3.53709
333 3.53709
334 3.53709
335 3.53709
336 3.53709
337 3.53709
338 3.53709
339 3.53709
340 3.53709
341 3.53709
342 3.53709
343 3.53709
344 3.53709
345 3.53709
346 3.53709
347 3.53709
348 3.53709
349 3.53709
350 3.53709
351 3.53709
352 3.53709
353 3.53709
354 3.53709
355 3.53709
356 3.53709
357 3.53709
358 3.53709
359 3.53709
360 3.53709
361 3.53709
362 3.53709
363 3.53709
364 3.53709
365 3.53709
366 3.53709
367 3.53709
368 3.53709
369 3.53709
370 3.53709
371 3.53709
372 3.53709
373 3.53709
374 3.53709
375 3.53709
376 3.53709
377 3.53709
378 3.53709
379 3.53709
380 3.53709
381 3.53709
382 3.53709
383 3.53709
384 3.53709
385 3.53709
386 3.53709
387 3.53709
388 3.53709
389 3.53709
390 3.53709
391 3.53709
392 3.53709
393 3.53709
394 3.53709
395 3.53709
396 3.53709
397 3.53709
398 3.53709
399 3.53709
400 3.53709
401 3.53709
402 3.53709
403 3.53709
404 3.53709
405 3.53709
406 3.53709
407 3.53709
408 3.53709
409 3.53709
410 3.53709
411 3.53709
412 3.53709
413 3.53709
414 3.53709
415 3.53709
416 3.53709
417 3.53709
418 3.53709
419 3.53709
420 3.53709
421 3.53343
422 3.43518
423 3.43518
424 3.43518
425 3.43518
426 3.26942
427 3.08644
428 3.07346
429 3.01922
430 3.01204
431 2.9206
432 2.9206
433 2.75628
434 2.75628
435 2.75628
436 2.75628
437 2.75628
438 2.75628
439 2.75628
440 2.75628
441 2.75628
442 2.75628
443 2.75628
444 2.75628
445 2.75628
446 2.75628
447 2.75628
448 2.75628
449 2.75628
450 2.75628
451 2.75628
452 2.75628
453 2.75628
454 2.75628
455 2.75628
456 2.75628
457 2.75628
458 2.75628
459 2.75628
460 2.75628
461 2.75628
462 2.75628
463 2.75628
464 2.75628
465 2.75628
466 2.75628
467 2.75628
468 2.75628
469 2.75628
470 2.75628
471 2.75628
472 2.75628
473 2.75628
474 2.75628
475 2.75628
476 2.75628
477 2.75628
478 2.75628
479 2.75628
480 2.75628
481 2.75628
482 2.75628
483 2.75628
484 2.75628
485 2.75628
486 2.75628
487 2.75628
488 2.75628
489 2.75628
490 2.75628
491 2.75628
492 2.75628
493 2.75628
494 2.75628
495 2.75628
496 2.75628
497 2.75628
498 2.75628
499 2.75628
500 2.75628
501 2.75628
502 2.75628
503 2.75628
504 2.75628
505 2.75628
506 2.75628
507 2.75628
508 2.75628
509 2.75628
510 2.75628
511 2.75628
512 2.75628
513 2.75628
514 2.75628
515 2.75628
516 2.75628
517 2.75628
518 2.75628
519 2.75628
520 2.75628
521 2.75628
522 2.75628
523 2.75628
524 2.75628
525 2.75628
526 2.75628
527 2.75628
528 2.75628
529 2.75628
530 2.75628
531 2.75628
532 2.75628
533 2.75628
534 2.75628
535 2.75628
536 2.75628
537 2.75628
538 2.75628
539 2.75628
540 2.75628
541 2.75628
542 2.75628
543 2.75628
544 2.75628
545 2.75628
546 2.75628
547 2.75628
548 2.75628
549 2.75628
550 2.75628
551 2.75628
552 2.75628
553 2.75628
554 2.75628
555 2.75628
556 2.75628
557 2.75628
558 2.68157
559 2.67
560 2.47982
561 2.47982
562 2.47982
563 2.47982
564 2.39523
565 2.39523
566 2.39523
567 2.39523
568 2.30188
569 2.16691
570 2.06209
571 1.98885
572 1.91657
573 1.89774
574 1.81909
575 1.81909
576 1.81909
577 1.71957
578 1.66909
579 1.58461
580 1.58461
581 1.56424
582 1.56424
583 1.56424
584 1.56424
585 1.56424
586 1.56424
587 1.56424
588 1.56424
589 1.56424
590 1.56424
591 1.56424
592 1.56424
593 1.56424
594 1.56424
595 1.56424
596 1.56424
597 1.56424
598 1.56424
599 1.56424
600 1.56424
601 1.56424
602 1.56424
603 1.56424
604 1.56424
605 1.56424
606 1.56424
607 1.56424
608 1.56424
609 1.56424
610 1.56424
611 1.56424
612 1.56424
613 1.56424
614 1.56424
615 1.56424
616 1.56424
617 1.56424
618 1.56424
619 1.56424
620 1.56424
621 1.56424
622 1.56424
623 1.56424
624 1.56424
625 1.56424
626 1.56424
627 1.56424
628 1.56424
629 1.56424
630 1.56424
631 1.56424
632 1.56424
633 1.56424
634 1.56424
635 1.56424
636 1.56424
637 1.56424
638 1.56424
639 1.56424
640 1.56424
641 1.56424
642 1.56424
643 1.56424
644 1.56424
645 1.56424
646 1.56424
647 1.56424
648 1.56424
649 1.56424
650 1.56424
651 1.56424
652 1.56424
653 1.56424
654 1.56424
655 1.56424
656 1.56424
657 1.56424
658 1.56424
659 1.56424
660 1.56424
661 1.56424
662 1.56424
663 1.56424
664 1.56424
665 1.56424
666 1.56424
667 1.56424
668 1.56424
669 1.56424
670 1.56424
671 1.56424
672 1.56424
673 1.56424
674 1.56424
675 1.56424
676 1.56424
677 1.56424
678 1.56424
679 1.56424
680 1.56424
681 1.56424
682 1.56424
683 1.56424
684 1.56424
685 1.56424
686 1.56424
687 1.56424
688 1.56424
689 1.56424
690 1.56424
691 1.56424
692 1.56424
693 1.56424
694 1.56424
695 1.56424
696 1.56424
697 1.56424
698 1.56424
699 1.56424
700 1.56424
701 1.56424
702 1.56424
703 1.56424
704 1.56424
705 1.56424
706 1.56424
707 1.56424
708 1.56424
709 1.56424
710 1.56424
711 1.53151
712 1.51075
713 1.51075
714 1.46016
715 1.36117
716 1.29498
717 1.29498
718 1.29498
719 1.29498
720 1.29498
721 1.29498
722 1.29498
723 1.29498
724 1.29498
725 1.29498
726 1.29498
727 1.29498
728 1.29498
729 1.29498
730 1.29498
731 1.29498
732 1.29498
733 1.29498
734 1.29498
735 1.29498
736 1.29498
737 1.29498
738 1.29498
739 1.29498
740 1.29498
741 1.24175
742 1.24175
743 1.24175
744 1.24175
745 1.24175
746 1.24175
747 1.24175
748 1.24175
749 1.24175
750 1.24175
751 1.24175
752 1.24175
753 1.24175
754 1.24175
755 1.24175
756 1.24175
757 1.24175
758 1.24175
759 1.24175
760 1.24175
761 1.24175
762 1.24175
763 1.24175
764 1.24175
765 1.24175
766 1.22988
767 1.16295
768 1.01879
769 0.965754
770 0.965754
771 0.817527
772 0.666282
773 0.605925
774 0.453079
775 0.445819
776 0.377948
777 0.193438
778 0.085202
779 0.0255484
780 0.0143168
781 0


==> Chapter_6/tikz/samplePathLevy.txt <==
%% LaTeX2e file `samplePathLevy.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
1 4.99769
2 4.87329
3 5.08019
4 5.20094
5 5.04632
6 5.11662
7 5.13631
8 5.25486
9 5.07092
10 5.15364
11 4.95089
12 4.81555
13 4.89029
14 4.97485
15 4.93927
16 4.82132
17 4.81249
18 4.69658
19 4.60985
20 4.49573
21 4.58497
22 4.49294
23 4.39145
24 4.34592
25 4.36352
26 4.36375
27 4.27158
28 4.26508
29 4.1224
30 4.0541
31 4.07843
32 3.98275
33 4.05321
34 3.96645
35 3.87287
36 3.79035
37 3.73207
38 3.8489
39 3.98377
40 3.89589
41 3.96169
42 3.92104
43 4.10103
44 3.88343
45 3.96065
46 3.78087
47 3.65607
48 3.65358
49 3.59358
50 3.70863
51 3.74775
52 3.60318
53 3.61606
54 3.53709
55 5.02556
56 5.1317
57 5.14891
58 5.24487
59 5.23487
60 5.41155
61 5.45723
62 5.22745
63 5.00763
64 5.02027
65 4.84232
66 4.78977
67 4.74756
68 4.77484
69 4.62244
70 4.58701
71 4.42315
72 4.60417
73 4.5824
74 4.55579
75 4.57202
76 4.47497
77 4.39878
78 4.34357
79 4.25431
80 4.2687
81 4.42769
82 4.35198
83 4.17579
84 4.11163
85 3.97705
86 5.03007
87 4.79351
88 4.86563
89 4.80863
90 4.87179
91 4.96569
92 4.97341
93 5.00782
94 5.00584
95 5.07881
96 5.23928
97 5.13945
98 5.23741
99 5.17036
100 5.27769
101 5.47916
102 5.64497
103 5.74354
104 5.73101
105 5.54786
106 5.586
107 5.54461
108 5.50447
109 5.57028
110 5.47193
111 5.45143
112 5.23318
113 5.3006
114 5.12946
115 5.09796
116 5.22846
117 5.30817
118 5.24744
119 5.18689
120 5.13455
121 5.1853
122 5.37881
123 5.30082
124 5.64459
125 5.59582
126 5.60535
127 5.59788
128 5.39684
129 5.4441
130 5.49302
131 5.561
132 5.68579
133 5.60333
134 5.55131
135 5.59115
136 5.90621
137 6.04322
138 6.04982
139 6.07529
140 6.06788
141 5.97296
142 5.99331
143 5.90219
144 5.98182
145 5.95235
146 6.03608
147 6.03986
148 5.95583
149 5.95557
150 5.91046
151 5.8374
152 5.73653
153 5.7091
154 5.72154
155 5.79113
156 5.7568
157 5.74429
158 5.78429
159 5.6007
160 5.54948
161 5.63733
162 5.64342
163 5.52288
164 5.59978
165 5.645
166 5.61876
167 5.6292
168 5.56425
169 5.43693
170 5.44148
171 5.37229
172 5.53319
173 5.43257
174 5.49125
175 5.41527
176 5.4375
177 5.44089
178 5.32028
179 5.10376
180 4.89217
181 4.82343
182 4.8374
183 4.71199
184 4.72043
185 4.6787
186 4.67794
187 4.68907
188 4.47192
189 4.33978
190 4.40399
191 4.33536
192 4.32904
193 4.28962
194 4.42089
195 4.21016
196 4.17856
197 4.09508
198 4.20148
199 4.33034
200 4.1887
201 4.29736
202 4.3507
203 4.29864
204 4.45138
205 4.45931
206 4.25353
207 4.24065
208 4.21004
209 4.36766
210 4.27896
211 4.2936
212 4.25453
213 4.35683
214 4.20301
215 4.25191
216 4.36633
217 4.3365
218 4.32366
219 4.30371
220 4.27709
221 4.32547
222 4.30962
223 4.09238
224 4.22914
225 4.2996
226 4.51215
227 4.37439
228 4.51108
229 4.44452
230 4.39063
231 4.51024
232 4.38363
233 4.37992
234 4.37523
235 4.43786
236 4.49728
237 4.49032
238 4.35735
239 4.41744
240 4.47504
241 4.41963
242 4.46531
243 4.48011
244 4.49371
245 4.3007
246 5.04031
247 4.96235
248 4.96112
249 5.00341
250 5.13857
251 5.0495
252 4.94475
253 4.82543
254 4.91594
255 4.86093
256 4.95268
257 4.95387
258 5.11226
259 5.07196
260 5.04793
261 5.03409
262 5.03126
263 4.92235
264 5.01214
265 4.83408
266 4.7656
267 4.88616
268 5.01515
269 4.96603
270 4.96388
271 6.25873
272 6.3293
273 6.22423
274 6.09912
275 6.04673
276 6.16456
277 6.17688
278 6.1812
279 6.06746
280 6.1914
281 6.20853
282 6.10244
283 5.95757
284 5.8955
285 5.90039
286 5.78874
287 5.66207
288 5.64533
289 5.55888
290 5.67219
291 5.68905
292 5.56221
293 5.65388
294 5.60043
295 5.64832
296 5.56088
297 5.54455
298 5.43827
299 5.37286
300 5.33118
301 5.15984
302 5.18136
303 5.24475
304 5.12055
305 5.23731
306 5.20849
307 5.14059
308 5.34547
309 5.49855
310 5.36372
311 5.2789
312 5.21469
313 5.43075
314 5.30933
315 5.31111
316 5.36603
317 5.43709
318 5.32158
319 5.37567
320 5.15864
321 5.07018
322 5.13315
323 5.18343
324 5.08604
325 4.9727
326 5.01864
327 5.05878
328 5.10522
329 5.08709
330 4.95942
331 5.00514
332 4.91721
333 4.90721
334 4.97058
335 4.998
336 4.86834
337 4.87564
338 4.87566
339 5.02537
340 4.93543
341 4.90038
342 5.0377
343 5.00428
344 5.04352
345 4.97905
346 5.12123
347 5.20397
348 5.19264
349 5.17182
350 5.06044
351 5.26865
352 5.28778
353 5.20815
354 5.02998
355 4.85253
356 4.6339
357 4.49528
358 4.64463
359 4.61932
360 4.89089
361 4.95267
362 4.92083
363 4.90499
364 4.98158
365 4.80432
366 4.86288
367 4.7845
368 4.74793
369 4.80637
370 4.7885
371 4.83032
372 4.78978
373 4.7686
374 4.78973
375 4.61632
376 4.75071
377 4.61018
378 4.6034
379 4.49635
380 4.52748
381 4.40106
382 4.39033
383 4.24024
384 4.22133
385 4.21159
386 4.24649
387 4.16713
388 4.28927
389 4.29719
390 4.27704
391 4.32744
392 4.3727
393 4.45344
394 4.4696
395 4.37063
396 4.35688
397 4.43653
398 4.19302
399 4.16244
400 4.13712
401 4.08777
402 3.97369
403 3.96383
404 3.87833
405 4.10972
406 4.01034
407 3.91107
408 3.86929
409 3.87266
410 3.68866
411 3.71599
412 3.73528
413 3.73269
414 3.62681
415 3.77397
416 3.83052
417 3.8883
418 3.88058
419 3.70482
420 3.64704
421 3.53343
422 3.43518
423 3.55038
424 3.49509
425 3.46645
426 3.26942
427 3.08644
428 3.07346
429 3.01922
430 3.01204
431 2.9206
432 2.9798
433 2.75628
434 2.75872
435 2.76453
436 2.88057
437 3.46046
438 3.47157
439 3.48081
440 3.64591
441 3.70586
442 3.72505
443 3.72973
444 3.83827
445 3.8994
446 3.85193
447 3.86666
448 4.14748
449 4.10162
450 4.11867
451 4.04065
452 4.1103
453 4.05067
454 4.04775
455 4.10822
456 5.20588
457 5.26671
458 5.37266
459 5.41314
460 5.30117
461 5.15985
462 5.12434
463 5.12203
464 5.26177
465 5.24112
466 5.28639
467 5.28499
468 5.53731
469 5.55479
470 5.58201
471 5.5109
472 5.63253
473 5.69626
474 5.65445
475 5.38822
476 5.26765
477 5.35124
478 5.28242
479 5.25394
480 5.40375
481 5.38889
482 5.38829
483 5.40467
484 5.43639
485 5.37298
486 5.2822
487 5.16947
488 5.28999
489 5.29088
490 5.26513
491 5.15046
492 5.18225
493 5.23805
494 5.25556
495 5.06357
496 4.97861
497 4.97186
498 5.00323
499 4.97468
500 4.87914
501 4.92661
502 4.95736
503 5.13021
504 5.10981
505 5.20381
506 5.07053
507 5.20395
508 5.03756
509 4.99036
510 4.70194
511 4.58935
512 4.65011
513 4.62762
514 4.47245
515 4.42198
516 4.39256
517 4.3744
518 4.355
519 4.47908
520 4.42505
521 4.26555
522 4.22921
523 4.27465
524 4.21394
525 4.22655
526 4.23384
527 4.08893
528 3.97125
529 3.88121
530 3.90332
531 3.71294
532 3.6351
533 3.58892
534 3.52944
535 3.51472
536 3.57287
537 3.53201
538 3.38726
539 3.41262
540 3.47725
541 3.42405
542 3.34579
543 3.1902
544 3.07138
545 2.89044
546 2.85661
547 2.89354
548 2.80904
549 2.92493
550 3.05278
551 3.03425
552 3.02604
553 3.05933
554 3.07795
555 3.06199
556 2.93323
557 2.84929
558 2.68157
559 2.67
560 2.47982
561 2.60616
562 2.5964
563 2.49199
564 2.39523
565 2.56593
566 2.4887
567 2.52172
568 2.30188
569 2.16691
570 2.06209
571 1.98885
572 1.91657
573 1.89774
574 1.81909
575 1.85073
576 1.86153
577 1.71957
578 1.66909
579 1.58461
580 1.61409
581 1.56424
582 1.67225
583 1.6137
584 1.73677
585 1.71656
586 3.25854
587 3.31537
588 3.24997
589 3.25575
590 3.32718
591 3.30775
592 3.21434
593 3.25434
594 3.16906
595 2.98437
596 2.67889
597 2.59552
598 2.69954
599 2.69346
600 2.84991
601 2.71807
602 2.82239
603 2.89022
604 3.19717
605 3.09163
606 2.97302
607 2.96031
608 2.84417
609 2.63241
610 2.58081
611 2.64057
612 2.53339
613 2.40446
614 2.47398
615 2.54088
616 2.57133
617 2.56926
618 2.63343
619 2.47137
620 2.46701
621 2.42691
622 2.31775
623 2.1922
624 2.18526
625 2.11944
626 2.31261
627 2.493
628 2.3757
629 2.28156
630 2.4945
631 2.57341
632 2.59349
633 2.64971
634 2.59111
635 2.67591
636 2.68957
637 2.62313
638 2.75306
639 2.67883
640 2.44331
641 2.32932
642 2.37397
643 2.45885
644 2.4535
645 2.55636
646 2.56102
647 2.49484
648 2.42129
649 2.37523
650 2.31192
651 2.30449
652 2.33597
653 2.42775
654 2.37517
655 2.80644
656 2.88142
657 3.06582
658 2.93975
659 3.05172
660 2.98209
661 3.02679
662 3.02963
663 2.8632
664 2.75226
665 2.76363
666 2.84853
667 2.768
668 2.66024
669 2.74533
670 2.85256
671 2.6114
672 2.58505
673 2.43256
674 2.5069
675 2.66919
676 2.72397
677 2.65185
678 2.53162
679 2.43209
680 2.62663
681 2.50299
682 2.48647
683 2.39039
684 2.41533
685 2.44868
686 2.56728
687 2.6329
688 2.6431
689 2.53308
690 2.57489
691 2.55978
692 2.38179
693 2.23612
694 2.23474
695 2.09374
696 2.00584
697 2.09392
698 2.07389
699 1.80813
700 1.68156
701 1.70887
702 1.92891
703 1.90003
704 1.94217
705 1.9559
706 2.05205
707 2.18686
708 2.09567
709 1.80446
710 1.69469
711 1.53151
712 1.51075
713 1.61451
714 1.46016
715 1.36117
716 1.29498
717 1.48208
718 1.48167
719 1.61189
720 1.83705
721 1.7518
722 1.79701
723 1.73311
724 1.86541
725 1.87996
726 1.95772
727 1.94728
728 1.87524
729 1.84533
730 1.79427
731 1.7815
732 1.65535
733 1.63646
734 1.38583
735 1.47175
736 1.4653
737 1.44687
738 1.43506
739 1.31685
740 1.30284
741 1.24175
742 1.32249
743 1.50658
744 1.54008
745 1.45854
746 1.42297
747 1.56714
748 1.40952
749 1.56643
750 1.60762
751 1.66096
752 1.7576
753 1.68177
754 1.57625
755 1.63425
756 1.63986
757 1.62383
758 1.71093
759 1.51023
760 1.49531
761 1.36739
762 1.4068
763 1.36482
764 1.40452
765 1.25013
766 1.22988
767 1.16295
768 1.01879
769 0.965754
770 0.978659
771 0.817527
772 0.666282
773 0.605925
774 0.453079
775 0.445819
776 0.377948
777 0.193438
778 0.085202
779 0.0255484
780 0.0143168
781 0


==> Chapter_6/tikz/samplePathLevy2.txt <==
%% LaTeX2e file `samplePathLevy2.txt'
%% generated by the `filecontents' environment
%% from source `MathijsenZwart' on 2016/04/19.
%%
1 0.
2 0.
3 0.206898
4 0.327652
5 0.173034
6 0.243333
7 0.263018
8 0.381566
9 0.197633
10 0.280353
11 0.077601
12 0.
13 0.0747376
14 0.1593
15 0.123717
16 0.00576638
17 0.
18 0.
19 0.
20 0.
21 0.0892407
22 0.
23 0.
24 0.
25 0.0175931
26 0.017826
27 0.
28 0.
29 0.
30 0.
31 0.0243337
32 0.
33 0.0704568
34 0.
35 0.
36 0.
37 0.
38 0.116832
39 0.251706
40 0.163822
41 0.229625
42 0.188971
43 0.368966
44 0.151362
45 0.228581
46 0.0487974
47 0.
48 0.
49 0.
50 0.115054
51 0.154168
52 0.00959742
53 0.0224805
54 0.
55 1.48847
56 1.59461
57 1.61182
58 1.70778
59 1.69778
60 1.87446
61 1.92013
62 1.69036
63 1.47054
64 1.48318
65 1.30522
66 1.25268
67 1.21046
68 1.23775
69 1.08534
70 1.04991
71 0.886054
72 1.06708
73 1.04531
74 1.0187
75 1.03492
76 0.937874
77 0.861684
78 0.806477
79 0.717215
80 0.731609
81 0.890601
82 0.814882
83 0.638694
84 0.574535
85 0.439958
86 1.49297
87 1.25642
88 1.32853
89 1.27154
90 1.33469
91 1.4286
92 1.43631
93 1.47073
94 1.46874
95 1.54172
96 1.70219
97 1.60236
98 1.70031
99 1.63327
100 1.7406
101 1.94207
102 2.10787
103 2.20644
104 2.19391
105 2.01077
106 2.04891
107 2.00752
108 1.96738
109 2.03318
110 1.93483
111 1.91434
112 1.69609
113 1.76351
114 1.59237
115 1.56087
116 1.69136
117 1.77107
118 1.71035
119 1.6498
120 1.59745
121 1.64821
122 1.84171
123 1.76372
124 2.10749
125 2.05873
126 2.06825
127 2.06078
128 1.85974
129 1.907
130 1.95593
131 2.0239
132 2.14869
133 2.06623
134 2.01422
135 2.05405
136 2.36912
137 2.50612
138 2.51272
139 2.53819
140 2.53079
141 2.43587
142 2.45622
143 2.3651
144 2.44472
145 2.41525
146 2.49898
147 2.50277
148 2.41874
149 2.41847
150 2.37337
151 2.3003
152 2.19944
153 2.172
154 2.18445
155 2.25403
156 2.21971
157 2.20719
158 2.2472
159 2.0636
160 2.01238
161 2.10024
162 2.10633
163 1.98579
164 2.06269
165 2.10791
166 2.08167
167 2.0921
168 2.02715
169 1.89984
170 1.90439
171 1.8352
172 1.99609
173 1.89547
174 1.95416
175 1.87818
176 1.90041
177 1.9038
178 1.78319
179 1.56667
180 1.35507
181 1.28634
182 1.3003
183 1.17489
184 1.18334
185 1.1416
186 1.14084
187 1.15197
188 0.934826
189 0.802688
190 0.866897
191 0.798268
192 0.791943
193 0.752529
194 0.883791
195 0.67307
196 0.641468
197 0.55799
198 0.664382
199 0.793249
200 0.651609
201 0.760269
202 0.813603
203 0.761541
204 0.914289
205 0.92222
206 0.716441
207 0.703552
208 0.672942
209 0.830562
210 0.741869
211 0.756503
212 0.717438
213 0.819732
214 0.66592
215 0.714816
216 0.829239
217 0.799404
218 0.786564
219 0.766617
220 0.739997
221 0.788376
222 0.772526
223 0.555281
224 0.692048
225 0.762503
226 0.975057
227 0.837294
228 0.973982
229 0.907429
230 0.853533
231 0.97315
232 0.84654
233 0.84283
234 0.838138
235 0.900763
236 0.960183
237 0.953227
238 0.820259
239 0.88035
240 0.93795
241 0.882535
242 0.928215
243 0.943013
244 0.95662
245 0.763608
246 1.50321
247 1.42526
248 1.42403
249 1.46632
250 1.60147
251 1.51241
252 1.40765
253 1.28833
254 1.37885
255 1.32383
256 1.41558
257 1.41677
258 1.57517
259 1.53486
260 1.51083
261 1.497
262 1.49417
263 1.38526
264 1.47504
265 1.29699
266 1.22851
267 1.34907
268 1.47805
269 1.42893
270 1.42678
271 2.72164
272 2.7922
273 2.68714
274 2.56203
275 2.50963
276 2.62747
277 2.63979
278 2.6441
279 2.53036
280 2.65431
281 2.67143
282 2.56535
283 2.42048
284 2.3584
285 2.36329
286 2.25165
287 2.12498
288 2.10824
289 2.02179
290 2.13509
291 2.15195
292 2.02511
293 2.11678
294 2.06334
295 2.11123
296 2.02379
297 2.00745
298 1.90118
299 1.83577
300 1.79408
301 1.62274
302 1.64427
303 1.70765
304 1.58345
305 1.70022
306 1.6714
307 1.6035
308 1.80838
309 1.96145
310 1.82663
311 1.74181
312 1.6776
313 1.89365
314 1.77224
315 1.77402
316 1.82894
317 1.89999
318 1.78449
319 1.83858
320 1.62155
321 1.53308
322 1.59606
323 1.64633
324 1.54895
325 1.43561
326 1.48155
327 1.52169
328 1.56813
329 1.54999
330 1.42233
331 1.46804
332 1.38011
333 1.37011
334 1.43349
335 1.4609
336 1.33125
337 1.33855
338 1.33857
339 1.48828
340 1.39834
341 1.36328
342 1.50061
343 1.46718
344 1.50643
345 1.44196
346 1.58414
347 1.66687
348 1.65555
349 1.63472
350 1.52335
351 1.73156
352 1.75069
353 1.67105
354 1.49288
355 1.31544
356 1.09681
357 0.958186
358 1.10753
359 1.08222
360 1.35379
361 1.41557
362 1.38374
363 1.3679
364 1.44449
365 1.26723
366 1.32578
367 1.24741
368 1.21083
369 1.26927
370 1.25141
371 1.29323
372 1.25268
373 1.2315
374 1.25264
375 1.07923
376 1.21362
377 1.07309
378 1.0663
379 0.959254
380 0.99039
381 0.863969
382 0.853235
383 0.703147
384 0.684238
385 0.674498
386 0.709394
387 0.630039
388 0.752171
389 0.760097
390 0.73995
391 0.790346
392 0.835607
393 0.91635
394 0.932508
395 0.833536
396 0.819782
397 0.899439
398 0.65593
399 0.625345
400 0.600026
401 0.550681
402 0.436593
403 0.426735
404 0.341238
405 0.572622
406 0.473251
407 0.373981
408 0.332192
409 0.335567
410 0.151564
411 0.178898
412 0.198188
413 0.195594
414 0.0897126
415 0.236877
416 0.293429
417 0.351202
418 0.343487
419 0.167726
420 0.109942
421 0.
422 0.
423 0.115197
424 0.0599024
425 0.0312647
426 0.
427 0.
428 0.
429 0.
430 0.
431 0.
432 0.0592036
433 0.
434 0.00243479
435 0.00824353
436 0.124283
437 0.704178
438 0.715283
439 0.724527
440 0.88963
441 0.949573
442 0.968771
443 0.973451
444 1.08199
445 1.14312
446 1.09565
447 1.11038
448 1.39119
449 1.34534
450 1.36239
451 1.28437
452 1.35401
453 1.29438
454 1.29147
455 1.35194
456 2.4496
457 2.51043
458 2.61638
459 2.65686
460 2.54488
461 2.40357
462 2.36806
463 2.36574
464 2.50548
465 2.48484
466 2.53011
467 2.5287
468 2.78103
469 2.79851
470 2.82572
471 2.75462
472 2.87625
473 2.93998
474 2.89816
475 2.63193
476 2.51136
477 2.59495
478 2.52613
479 2.49766
480 2.64747
481 2.63261
482 2.632
483 2.64839
484 2.68011
485 2.6167
486 2.52591
487 2.41319
488 2.53371
489 2.5346
490 2.50884
491 2.39418
492 2.42597
493 2.48177
494 2.49927
495 2.30729
496 2.22233
497 2.21558
498 2.24694
499 2.2184
500 2.12285
501 2.17033
502 2.20108
503 2.37393
504 2.35353
505 2.44753
506 2.31425
507 2.44767
508 2.28127
509 2.23408
510 1.94566
511 1.83307
512 1.89382
513 1.87134
514 1.71617
515 1.6657
516 1.63628
517 1.61811
518 1.59872
519 1.7228
520 1.66876
521 1.50926
522 1.47293
523 1.51837
524 1.45766
525 1.47026
526 1.47756
527 1.33265
528 1.21497
529 1.12493
530 1.14704
531 0.956656
532 0.878821
533 0.832637
534 0.773155
535 0.758439
536 0.816584
537 0.775724
538 0.630979
539 0.656338
540 0.720971
541 0.667771
542 0.589508
543 0.433918
544 0.315096
545 0.13416
546 0.100329
547 0.137261
548 0.0527548
549 0.168646
550 0.296496
551 0.277963
552 0.269762
553 0.303045
554 0.321667
555 0.305712
556 0.176945
557 0.0930101
558 0.
559 0.
560 0.
561 0.126333
562 0.116571
563 0.0121703
564 0.
565 0.1707
566 0.0934701
567 0.126488
568 0.
569 0.
570 0.
571 0.
572 0.
573 0.
574 0.
575 0.0316485
576 0.0424465
577 0.
578 0.
579 0.
580 0.0294754
581 0.
582 0.10801
583 0.0494672
584 0.172532
585 0.152319
586 1.6943
587 1.75114
588 1.68573
589 1.69151
590 1.76295
591 1.74351
592 1.6501
593 1.6901
594 1.60483
595 1.42014
596 1.11465
597 1.03128
598 1.1353
599 1.12922
600 1.28568
601 1.15383
602 1.25816
603 1.32598
604 1.63293
605 1.52739
606 1.40878
607 1.39607
608 1.27993
609 1.06817
610 1.01657
611 1.07634
612 0.969154
613 0.840226
614 0.909741
615 0.976638
616 1.00709
617 1.00503
618 1.06919
619 0.907133
620 0.902773
621 0.862672
622 0.753508
623 0.627964
624 0.621027
625 0.555202
626 0.748368
627 0.928762
628 0.811458
629 0.717318
630 0.930267
631 1.00918
632 1.02925
633 1.08547
634 1.02687
635 1.11167
636 1.12533
637 1.0589
638 1.18882
639 1.1146
640 0.879068
641 0.765079
642 0.809728
643 0.894609
644 0.889261
645 0.992119
646 0.996787
647 0.930601
648 0.857053
649 0.810997
650 0.747683
651 0.74025
652 0.771736
653 0.863512
654 0.810936
655 1.2422
656 1.31718
657 1.50159
658 1.37551
659 1.48748
660 1.41785
661 1.46255
662 1.46539
663 1.29896
664 1.18802
665 1.19939
666 1.28429
667 1.20376
668 1.096
669 1.1811
670 1.28832
671 1.04716
672 1.02081
673 0.868326
674 0.942665
675 1.10495
676 1.15973
677 1.08762
678 0.967387
679 0.867855
680 1.06239
681 0.938754
682 0.92223
683 0.826155
684 0.851091
685 0.884445
686 1.00305
687 1.06866
688 1.07886
689 0.968847
690 1.01066
691 0.99554
692 0.817553
693 0.671883
694 0.670498
695 0.529504
696 0.441605
697 0.529686
698 0.509656
699 0.243888
700 0.117319
701 0.144634
702 0.364669
703 0.33579
704 0.377928
705 0.391666
706 0.487809
707 0.622627
708 0.531434
709 0.240224
710 0.130454
711 0.
712 0.
713 0.10376
714 0.
715 0.
716 0.
717 0.1871
718 0.186694
719 0.316909
720 0.542072
721 0.456829
722 0.502038
723 0.438136
724 0.570439
725 0.584983
726 0.662746
727 0.652302
728 0.580265
729 0.550354
730 0.499294
731 0.486527
732 0.360376
733 0.341485
734 0.0908515
735 0.176778
736 0.170327
737 0.151895
738 0.140086
739 0.0218773
740 0.00786105
741 0.
742 0.0807434
743 0.264826
744 0.298327
745 0.21679
746 0.181221
747 0.325394
748 0.167767
749 0.324678
750 0.365867
751 0.419207
752 0.515851
753 0.440023
754 0.3345
755 0.392499
756 0.398105
757 0.38208
758 0.469183
759 0.268483
760 0.253562
761 0.125635
762 0.165052
763 0.123068
764 0.162771
765 0.00838024
766 0.
767 0.
768 0.
769 0.
770 0.0129049
771 0.
772 0.
773 0.
774 0.
775 0.
776 0.
777 0.
778 0.
779 0.
780 0.
781 0.


==> Chapter_7/tikz/convergence_1_1.txt <==
v	h1	h5	h10	ou	H1	H5	H10	OU
-4.	0.00428072	0.00224804	0.00172578	0.00157263	0.00387025	0.00118163	0.000754397	0.000545418
-3.9	0.00479238	0.00270739	0.00215005	0.0020464	0.00432341	0.00142871	0.000947447	0.000725431
-3.8	0.00536705	0.00325746	0.0026726	0.00264521	0.00483082	0.00172613	0.00118768	0.000958862
-3.7	0.00601285	0.00391532	0.00331433	0.00339652	0.00539919	0.00208379	0.00148593	0.00125955
-3.6	0.00673896	0.00470102	0.00410004	0.00433224	0.00603607	0.00251345	0.00185534	0.00164431
-3.5	0.00755587	0.00563805	0.00505896	0.00548903	0.00675001	0.00302904	0.00231171	0.00213336
-3.4	0.00847551	0.0067538	0.00622534	0.00690849	0.00755067	0.00364702	0.00287404	0.00275086
-3.3	0.00951149	0.0080802	0.00763901	0.00863725	0.00844898	0.00438681	0.00356501	0.00352536
-3.2	0.0106794	0.00965421	0.00934596	0.0107269	0.00945736	0.0052713	0.00441161	0.00449034
-3.1	0.011997	0.0115185	0.0113988	0.0132335	0.0105899	0.00632733	0.00544573	0.00568463
-3.	0.0134849	0.0137222	0.0138572	0.0162174	0.0118624	0.00758632	0.00670488	0.00715294
-2.9	0.0151665	0.0163214	0.016788	0.019742	0.0132933	0.00908495	0.0082329	0.00894613
-2.8	0.0170689	0.0193797	0.0202653	0.0238731	0.0149031	0.0108659	0.0100807	0.0111216
-2.7	0.0192235	0.0229691	0.0243701	0.0286767	0.0167155	0.0129786	0.0123069	0.0137432
-2.6	0.0216666	0.02717	0.0291892	0.034218	0.0187574	0.0154801	0.0149785	0.0168815
-2.5	0.0244405	0.0320717	0.0348141	0.0405587	0.0210598	0.0184359	0.0181716	0.0206134
-2.4	0.0275944	0.0377721	0.0413387	0.047755	0.0236581	0.0219211	0.0219713	0.0250218
-2.3	0.0311863	0.0443769	0.0488567	0.0558545	0.0265933	0.0260205	0.0264724	0.0301945
-2.2	0.0352842	0.0519987	0.0574571	0.0648937	0.0299123	0.0308303	0.0317787	0.036224
-2.1	0.0399686	0.0607545	0.0672202	0.0748948	0.0336696	0.036458	0.0380026	0.0432054
-2.	0.0453358	0.0707626	0.0782113	0.0858628	0.0379287	0.043023	0.0452637	0.0512352
-1.9	0.0515009	0.0821374	0.0904744	0.097783	0.0427634	0.0506561	0.0536873	0.0604097
-1.8	0.0586036	0.0949829	0.104024	0.110618	0.0482601	0.0594995	0.0634015	0.0708223
-1.7	0.0668143	0.109384	0.11884	0.124307	0.054521	0.0697046	0.0745344	0.0825618
-1.6	0.0763439	0.125392	0.134855	0.138761	0.0616669	0.0814299	0.0872096	0.0957092
-1.5	0.0874568	0.143015	0.151956	0.153866	0.0698424	0.0948369	0.101542	0.110336
-1.4	0.10049	0.162193	0.169971	0.169483	0.0792221	0.110085	0.117631	0.1265
-1.3	0.115884	0.182781	0.188673	0.185444	0.090019	0.127323	0.135559	0.144244
-1.2	0.134227	0.20452	0.207779	0.201559	0.102497	0.14668	0.155379	0.163593
-1.1	0.156332	0.227018	0.226958	0.21762	0.116989	0.168252	0.177117	0.184554
-1.	0.183383	0.249732	0.245839	0.233399	0.133928	0.19209	0.200761	0.207108
-0.9	0.217203	0.271983	0.264023	0.248659	0.15389	0.218183	0.226262	0.231216
-0.8	0.260884	0.293016	0.281105	0.263157	0.177694	0.246446	0.253529	0.256815
-0.7	0.320499	0.312082	0.296687	0.276649	0.20659	0.276721	0.282433	0.283814
-0.6	0.411906	0.328521	0.310403	0.288901	0.242814	0.308775	0.312804	0.312103
-0.5	0.707107	0.341805	0.321928	0.299691	0.292893	0.342319	0.34444	0.341546
-0.4	0.639817	0.351577	0.331001	0.308818	0.360183	0.377019	0.377108	0.371986
-0.3	0.57893	0.357652	0.33743	0.316108	0.42107	0.412511	0.410552	0.403248
-0.2	0.523838	0.360009	0.341102	0.321421	0.476162	0.448425	0.444502	0.435141
-0.1	0.473988	0.35877	0.341983	0.324651	0.526012	0.484393	0.478679	0.467463
0.	0.428882	0.354176	0.340115	0.325735	0.571118	0.520067	0.512807	0.5
0.1	0.388068	0.34655	0.335614	0.324651	0.611932	0.555127	0.546615	0.532537
0.2	0.351139	0.336279	0.328657	0.321421	0.648861	0.589289	0.579848	0.564859
0.3	0.317724	0.32378	0.319474	0.316108	0.682276	0.622309	0.612272	0.596752
0.4	0.287488	0.30948	0.308331	0.308818	0.712512	0.653985	0.643677	0.628014
0.5	0.26013	0.2938	0.295523	0.299691	0.73987	0.684159	0.673882	0.658454
0.6	0.235375	0.277138	0.28136	0.288901	0.764625	0.712712	0.702737	0.687897
0.7	0.212976	0.259861	0.266152	0.276649	0.787024	0.739566	0.73012	0.716186
0.8	0.192709	0.242297	0.250204	0.263157	0.807291	0.764675	0.755942	0.743185
0.9	0.17437	0.224734	0.233804	0.248659	0.82563	0.788025	0.780145	0.768784
1.	0.157777	0.207415	0.21722	0.233399	0.842223	0.80963	0.802697	0.792892
1.1	0.142762	0.190541	0.200692	0.21762	0.857238	0.829523	0.823591	0.815446
1.2	0.129177	0.174275	0.184429	0.201559	0.870823	0.847758	0.842844	0.836407
1.3	0.116884	0.15874	0.168611	0.185444	0.883116	0.864403	0.860492	0.855756
1.4	0.105761	0.144027	0.153384	0.169483	0.894239	0.879534	0.876586	0.8735
1.5	0.0956965	0.130197	0.138866	0.153866	0.904304	0.893237	0.891192	0.889664
1.6	0.0865898	0.117285	0.125143	0.138761	0.91341	0.905604	0.904386	0.904291
1.7	0.0783497	0.105304	0.112275	0.124307	0.92165	0.916726	0.916249	0.917438
1.8	0.0708937	0.0942516	0.100299	0.110618	0.929106	0.926696	0.926871	0.929178
1.9	0.0641473	0.0841082	0.0892312	0.097783	0.935853	0.935606	0.93634	0.93959
2.	0.0580429	0.0748444	0.0790688	0.0858628	0.941957	0.943547	0.944747	0.948765
2.1	0.0525194	0.0664217	0.0697949	0.0748948	0.947481	0.950603	0.952183	0.956795
2.2	0.0475215	0.0587958	0.0613804	0.0648937	0.952479	0.956858	0.958735	0.963776
2.3	0.0429992	0.0519183	0.0537874	0.0558545	0.957001	0.962387	0.964486	0.969805
2.4	0.0389073	0.0457383	0.0469709	0.047755	0.961093	0.967264	0.969518	0.974978
2.5	0.0352048	0.0402041	0.0408814	0.0405587	0.964795	0.971556	0.973905	0.979387
2.6	0.0318546	0.0352643	0.0354666	0.034218	0.968145	0.975325	0.977717	0.983119
2.7	0.0288232	0.0308683	0.0306731	0.0286767	0.971177	0.978627	0.981019	0.986257
2.8	0.0260803	0.0269675	0.0264474	0.0238731	0.97392	0.981515	0.98387	0.988878
2.9	0.0235985	0.0235155	0.0227374	0.019742	0.976402	0.984036	0.986326	0.991054
3.	0.0213528	0.0204685	0.0194925	0.0162174	0.978647	0.986232	0.988433	0.992847
3.1	0.0193208	0.0177856	0.0166651	0.0132335	0.980679	0.988142	0.990238	0.994315
3.2	0.0174822	0.0154287	0.01421	0.0107269	0.982518	0.9898	0.991779	0.99551
3.3	0.0158185	0.0133628	0.0120855	0.00863725	0.984181	0.991237	0.993091	0.996475
3.4	0.0143132	0.0115557	0.010253	0.00690849	0.985687	0.992481	0.994206	0.997249
3.5	0.0129511	0.00997829	0.0086774	0.00548903	0.987049	0.993556	0.99515	0.997867
3.6	0.0117187	0.0086039	0.00732671	0.00433224	0.988281	0.994483	0.995949	0.998356
3.7	0.0106035	0.00740863	0.0061722	0.00339652	0.989397	0.995283	0.996622	0.99874
3.8	0.00959442	0.00637096	0.00518814	0.00264521	0.990406	0.99597	0.997189	0.999041
3.9	0.00868139	0.00547161	0.00435162	0.0020464	0.991319	0.996561	0.997665	0.999275
4.	0.00785525	0.00469342	0.00364238	0.00157263	0.992145	0.997069	0.998063	0.999455



==> Chapter_7/tikz/convergence_1_2.txt <==
v	h1	h5	h10	ou	H1	H5	H10	OU
-4.	0.00179423	0.000703596	0.000549084	0.00157263	0.00153561	0.000324114	0.000200355	0.000545418
-3.9	0.00202404	0.000873391	0.000718588	0.0020464	0.00172628	0.000402659	0.000263366	0.000725431
-3.8	0.00228462	0.00108391	0.000938987	0.00264521	0.00194144	0.000500147	0.000345765	0.000958862
-3.7	0.00258034	0.00134485	0.001225	0.00339652	0.00218437	0.000621119	0.000453346	0.00125955
-3.6	0.00291624	0.00166817	0.00159535	0.00433224	0.00245885	0.000771194	0.00059357	0.00164431
-3.5	0.00329816	0.00206865	0.00207381	0.00548903	0.00276916	0.000957321	0.000776013	0.00213336
-3.4	0.00373287	0.0025645	0.00269041	0.00690849	0.00312024	0.0011881	0.00101293	0.00275086
-3.3	0.00422821	0.0031782	0.00348284	0.00863725	0.00351775	0.00147414	0.00131994	0.00352536
-3.2	0.00479333	0.0039374	0.00449826	0.0107269	0.0039682	0.00182858	0.00171692	0.00449034
-3.1	0.00543892	0.00487614	0.00579517	0.0132335	0.0044791	0.0022676	0.00222896	0.00568463
-3.	0.00617747	0.00603627	0.00744573	0.0162174	0.00505908	0.00281118	0.00288772	0.00715294
-2.9	0.00702368	0.00746914	0.00953808	0.019742	0.00571818	0.00348393	0.00373282	0.00894613
-2.8	0.00799486	0.00923773	0.0121789	0.0238731	0.00646798	0.00431618	0.0048136	0.0111216
-2.7	0.00911155	0.0114191	0.0154957	0.0286767	0.00732199	0.00534522	0.0061911	0.0137432
-2.6	0.0103981	0.0141075	0.0196387	0.034218	0.00829595	0.00661688	0.00794026	0.0168815
-2.5	0.0118837	0.0174177	0.0247817	0.0405587	0.00940824	0.00818742	0.0101522	0.0206134
-2.4	0.0136034	0.0214894	0.0311208	0.047755	0.0106805	0.0101258	0.0129364	0.0250218
-2.3	0.0155995	0.0264919	0.0388707	0.0558545	0.0121381	0.0125163	0.0164233	0.0301945
-2.2	0.0179235	0.0326297	0.0482559	0.0648937	0.0138113	0.015462	0.0207651	0.036224
-2.1	0.0206388	0.0401488	0.059495	0.0748948	0.0157359	0.0190882	0.0261363	0.0432054
-2.	0.0238237	0.0493428	0.072776	0.0858628	0.0179547	0.0235475	0.0327322	0.0512352
-1.9	0.0275762	0.0605603	0.0882181	0.097783	0.0205195	0.0290242	0.0407637	0.0604097
-1.8	0.0320205	0.0742096	0.105817	0.110618	0.023493	0.0357405	0.050448	0.0708223
-1.7	0.0373159	0.0907626	0.125375	0.124307	0.0269519	0.0439628	0.0619928	0.0825618
-1.6	0.0436705	0.110751	0.14641	0.138761	0.0309914	0.0540075	0.0755727	0.0957092
-1.5	0.0513611	0.13475	0.153861	0.153866	0.0357304	0.0662466	0.0902789	0.110336
-1.4	0.0607654	0.163336	0.172101	0.169483	0.0413205	0.0811104	0.10657	0.1265
-1.3	0.0724128	0.196979	0.191038	0.185444	0.047958	0.0990827	0.124722	0.144244
-1.2	0.0870738	0.235773	0.210384	0.201559	0.0559031	0.120679	0.144791	0.163593
-1.1	0.105922	0.233204	0.229803	0.21762	0.0655116	0.145589	0.166802	0.184554
-1.	0.130858	0.256537	0.24892	0.233399	0.077289	0.170077	0.190742	0.207108
-0.9	0.165229	0.279394	0.267333	0.248659	0.0919945	0.19688	0.216562	0.231216
-0.8	0.215691	0.301	0.284628	0.263157	0.110862	0.225914	0.244171	0.256815
-0.7	0.298395	0.320586	0.300407	0.276649	0.136176	0.257013	0.273437	0.283814
-0.6	0.471205	0.337472	0.314294	0.288901	0.173334	0.289941	0.30419	0.312103
-0.5	1	0.351118	0.325964	0.299691	0.258902	0.324399	0.336222	0.341546
-0.4	0.670573	0.361156	0.335151	0.308818	0.329427	0.360044	0.3693	0.371986
-0.3	0.60676	0.367397	0.34166	0.316108	0.39324	0.396503	0.403163	0.403248
-0.2	0.549019	0.369818	0.345378	0.321421	0.450981	0.433396	0.437538	0.435141
-0.1	0.496773	0.368546	0.34627	0.324651	0.503227	0.470344	0.472144	0.467463
0.	0.449499	0.363826	0.344378	0.325735	0.550501	0.50699	0.5067	0.5
0.1	0.406723	0.355993	0.339821	0.324651	0.593277	0.543005	0.540931	0.532537
0.2	0.368018	0.345442	0.332777	0.321421	0.631982	0.578098	0.574581	0.564859
0.3	0.332997	0.332602	0.323478	0.316108	0.667003	0.612017	0.607411	0.596752
0.4	0.301308	0.317913	0.312196	0.308818	0.698692	0.644557	0.63921	0.628014
0.5	0.272635	0.301805	0.299228	0.299691	0.727365	0.675553	0.669794	0.658454
0.6	0.24669	0.284689	0.284887	0.288901	0.75331	0.704884	0.69901	0.687897
0.7	0.223214	0.266941	0.269488	0.276649	0.776786	0.732469	0.726736	0.716186
0.8	0.201973	0.248899	0.25334	0.263157	0.798027	0.758263	0.752883	0.743185
0.9	0.182753	0.230857	0.236735	0.248659	0.817247	0.782249	0.777389	0.768784
1.	0.165361	0.213066	0.219943	0.233399	0.834639	0.804443	0.800224	0.792892
1.1	0.149625	0.195733	0.203207	0.21762	0.850375	0.824878	0.82138	0.815446
1.2	0.135386	0.179024	0.186741	0.201559	0.864614	0.84361	0.840874	0.836407
1.3	0.122503	0.163066	0.170725	0.185444	0.877497	0.860708	0.858743	0.855756
1.4	0.110845	0.147952	0.155307	0.169483	0.889155	0.876251	0.875039	0.8735
1.5	0.100297	0.133745	0.140607	0.153866	0.899703	0.890328	0.889828	0.889664
1.6	0.0907522	0.12048	0.126711	0.138761	0.909248	0.903032	0.903187	0.904291
1.7	0.082116	0.108174	0.113682	0.124307	0.917884	0.914456	0.9152	0.917438
1.8	0.0743016	0.0968198	0.101556	0.110618	0.925698	0.924698	0.925954	0.929178
1.9	0.0672309	0.0864	0.0903498	0.097783	0.932769	0.933852	0.935542	0.93959
2.	0.060833	0.0768837	0.08006	0.0858628	0.939167	0.942008	0.944054	0.948765
2.1	0.055044	0.0682315	0.0706698	0.0748948	0.944956	0.949257	0.951584	0.956795
2.2	0.0498059	0.0603979	0.0621499	0.0648937	0.950194	0.955682	0.958217	0.963776
2.3	0.0450662	0.0533329	0.0544617	0.0558545	0.954934	0.961362	0.964041	0.969805
2.4	0.0407776	0.0469846	0.0475597	0.047755	0.959222	0.966372	0.969136	0.974978
2.5	0.0368971	0.0412996	0.0413938	0.0405587	0.963103	0.970781	0.973578	0.979387
2.6	0.0333859	0.0362252	0.0359112	0.034218	0.966614	0.974653	0.977437	0.983119
2.7	0.0302088	0.0317094	0.0310576	0.0286767	0.969791	0.978045	0.980781	0.986257
2.8	0.027334	0.0277023	0.0267789	0.0238731	0.972666	0.981012	0.983668	0.988878
2.9	0.0247329	0.0241562	0.0230224	0.019742	0.975267	0.983601	0.986154	0.991054
3.	0.0223792	0.0210262	0.0197369	0.0162174	0.977621	0.985857	0.988288	0.992847
3.1	0.0202496	0.0182702	0.016874	0.0132335	0.97975	0.987819	0.990116	0.994315
3.2	0.0183226	0.0158491	0.0143881	0.0107269	0.981677	0.989522	0.991676	0.99551
3.3	0.0165789	0.0137269	0.012237	0.00863725	0.983421	0.990998	0.993004	0.996475
3.4	0.0150012	0.0118706	0.0103815	0.00690849	0.984999	0.992276	0.994133	0.997249
3.5	0.0135737	0.0102502	0.00878617	0.00548903	0.986426	0.99338	0.995089	0.997867
3.6	0.012282	0.00883834	0.00741855	0.00433224	0.987718	0.994333	0.995898	0.998356
3.7	0.0111132	0.0076105	0.00624957	0.00339652	0.988887	0.995154	0.99658	0.99874
3.8	0.0100556	0.00654455	0.00525317	0.00264521	0.989944	0.995861	0.997153	0.999041
3.9	0.00909871	0.0056207	0.00440617	0.0020464	0.990901	0.996468	0.997635	0.999275
4.	0.00823286	0.0048213	0.00368804	0.00157263	0.991767	0.996989	0.998039	0.999455



==> Chapter_7/tikz/convergence_2_1.txt <==
v	h1	h5	h10	ou	H1	H5	H10	OU
-4.	0.00391628	0.00126173	0.000585495	0.0000107375	0.00355868	0.000650697	0.000242857	0
-3.9	0.0043809	0.00152657	0.000740368	0.0000181817	0.0039731	0.0007897	0.000308856	0
-3.8	0.00490214	0.00184563	0.000934679	0.0000303788	0.00443675	0.000957816	0.000392243	0
-3.7	0.00548715	0.00222965	0.00117798	0.0000500862	0.00495565	0.00116099	0.000497423	0
-3.6	0.00614405	0.00269139	0.00148201	0.0000814845	0.00553657	0.00140633	0.000629861	0.0000161282
-3.5	0.00688206	0.00324599	0.00186107	0.00013081	0.00618716	0.00170236	0.000796322	0.0000265606
-3.4	0.00771162	0.00391139	0.00233263	0.000207213	0.00691604	0.00205922	0.00100515	0.0000431883
-3.3	0.00864464	0.00470879	0.00291784	0.000323893	0.00773293	0.00248903	0.00126663	0.0000693397
-3.2	0.00969464	0.00566318	0.0036423	0.000499569	0.00864886	0.00300621	0.00159336	0.000109925
-3.1	0.0108771	0.00680396	0.00453679	0.000760325	0.00967627	0.00362788	0.00200075	0.000172079
-3.	0.0122096	0.00816563	0.00563818	0.00114186	0.0108293	0.00437436	0.00250761	0.000266003
-2.9	0.0137123	0.00978853	0.0069904	0.00169214	0.0121239	0.0052697	0.00313674	0.000406059
-2.8	0.0154085	0.0117197	0.00864553	0.00247438	0.0135782	0.00634233	0.00391577	0.000612142
-2.7	0.0173246	0.0140139	0.0106649	0.00357033	0.0152129	0.00762574	0.00487798	0.000911368
-2.6	0.0194912	0.0167342	0.0131204	0.00508345	0.0170514	0.0091593	0.00606328	0.00134009
-2.5	0.0219437	0.0199537	0.0160954	0.00714199	0.0191206	0.0109892	0.00751935	0.00194621
-2.4	0.0247229	0.0237559	0.0196862	0.00990122	0.0214511	0.0131695	0.00930286	0.00279181
-2.3	0.0278762	0.0282362	0.0240031	0.0135446	0.0240777	0.015763	0.0114808	0.00395589
-2.2	0.031459	0.0335025	0.0291706	0.0182834	0.0270406	0.0188429	0.0141318	0.00553722
-2.1	0.0355359	0.0396764	0.0353284	0.0243531	0.0303859	0.0224937	0.0173479	0.00765691
-2.	0.0401828	0.0468934	0.0426312	0.0320082	0.0341668	0.0268129	0.0212356	0.0104607
-1.9	0.0454895	0.0553031	0.0512473	0.0415124	0.0384445	0.0319121	0.0259179	0.0141202
-1.8	0.0515626	0.0650688	0.0613574	0.0531255	0.0432902	0.0379187	0.0315349	0.0188335
-1.7	0.0585292	0.0763657	0.0731513	0.0670871	0.0487868	0.0449769	0.0382455	0.0248236
-1.6	0.0665431	0.0893788	0.0868234	0.0835956	0.0550309	0.0532491	0.0462278	0.0323358
-1.5	0.0757907	0.104298	0.102567	0.102787	0.0621365	0.0629162	0.0556792	0.0416323
-1.4	0.0865015	0.121313	0.120564	0.12471	0.0702378	0.0741786	0.0668162	0.0529844
-1.3	0.098961	0.140603	0.140979	0.149305	0.079495	0.0872548	0.0798726	0.0666635
-1.2	0.11353	0.162325	0.163943	0.176383	0.0901002	0.10238	0.095097	0.0829283
-1.1	0.130674	0.186595	0.189541	0.205612	0.102287	0.119805	0.112749	0.102012
-1.	0.151007	0.213473	0.217799	0.23651	0.116341	0.139786	0.133094	0.124107
-0.9	0.175363	0.242929	0.248665	0.268448	0.132622	0.162585	0.156396	0.149349
-0.8	0.204923	0.274814	0.281993	0.300663	0.151587	0.188453	0.182909	0.177806
-0.7	0.24145	0.308825	0.347264	0.332284	0.173838	0.217619	0.215222	0.209462
-0.6	0.28778	0.344462	0.389993	0.362367	0.200201	0.250273	0.25211	0.244211
-0.5	0.349039	0.462732	0.428299	0.389939	0.231885	0.290907	0.293073	0.281851
-0.4	0.436523	0.511757	0.45951	0.414052	0.270863	0.339814	0.337532	0.322084
-0.3	0.58964	0.538522	0.481676	0.433832	0.321218	0.39251	0.384673	0.364517
-0.2	1.41969	0.5451	0.493771	0.448537	0.464816	0.446844	0.433531	0.408681
-0.1	0.840326	0.535401	0.495684	0.457598	0.571474	0.500987	0.483087	0.454036
0.	0.615675	0.513569	0.488062	0.460659	0.6431	0.55352	0.532349	0.5
0.1	0.482475	0.483356	0.472102	0.457598	0.697534	0.603422	0.580421	0.545964
0.2	0.391174	0.447915	0.449324	0.448537	0.740964	0.650018	0.626542	0.591319
0.3	0.323791	0.409757	0.421381	0.433832	0.776557	0.692916	0.670113	0.635483
0.4	0.271799	0.370799	0.389901	0.414052	0.806232	0.731943	0.7107	0.677916
0.5	0.230479	0.33245	0.356382	0.389939	0.831271	0.767096	0.748026	0.718149
0.6	0.196948	0.295694	0.322123	0.362367	0.852586	0.798487	0.781952	0.755789
0.7	0.169314	0.261176	0.288197	0.332284	0.870856	0.82631	0.812462	0.790538
0.8	0.146267	0.229281	0.25544	0.300663	0.886601	0.85081	0.839631	0.822194
0.9	0.126866	0.200193	0.224465	0.268448	0.900231	0.87226	0.863609	0.850651
1.	0.110408	0.173954	0.195688	0.23651	0.912072	0.890944	0.884597	0.875893
1.1	0.0963612	0.150501	0.169357	0.205612	0.922393	0.907144	0.902829	0.897988
1.2	0.084309	0.129703	0.145579	0.176383	0.931411	0.921132	0.918554	0.917072
1.3	0.0739229	0.111384	0.124356	0.149305	0.93931	0.933167	0.93203	0.933337
1.4	0.0649388	0.0953447	0.105608	0.12471	0.946242	0.943485	0.943508	0.947016
1.5	0.057142	0.0813754	0.0892002	0.102787	0.952337	0.952305	0.953229	0.958368
1.6	0.0503563	0.0692654	0.0749595	0.0835956	0.957704	0.959822	0.96142	0.967664
1.7	0.044436	0.0588112	0.0626937	0.0670871	0.962437	0.966213	0.968287	0.975176
1.8	0.0392592	0.0498202	0.0522018	0.0531255	0.966616	0.971633	0.974018	0.981167
1.9	0.0347235	0.042114	0.0432844	0.0415124	0.970311	0.97622	0.97878	0.98588
2.	0.0307426	0.0355295	0.0357493	0.0320082	0.97358	0.980093	0.982721	0.989539
2.1	0.027243	0.0299193	0.0294168	0.0243531	0.976475	0.983358	0.98597	0.992343
2.2	0.0241621	0.0251516	0.0241214	0.0182834	0.979042	0.986105	0.988639	0.994463
2.3	0.0214462	0.0211097	0.019714	0.0135446	0.98132	0.988413	0.990824	0.996044
2.4	0.0190493	0.0176906	0.0160615	0.00990122	0.983342	0.990348	0.992607	0.997208
2.5	0.0169315	0.0148043	0.0130471	0.00714199	0.985139	0.991969	0.994057	0.998054
2.6	0.0150585	0.0123723	0.0105686	0.00508345	0.986736	0.993324	0.995234	0.99866
2.7	0.0134005	0.0103269	0.00853802	0.00357033	0.988158	0.994456	0.996186	0.999089
2.8	0.0119314	0.00860934	0.00688009	0.00247438	0.989423	0.9954	0.996954	0.999388
2.9	0.0106288	0.00716938	0.00553068	0.00169214	0.99055	0.996187	0.997572	0.999594
3.	0.00947283	0.0059639	0.00443568	0.00114186	0.991554	0.996842	0.998069	0.999734
3.1	0.0084464	0.00495609	0.00354964	0.000760325	0.992448	0.997386	0.998466	0.999828
3.2	0.00753435	0.00411463	0.00283461	0.000499569	0.993247	0.997839	0.998784	0.99989
3.3	0.00672346	0.00341291	0.00225905	0.000323893	0.993959	0.998214	0.999038	0.999931
3.4	0.0060021	0.00282839	0.00179689	0.000207213	0.994594	0.998525	0.99924	0.999957
3.5	0.00536004	0.00234204	0.00142665	0.00013081	0.995162	0.998783	0.9994	0.999973
3.6	0.00478828	0.00193778	0.00113068	0.0000814845	0.995669	0.998996	0.999528	0.999984
3.7	0.00427888	0.00160208	0.000894591	0.0000500862	0.996121	0.999173	0.999629	0.99999
3.8	0.00382484	0.00132358	0.000706643	0.0000303788	0.996526	0.999319	0.999708	0.999994
3.9	0.00341997	0.00109274	0.000557306	0.0000181817	0.996888	0.999439	0.999771	0.999997
4.	0.00305881	0.000901553	0.000438864	0.0000107375	0.997212	0.999539	0.999821	0.999998

==> Chapter_7/tikz/means1.txt <==
x	Xd	Xb	Q
0.01	4.11755	36.8079	36.6667
0.02	3.64712	18.9665	18.3333
0.03	3.32954	13.202	12.2222
0.04	3.09267	10.3515	9.16667
0.05	2.90556	8.6394	7.33333
0.06	2.75204	7.48924	6.11111
0.07	2.62265	6.65844	5.2381
0.08	2.51135	6.02706	4.58333
0.09	2.41408	5.52895	4.07407
0.1	2.32797	5.12454	3.66667
0.11	2.25096	4.78867	3.33333
0.12	2.18145	4.50456	3.05556
0.13	2.11826	4.26057	2.82051
0.14	2.06044	4.04836	2.61905
0.15	2.00722	3.86178	2.44444
0.16	1.95801	3.69621	2.29167
0.17	1.91231	3.54808	2.15686
0.18	1.86968	3.41463	2.03704
0.19	1.8298	3.29363	1.92982
0.2	1.79236	3.18332	1.83333
0.21	1.75712	3.08225	1.74603
0.22	1.72385	2.98923	1.66667
0.23	1.69238	2.90326	1.5942
0.24	1.66253	2.82353	1.52778
0.25	1.63417	2.74932	1.46667
0.26	1.60718	2.68004	1.41026
0.27	1.58143	2.61518	1.35802
0.28	1.55684	2.5543	1.30952
0.29	1.53332	2.49701	1.26437
0.3	1.51078	2.44298	1.22222
0.31	1.48917	2.39192	1.1828
0.32	1.4684	2.34357	1.14583
0.33	1.44844	2.2977	1.11111
0.34	1.42922	2.25412	1.07843
0.35	1.4107	2.21263	1.04762
0.36	1.39283	2.17308	1.01852
0.37	1.37558	2.13533	0.990991
0.38	1.35891	2.09924	0.964912
0.39	1.34278	2.0647	0.940171
0.4	1.32718	2.0316	0.916667
0.41	1.31206	1.99985	0.894309
0.42	1.2974	1.96935	0.873016
0.43	1.28318	1.94003	0.852713
0.44	1.26938	1.91182	0.833333
0.45	1.25597	1.88464	0.814815
0.46	1.24294	1.85844	0.797101
0.47	1.23026	1.83316	0.780142
0.48	1.21793	1.80874	0.763889
0.49	1.20592	1.78515	0.748299
0.5	1.19423	1.76233	0.733333
0.51	1.18283	1.74024	0.718954
0.52	1.17171	1.71885	0.705128
0.53	1.16087	1.69812	0.691824
0.54	1.15029	1.67801	0.679012
0.55	1.13996	1.6585	0.666667
0.56	1.12987	1.63956	0.654762
0.57	1.12001	1.62116	0.643275
0.58	1.11037	1.60328	0.632184
0.59	1.10094	1.58589	0.621469
0.6	1.09172	1.56897	0.611111
0.61	1.0827	1.55249	0.601093
0.62	1.07387	1.53645	0.591398
0.63	1.06522	1.52082	0.582011
0.64	1.05675	1.50558	0.572917
0.65	1.04845	1.49072	0.564103
0.66	1.04031	1.47623	0.555556
0.67	1.03234	1.46208	0.547264
0.68	1.02452	1.44827	0.539216
0.69	1.01684	1.43477	0.531401
0.7	1.00932	1.42159	0.52381
0.71	1.00193	1.40871	0.516432
0.72	0.994673	1.39611	0.509259
0.73	0.987551	1.38379	0.502283
0.74	0.980555	1.37174	0.495495
0.75	0.973683	1.35994	0.488889
0.76	0.96693	1.34839	0.482456
0.77	0.960294	1.33708	0.47619
0.78	0.95377	1.326	0.470085
0.79	0.947355	1.31515	0.464135
0.8	0.941047	1.30451	0.458333
0.81	0.934842	1.29408	0.452675
0.82	0.928737	1.28385	0.447154
0.83	0.92273	1.27382	0.441767
0.84	0.916818	1.26398	0.436508
0.85	0.910998	1.25432	0.431373
0.86	0.905269	1.24485	0.426357
0.87	0.899627	1.23554	0.421456
0.88	0.894071	1.2264	0.416667
0.89	0.888597	1.21743	0.411985
0.9	0.883205	1.20861	0.407407
0.91	0.877892	1.19994	0.40293
0.92	0.872657	1.19143	0.398551
0.93	0.867496	1.18306	0.394265
0.94	0.862409	1.17483	0.390071
0.95	0.857393	1.16674	0.385965
0.96	0.852448	1.15878	0.381944
0.97	0.847571	1.15095	0.378007
0.98	0.84276	1.14324	0.37415
0.99	0.838015	1.13566	0.37037
1.	0.833333	1.1282	0.366667
1.01	0.828714	1.12085	0.363036



==> Chapter_7/tikz/means2.txt <==
x	Xd	Xb	Q
0.01	3.55396	4.27787	0.733333
0.02	3.44978	4.16508	0.733333
0.03	3.35316	4.06057	0.733333
0.04	3.26327	3.9634	0.733333
0.05	3.1794	3.87281	0.733333
0.06	3.10092	3.78812	0.733333
0.07	3.02732	3.70874	0.733333
0.08	2.95812	3.63417	0.733333
0.09	2.89291	3.56396	0.733333
0.1	2.83136	3.49773	0.733333
0.11	2.77313	3.43512	0.733333
0.12	2.71795	3.37583	0.733333
0.13	2.66557	3.31959	0.733333
0.14	2.61577	3.26616	0.733333
0.15	2.56836	3.21532	0.733333
0.16	2.52315	3.16687	0.733333
0.17	2.47999	3.12065	0.733333
0.18	2.43872	3.07649	0.733333
0.19	2.39923	3.03425	0.733333
0.2	2.36138	2.99379	0.733333
0.21	2.32507	2.95501	0.733333
0.22	2.29021	2.91779	0.733333
0.23	2.2567	2.88204	0.733333
0.24	2.22445	2.84765	0.733333
0.25	2.1934	2.81456	0.733333
0.26	2.16348	2.78269	0.733333
0.27	2.13461	2.75195	0.733333
0.28	2.10674	2.7223	0.733333
0.29	2.07981	2.69367	0.733333
0.3	2.05378	2.666	0.733333
0.31	2.0286	2.63925	0.733333
0.32	2.00421	2.61336	0.733333
0.33	1.98059	2.58829	0.733333
0.34	1.9577	2.564	0.733333
0.35	1.93549	2.54045	0.733333
0.36	1.91393	2.51761	0.733333
0.37	1.893	2.49544	0.733333
0.38	1.87267	2.47392	0.733333
0.39	1.8529	2.453	0.733333
0.4	1.83368	2.43266	0.733333
0.41	1.81497	2.41289	0.733333
0.42	1.79677	2.39364	0.733333
0.43	1.77903	2.37491	0.733333
0.44	1.76176	2.35667	0.733333
0.45	1.74491	2.33889	0.733333
0.46	1.72849	2.32156	0.733333
0.47	1.71247	2.30467	0.733333
0.48	1.69684	2.28818	0.733333
0.49	1.68157	2.2721	0.733333
0.5	1.66667	2.2564	0.733333
0.51	1.6521	2.24106	0.733333
0.52	1.63787	2.22608	0.733333
0.53	1.62396	2.21144	0.733333
0.54	1.61035	2.19713	0.733333
0.55	1.59704	2.18314	0.733333
0.56	1.58402	2.16945	0.733333
0.57	1.57127	2.15605	0.733333
0.58	1.55878	2.14294	0.733333
0.59	1.54656	2.13011	0.733333
0.6	1.53458	2.11754	0.733333
0.61	1.52284	2.10522	0.733333
0.62	1.51134	2.09316	0.733333
0.63	1.50006	2.08133	0.733333
0.64	1.489	2.06974	0.733333
0.65	1.47815	2.05837	0.733333
0.66	1.46751	2.04722	0.733333
0.67	1.45706	2.03629	0.733333
0.68	1.44681	2.02555	0.733333
0.69	1.43674	2.01502	0.733333
0.7	1.42686	2.00468	0.733333
0.71	1.41715	1.99453	0.733333
0.72	1.40761	1.98455	0.733333
0.73	1.39824	1.97476	0.733333
0.74	1.38903	1.96513	0.733333
0.75	1.37997	1.95568	0.733333
0.76	1.37107	1.94638	0.733333
0.77	1.36232	1.93724	0.733333
0.78	1.35371	1.92826	0.733333
0.79	1.34524	1.91942	0.733333
0.8	1.3369	1.91073	0.733333
0.81	1.3287	1.90218	0.733333
0.82	1.32063	1.89377	0.733333
0.83	1.31269	1.88549	0.733333
0.84	1.30487	1.87734	0.733333
0.85	1.29717	1.86932	0.733333
0.86	1.28958	1.86142	0.733333
0.87	1.28211	1.85365	0.733333
0.88	1.27475	1.84599	0.733333
0.89	1.2675	1.83845	0.733333
0.9	1.26036	1.83102	0.733333
0.91	1.25332	1.82369	0.733333
0.92	1.24638	1.81648	0.733333
0.93	1.23954	1.80937	0.733333
0.94	1.23279	1.80236	0.733333
0.95	1.22614	1.79545	0.733333
0.96	1.21958	1.78864	0.733333
0.97	1.21311	1.78192	0.733333
0.98	1.20673	1.7753	0.733333
0.99	1.20044	1.76877	0.733333
1.	1.19423	1.76233	0.733333
1.01	1.1881	1.75597	0.733333
1.02	1.18205	1.7497	0.733333
1.03	1.17608	1.74351	0.733333
1.04	1.17019	1.7374	0.733333
1.05	1.16437	1.73137	0.733333
1.06	1.15863	1.72542	0.733333
1.07	1.15296	1.71955	0.733333
1.08	1.14736	1.71375	0.733333
1.09	1.14183	1.70803	0.733333
1.1	1.13636	1.70237	0.733333
1.11	1.13097	1.69679	0.733333
1.12	1.12564	1.69128	0.733333
1.13	1.12037	1.68583	0.733333
1.14	1.11517	1.68045	0.733333
1.15	1.11002	1.67513	0.733333
1.16	1.10494	1.66988	0.733333
1.17	1.09992	1.66469	0.733333
1.18	1.09496	1.65956	0.733333
1.19	1.09005	1.65449	0.733333
1.2	1.0852	1.64948	0.733333
1.21	1.0804	1.64453	0.733333
1.22	1.07566	1.63964	0.733333
1.23	1.07097	1.6348	0.733333
1.24	1.06633	1.63001	0.733333
1.25	1.06174	1.62528	0.733333
1.26	1.0572	1.6206	0.733333
1.27	1.05272	1.61597	0.733333
1.28	1.04828	1.6114	0.733333
1.29	1.04388	1.60687	0.733333
1.3	1.03954	1.60239	0.733333
1.31	1.03524	1.59796	0.733333
1.32	1.03098	1.59358	0.733333
1.33	1.02677	1.58925	0.733333
1.34	1.02261	1.58496	0.733333
1.35	1.01848	1.58071	0.733333
1.36	1.0144	1.57651	0.733333
1.37	1.01036	1.57235	0.733333
1.38	1.00636	1.56824	0.733333
1.39	1.0024	1.56417	0.733333
1.4	0.998478	1.56014	0.733333
1.41	0.994596	1.55615	0.733333
1.42	0.990752	1.5522	0.733333
1.43	0.986945	1.54828	0.733333
1.44	0.983176	1.54441	0.733333
1.45	0.979442	1.54058	0.733333
1.46	0.975745	1.53678	0.733333
1.47	0.972082	1.53302	0.733333
1.48	0.968454	1.52929	0.733333
1.49	0.964861	1.52561	0.733333
1.5	0.9613	1.52195	0.733333
1.51	0.957773	1.51834	0.733333
1.52	0.954278	1.51475	0.733333
1.53	0.950816	1.5112	0.733333
1.54	0.947385	1.50768	0.733333
1.55	0.943985	1.5042	0.733333
1.56	0.940616	1.50074	0.733333
1.57	0.937276	1.49732	0.733333
1.58	0.933967	1.49393	0.733333
1.59	0.930687	1.49057	0.733333
1.6	0.927436	1.48724	0.733333
1.61	0.924213	1.48394	0.733333
1.62	0.921019	1.48067	0.733333
1.63	0.917852	1.47743	0.733333
1.64	0.914712	1.47422	0.733333
1.65	0.911599	1.47104	0.733333
1.66	0.908513	1.46788	0.733333
1.67	0.905453	1.46475	0.733333
1.68	0.902419	1.46165	0.733333
1.69	0.89941	1.45857	0.733333
1.7	0.896426	1.45552	0.733333
1.71	0.893467	1.4525	0.733333
1.72	0.890533	1.4495	0.733333
1.73	0.887622	1.44653	0.733333
1.74	0.884735	1.44358	0.733333
1.75	0.881872	1.44065	0.733333
1.76	0.879032	1.43775	0.733333
1.77	0.876214	1.43488	0.733333
1.78	0.873419	1.43203	0.733333
1.79	0.870647	1.4292	0.733333
1.8	0.867896	1.42639	0.733333
1.81	0.865167	1.42361	0.733333
1.82	0.862459	1.42085	0.733333
1.83	0.859773	1.41811	0.733333
1.84	0.857107	1.41539	0.733333
1.85	0.854462	1.4127	0.733333
1.86	0.851837	1.41002	0.733333
1.87	0.849232	1.40737	0.733333
1.88	0.846647	1.40473	0.733333
1.89	0.844082	1.40212	0.733333
1.9	0.841536	1.39953	0.733333
1.91	0.839009	1.39696	0.733333
1.92	0.836501	1.3944	0.733333
1.93	0.834011	1.39187	0.733333
1.94	0.83154	1.38936	0.733333
1.95	0.829087	1.38686	0.733333
1.96	0.826652	1.38438	0.733333
1.97	0.824235	1.38193	0.733333
1.98	0.821835	1.37949	0.733333
1.99	0.819453	1.37706	0.733333
2.	0.817087	1.37466	0.733333



==> Chapter_7/tikz/num11.txt <==
x	exact	gauss
-10.	0.000121774	0.000191797
-9.9	0.000132926	0.000214326
-9.8	0.000145084	0.00023927
-9.7	0.000158335	0.000266861
-9.6	0.000172778	0.000297347
-9.5	0.000188515	0.000330998
-9.4	0.000205662	0.000368102
-9.3	0.000224341	0.000408973
-9.2	0.000244687	0.000453945
-9.1	0.000266845	0.000503378
-9.	0.000290972	0.000557658
-8.9	0.00031724	0.000617197
-8.8	0.000345833	0.000682436
-8.7	0.000376952	0.000753846
-8.6	0.000410815	0.000831928
-8.5	0.000447657	0.000917215
-8.4	0.000487733	0.00101027
-8.3	0.000531319	0.0011117
-8.2	0.000578714	0.00122214
-8.1	0.00063024	0.00134226
-8.	0.000686248	0.00147277
-7.9	0.000747114	0.00161441
-7.8	0.000813247	0.00176798
-7.7	0.000885087	0.00193429
-7.6	0.00096311	0.00211421
-7.5	0.00104783	0.00230865
-7.4	0.0011398	0.00251855
-7.3	0.00123962	0.00274489
-7.2	0.00134792	0.0029887
-7.1	0.00146542	0.00325103
-7.	0.00159285	0.00353299
-6.9	0.00173101	0.00383572
-6.8	0.00188077	0.00416038
-6.7	0.00204307	0.00450818
-6.6	0.0022189	0.00488037
-6.5	0.00240933	0.00527821
-6.4	0.00261552	0.00570299
-6.3	0.0028387	0.00615604
-6.2	0.00308019	0.00663868
-6.1	0.00334142	0.00715229
-6.	0.00362391	0.00769823
-5.9	0.00392927	0.00827788
-5.8	0.00425924	0.00889262
-5.7	0.00461568	0.00954383
-5.6	0.00500057	0.0102329
-5.5	0.005416	0.0109611
-5.4	0.00586422	0.0117299
-5.3	0.00634762	0.0125406
-5.2	0.00686873	0.0133944
-5.1	0.00743024	0.0142926
-5.	0.008035	0.0152363
-4.9	0.00868602	0.0162268
-4.8	0.0093865	0.017265
-4.7	0.0101398	0.018352
-4.6	0.0109494	0.0194887
-4.5	0.0118192	0.020676
-4.4	0.0127529	0.0219144
-4.3	0.0137547	0.0232047
-4.2	0.0148288	0.0245474
-4.1	0.0159798	0.0259428
-4.	0.0172122	0.0273912
-3.9	0.0185308	0.0288926
-3.8	0.0199406	0.0304471
-3.7	0.0214467	0.0320544
-3.6	0.0230543	0.033714
-3.5	0.0247687	0.0354255
-3.4	0.0265954	0.0371882
-3.3	0.0285397	0.039001
-3.2	0.030607	0.0408629
-3.1	0.0328028	0.0427725
-3.	0.0351324	0.0447283
-2.9	0.0376007	0.0467286
-2.8	0.0402128	0.0487714
-2.7	0.042973	0.0508546
-2.6	0.0458856	0.0529759
-2.5	0.0489539	0.0551326
-2.4	0.052181	0.0573219
-2.3	0.0555687	0.0595409
-2.2	0.0591182	0.0617864
-2.1	0.0628292	0.0640549
-2.	0.0667002	0.0663429
-1.9	0.0707282	0.0686466
-1.8	0.074908	0.070962
-1.7	0.0792325	0.073285
-1.6	0.0836922	0.0756113
-1.5	0.0882746	0.0779365
-1.4	0.0929644	0.080256
-1.3	0.0977426	0.0825651
-1.2	0.102587	0.084859
-1.1	0.107469	0.0871328
-1.	0.112359	0.0893815
-0.9	0.11722	0.0916002
-0.8	0.12201	0.0937837
-0.7	0.126683	0.0959269
-0.6	0.131185	0.0980249
-0.5	0.135459	0.100072
-0.4	0.139443	0.102065
-0.3	0.143071	0.103996
-0.2	0.146274	0.105863
-0.1	0.148989	0.107659
0.	0.151161	0.109381
0.1	0.152776	0.111023
0.2	0.153874	0.112582
0.3	0.154501	0.114053
0.4	0.154701	0.115432
0.5	0.154514	0.116716
0.6	0.153977	0.1179
0.7	0.153125	0.118982
0.8	0.15199	0.119958
0.9	0.150601	0.120827
1.	0.148987	0.121584
1.1	0.147171	0.122229
1.2	0.145179	0.122759
1.3	0.14303	0.123173
1.4	0.140746	0.123469
1.5	0.138344	0.123647
1.6	0.135842	0.123707
1.7	0.133255	0.123647
1.8	0.130598	0.123469
1.9	0.127882	0.123173
2.	0.125121	0.122759
2.1	0.122325	0.122229
2.2	0.119504	0.121584
2.3	0.116667	0.120827
2.4	0.113822	0.119958
2.5	0.110978	0.118982
2.6	0.10814	0.1179
2.7	0.105315	0.116716
2.8	0.102509	0.115432
2.9	0.0997256	0.114053
3.	0.0969699	0.112582
3.1	0.0942459	0.111023
3.2	0.0915569	0.109381
3.3	0.088906	0.107659
3.4	0.0862959	0.105863
3.5	0.083729	0.103996
3.6	0.0812071	0.102065
3.7	0.0787321	0.100072
3.8	0.0763054	0.0980249
3.9	0.0739281	0.0959269
4.	0.0716012	0.0937837
4.1	0.0693254	0.0916002
4.2	0.0671012	0.0893815
4.3	0.0649292	0.0871328
4.4	0.0628094	0.084859
4.5	0.0607419	0.0825651
4.6	0.0587267	0.080256
4.7	0.0567635	0.0779365
4.8	0.0548522	0.0756113
4.9	0.0529923	0.073285
5.	0.0511834	0.070962
5.1	0.0494248	0.0686466
5.2	0.047716	0.0663429
5.3	0.0460564	0.0640549
5.4	0.0444451	0.0617864
5.5	0.0428815	0.0595409
5.6	0.0413646	0.0573219
5.7	0.0398937	0.0551326
5.8	0.0384679	0.0529759
5.9	0.0370863	0.0508546
6.	0.0357479	0.0487714
6.1	0.0344519	0.0467286
6.2	0.0331973	0.0447283
6.3	0.0319831	0.0427725
6.4	0.0308084	0.0408629
6.5	0.0296721	0.039001
6.6	0.0285735	0.0371882
6.7	0.0275114	0.0354255
6.8	0.0264849	0.033714
6.9	0.0254932	0.0320544
7.	0.0245352	0.0304471
7.1	0.0236099	0.0288926
7.2	0.0227166	0.0273912
7.3	0.0218543	0.0259428
7.4	0.021022	0.0245474
7.5	0.0202189	0.0232047
7.6	0.0194442	0.0219144
7.7	0.0186969	0.020676
7.8	0.0179763	0.0194887
7.9	0.0172815	0.018352
8.	0.0166117	0.017265
8.1	0.0159661	0.0162268
8.2	0.015344	0.0152363
8.3	0.0147446	0.0142926
8.4	0.0141672	0.0133944
8.5	0.013611	0.0125406
8.6	0.0130754	0.0117299
8.7	0.0125596	0.0109611
8.8	0.0120631	0.0102329
8.9	0.0115851	0.00954383
9.	0.011125	0.00889262
9.1	0.0106823	0.00827788
9.2	0.0102563	0.00769823
9.3	0.00984642	0.00715229
9.4	0.00945213	0.00663868
9.5	0.00907288	0.00615604
9.6	0.00870814	0.00570299
9.7	0.0083574	0.00527821
9.8	0.00802016	0.00488037
9.9	0.00769593	0.00450818
10.	0.00738425	0.00416038
10.1	0.00708467	0.00383572
10.2	0.00679675	0.00353299
10.3	0.00652006	0.00325103
10.4	0.00625419	0.0029887
10.5	0.00599874	0.00274489
10.6	0.00575334	0.00251855
10.7	0.00551761	0.00230865
10.8	0.00529118	0.00211421
10.9	0.00507372	0.00193429
11.	0.00486488	0.00176798
11.1	0.00466434	0.00161441
11.2	0.00447179	0.00147277
11.3	0.00428693	0.00134226
11.4	0.00410947	0.00122214
11.5	0.00393912	0.0011117
11.6	0.00377561	0.00101027
11.7	0.00361868	0.000917215
11.8	0.00346807	0.000831928
11.9	0.00332355	0.000753846
12.	0.00318488	0.000682436
12.1	0.00305183	0.000617197
12.2	0.00292418	0.000557658
12.3	0.00280172	0.000503378
12.4	0.00268425	0.000453945
12.5	0.00257158	0.000408973
12.6	0.00246351	0.000368102
12.7	0.00235986	0.000330998
12.8	0.00226047	0.000297347
12.9	0.00216516	0.000266861
13.	0.00207377	0.00023927
13.1	0.00198614	0.000214326
13.2	0.00190213	0.000191797
13.3	0.00182158	0.000171472
13.4	0.00174437	0.000153153
13.5	0.00167036	0.00013666
13.6	0.00159942	0.000121826
13.7	0.00153142	0.000108497
13.8	0.00146626	0.0000965344
13.9	0.0014038	0.0000858079
14.	0.00134395	0.0000762
14.1	0.0012866	0.0000676028
14.2	0.00123165	0.000059918
14.3	0.001179	0.0000530557
14.4	0.00112855	0.0000469342
14.5	0.00108022	0.000041479
14.6	0.00103392	0.0000366227
14.7	0.000989565	0.0000323039
14.8	0.000947078	0.000028467
14.9	0.000906382	0.0000250617
15.	0.000867402	0.0000220426
15.1	0.000830069	0.0000193685
15.2	0.000794314	0.0000170025
15.3	0.000760072	0.0000149112
15.4	0.000727281	0.0000130645
15.5	0.000695881	0.0000114355
15.6	0.000665813	0.0000100001
15.7	0.000637023	0
15.8	0.000609458	0
15.9	0.000583066	0
16.	0.000557799	0
16.1	0.00053361	0
16.2	0.000510453	0
16.3	0.000488286	0
16.4	0.000467067	0
16.5	0.000446756	0
16.6	0.000427315	0
16.7	0.000408708	0
16.8	0.0003909	0
16.9	0.000373856	0
17.	0.000357545	0
17.1	0.000341936	0
17.2	0.000326999	0
17.3	0.000312706	0
17.4	0.000299029	0
17.5	0.000285942	0
17.6	0.00027342	0
17.7	0.00026144	0
17.8	0.000249978	0
17.9	0.000239012	0
18.	0.000228521	0
18.1	0.000218485	0
18.2	0.000208885	0
18.3	0.000199701	0
18.4	0.000190916	0
18.5	0.000182513	0
18.6	0.000174475	0
18.7	0.000166788	0
18.8	0.000159435	0
18.9	0.000152402	0
19.	0.000145677	0
19.1	0.000139245	0
19.2	0.000133094	0
19.3	0.000127211	0
19.4	0.000121586	0
19.5	0.000116207	0
19.6	0.000111063	0
19.7	0.000106145	0
19.8	0.000101442	0
19.9	0.0000969459	0
20.	0.0000926467	0



==> Chapter_7/tikz/num12.txt <==
x	exact	gauss
-10	0	0.000017505
-9.9	0	1.99367E-05
-9.8	0	2.26843E-05
-9.7	0	2.57858E-05
-9.6	0	2.92832E-05
-9.5	0	0.000033223
-9.4	0	3.76566E-05
-9.3	0	4.26409E-05
-9.2	0	4.82385E-05
-9.1	0.000011131	5.45185E-05
-9	1.27829E-05	6.15568E-05
-8.9	1.46709E-05	6.94369E-05
-8.8	1.68274E-05	7.82505E-05
-8.7	1.92887E-05	8.80981E-05
-8.6	0.000022096	9.90897E-05
-8.5	2.52955E-05	0.000111345
-8.4	2.89395E-05	0.000124997
-8.3	3.30865E-05	0.000140187
-8.2	3.78025E-05	0.000157072
-8.1	4.31613E-05	0.000175822
-8	0.000049246	0.000196621
-7.9	5.61493E-05	0.000219669
-7.8	6.39751E-05	0.000245183
-7.7	7.28395E-05	0.000273397
-7.6	8.28721E-05	0.000304564
-7.5	9.42172E-05	0.000338959
-7.4	0.000107036	0.000376875
-7.3	0.000121507	0.000418631
-7.2	0.000137829	0.000464565
-7.1	0.000156222	0.000515044
-7	0.000176931	0.000570459
-6.9	0.000200225	0.00063123
-6.8	0.000226404	0.000697803
-6.7	0.000255796	0.000770655
-6.6	0.000288764	0.000850296
-6.5	0.000325707	0.000937265
-6.4	0.000367065	0.00103214
-6.3	0.000413316	0.00113552
-6.2	0.000464989	0.00124806
-6.1	0.000522658	0.00137043
-6	0.000586951	0.00150335
-5.9	0.000658554	0.00164758
-5.8	0.000738209	0.00180392
-5.7	0.000826724	0.00197319
-5.6	0.000924976	0.00215627
-5.5	0.00103391	0.00235407
-5.4	0.00115455	0.00256754
-5.3	0.00128799	0.00279769
-5.2	0.00143542	0.00304553
-5.1	0.0015981	0.00331214
-5	0.0017774	0.00359863
-4.9	0.00197475	0.00390615
-4.8	0.00219171	0.00423586
-4.7	0.00242991	0.00458899
-4.6	0.00269109	0.00496679
-4.5	0.00297708	0.00537052
-4.4	0.00328981	0.00580149
-4.3	0.00363131	0.00626101
-4.2	0.0040037	0.00675044
-4.1	0.00440921	0.00727114
-4	0.00485014	0.00782447
-3.9	0.00532888	0.00841182
-3.8	0.00584789	0.00903457
-3.7	0.00640971	0.0096941
-3.6	0.00701693	0.0103918
-3.5	0.00767221	0.011129
-3.4	0.00837821	0.011907
-3.3	0.00913765	0.0127271
-3.2	0.00995323	0.0135907
-3.1	0.0108276	0.014499
-3	0.0117635	0.015453
-2.9	0.0127636	0.0164541
-2.8	0.0138302	0.0175031
-2.7	0.014966	0.0186011
-2.6	0.0161732	0.019749
-2.5	0.0174539	0.0209476
-2.4	0.0188102	0.0221975
-2.3	0.0202438	0.0234995
-2.2	0.0217563	0.0248539
-2.1	0.0233489	0.0262611
-2	0.0250227	0.0277213
-1.9	0.0267783	0.0292346
-1.8	0.028616	0.0308008
-1.7	0.0305358	0.0324198
-1.6	0.0325372	0.0340911
-1.5	0.0346193	0.0358141
-1.4	0.0367809	0.037588
-1.3	0.0390202	0.0394118
-1.2	0.041335	0.0412844
-1.1	0.0437224	0.0432045
-1	0.0461794	0.0451704
-0.9	0.0487023	0.0471804
-0.8	0.0512868	0.0492324
-0.7	0.0539284	0.0513243
-0.6	0.0566218	0.0534537
-0.5	0.0593616	0.0556179
-0.4	0.0621417	0.0578141
-0.3	0.0649557	0.0600393
-0.2	0.0677969	0.0622902
-0.1	0.070658	0.0645634
0	0.0735317	0.0668552
0.1	0.0764102	0.0691619
0.2	0.0792855	0.0714793
0.3	0.0821496	0.0738034
0.4	0.0849942	0.0761299
0.5	0.0878109	0.0784542
0.6	0.0905914	0.0807718
0.7	0.0933273	0.0830779
0.8	0.0960103	0.0853677
0.9	0.0986321	0.0876364
1	0.101185	0.0898789
1.1	0.103661	0.0920901
1.2	0.106052	0.0942651
1.3	0.108352	0.0963987
1.4	0.110553	0.0984859
1.5	0.112649	0.100522
1.6	0.114633	0.102501
1.7	0.116501	0.104418
1.8	0.118247	0.10627
1.9	0.119866	0.10805
2	0.121354	0.109754
2.1	0.122708	0.111378
2.2	0.123924	0.112918
2.3	0.124999	0.114369
2.4	0.125933	0.115727
2.5	0.126723	0.116988
2.6	0.127368	0.11815
2.7	0.127868	0.119209
2.8	0.128224	0.120161
2.9	0.128436	0.121005
3	0.128505	0.121738
3.1	0.128433	0.122357
3.2	0.128222	0.122861
3.3	0.127875	0.123249
3.4	0.127394	0.123519
3.5	0.126783	0.123671
3.6	0.126046	0.123704
3.7	0.125186	0.123618
3.8	0.124208	0.123413
3.9	0.123117	0.123091
4	0.121918	0.122651
4.1	0.120615	0.122095
4.2	0.119213	0.121425
4.3	0.117719	0.120643
4.4	0.116137	0.11975
4.5	0.114473	0.11875
4.6	0.112733	0.117645
4.7	0.110922	0.116438
4.8	0.109046	0.115133
4.9	0.107111	0.113733
5	0.105121	0.112242
5.1	0.103084	0.110664
5.2	0.101004	0.109004
5.3	0.0988866	0.107265
5.4	0.0967371	0.105453
5.5	0.0945605	0.103571
5.6	0.092362	0.101626
5.7	0.0901464	0.0996207
5.8	0.0879184	0.0975614
5.9	0.0856823	0.0954529
6	0.0834427	0.0933002
6.1	0.0812036	0.0911085
6.2	0.078969	0.0888827
6.3	0.0767426	0.0866279
6.4	0.0745279	0.0843492
6.5	0.0723284	0.0820515
6.6	0.0701472	0.0797397
6.7	0.0679871	0.0774185
6.8	0.065851	0.0750927
6.9	0.0637414	0.0727667
7	0.0616606	0.0704451
7.1	0.0596108	0.0681319
7.2	0.0575939	0.0658314
7.3	0.0556118	0.0635474
7.4	0.053666	0.0612837
7.5	0.0517579	0.0590439
7.6	0.0498888	0.0568312
7.7	0.0480598	0.0546489
7.8	0.0462719	0.0524999
7.9	0.0445257	0.0503869
8	0.042822	0.0483125
8.1	0.0411612	0.0462789
8.2	0.0395438	0.0442884
8.3	0.03797	0.0423427
8.4	0.0364399	0.0404436
8.5	0.0349536	0.0385926
8.6	0.033511	0.0367909
8.7	0.0321119	0.0350396
8.8	0.0307561	0.0333395
8.9	0.0294432	0.0316915
9	0.0281729	0.030096
9.1	0.0269446	0.0285534
9.2	0.0257578	0.0270637
9.3	0.024612	0.0256272
9.4	0.0235064	0.0242436
9.5	0.0224404	0.0229126
9.6	0.0214133	0.0216339
9.7	0.0204242	0.0204069
9.8	0.0194723	0.019231
9.9	0.0185569	0.0181055
10	0.0176771	0.0170294
10.1	0.0168319	0.0160019
10.2	0.0160206	0.015022
10.3	0.0152421	0.0140885
10.4	0.0144957	0.0132003
10.5	0.0137803	0.0123562
10.6	0.0130952	0.011555
10.7	0.0124392	0.0107953
10.8	0.0118116	0.0100759
10.9	0.0112114	0.00939544
11	0.0106378	0.00875248
11.1	0.0100897	0.00814568
11.2	0.00956642	0.00757367
11.3	0.00906698	0.00703505
11.4	0.00859056	0.00652846
11.5	0.0081363	0.00605253
11.6	0.00770337	0.0056059
11.7	0.00729097	0.00518724
11.8	0.0068983	0.00479523
11.9	0.00652457	0.00442859
12	0.00616904	0.00408605
12.1	0.00583096	0.00376638
12.2	0.00550962	0.00346838
12.3	0.00520431	0.00319089
12.4	0.00491435	0.00293278
12.5	0.00463909	0.00269296
12.6	0.00437788	0.00247037
12.7	0.0041301	0.002264
12.8	0.00389517	0.00207288
12.9	0.00367249	0.00189607
13	0.00346151	0.00173267
13.1	0.00326168	0.00158183
13.2	0.0030725	0.00144274
13.3	0.00289345	0.00131461
13.4	0.00272406	0.00119671
13.5	0.00256386	0.00108834
13.6	0.00241241	0.000988827
13.7	0.00226927	0.000897551
13.8	0.00213405	0.000813918
13.9	0.00200634	0.000737368
14	0.00188576	0.000667376
14.1	0.00177196	0.000603447
14.2	0.00166459	0.000545118
14.3	0.00156332	0.000491953
14.4	0.00146784	0.000443547
14.5	0.00137783	0.00039952
14.6	0.00129302	0.000359517
14.7	0.00121312	0.000323208
14.8	0.00113788	0.000290287
14.9	0.00106705	0.000260469
15	0.00100038	0.000233489
15.1	0.000937652	0.000209102
15.2	0.000878649	0.000187083
15.3	0.000823165	0.000167221
15.4	0.000771005	0.000149325
15.5	0.000721983	0.000133215
15.6	0.000675924	0.000118729
15.7	0.000632659	0.000105717
15.8	0.000592032	9.40406E-05
15.9	0.00055389	8.35733E-05
16	0.000518091	7.41997E-05
16.1	0.000484501	6.58141E-05
16.2	0.00045299	5.83201E-05
16.3	0.000423438	5.16297E-05
16.4	0.00039573	4.56629E-05
16.5	0.000369758	4.03469E-05
16.6	0.000345418	3.56155E-05
16.7	0.000322614	3.14087E-05
16.8	0.000301254	2.76722E-05
16.9	0.000281252	2.43568E-05
17	0.000262524	0.000021418
17.1	0.000244995	1.88157E-05
17.2	0.000228592	1.65137E-05
17.3	0.000213245	1.44793E-05
17.4	0.00019889	1.26834E-05
17.5	0.000185466	1.10996E-05
17.6	0.000172914	0
17.7	0.000161182	0
17.8	0.000150218	0
17.9	0.000139974	0
18	0.000130405	0
18.1	0.000121467	0
18.2	0.000113122	0
18.3	0.000105331	0
18.4	9.80596E-05	0
18.5	9.12739E-05	0
18.6	8.49431E-05	0
18.7	7.90377E-05	0
18.8	7.35302E-05	0
18.9	6.83949E-05	0
19	6.36075E-05	0
19.1	5.91454E-05	0
19.2	5.49871E-05	0
19.3	5.11129E-05	0
19.4	4.75038E-05	0
19.5	4.41424E-05	0
19.6	4.10124E-05	0
19.7	3.80982E-05	0
19.8	3.53855E-05	0
19.9	3.28608E-05	0
20	3.05115E-05	0


==> Chapter_7/tikz/num13.txt <==
x	exact	gauss
-10	0	0
-9.9	0	0
-9.8	0	0
-9.7	0	0
-9.6	0	0
-9.5	0	0
-9.4	0	0
-9.3	0	0
-9.2	0	0
-9.1	0	0
-9	0	0
-8.9	0	0
-8.8	0	0
-8.7	0	0
-8.6	0	0
-8.5	0	0
-8.4	0	0
-8.3	0	0
-8.2	0	0
-8.1	0	0
-8	0	0
-7.9	0	0
-7.8	0	0
-7.7	0	0
-7.6	0	0
-7.5	0	0
-7.4	0	0
-7.3	0	0
-7.2	0	0
-7.1	0	0
-7	0	0
-6.9	0	0
-6.8	0	0
-6.7	0	0
-6.6	0	0
-6.5	0	0
-6.4	0	0
-6.3	0	0
-6.2	0	0
-6.1	0	0
-6	0	1.00001E-05
-5.9	0	1.14355E-05
-5.8	0	1.30645E-05
-5.7	0	1.49112E-05
-5.6	0	1.70025E-05
-5.5	0	1.93685E-05
-5.4	0	2.20426E-05
-5.3	0	2.50617E-05
-5.2	0	0.000028467
-5.1	0	3.23039E-05
-5	0	3.66227E-05
-4.9	1.10819E-05	0.000041479
-4.8	1.29222E-05	4.69342E-05
-4.7	1.50488E-05	5.30557E-05
-4.6	1.75032E-05	0.000059918
-4.5	2.03318E-05	6.76028E-05
-4.4	2.35873E-05	0.0000762
-4.3	2.73289E-05	8.58079E-05
-4.2	3.16233E-05	9.65344E-05
-4.1	3.65454E-05	0.000108497
-4	4.21791E-05	0.000121826
-3.9	4.86184E-05	0.00013666
-3.8	5.59682E-05	0.000153153
-3.7	6.43455E-05	0.000171472
-3.6	7.38807E-05	0.000191797
-3.5	8.47186E-05	0.000214326
-3.4	9.70198E-05	0.00023927
-3.3	0.000110962	0.000266861
-3.2	0.000126743	0.000297347
-3.1	0.000144579	0.000330998
-3	0.000164708	0.000368102
-2.9	0.000187395	0.000408973
-2.8	0.000212927	0.000453945
-2.7	0.000241621	0.000503378
-2.6	0.000273821	0.000557658
-2.5	0.000309905	0.000617197
-2.4	0.000350283	0.000682436
-2.3	0.000395401	0.000753846
-2.2	0.000445744	0.000831928
-2.1	0.000501835	0.000917215
-2	0.00056424	0.00101027
-1.9	0.00063357	0.0011117
-1.8	0.000710483	0.00122214
-1.7	0.000795682	0.00134226
-1.6	0.000889925	0.00147277
-1.5	0.00099402	0.00161441
-1.4	0.00110883	0.00176798
-1.3	0.00123527	0.00193429
-1.2	0.00137431	0.00211421
-1.1	0.001527	0.00230865
-1	0.00169442	0.00251855
-0.9	0.00187772	0.00274489
-0.8	0.00207812	0.0029887
-0.7	0.00229689	0.00325103
-0.6	0.00253536	0.00353299
-0.5	0.00279492	0.00383572
-0.4	0.00307702	0.00416038
-0.3	0.00338316	0.00450818
-0.2	0.00371489	0.00488037
-0.1	0.00407383	0.00527821
0	0.00446162	0.00570299
0.1	0.00487997	0.00615604
0.2	0.00533061	0.00663868
0.3	0.00581529	0.00715229
0.4	0.00633582	0.00769823
0.5	0.00689401	0.00827788
0.6	0.00749167	0.00889262
0.7	0.00813065	0.00954383
0.8	0.00881276	0.0102329
0.9	0.00953982	0.0109611
1	0.0103136	0.0117299
1.1	0.0111359	0.0125406
1.2	0.0120083	0.0133944
1.3	0.0129327	0.0142926
1.4	0.0139104	0.0152363
1.5	0.014943	0.0162268
1.6	0.016032	0.017265
1.7	0.0171786	0.018352
1.8	0.0183841	0.0194887
1.9	0.0196493	0.020676
2	0.0209754	0.0219144
2.1	0.0223628	0.0232047
2.2	0.0238124	0.0245474
2.3	0.0253244	0.0259428
2.4	0.0268989	0.0273912
2.5	0.0285361	0.0288926
2.6	0.0302355	0.0304471
2.7	0.0319968	0.0320544
2.8	0.0338192	0.033714
2.9	0.0357017	0.0354255
3	0.0376432	0.0371882
3.1	0.039642	0.039001
3.2	0.0416965	0.0408629
3.3	0.0438046	0.0427725
3.4	0.045964	0.0447283
3.5	0.0481721	0.0467286
3.6	0.050426	0.0487714
3.7	0.0527227	0.0508546
3.8	0.0550587	0.0529759
3.9	0.0574303	0.0551326
4	0.0598338	0.0573219
4.1	0.0622648	0.0595409
4.2	0.064719	0.0617864
4.3	0.0671917	0.0640549
4.4	0.0696783	0.0663429
4.5	0.0721735	0.0686466
4.6	0.0746723	0.070962
4.7	0.0771693	0.073285
4.8	0.079659	0.0756113
4.9	0.0821358	0.0779365
5	0.084594	0.080256
5.1	0.0870278	0.0825651
5.2	0.0894315	0.084859
5.3	0.0917991	0.0871328
5.4	0.0941248	0.0893815
5.5	0.0964029	0.0916002
5.6	0.0986275	0.0937837
5.7	0.100793	0.0959269
5.8	0.102894	0.0980249
5.9	0.104925	0.100072
6	0.10688	0.102065
6.1	0.108755	0.103996
6.2	0.110544	0.105863
6.3	0.112243	0.107659
6.4	0.113847	0.109381
6.5	0.115353	0.111023
6.6	0.116756	0.112582
6.7	0.118052	0.114053
6.8	0.119239	0.115432
6.9	0.120314	0.116716
7	0.121273	0.1179
7.1	0.122115	0.118982
7.2	0.122837	0.119958
7.3	0.123438	0.120827
7.4	0.123917	0.121584
7.5	0.124274	0.122229
7.6	0.124507	0.122759
7.7	0.124616	0.123173
7.8	0.124603	0.123469
7.9	0.124467	0.123647
8	0.124209	0.123707
8.1	0.123832	0.123647
8.2	0.123336	0.123469
8.3	0.122725	0.123173
8.4	0.121999	0.122759
8.5	0.121162	0.122229
8.6	0.120217	0.121584
8.7	0.119167	0.120827
8.8	0.118016	0.119958
8.9	0.116767	0.118982
9	0.115424	0.1179
9.1	0.113991	0.116716
9.2	0.112473	0.115432
9.3	0.110874	0.114053
9.4	0.109198	0.112582
9.5	0.107451	0.111023
9.6	0.105637	0.109381
9.7	0.103761	0.107659
9.8	0.101828	0.105863
9.9	0.0998433	0.103996
10	0.0978111	0.102065
10.1	0.0957367	0.100072
10.2	0.093625	0.0980249
10.3	0.091481	0.0959269
10.4	0.0893094	0.0937837
10.5	0.087115	0.0916002
10.6	0.0849025	0.0893815
10.7	0.0826764	0.0871328
10.8	0.0804412	0.084859
10.9	0.0782012	0.0825651
11	0.0759606	0.080256
11.1	0.0737233	0.0779365
11.2	0.0714933	0.0756113
11.3	0.0692742	0.073285
11.4	0.0670697	0.070962
11.5	0.064883	0.0686466
11.6	0.0627173	0.0663429
11.7	0.0605756	0.0640549
11.8	0.0584607	0.0617864
11.9	0.0563753	0.0595409
12	0.0543217	0.0573219
12.1	0.0523021	0.0551326
12.2	0.0503187	0.0529759
12.3	0.0483732	0.0508546
12.4	0.0464673	0.0487714
12.5	0.0446026	0.0467286
12.6	0.0427804	0.0447283
12.7	0.0410017	0.0427725
12.8	0.0392677	0.0408629
12.9	0.037579	0.039001
13	0.0359363	0.0371882
13.1	0.0343402	0.0354255
13.2	0.032791	0.033714
13.3	0.031289	0.0320544
13.4	0.0298342	0.0304471
13.5	0.0284266	0.0288926
13.6	0.0270661	0.0273912
13.7	0.0257524	0.0259428
13.8	0.0244852	0.0245474
13.9	0.023264	0.0232047
14	0.0220883	0.0219144
14.1	0.0209575	0.020676
14.2	0.0198708	0.0194887
14.3	0.0188276	0.018352
14.4	0.017827	0.017265
14.5	0.0168681	0.0162268
14.6	0.0159501	0.0152363
14.7	0.0150719	0.0142926
14.8	0.0142325	0.0133944
14.9	0.0134311	0.0125406
15	0.0126664	0.0117299
15.1	0.0119374	0.0109611
15.2	0.011243	0.0102329
15.3	0.0105822	0.00954383
15.4	0.00995381	0.00889262
15.5	0.00935675	0.00827788
15.6	0.0087899	0.00769823
15.7	0.00825217	0.00715229
15.8	0.00774247	0.00663868
15.9	0.0072597	0.00615604
16	0.0068028	0.00570299
16.1	0.00637072	0.00527821
16.2	0.00596241	0.00488037
16.3	0.00557686	0.00450818
16.4	0.00521307	0.00416038
16.5	0.00487007	0.00383572
16.6	0.0045469	0.00353299
16.7	0.00424264	0.00325103
16.8	0.00395639	0.0029887
16.9	0.00368727	0.00274489
17	0.00343444	0.00251855
17.1	0.00319708	0.00230865
17.2	0.00297439	0.00211421
17.3	0.00276562	0.00193429
17.4	0.00257002	0.00176798
17.5	0.00238689	0.00161441
17.6	0.00221555	0.00147277
17.7	0.00205535	0.00134226
17.8	0.00190567	0.00122214
17.9	0.00176589	0.0011117
18	0.00163547	0.00101027
18.1	0.00151383	0.000917215
18.2	0.00140048	0.000831928
18.3	0.0012949	0.000753846
18.4	0.00119664	0.000682436
18.5	0.00110523	0.000617197
18.6	0.00102026	0.000557658
18.7	0.000941317	0.000503378
18.8	0.000868021	0.000453945
18.9	0.00080001	0.000408973
19	0.000736941	0.000368102
19.1	0.000678489	0.000330998
19.2	0.000624349	0.000297347
19.3	0.000574232	0.000266861
19.4	0.000527867	0.00023927
19.5	0.000484997	0.000214326
19.6	0.000445383	0.000191797
19.7	0.000408798	0.000171472
19.8	0.000375029	0.000153153
19.9	0.000343878	0.00013666
20	0.000315157	0.000121826


==> Chapter_7/tikz/num21.txt <==
x	exact	gauss
-10	0.00480098	0.000081988
-9.9	0.0050203	9.33883E-05
-9.8	0.00524846	0.000106251
-9.7	0.00548576	0.000120746
-9.6	0.00573249	0.00013706
-9.5	0.00598896	0.000155399
-9.4	0.00625547	0.000175989
-9.3	0.00653233	0.000199076
-9.2	0.00681988	0.000224933
-9.1	0.00711842	0.000253856
-9	0.00742829	0.000286166
-8.9	0.00774984	0.000322218
-8.8	0.00808339	0.000362392
-8.7	0.00842929	0.000407106
-8.6	0.0087879	0.000456809
-8.5	0.00915956	0.00051199
-8.4	0.00954464	0.000573174
-8.3	0.00994349	0.00064093
-8.2	0.0103565	0.000715869
-8.1	0.010784	0.000798647
-8	0.0112264	0.000889971
-7.9	0.011684	0.000990594
-7.8	0.0121573	0.00110132
-7.7	0.0126466	0.00122301
-7.6	0.0131523	0.00135659
-7.5	0.0136747	0.00150301
-7.4	0.0142143	0.00166332
-7.3	0.0147714	0.00183861
-7.2	0.0153465	0.00203003
-7.1	0.0159398	0.00223879
-7	0.0165518	0.00246617
-6.9	0.0171828	0.00271351
-6.8	0.0178332	0.00298221
-6.7	0.0185034	0.00327374
-6.6	0.0191938	0.00358963
-6.5	0.0199046	0.00393146
-6.4	0.0206363	0.00430087
-6.3	0.0213892	0.00469957
-6.2	0.0221636	0.00512931
-6.1	0.0229599	0.00559189
-6	0.0237784	0.00608916
-5.9	0.0246194	0.006623
-5.8	0.0254833	0.00719534
-5.7	0.0263702	0.00780812
-5.6	0.0272806	0.00846332
-5.5	0.0282146	0.00916292
-5.4	0.0291726	0.0099089
-5.3	0.0301547	0.0107033
-5.2	0.0311613	0.011548
-5.1	0.0321924	0.012445
-5	0.0332484	0.0133962
-4.9	0.0343295	0.0144035
-4.8	0.0354357	0.0154687
-4.7	0.0365672	0.0165935
-4.6	0.0377241	0.0177796
-4.5	0.0389067	0.0190284
-4.4	0.0401148	0.0203415
-4.3	0.0413487	0.0217202
-4.2	0.0426084	0.0231655
-4.1	0.0438938	0.0246785
-4	0.0452049	0.0262601
-3.9	0.0465419	0.0279107
-3.8	0.0479045	0.0296309
-3.7	0.0492927	0.0314209
-3.6	0.0507064	0.0332805
-3.5	0.0521455	0.0352096
-3.4	0.0536098	0.0372075
-3.3	0.0550991	0.0392735
-3.2	0.0566132	0.0414063
-3.1	0.0581519	0.0436047
-3	0.0597149	0.0458668
-2.9	0.0613019	0.0481906
-2.8	0.0629125	0.0505738
-2.7	0.0645464	0.0530136
-2.6	0.0662031	0.0555071
-2.5	0.0678824	0.0580508
-2.4	0.0695837	0.0606411
-2.3	0.0713064	0.0632738
-2.2	0.0730502	0.0659448
-2.1	0.0748145	0.0686493
-2	0.0765986	0.0713822
-1.9	0.0784021	0.0741384
-1.8	0.0802241	0.0769122
-1.7	0.0820642	0.0796977
-1.6	0.0839215	0.082489
-1.5	0.0857953	0.0852795
-1.4	0.0876849	0.0880627
-1.3	0.0895896	0.0908319
-1.2	0.0915084	0.0935801
-1.1	0.0934407	0.0963004
-1	0.0953854	0.0989854
-0.9	0.0973417	0.101628
-0.8	0.0993087	0.104221
-0.7	0.101285	0.106756
-0.6	0.103271	0.109228
-0.5	0.105264	0.111627
-0.4	0.107265	0.113948
-0.3	0.109271	0.116183
-0.2	0.111281	0.118325
-0.1	0.113296	0.120367
0	0.151348	0.122304
0.1	0.15236	0.124129
0.2	0.152558	0.125835
0.3	0.152115	0.127418
0.4	0.151148	0.128872
0.5	0.149747	0.130192
0.6	0.147984	0.131374
0.7	0.145919	0.132414
0.8	0.143602	0.133308
0.9	0.141077	0.134054
1	0.138379	0.134648
1.1	0.135541	0.135089
1.2	0.132592	0.135375
1.3	0.129555	0.135505
1.4	0.126451	0.135479
1.5	0.123301	0.135297
1.6	0.120119	0.134959
1.7	0.11692	0.134467
1.8	0.113716	0.133822
1.9	0.11052	0.133027
2	0.107339	0.132083
2.1	0.104183	0.130996
2.2	0.101059	0.129767
2.3	0.0979729	0.128402
2.4	0.0949302	0.126904
2.5	0.0919356	0.12528
2.6	0.0889929	0.123533
2.7	0.0861054	0.121671
2.8	0.0832758	0.119698
2.9	0.0805063	0.117622
3	0.0777987	0.115448
3.1	0.0751543	0.113184
3.2	0.0725742	0.110836
3.3	0.0700591	0.108411
3.4	0.0676094	0.105918
3.5	0.0652253	0.103362
3.6	0.0629066	0.100752
3.7	0.0606533	0.0980947
3.8	0.0584647	0.0953972
3.9	0.0563405	0.0926668
4	0.0542799	0.0899108
4.1	0.052282	0.0871362
4.2	0.050346	0.0843498
4.3	0.0484708	0.0815583
4.4	0.0466554	0.0787683
4.5	0.0448987	0.075986
4.6	0.0431995	0.0732174
4.7	0.0415566	0.0704684
4.8	0.0399686	0.0677444
4.9	0.0384344	0.0650505
5	0.0369526	0.0623918
5.1	0.0355219	0.0597727
5.2	0.0341409	0.0571975
5.3	0.0328085	0.0546702
5.4	0.0315232	0.0521942
5.5	0.0302837	0.049773
5.6	0.0290887	0.0474093
5.7	0.0279369	0.0451058
5.8	0.0268271	0.0428647
5.9	0.0257579	0.040688
6	0.0247282	0.0385773
6.1	0.0237366	0.0365339
6.2	0.022782	0.0345589
6.3	0.0218631	0.0326529
6.4	0.0209789	0.0308165
6.5	0.0201282	0.0290498
6.6	0.0193099	0.0273528
6.7	0.0185228	0.0257252
6.8	0.017766	0.0241666
6.9	0.0170383	0.0226763
7	0.0163389	0.0212533
7.1	0.0156666	0.0198966
7.2	0.0150205	0.0186051
7.3	0.0143998	0.0173773
7.4	0.0138035	0.0162118
7.5	0.0132307	0.0151071
7.6	0.0126805	0.0140614
7.7	0.0121523	0.013073
7.8	0.011645	0.0121401
7.9	0.0111581	0.0112607
8	0.0106906	0.010433
8.1	0.010242	0.00965496
8.2	0.0098114	0.00892466
8.3	0.00939824	0.00824008
8.4	0.00900183	0.00759925
8.5	0.00862152	0.00700016
8.6	0.00825671	0.00644087
8.7	0.0079068	0.00591944
8.8	0.0075712	0.00543394
8.9	0.00724938	0.00498251
9	0.0069408	0.00456331
9.1	0.00664493	0.00417457
9.2	0.00636128	0.00381453
9.3	0.00608936	0.00348153
9.4	0.00582873	0.00317393
9.5	0.00557893	0.00289018
9.6	0.00533952	0.00262876
9.7	0.00511011	0.00238822
9.8	0.00489028	0.00216719
9.9	0.00467965	0.00196436
10	0.00447786	0.00177845
10.1	0.00428454	0.00160828
10.2	0.00409936	0.00145271
10.3	0.00392199	0.00131068
10.4	0.0037521	0.00118118
10.5	0.0035894	0.00106324
10.6	0.00343359	0.000955971
10.7	0.00328439	0.000858535
10.8	0.00314153	0.000770141
10.9	0.00300474	0.000690051
11	0.00287378	0.000617577
11.1	0.00274841	0.000552078
11.2	0.00262839	0.000492956
11.3	0.00251351	0.000439658
11.4	0.00240355	0.00039167
11.5	0.0022983	0.000348518
11.6	0.00219757	0.000309762
11.7	0.00210117	0.000274999
11.8	0.00200893	0.000243855
11.9	0.00192065	0.000215989
12	0.00183619	0.000191087
12.1	0.00175537	0.000168861
12.2	0.00167805	0.000149048
12.3	0.00160408	0.000131408
12.4	0.00153331	0.000115722
12.5	0.00146561	0.000101791
12.6	0.00140085	8.94336E-05
12.7	0.00133891	0.000078486
12.8	0.00127966	0.000068799
12.9	0.001223	6.02381E-05
13	0.0011688	5.26816E-05
13.1	0.00111697	4.60199E-05
13.2	0.0010674	4.01542E-05
13.3	0.00102	3.49958E-05
13.4	0.000974677	3.04648E-05
13.5	0.000931337	0.00002649
13.6	0.000889898	2.30071E-05
13.7	0.000850277	1.99592E-05
13.8	0.000812395	0.000017295
13.9	0.000776179	1.49692E-05
14	0.000741556	1.29412E-05
14.1	0.000708457	1.11751E-05
14.2	0.000676817	0
14.3	0.000646571	0
14.4	0.000617661	0
14.5	0.000590027	0
14.6	0.000563614	0
14.7	0.00053837	0
14.8	0.000514242	0
14.9	0.000491184	0
15	0.000469148	0
15.1	0.000448089	0
15.2	0.000427964	0
15.3	0.000408734	0
15.4	0.000390358	0
15.5	0.000372799	0
15.6	0.000356022	0
15.7	0.000339992	0
15.8	0.000324676	0
15.9	0.000310043	0
16	0.000296063	0
16.1	0.000282707	0
16.2	0.000269948	0
16.3	0.000257758	0
16.4	0.000246114	0
16.5	0.000234991	0
16.6	0.000224366	0
16.7	0.000214217	0
16.8	0.000204523	0
16.9	0.000195263	0
17	0.000186419	0
17.1	0.000177972	0
17.2	0.000169905	0
17.3	0.0001622	0
17.4	0.000154841	0
17.5	0.000147814	0
17.6	0.000141102	0
17.7	0.000134693	0
17.8	0.000128573	0
17.9	0.000122728	0
18	0.000117148	0
18.1	0.000111818	0
18.2	0.00010673	0
18.3	0.000101871	0
18.4	9.72317E-05	0
18.5	9.28021E-05	0
18.6	8.85727E-05	0
18.7	8.45347E-05	0
18.8	8.06795E-05	0
18.9	7.69988E-05	0
19	7.34848E-05	0
19.1	7.01301E-05	0
19.2	6.69274E-05	0
19.3	0.00006387	0
19.4	6.09513E-05	0
19.5	5.81651E-05	0
19.6	5.55054E-05	0
19.7	5.29664E-05	0
19.8	5.05429E-05	0
19.9	4.82295E-05	0
20	4.60214E-05	0


==> Chapter_7/tikz/num22.txt <==
x	exact	gauss
-10	0.000395847	0
-9.9	0.000423032	0
-9.8	0.000451967	1.09347E-05
-9.7	0.000482758	0.000012665
-9.6	0.000515514	1.46521E-05
-9.5	0.000550351	1.69316E-05
-9.4	0.00058739	0.000019543
-9.3	0.000626761	2.25313E-05
-9.2	0.000668598	2.59465E-05
-9.1	0.000713044	2.98449E-05
-9	0.000760248	3.42895E-05
-8.9	0.000810367	3.93505E-05
-8.8	0.000863567	4.51064E-05
-8.7	0.000920021	5.16447E-05
-8.6	0.000979911	5.90625E-05
-8.5	0.00104343	6.74679E-05
-8.4	0.00111078	7.69805E-05
-8.3	0.00118217	8.77331E-05
-8.2	0.00125781	9.98723E-05
-8.1	0.00133796	0.00011356
-8	0.00142283	0.000128975
-7.9	0.0015127	0.000146313
-7.8	0.00160783	0.000165791
-7.7	0.00170849	0.000187645
-7.6	0.00181498	0.000212135
-7.5	0.00192761	0.000239544
-7.4	0.00204669	0.000270183
-7.3	0.00217256	0.00030439
-7.2	0.00230557	0.000342532
-7.1	0.00244608	0.000385009
-7	0.00259448	0.000432254
-6.9	0.00275115	0.000484737
-6.8	0.00291653	0.000542966
-6.7	0.00309104	0.000607488
-6.6	0.00327513	0.000678893
-6.5	0.00346927	0.000757817
-6.4	0.00367396	0.00084494
-6.3	0.00388971	0.000940993
-6.2	0.00411704	0.00104676
-6.1	0.00435652	0.00116307
-6	0.00460872	0.00129081
-5.9	0.00487423	0.00143093
-5.8	0.00515369	0.00158443
-5.7	0.00544774	0.00175237
-5.6	0.00575704	0.00193589
-5.5	0.00608232	0.00213615
-5.4	0.00642428	0.00235441
-5.3	0.00678367	0.00259198
-5.2	0.00716129	0.00285023
-5.1	0.00755794	0.0031306
-5	0.00797446	0.00343458
-4.9	0.00841172	0.00376373
-4.8	0.00887062	0.00411967
-4.7	0.00935209	0.00450407
-4.6	0.00985709	0.00491866
-4.5	0.0103866	0.00536522
-4.4	0.0109417	0.00584558
-4.3	0.0115235	0.00636159
-4.2	0.0121329	0.00691517
-4.1	0.0127712	0.00750826
-4	0.0134396	0.00814281
-3.9	0.0141392	0.00882081
-3.8	0.0148713	0.00954424
-3.7	0.0156372	0.0103151
-3.6	0.0164383	0.0111353
-3.5	0.0172757	0.012007
-3.4	0.0181511	0.0129319
-3.3	0.0190658	0.013912
-3.2	0.0200213	0.0149491
-3.1	0.0210192	0.016045
-3	0.022061	0.0172014
-2.9	0.0231483	0.0184199
-2.8	0.0242828	0.0197019
-2.7	0.0254663	0.0210489
-2.6	0.0267003	0.022462
-2.5	0.0279868	0.0239424
-2.4	0.0293276	0.0254909
-2.3	0.0307245	0.0271082
-2.2	0.0321794	0.028795
-2.1	0.0336944	0.0305514
-2	0.0352715	0.0323775
-1.9	0.0369127	0.0342732
-1.8	0.03862	0.0362381
-1.7	0.0403958	0.0382715
-1.6	0.042242	0.0403723
-1.5	0.0441611	0.0425394
-1.4	0.0461553	0.0447711
-1.3	0.0482268	0.0470655
-1.2	0.0503781	0.0494205
-1.1	0.0526116	0.0518334
-1	0.0549297	0.0543015
-0.9	0.0573349	0.0568215
-0.8	0.0598297	0.0593898
-0.7	0.0624168	0.0620027
-0.6	0.0650987	0.0646559
-0.5	0.0678781	0.0673448
-0.4	0.0707577	0.0700647
-0.3	0.0737402	0.0728104
-0.2	0.0768283	0.0755764
-0.1	0.0800249	0.0783571
0	0.0873391	0.0811463
0.1	0.0907113	0.083938
0.2	0.0940436	0.0867255
0.3	0.0973236	0.0895024
0.4	0.100538	0.0922616
0.5	0.103676	0.0949961
0.6	0.106724	0.097699
0.7	0.10967	0.100363
0.8	0.112504	0.10298
0.9	0.115215	0.105545
1	0.117792	0.108048
1.1	0.120225	0.110483
1.2	0.122507	0.112842
1.3	0.12463	0.115119
1.4	0.126585	0.117307
1.5	0.128368	0.119398
1.6	0.129972	0.121386
1.7	0.131394	0.123266
1.8	0.13263	0.12503
1.9	0.133678	0.126672
2	0.134535	0.128189
2.1	0.135202	0.129574
2.2	0.135678	0.130823
2.3	0.135966	0.131932
2.4	0.136065	0.132897
2.5	0.13598	0.133714
2.6	0.135714	0.134381
2.7	0.135271	0.134896
2.8	0.134656	0.135257
2.9	0.133873	0.135462
3	0.132929	0.135511
3.1	0.131831	0.135404
3.2	0.130585	0.135141
3.3	0.129197	0.134723
3.4	0.127677	0.134151
3.5	0.12603	0.133428
3.6	0.124266	0.132555
3.7	0.122391	0.131537
3.8	0.120415	0.130375
3.9	0.118346	0.129075
4	0.116191	0.127641
4.1	0.113958	0.126077
4.2	0.111656	0.124388
4.3	0.109293	0.122581
4.4	0.106877	0.12066
4.5	0.104415	0.118633
4.6	0.101914	0.116505
4.7	0.0993813	0.114283
4.8	0.0968247	0.111975
4.9	0.0942503	0.109586
5	0.0916647	0.107125
5.1	0.0890739	0.104599
5.2	0.0864837	0.102014
5.3	0.0838996	0.0993782
5.4	0.0813268	0.096699
5.5	0.0787701	0.0939835
5.6	0.0762341	0.091239
5.7	0.0737231	0.0884724
5.8	0.071241	0.0856908
5.9	0.0687912	0.082901
6	0.0663773	0.0801094
6.1	0.0640021	0.0773227
6.2	0.0616683	0.0745468
6.3	0.0593784	0.0717876
6.4	0.0571345	0.0690509
6.5	0.0549386	0.0663419
6.6	0.0527922	0.0636657
6.7	0.0506967	0.061027
6.8	0.0486534	0.0584302
6.9	0.046663	0.0558794
7	0.0447265	0.0533783
7.1	0.0428442	0.0509304
7.2	0.0410167	0.0485386
7.3	0.0392439	0.0462059
7.4	0.037526	0.0439345
7.5	0.0358629	0.0417267
7.6	0.0342543	0.039584
7.7	0.0326997	0.0375081
7.8	0.0311987	0.0355001
7.9	0.0297506	0.0335608
8	0.0283548	0.0316909
8.1	0.0270105	0.0298907
8.2	0.0257167	0.0281602
8.3	0.0244725	0.0264993
8.4	0.023277	0.0249076
8.5	0.0221291	0.0233845
8.6	0.0210276	0.0219292
8.7	0.0199715	0.0205408
8.8	0.0189596	0.0192181
8.9	0.0179906	0.0179599
9	0.0170634	0.0167646
9.1	0.0161768	0.0156309
9.2	0.0153294	0.014557
9.3	0.0145201	0.0135413
9.4	0.0137477	0.0125819
9.5	0.0130108	0.011677
9.6	0.0123083	0.0108247
9.7	0.011639	0.010023
9.8	0.0110015	0.00927004
9.9	0.0103949	0.00856372
10	0.00981778	0.0079021
10.1	0.00926912	0.00728318
10.2	0.00874777	0.006705
10.3	0.00825261	0.0061656
10.4	0.00778257	0.00566305
10.5	0.0073366	0.00519547
10.6	0.00691367	0.004761
10.7	0.00651278	0.00435783
10.8	0.00613296	0.0039842
10.9	0.00577328	0.0036384
11	0.00543281	0.00331879
11.1	0.00511068	0.00302376
11.2	0.00480603	0.00275178
11.3	0.00451804	0.00250138
11.4	0.00424592	0.00227114
11.5	0.00398889	0.00205971
11.6	0.00374623	0.00186582
11.7	0.00351721	0.00168822
11.8	0.00330117	0.00152577
11.9	0.00309744	0.00137736
12	0.0029054	0.00124196
12.1	0.00272445	0.00111857
12.2	0.00255401	0.00100628
12.3	0.00239353	0.000904216
12.4	0.00224248	0.000811569
12.5	0.00210037	0.000727575
12.6	0.0019667	0.000651521
12.7	0.00184102	0.000582745
12.8	0.0017229	0.000520628
12.9	0.00161192	0.000464596
13	0.00150768	0.000414116
13.1	0.0014098	0.000368695
13.2	0.00131793	0.000327877
13.3	0.00123173	0.000291242
13.4	0.00115087	0.000258403
13.5	0.00107504	0.000229001
13.6	0.00100395	0.000202711
13.7	0.000937335	0.000179232
13.8	0.000874921	0.00015829
13.9	0.000816464	0.000139634
14	0.00076173	0.000123034
14.1	0.000710495	0.000108283
14.2	0.00066255	9.51906E-05
14.3	0.000617696	8.35846E-05
14.4	0.000575746	0.000073309
14.5	0.000536522	6.42225E-05
14.6	0.000499858	5.61974E-05
14.7	0.000465595	4.91183E-05
14.8	0.000433585	4.28815E-05
14.9	0.000403687	3.73935E-05
15	0.00037577	3.25702E-05
15.1	0.000349708	2.83363E-05
15.2	0.000325385	2.46244E-05
15.3	0.00030269	0.000021374
15.4	0.000281519	1.85313E-05
15.5	0.000261776	1.60482E-05
15.6	0.000243367	1.38817E-05
15.7	0.000226208	1.19939E-05
15.8	0.000210216	1.03508E-05
15.9	0.000195317	0
16	0.000181438	0
16.1	0.000168513	0
16.2	0.000156478	0
16.3	0.000145275	0
16.4	0.00013485	0
16.5	0.000125149	0
16.6	0.000116124	0
16.7	0.000107731	0
16.8	9.99262E-05	0
16.9	9.26703E-05	0
17	8.59261E-05	0
17.1	7.96588E-05	0
17.2	7.38357E-05	0
17.3	6.84265E-05	0
17.4	6.34028E-05	0
17.5	0.000058738	0
17.6	5.44073E-05	0
17.7	5.03876E-05	0
17.8	4.66571E-05	0
17.9	4.31959E-05	0
18	3.99849E-05	0
18.1	3.70067E-05	0
18.2	0.000034245	0
18.3	3.16843E-05	0
18.4	2.93106E-05	0
18.5	2.71105E-05	0
18.6	2.50717E-05	0
18.7	2.31828E-05	0
18.8	2.14329E-05	0
18.9	1.98122E-05	0
19	1.83113E-05	0
19.1	1.69217E-05	0
19.2	1.56353E-05	0
19.3	1.44445E-05	0
19.4	1.33426E-05	0
19.5	0.000012323	0
19.6	1.13797E-05	0
19.7	1.05072E-05	0
19.8	0	0
19.9	0	0
20	0	0


==> Chapter_7/tikz/num23.txt <==
x	exact	gauss
-10	0	0
-9.9	0	0
-9.8	0	0
-9.7	0	0
-9.6	0	0
-9.5	0	0
-9.4	0	0
-9.3	0	0
-9.2	0	0
-9.1	0	0
-9	0	0
-8.9	0	0
-8.8	0	0
-8.7	0	0
-8.6	0	0
-8.5	0	0
-8.4	0	0
-8.3	0	0
-8.2	0	0
-8.1	0	0
-8	0	0
-7.9	0	0
-7.8	0	0
-7.7	0	0
-7.6	0	0
-7.5	0	0
-7.4	0	0
-7.3	0	0
-7.2	0	0
-7.1	0	0
-7	0	0
-6.9	0	0
-6.8	0	0
-6.7	0	0
-6.6	0	0
-6.5	0	0
-6.4	0	0
-6.3	0	0
-6.2	0	0
-6.1	2.10576E-05	1.11532E-05
-6	2.34197E-05	1.29161E-05
-5.9	2.60401E-05	1.49403E-05
-5.8	2.89463E-05	1.72619E-05
-5.7	3.21685E-05	1.99212E-05
-5.6	3.57402E-05	2.29638E-05
-5.5	3.96982E-05	2.64404E-05
-5.4	4.40832E-05	3.04083E-05
-5.3	0.00004894	3.49314E-05
-5.2	5.43178E-05	0.000040081
-5.1	6.02712E-05	4.59367E-05
-5	6.68598E-05	5.25871E-05
-4.9	7.41496E-05	0.000060131
-4.8	0.000082213	6.86777E-05
-4.7	9.11299E-05	7.83488E-05
-4.6	0.000100988	8.92787E-05
-4.5	0.000111884	0.000101616
-4.4	0.000123923	0.000115525
-4.3	0.000137222	0.000131186
-4.2	0.00015191	0.000148799
-4.1	0.000168127	0.000168581
-4	0.000186027	0.000190773
-3.9	0.00020578	0.000215638
-3.8	0.000227572	0.000243463
-3.7	0.000251607	0.00027456
-3.6	0.000278109	0.000309273
-3.5	0.000307324	0.000347973
-3.4	0.000339521	0.000391064
-3.3	0.000374994	0.000438984
-3.2	0.000414067	0.000492208
-3.1	0.000457094	0.000551249
-3	0.000504463	0.00061666
-2.9	0.000556598	0.000689036
-2.8	0.000613963	0.00076902
-2.7	0.000677067	0.000857299
-2.6	0.000746466	0.000954609
-2.5	0.000822767	0.00106174
-2.4	0.000906634	0.00117953
-2.3	0.000998795	0.00130888
-2.2	0.00110004	0.00145073
-2.1	0.00121124	0.00160611
-2	0.00133334	0.00177608
-1.9	0.00146737	0.00196177
-1.8	0.00161446	0.00216437
-1.7	0.00177584	0.00238515
-1.6	0.00195286	0.00262541
-1.5	0.00214697	0.00288655
-1.4	0.00235976	0.00317
-1.3	0.00259299	0.00347727
-1.2	0.00284854	0.00380992
-1.1	0.00312847	0.00416958
-1	0.00343504	0.00455793
-0.9	0.00377068	0.00497671
-0.8	0.00413806	0.0054277
-0.7	0.00454008	0.00591273
-0.6	0.00497988	0.00643368
-0.5	0.00546089	0.00699245
-0.4	0.00598683	0.00759099
-0.3	0.00656175	0.00823126
-0.2	0.00719005	0.00891524
-0.1	0.0078765	0.00964492
0	0.00870554	0.0104223
0.1	0.00951949	0.0112493
0.2	0.0103932	0.012128
0.3	0.0113294	0.0130602
0.4	0.0123305	0.0140479
0.5	0.0133992	0.0150928
0.6	0.0145379	0.0161967
0.7	0.0157488	0.0173613
0.8	0.0170342	0.0185883
0.9	0.018396	0.019879
1	0.019836	0.0212347
1.1	0.0213559	0.0226568
1.2	0.0229569	0.0241463
1.3	0.0246402	0.025704
1.4	0.0264066	0.0273306
1.5	0.0282566	0.0290267
1.6	0.0301903	0.0307924
1.7	0.0322076	0.032628
1.8	0.034308	0.034533
1.9	0.0364904	0.0365071
2	0.0387537	0.0385496
2.1	0.0410959	0.0406594
2.2	0.0435149	0.0428353
2.3	0.0460082	0.0450755
2.4	0.0485725	0.0473782
2.5	0.0512045	0.0497411
2.6	0.0539001	0.0521616
2.7	0.056655	0.0546368
2.8	0.0594642	0.0571635
2.9	0.0623226	0.0597381
3	0.0652244	0.0623566
3.1	0.0681635	0.0650148
3.2	0.0711335	0.0677082
3.3	0.0741275	0.0704319
3.4	0.0771384	0.0731806
3.5	0.0801587	0.075949
3.6	0.0831806	0.0787311
3.7	0.0861961	0.0815211
3.8	0.0891972	0.0843126
3.9	0.0921755	0.0870991
4	0.0951224	0.0898739
4.1	0.0980295	0.0926302
4.2	0.100888	0.095361
4.3	0.10369	0.098059
4.4	0.106426	0.100717
4.5	0.109089	0.103328
4.6	0.111669	0.105884
4.7	0.114159	0.108379
4.8	0.116551	0.110804
4.9	0.118837	0.113153
5	0.121011	0.115418
5.1	0.123065	0.117593
5.2	0.124993	0.119671
5.3	0.126789	0.121645
5.4	0.128447	0.123509
5.5	0.129962	0.125257
5.6	0.13133	0.126884
5.7	0.132547	0.128383
5.8	0.133609	0.12975
5.9	0.134513	0.13098
6	0.135256	0.13207
6.1	0.135839	0.133015
6.2	0.136258	0.133812
6.3	0.136514	0.134459
6.4	0.136607	0.134954
6.5	0.136538	0.135293
6.6	0.136307	0.135478
6.7	0.135917	0.135506
6.8	0.135369	0.135378
6.9	0.134668	0.135094
7	0.133816	0.134655
7.1	0.132817	0.134063
7.2	0.131676	0.133319
7.3	0.130397	0.132427
7.4	0.128985	0.131389
7.5	0.127446	0.130209
7.6	0.125786	0.12889
7.7	0.124012	0.127438
7.8	0.122128	0.125857
7.9	0.120143	0.124152
8	0.118062	0.122329
8.1	0.115893	0.120394
8.2	0.113643	0.118353
8.3	0.111318	0.116212
8.4	0.108927	0.113978
8.5	0.106476	0.111659
8.6	0.103972	0.10926
8.7	0.101423	0.10679
8.8	0.0988346	0.104255
8.9	0.0962149	0.101663
9	0.0935701	0.0990209
9.1	0.0909069	0.0963364
9.2	0.0882317	0.0936166
9.3	0.0855506	0.0908687
9.4	0.0828696	0.0880997
9.5	0.0801944	0.0853166
9.6	0.0775305	0.0825262
9.7	0.0748831	0.0797349
9.8	0.072257	0.0769493
9.9	0.069657	0.0741753
10	0.0670874	0.0714188
10.1	0.0645521	0.0686855
10.2	0.062055	0.0659807
10.3	0.0595995	0.0633092
10.4	0.0571888	0.0606759
10.5	0.0548257	0.058085
10.6	0.0525129	0.0555407
10.7	0.0502525	0.0530465
10.8	0.0480465	0.050606
10.9	0.0458969	0.048222
11	0.0438049	0.0458974
11.1	0.0417718	0.0436344
11.2	0.0397986	0.0414352
11.3	0.0378859	0.0393015
11.4	0.0360345	0.0372346
11.5	0.0342444	0.0352358
11.6	0.0325159	0.0333058
11.7	0.0308488	0.0314452
11.8	0.0292428	0.0296543
11.9	0.0276977	0.0279332
12	0.0262126	0.0262816
12.1	0.0247871	0.0246992
12.2	0.0234201	0.0231852
12.3	0.0221108	0.021739
12.4	0.020858	0.0203595
12.5	0.0196607	0.0190455
12.6	0.0185175	0.0177958
12.7	0.0174272	0.0166089
12.8	0.0163884	0.0154833
12.9	0.0153997	0.0144173
13	0.0144595	0.0134093
13.1	0.0135665	0.0124573
13.2	0.012719	0.0115596
13.3	0.0119155	0.0107142
13.4	0.0111545	0.00991917
13.5	0.0104344	0.00917255
13.6	0.00975365	0.00847235
13.7	0.00911065	0.00781657
13.8	0.00850388	0.00720324
13.9	0.00793183	0.00663038
14	0.00739298	0.00609603
14.1	0.00688586	0.00559829
14.2	0.00640901	0.00513526
14.3	0.00596102	0.0047051
14.4	0.00554049	0.00430599
14.5	0.00514608	0.0039362
14.6	0.00477647	0.00359401
14.7	0.0044304	0.00327779
14.8	0.00410662	0.00298594
14.9	0.00380395	0.00271694
15	0.00352124	0.00246933
15.1	0	0.00224169
15.2	0	0.00203269
15.3	0	0.00184105
15.4	0	0.00166556
15.5	0	0.00150506
15.6	0	0.00135845
15.7	0	0.00122471
15.8	0	0.00110287
15.9	0	0.000992001
16	0	0.00089125
16.1	0	0.000799807
16.2	0	0.000716919
16.3	0	0.00064188
16.4	0	0.000574033
16.5	0	0.000512765
16.6	0	0.000457508
16.7	0	0.000407735
16.8	0	0.000362958
16.9	0	0.000322725
17	0	0.000286622
17.1	0	0.000254263
17.2	0	0.000225298
17.3	0	0.000199402
17.4	0	0.000176279
17.5	0	0.000155658
17.6	0	0.000137291
17.7	0	0.000120951
17.8	0	0.000106433
17.9	0	9.35498E-05
18	0	8.21311E-05
18.1	0	0.000072023
18.2	0	6.30862E-05
18.3	0	5.51945E-05
18.4	0	4.82343E-05
18.5	0	4.21032E-05
18.6	0	3.67091E-05
18.7	0	3.19691E-05
18.8	0	2.78091E-05
18.9	0	2.41625E-05
19	0	2.09699E-05
19.1	0	1.81781E-05
19.2	0	1.57398E-05
19.3	0	1.36129E-05
19.4	0	1.17598E-05
19.5	0	1.01472E-05
19.6	0	0
19.7	0	0
19.8	0	0
19.9	0	0
20	0	0


==> Chapter_7/tikz/sample_path1.txt <==
0	1.9604
0.01	1.92158
0.02	1.88353
0.03	1.84623
0.04	1.80967
0.05	1.77384
0.06	1.73872
0.07	1.70429
0.08	1.67054
0.09	1.63746
0.1	1.60504
0.11	1.57326
0.12	1.5421
0.13	1.51157
0.14	1.48164
0.15	1.4523
0.16	1.42354
0.17	1.39535
0.18	1.36772
0.19	1.34064
0.2	1.31409
0.21	1.28807
0.22	1.26257
0.23	1.23757
0.24	1.21306
0.25	1.18904
0.26	1.1655
0.27	1.14242
0.28	1.1198
0.29	1.09762
0.3	1.07589
0.31	1.05458
0.32	1.0337
0.33	1.01323
0.34	0.993171
0.35	0.973505
0.36	0.954228
0.37	0.935333
0.38	0.916812
0.39	0.898658
0.4	0.880863
0.41	0.863421
0.42	0.846324
0.43	0.829566
0.431577	-0.875031
0.431577	-0.866324
0.441577	-0.857704
0.451577	-0.84917
0.461577	-0.84072
0.471577	-0.832355
0.481577	-0.824073
0.491577	-0.815873
0.501577	-0.807755
0.511577	-0.799718
0.521577	-0.791761
0.531577	-0.783883
0.541577	-0.776083
0.551577	-0.768361
0.561577	-0.760715
0.571577	-0.753146
0.581577	-0.745652
0.591577	-0.738233
0.601577	-0.730887
0.611577	-0.723615
0.621577	-0.716415
0.631577	-0.709286
0.641577	-0.702229
0.651577	-0.695241
0.661577	-0.688324
0.671577	-0.681475
0.681577	-0.674694
0.691577	-0.667981
0.701577	-0.661334
0.711577	-0.654754
0.721577	-0.648239
0.731577	-0.641789
0.741577	-0.635403
0.751577	-0.62908
0.761577	-0.622821
0.771577	-0.616624
0.781577	-0.610488
0.791577	-0.604414
0.801577	-0.5984
0.811577	-0.592446
0.821577	-0.586551
0.831577	-0.580714
0.841577	-0.574936
0.851577	-0.569216
0.861577	-0.563552
0.871577	-0.557944
0.881577	-0.552393
0.891577	-0.546896
0.901577	-0.541455
0.911577	-0.536067
0.921577	-0.530733
0.931577	-0.525452
0.941577	-0.520224
0.951577	-0.515048
0.961577	-0.509923
0.971577	-0.504849
0.981577	-0.499826
0.991577	-0.494852
1.00158	-0.489928
1.01158	-0.485053
1.02158	-0.480227
1.03158	-0.475449
1.04158	-0.470718
1.05158	-0.466034
1.06158	-0.461397
1.07158	-0.456806
1.08158	-0.452261
1.09158	-0.447761
1.10158	-0.443305
1.11158	-0.438895
1.12158	-0.434527
1.13158	-0.430204
1.14158	-0.425923
1.15158	-0.421685
1.16158	-0.417489
1.17158	-0.413335
1.17716	13.8146
1.17716	13.541
1.18716	13.2729
1.19716	13.0101
1.20716	12.7525
1.21716	12.4999
1.22716	12.2524
1.23716	12.0098
1.24716	11.772
1.25716	11.5389
1.26716	11.3104
1.27716	11.0865
1.28716	10.8669
1.29716	10.6518
1.30716	10.4408
1.31716	10.2341
1.32716	10.0314
1.33716	9.83281
1.34716	9.63811
1.35716	9.44726
1.36716	9.26019
1.37716	9.07683
1.38716	8.89709
1.39716	8.72092
1.40716	8.54823
1.41716	8.37897
1.42716	8.21305
1.43716	8.05042
1.44716	7.89101
1.45716	7.73476
1.46716	7.5816
1.47716	7.43148
1.48716	7.28432
1.49716	7.14008
1.50716	6.9987
1.51716	6.86012
1.52716	6.72428
1.53716	6.59113
1.54716	6.46062
1.55716	6.33269
1.56716	6.20729
1.57716	6.08438
1.58716	5.9639
1.59716	5.84581
1.60716	5.73005
1.61716	5.61659
1.62716	5.50537
1.63716	5.39636
1.64716	5.2895
1.65716	5.18477
1.66716	5.0821
1.67716	4.98147
1.68716	4.88283
1.69716	4.78614
1.70716	4.69137
1.71716	4.59847
1.72716	4.50742
1.73716	4.41817
1.74716	4.33068
1.75716	4.24493
1.76716	4.16087
1.77716	4.07848
1.78716	3.99772
1.79716	3.91856
1.80716	3.84097
1.81716	3.76491
1.82716	3.69036
1.83716	3.61729
1.84716	3.54566
1.85716	3.47545
1.86716	3.40663
1.87716	3.33918
1.88716	3.27306
1.89716	3.20825
1.90716	3.14472
1.91716	3.08245
1.92716	3.02141
1.93716	2.96158
1.94716	2.90294
1.95716	2.84546
1.96716	2.78912
1.97716	2.73389
1.98716	2.67975
1.99716	2.62669
2.00716	2.57468
2.01716	2.5237
2.02716	2.47372
2.03716	2.42474
2.04716	2.37673
2.05716	2.32967
2.06716	2.28353
2.07716	2.23832
2.08716	2.194
2.09716	2.15055
2.10716	2.10797
2.11087	4.31211
2.11087	4.22673
2.12087	4.14303
2.13087	4.061
2.14087	3.98058
2.15087	3.90176
2.16087	3.8245
2.17087	3.74877
2.18087	3.67454
2.19087	3.60178
2.20087	3.53046
2.21087	3.46055
2.22087	3.39203
2.23087	3.32486
2.24087	3.25903
2.25087	3.19449
2.26087	3.13124
2.27087	3.06923
2.28087	3.00846
2.29087	2.94889
2.29484	4.25434
2.29484	4.1701
2.30484	4.08753
2.31484	4.00659
2.32484	3.92725
2.33484	3.84949
2.34484	3.77326
2.3466	11.6922
2.3466	11.4607
2.34917	13.7164
2.34917	13.4448
2.35917	13.1786
2.36917	12.9176
2.37917	12.6619
2.38917	12.4111
2.39917	12.1654
2.40917	11.9245
2.41917	11.6884
2.42917	11.4569
2.43917	11.2301
2.44917	11.0077
2.44938	15.9369
2.44938	15.6213
2.45938	15.312
2.46938	15.0088
2.47938	14.7116
2.48938	14.4203
2.49938	14.1347
2.50938	13.8548
2.51938	13.5805
2.52938	13.3116
2.53938	13.048
2.54938	12.7896
2.55938	12.5364
2.56938	12.2881
2.57938	12.0448
2.58938	11.8063
2.59938	11.5725
2.60938	11.3434
2.61938	11.1188
2.62938	10.8986
2.63938	10.6828
2.64938	10.4713
2.65938	10.2639
2.66938	10.0607
2.67938	9.86146
2.68938	9.66619
2.69938	9.47479
2.70938	9.28717
2.71938	9.10327
2.72938	8.92302
2.73938	8.74633
2.74938	8.57314
2.75938	8.40338
2.76938	8.23698
2.77938	8.07388
2.78938	7.91401
2.79938	7.7573
2.80938	7.60369
2.81938	7.45313
2.82938	7.30555
2.83938	7.16089
2.84938	7.01909
2.85938	6.88011
2.86938	6.74387
2.87938	6.61033
2.88938	6.47944
2.89938	6.35114
2.90938	6.22538
2.91938	6.10211
2.92938	5.98128
2.93938	5.86284
2.94938	5.74675
2.95938	5.63296
2.96938	5.52142
2.97938	5.41208
2.98938	5.30492
2.99938	5.19987
3.00938	5.09691
3.01938	4.99598
3.02938	4.89706
3.03938	4.80009
3.04938	4.70504
3.05938	4.61187
3.06938	4.52055
3.07473	7.96277
3.07473	7.8051
3.08473	7.65055
3.09473	7.49906
3.10473	7.35056
3.11473	7.20501
3.12473	7.06234
3.13473	6.9225
3.14473	6.78543
3.15473	6.65107
3.16473	6.51937
3.17473	6.39027
3.18473	6.26374
3.19473	6.13971
3.20473	6.01813
3.21473	5.89897
3.22473	5.78216
3.23473	5.66766
3.24473	5.55544
3.25473	5.44543
3.26473	5.33761
3.27473	5.23191
3.28473	5.12831
3.29473	5.02677
3.30473	4.92723
3.31473	4.82967
3.32473	4.73403
3.33473	4.64029
3.34473	4.54841
3.35473	4.45834
3.35603	-0.587903
3.35603	-0.582053
3.36603	-0.576261
3.37603	-0.570527
3.38603	-0.564851
3.39051	-2.25581
3.39051	-2.23336
3.40051	-2.21114
3.41051	-2.18914
3.42051	-2.16736
3.43051	-2.14579
3.44051	-2.12444
3.45051	-2.1033
3.46051	-2.08237
3.47051	-2.06165
3.48051	-2.04114
3.49051	-2.02083
3.50051	-2.00072
3.51051	-1.98082
3.52051	-1.96111
3.53051	-1.94159
3.54051	-1.92227
3.55051	-1.90315
3.56051	-1.88421
3.57051	-1.86546
3.58051	-1.8469
3.58937	0.813034
3.58937	0.796935
3.59937	0.781154
3.60937	0.765686
3.61937	0.750525
3.62937	0.735663
3.63937	0.721096
3.64937	0.706818
3.65937	0.692822
3.66937	0.679103
3.67937	0.665656
3.68937	0.652475
3.69937	0.639555
3.70937	0.626891
3.71937	0.614478
3.72937	0.60231
3.73937	0.590384
3.74937	0.578693
3.75937	0.567234
3.76937	0.556002
3.77937	0.544993
3.78937	0.534201
3.79937	0.523623
3.80937	0.513255
3.81937	0.503092
3.82937	0.49313
3.83937	0.483365
3.84937	0.473794
3.85937	0.464412
3.86937	0.455216
3.87937	0.446202
3.88937	0.437367
3.89937	0.428707
3.90937	0.420218
3.91937	0.411897
3.92937	0.403741
3.93937	0.395746
3.94937	0.38791
3.95937	0.380229
3.96937	0.3727
3.97937	0.36532
3.98937	0.358086
3.99937	0.350995
4.00937	0.344045
4.01937	0.337233
4.02937	0.330555
4.03937	0.324009
4.04937	0.317594
4.05937	0.311305
4.06937	0.305141
4.07937	0.299098
4.08937	0.293176
4.09937	0.287371
4.10129	-0.0162434



==> Chapter_7/tikz/sample_path2.txt <==
0	1.9604
0.01	1.92158
0.02	1.88353
0.03	1.84623
0.04	1.80967
0.05	1.77384
0.06	1.73872
0.07	1.70429
0.08	1.67054
0.09	1.63746
0.1	1.60504
0.11	1.57326
0.12	1.5421
0.13	1.51157
0.14	1.48164
0.15	1.4523
0.16	1.42354
0.17	1.39535
0.18	1.36772
0.19	1.34064
0.2	1.31409
0.21	1.28807
0.22	1.26257
0.23	1.23757
0.24	1.21306
0.249338	-0.219253
0.249338	-0.217072
0.259338	-0.214912
0.269338	-0.212774
0.279338	-0.210656
0.289338	-0.20856
0.299338	-0.206485
0.309338	-0.204431
0.319338	-0.202396
0.329338	-0.200383
0.339338	-0.198389
0.349338	-0.196415
0.359338	-0.19446
0.369338	-0.192525
0.379338	-0.19061
0.389338	-0.188713
0.399338	-0.186835
0.409338	-0.184976
0.419338	-0.183136
0.429338	-0.181314
0.439338	-0.17951
0.449338	-0.177723
0.459338	-0.175955
0.469338	-0.174204
0.479338	-0.172471
0.489338	-0.170755
0.499338	-0.169056
0.509338	-0.167374
0.519338	-0.165708
0.529338	-0.164059
0.539338	-0.162427
0.549338	-0.160811
0.559338	-0.159211
0.569338	-0.157627
0.579338	-0.156058
0.589338	-0.154505
0.599338	-0.152968
0.609338	-0.151446
0.619338	-0.149939
0.627682	-3.0499
0.627682	-3.01955
0.637682	-2.9895
0.647682	-2.95976
0.657682	-2.93031
0.667682	-2.90115
0.677682	-2.87228
0.687682	-2.8437
0.697682	-2.81541
0.707682	-2.7874
0.717682	-2.75966
0.727682	-2.7322
0.737682	-2.70502
0.747682	-2.6781
0.755141	0.0194288
0.755141	0.0190441
0.765141	0.018667
0.775141	0.0182973
0.785141	0.017935
0.795141	0.0175799
0.805141	0.0172318
0.815141	0.0168906
0.825141	0.0165561
0.835141	0.0162283
0.845141	0.0159069
0.855141	0.015592
0.865141	0.0152832
0.875141	0.0149806
0.885141	0.014684
0.895141	0.0143932
0.905141	0.0141082
0.915141	0.0138288
0.925141	0.013555
0.935141	0.0132866
0.945141	0.0130235
0.955141	0.0127656
0.965141	0.0125128
0.975141	0.0122651
0.985141	0.0120222
0.995141	0.0117841
1.00514	0.0115508
1.01514	0.0113221
1.02514	0.0110979
1.03514	0.0108781
1.04514	0.0106627
1.05514	0.0104516
1.06514	0.0102446
1.07514	0.0100418
1.08415	6.2542
1.08415	6.13036
1.09415	6.00897
1.10415	5.88998
1.11415	5.77335
1.12415	5.65903
1.13415	5.54698
1.14415	5.43714
1.15415	5.32948
1.16415	5.22394
1.17415	5.1205
1.18415	5.01911
1.19415	4.91973
1.20415	4.82231
1.21415	4.72682
1.22415	4.63322
1.23415	4.54148
1.24415	4.45155
1.25415	4.36341
1.26415	4.277
1.27415	4.19231
1.28415	4.1093
1.29415	4.02793
1.30415	3.94817
1.31415	3.86999
1.32415	3.79336
1.33415	3.71825
1.34415	3.64462
1.35415	3.57245
1.36415	3.50171
1.37415	3.43238
1.38415	3.36441
1.39415	3.29779
1.40415	3.23249
1.41415	3.16848
1.42415	3.10574
1.43415	3.04424
1.44415	2.98396
1.45415	2.92488
1.46415	2.86696
1.47415	2.81019
1.48415	2.75455
1.49415	2.7
1.50376	7.62905
1.50376	7.47799
1.51376	7.32992
1.52376	7.18477
1.53376	7.0425
1.54376	6.90305
1.55376	6.76636
1.56376	6.63238
1.57376	6.50105
1.58376	6.37232
1.59376	6.24614
1.60376	6.12246
1.61376	6.00123
1.62376	5.88239
1.63376	5.76592
1.64376	5.65174
1.65376	5.53983
1.66376	5.43013
1.67376	5.32261
1.68199	10.7406
1.68199	10.528
1.69199	10.3195
1.70199	10.1152
1.71199	9.91486
1.72199	9.71853
1.73199	9.52609
1.74199	9.33747
1.75199	9.15257
1.76199	8.97134
1.77199	8.79369
1.78199	8.61957
1.79043	4.07863
1.79043	3.99787
1.80043	3.9187
1.81043	3.84111
1.82043	3.76505
1.83043	3.6905
1.84043	3.61742
1.85043	3.54579
1.86043	3.47558
1.87043	3.40676
1.87989	8.53808
1.87989	8.36901
1.88989	8.2033
1.89989	8.04086
1.90989	7.88164
1.91989	7.72557
1.92989	7.5726
1.93989	7.42265
1.94989	7.27567
1.95989	7.1316
1.96989	6.99039
1.97989	6.85197
1.98989	6.71629
1.99989	6.5833
2.00582	10.111
2.00582	9.91074
2.01582	9.71449
2.02582	9.52213
2.03582	9.33358
2.04582	9.14877
2.05582	8.96761
2.06582	8.79004
2.07582	8.61598
2.08582	8.44538
2.09582	8.27815
2.10582	8.11423
2.11582	7.95356
2.11675	8.04135
2.11675	7.88212
2.12675	7.72604
2.13675	7.57305
2.14675	7.4231
2.15675	7.27611
2.16675	7.13203
2.17675	6.99081
2.18675	6.85238
2.19675	6.7167
2.20675	6.5837
2.21675	6.45333
2.22675	6.32555
2.23675	6.20029
2.24675	6.07752
2.25675	5.95718
2.26675	5.83922
2.27675	5.72359
2.28675	5.61026
2.29675	5.49917
2.30675	5.39028
2.31675	5.28354
2.32675	5.17892
2.33675	5.07637
2.34675	4.97585
2.35675	4.87732
2.36675	4.78075
2.37675	4.68608
2.38675	4.59329
2.39675	4.50234
2.40675	4.41318
2.41675	4.3258
2.42675	4.24014
2.43675	4.15618
2.44675	4.07388
2.45675	3.99321
2.46675	3.91414
2.47675	3.83664
2.48675	3.76067
2.49675	3.6862
2.50675	3.61321
2.51675	3.54166
2.52675	3.47153
2.53675	3.40279
2.54675	3.33541
2.55675	3.26937
2.56675	3.20463
2.57675	3.14117
2.58675	3.07897
2.59675	3.01801
2.60675	2.95825
2.61675	2.89967
2.62675	2.84225
2.63675	2.78597
2.64675	2.73081
2.65675	2.67673
2.66675	2.62373
2.67675	2.57178
2.68675	2.52085
2.69675	2.47093
2.70675	2.42201
2.71675	2.37405
2.72675	2.32704
2.73675	2.28096
2.74675	2.23579
2.75675	2.19152
2.76675	2.14813
2.77675	2.10559
2.78675	2.0639
2.79675	2.02303
2.80675	1.98297
2.81675	1.94371
2.82675	1.90522
2.83675	1.86749
2.84675	1.83051
2.85675	1.79427
2.86551	2.96566
2.86551	2.90693
2.87551	2.84937
2.88551	2.79295
2.89551	2.73765
2.90551	2.68344
2.91551	2.6303
2.92551	2.57822
2.93551	2.52717
2.94551	2.47713
2.95551	2.42807
2.96551	2.38
2.97551	2.33287
2.98551	2.28667
2.98887	1.65873
2.98887	1.62588
2.99887	1.59369
3.00887	1.56213
3.01887	1.5312
3.02887	1.50088
3.03887	1.47116
3.04887	1.44203
3.05887	1.41347
3.06887	1.38549
3.07887	1.35805
3.08887	1.33116
3.09887	1.3048
3.10887	1.27896
3.11887	1.25364
3.12887	1.22882
3.13887	1.20448
3.14887	1.18063
3.15887	1.15725
3.16887	1.13434
3.17887	1.11188
3.18887	1.08986
3.19887	1.06828
3.20887	1.04713
3.21887	1.02639
3.22887	1.00607
3.23887	0.986147
3.24887	0.96662
3.25887	0.94748
3.26887	0.928718
3.27887	0.910329
3.28887	0.892303
3.29887	0.874634
3.30887	0.857315
3.31887	0.840339
3.32887	0.823699
3.33887	0.807389
3.34887	0.791402
3.35887	0.775731
3.36887	0.76037
3.37887	0.745314
3.38887	0.730556
3.39887	0.71609
3.40887	0.70191
3.41887	0.688012
3.42887	0.674388
3.43887	0.661034
3.44676	1.86177
3.44676	1.82491
3.45676	1.78877
3.46676	1.75335
3.47676	1.71863
3.48676	1.6846
3.49676	1.65124
3.50676	1.61855
3.51676	1.5865
3.52676	1.55508
3.53676	1.52429
3.54676	1.49411
3.55676	1.46452
3.56676	1.43552
3.57676	1.4071
3.58676	1.37924
3.59676	1.35192
3.60676	1.32515
3.61676	1.29891
3.62676	1.27319
3.63676	1.24798
3.64676	1.22327
3.65676	1.19905
3.66676	1.17531
3.67676	1.15203
3.68676	1.12922
3.69676	1.10686
3.70676	1.08494
3.70723	-1.2007
3.70723	-1.18875
3.71723	-1.17692
3.72723	-1.16521
3.73723	-1.15362
3.74723	-1.14214
3.75723	-1.13078
3.76723	-1.11952
3.77723	-1.10838
3.78723	-1.09736
3.79723	-1.08644
3.80723	-1.07563
3.81723	-1.06492
3.82723	-1.05433
3.83723	-1.04384
3.84723	-1.03345
3.85723	-1.02317
3.86723	-1.01299
3.87723	-1.00291
3.88723	-0.992929
3.89723	-0.983049
3.90723	-0.973267
3.91723	-0.963583
3.92723	-0.953995
3.93723	-0.944503
3.94723	-0.935105
3.95723	-0.925801
3.96723	-0.916589
3.97723	-0.907469
3.98723	-0.898439
3.99723	-0.889499
4.00723	-0.880649
4.01723	-0.871886
4.02723	-0.863211
4.03289	-0.999556



==> Chapter_7/tikz/sample_path3.txt <==
0	1.9604
0.01	1.92158
0.02	1.88353
0.03	1.84623
0.04	1.80967
0.05	1.77384
0.06	1.73872
0.07	1.70429
0.08	1.67054
0.09	1.63746
0.1	1.60504
0.11	1.57326
0.12	1.5421
0.13	1.51157
0.14	1.48164
0.15	1.4523
0.16	1.42354
0.17	1.39535
0.18	1.36772
0.19	1.34064
0.2	1.31409
0.21	1.28807
0.22	1.26257
0.23	1.23757
0.24	1.21306
0.25	1.18904
0.26	1.1655
0.27	1.14242
0.28	1.1198
0.29	1.09762
0.3	1.07589
0.31	1.05458
0.32	1.0337
0.33	1.01323
0.34	0.993171
0.35	0.973505
0.36	0.954228
0.37	0.935333
0.38	0.916812
0.39	0.898658
0.4	0.880863
0.41	0.863421
0.42	0.846324
0.43	0.829566
0.44	0.813139
0.45	0.797038
0.46	0.781256
0.47	0.765786
0.48	0.750622
0.49	0.735759
0.5	0.72119
0.51	0.706909
0.52	0.692912
0.53	0.679191
0.54	0.665742
0.55	0.65256
0.56	0.639638
0.57	0.626972
0.58	0.614557
0.59	0.602388
0.6	0.59046
0.61	0.578768
0.62	0.567308
0.63	0.556075
0.64	0.545064
0.65	0.534271
0.66	0.523691
0.67	0.513322
0.68	0.503157
0.69	0.493194
0.7	0.483428
0.71	0.473856
0.72	0.464473
0.73	0.455275
0.74	0.44626
0.75	0.437424
0.76	0.428762
0.77	0.420272
0.78	0.41195
0.79	0.403793
0.8	0.395797
0.81	0.38796
0.82	0.380278
0.83	0.372748
0.84	0.365367
0.85	0.358132
0.86	0.351041
0.87	0.34409
0.88	0.337276
0.89	0.330598
0.9	0.324052
0.91	0.317635
0.92	0.311345
0.93	0.30518
0.94	0.299137
0.95	0.293214
0.96	0.287408
0.97	0.281717
0.98	0.276138
0.99	0.270671
1.	0.265311
1.01	0.260057
1.02	0.254908
1.03	0.24986
1.04	0.244913
1.05	0.240063
1.06	0.23531
1.07	0.23065
1.08	0.226083
1.09	0.221606
1.1	0.217218
1.11	0.212917
1.12	0.208701
1.13	0.204568
1.14	0.200518
1.15	0.196547
1.15206	3.53092
1.15206	3.461
1.16206	3.39247
1.17206	3.32529
1.18206	3.25945
1.19206	3.1949
1.20206	3.13164
1.21206	3.06963
1.22206	3.00885
1.23206	2.94927
1.24206	2.89087
1.25206	2.83363
1.26206	2.77752
1.27206	2.72252
1.28206	2.66861
1.29206	2.61577
1.30206	2.56397
1.31206	2.5132
1.32206	2.46344
1.33206	2.41466
1.34206	2.36684
1.35206	2.31998
1.35275	0.790404
1.35275	0.774753
1.36275	0.759412
1.37275	0.744375
1.38275	0.729635
1.39275	0.715188
1.40275	0.701026
1.41275	0.687145
1.42275	0.673538
1.43275	0.660201
1.44275	0.647128
1.45275	0.634314
1.46275	0.621754
1.47275	0.609443
1.48275	0.597375
1.49275	0.585546
1.50275	0.573951
1.51275	0.562586
1.52275	0.551446
1.53275	0.540527
1.54275	0.529824
1.55275	0.519333
1.56275	0.509049
1.57275	0.498969
1.58275	0.489089
1.59275	0.479405
1.60275	0.469912
1.61275	0.460607
1.62275	0.451486
1.63275	0.442546
1.64275	0.433783
1.65275	0.425194
1.66275	0.416774
1.67275	0.408522
1.68275	0.400432
1.69275	0.392503
1.70275	0.384731
1.71275	0.377113
1.72275	0.369646
1.73275	0.362326
1.74275	0.355152
1.75275	0.348119
1.76275	0.341226
1.77275	0.334469
1.78275	0.327846
1.79275	0.321354
1.80275	0.314991
1.81275	0.308754
1.82275	0.30264
1.83275	0.296648
1.84275	0.290774
1.85275	0.285016
1.86275	0.279372
1.87275	0.27384
1.88275	0.268418
1.89275	0.263103
1.90275	0.257893
1.91275	0.252786
1.92275	0.247781
1.93275	0.242874
1.94275	0.238065
1.95275	0.233351
1.96275	0.228731
1.97275	0.224201
1.98275	0.219762
1.99275	0.21541
2.00275	0.211145
2.01275	0.206964
2.02275	0.202866
2.03275	0.198849
2.04275	0.194911
2.05275	0.191052
2.06275	0.187269
2.07275	0.183561
2.08275	0.179926
2.09275	0.176363
2.10275	0.172871
2.11275	0.169448
2.12275	0.166092
2.13275	0.162804
2.14275	0.15958
2.15275	0.15642
2.16275	0.153323
2.17275	0.150287
2.18275	0.147311
2.19275	0.144394
2.20275	0.141535
2.21275	0.138732
2.22275	0.135985
2.23275	0.133292
2.24275	0.130653
2.25275	0.128066
2.26275	0.12553
2.27275	0.123044
2.28275	0.120608
2.29275	0.11822
2.30275	0.115879
2.31275	0.113584
2.32275	0.111335
2.33275	0.109131
2.34275	0.10697
2.35275	0.104851
2.36275	0.102775
2.37275	0.10074
2.38275	0.0987454
2.39275	0.0967901
2.40275	0.0948735
2.41275	0.0929949
2.42275	0.0911535
2.43275	0.0893485
2.44275	0.0875793
2.45275	0.0858451
2.46275	0.0841453
2.47275	0.0824791
2.48275	0.0808459
2.49275	0.079245
2.50275	0.0776759
2.51275	0.0761378
2.52275	0.0746302
2.53275	0.0731524
2.54275	0.0717039
2.55275	0.070284
2.56275	0.0688923
2.57275	0.0675282
2.58275	0.066191
2.59275	0.0648803
2.60275	0.0635956
2.61275	0.0623364
2.62275	0.061102
2.63275	0.0598921
2.64275	0.0587062
2.64948	-2.71686
2.64948	-2.68983
2.65948	-2.66306
2.66948	-2.63657
2.67948	-2.61033
2.68948	-2.58436
2.69948	-2.55864
2.70948	-2.53319
2.71948	-2.50798
2.72948	-2.48303
2.73948	-2.45832
2.74948	-2.43386
2.75948	-2.40964
2.76948	-2.38566
2.77948	-2.36193
2.78948	-2.33843
2.79948	-2.31516
2.80948	-2.29212
2.81948	-2.26931
2.82948	-2.24673
2.83948	-2.22438
2.84948	-2.20225
2.85948	-2.18033
2.86948	-2.15864
2.87948	-2.13716
2.88948	-2.11589
2.89948	-2.09484
2.90948	-2.074
2.91948	-2.05336
2.92948	-2.03293
2.93948	-2.0127
2.94948	-1.99267
2.95948	-1.97285
2.96948	-1.95322
2.97948	-1.93378
2.98948	-1.91454
2.99948	-1.89549
3.00948	-1.87663
3.01948	-1.85796
3.02948	-1.83947
3.03948	-1.82117
3.04948	-1.80305
3.05948	-1.78511
3.06948	-1.76734
3.07948	-1.74976
3.08948	-1.73235
3.09948	-1.71511
3.10948	-1.69805
3.11085	-5.30716
3.11085	-5.25435
3.12085	-5.20207
3.13085	-5.15031
3.14085	-5.09906
3.15085	-5.04833
3.16085	-4.9981
3.17085	-4.94836
3.18085	-4.89913
3.19085	-4.85038
3.20085	-4.80212
3.21085	-4.75434
3.22085	-4.70703
3.23085	-4.66019
3.24085	-4.61382
3.25085	-4.56791
3.26085	-4.52246
3.27085	-4.47746
3.28085	-4.43291
3.29085	-4.3888
3.30085	-4.34514
3.31085	-4.3019
3.32085	-4.2591
3.33085	-4.21672
3.34085	-4.17476
3.35085	-4.13322
3.36085	-4.09209
3.37085	-4.05138
3.38085	-4.01107
3.39085	-3.97115
3.40085	-3.93164
3.41085	-3.89252
3.42085	-3.85379
3.43085	-3.81544
3.44085	-3.77748
3.45085	-3.73989
3.46085	-3.70268
3.47085	-3.66584
3.48085	-3.62936
3.49085	-3.59325
3.50085	-3.5575
3.51085	-3.5221
3.52085	-3.48705
3.53085	-3.45236
3.54085	-3.418
3.55085	-3.38399
3.56085	-3.35032
3.57085	-3.31699
3.58085	-3.28398
3.59085	-3.25131
3.60085	-3.21896
3.61085	-3.18693
3.62085	-3.15522
3.63085	-3.12382
3.64085	-3.09274
3.65085	-3.06196
3.66085	-3.0315
3.67085	-3.00133
3.68085	-2.97147
3.69085	-2.9419
3.70085	-2.91263
3.71085	-2.88365
3.72085	-2.85496
3.73085	-2.82655
3.74085	-2.79843
3.74166	-1.54586
3.74166	-1.53048
3.75166	-1.51525
3.76166	-1.50017
3.77166	-1.48524
3.78166	-1.47046
3.79166	-1.45583
3.80166	-1.44135
3.81166	-1.42701
3.82166	-1.41281
3.83166	-1.39875
3.84166	-1.38483
3.85166	-1.37105
3.86166	-1.35741
3.87166	-1.3439
3.88166	-1.33053
3.89166	-1.31729
3.90166	-1.30418
3.91166	-1.29121
3.92166	-1.27836
3.93166	-1.26564
3.94166	-1.25305
3.95166	-1.24058
3.96166	-1.22824
3.97166	-1.21601
3.98166	-1.20391
3.99166	-1.19194
4.00166	-1.18008
4.01166	-1.16833
4.02166	-1.15671
4.03166	-1.1452
4.04166	-1.1338
4.05166	-1.12252
4.06166	-1.11135
4.07166	-1.10029
4.08166	-1.08935
4.08651	-3.28528



==> Chapter_7/tikz/sample_path4.txt <==
0	1.9604
0.01	1.92158
0.02	1.88353
0.03	1.84623
0.04	1.80967
0.05	1.77384
0.06	1.73872
0.07	1.70429
0.08	1.67054
0.09	1.63746
0.1	1.60504
0.11	1.57326
0.12	1.5421
0.13	1.51157
0.14	1.48164
0.15	1.4523
0.16	1.42354
0.17	1.39535
0.18	1.36772
0.19	1.34064
0.2	1.31409
0.21	1.28807
0.22	1.26257
0.23	1.23757
0.24	1.21306
0.25	1.18904
0.26	1.1655
0.27	1.14242
0.28	1.1198
0.29	1.09762
0.3	1.07589
0.31	1.05458
0.32	1.0337
0.33	1.01323
0.34	0.993171
0.35	0.973505
0.36	0.954228
0.37	0.935333
0.38	0.916812
0.39	0.898658
0.4	0.880863
0.41	0.863421
0.42	0.846324
0.43	0.829566
0.435571	2.12921
0.435571	2.08705
0.445571	2.04572
0.455571	2.00521
0.465571	1.96551
0.475571	1.92659
0.485571	1.88844
0.495571	1.85104
0.505571	1.81439
0.515571	1.77846
0.525571	1.74325
0.535571	1.70873
0.545571	1.67489
0.555571	1.64173
0.565571	1.60922
0.575571	1.57736
0.585571	1.54612
0.595571	1.51551
0.605571	1.4855
0.615571	1.45608
0.625571	1.42725
0.635571	1.39899
0.645571	1.37129
0.655571	1.34413
0.665571	1.31752
0.675571	1.29143
0.685571	1.26586
0.695571	1.24079
0.705571	1.21622
0.715571	1.19214
0.715998	7.39398
0.715998	7.24757
0.725998	7.10406
0.735998	6.96339
0.745998	6.8255
0.755998	6.69035
0.765998	6.55787
0.775998	6.42802
0.785998	6.30073
0.795998	6.17597
0.805998	6.05368
0.815998	5.93381
0.825998	5.81631
0.835998	5.70114
0.845998	5.58825
0.855998	5.47759
0.865998	5.36913
0.875998	5.26282
0.885998	5.1586
0.895998	5.05646
0.905998	4.95633
0.915998	4.85819
0.925998	4.76199
0.935998	4.6677
0.945998	4.57527
0.955998	4.48468
0.965998	4.39587
0.975998	4.30883
0.985998	4.22351
0.995998	4.13988
1.006	4.0579
1.016	3.97755
1.026	3.89879
1.036	3.82159
1.046	3.74592
1.056	3.67174
1.066	3.59904
1.076	3.52777
1.086	3.45792
1.096	3.38944
1.106	3.32233
1.116	3.25654
1.126	3.19206
1.136	3.12885
1.146	3.0669
1.1548	5.2381
1.1548	5.13438
1.1648	5.03271
1.1748	4.93306
1.1848	4.83537
1.1948	4.73963
1.2048	4.64578
1.2148	4.55378
1.2248	4.46361
1.2348	4.37523
1.2448	4.28859
1.2548	4.20367
1.2648	4.12043
1.2748	4.03884
1.2848	3.95887
1.2948	3.88048
1.3048	3.80364
1.3148	3.72832
1.3248	3.6545
1.3348	3.58213
1.3448	3.5112
1.3548	3.44168
1.3648	3.37353
1.3748	3.30673
1.3848	3.24125
1.3948	3.17707
1.39543	2.521
1.39543	2.47108
1.40543	2.42215
1.41543	2.37419
1.42543	2.32718
1.43543	2.28109
1.44543	2.23593
1.45543	2.19165
1.46543	2.14825
1.47543	2.10572
1.48543	2.06402
1.49543	2.02315
1.50543	1.98309
1.51543	1.94382
1.52543	1.90533
1.53543	1.8676
1.54543	1.83062
1.55543	1.79437
1.56543	1.75884
1.57543	1.72401
1.58543	1.68988
1.59543	1.65641
1.60543	1.62362
1.61543	1.59147
1.62543	1.55995
1.63543	1.52906
1.64543	1.49879
1.65543	1.46911
1.66543	1.44002
1.67543	1.4115
1.68543	1.38355
1.69543	1.35616
1.70543	1.3293
1.71543	1.30298
1.72543	1.27718
1.73543	1.25189
1.74543	1.2271
1.75543	1.2028
1.76543	1.17899
1.77543	1.15564
1.78543	1.13276
1.79543	1.11033
1.80543	1.08834
1.81543	1.06679
1.82543	1.04567
1.83543	1.02496
1.84543	1.00467
1.85543	0.984773
1.86543	0.965273
1.87543	0.946159
1.88543	0.927424
1.89543	0.90906
1.90543	0.891059
1.91543	0.873415
1.92543	0.85612
1.93543	0.839168
1.94543	0.822551
1.95543	0.806264
1.96543	0.790298
1.97543	0.77465
1.98543	0.75931
1.99543	0.744275
2.00543	0.729537
2.01543	0.715092
2.02543	0.700932
2.03543	0.687052
2.04543	0.673448
2.05543	0.660113
2.06543	0.647042
2.07543	0.634229
2.08543	0.621671
2.09543	0.609361
2.10543	0.597295
2.11543	0.585468
2.12543	0.573874
2.13543	0.562511
2.14543	0.551373
2.15543	0.540455
2.16543	0.529753
2.17543	0.519263
2.18543	0.508981
2.19543	0.498902
2.20543	0.489024
2.21543	0.47934
2.22543	0.469849
2.23042	3.55587
2.23042	3.48546
2.24042	3.41645
2.25042	3.3488
2.26042	3.28249
2.27042	3.21749
2.28042	3.15378
2.29042	3.09133
2.30042	3.03012
2.31042	2.97012
2.32042	2.9113
2.33042	2.85366
2.33279	10.2245
2.33279	10.0221
2.34279	9.82361
2.35279	9.62909
2.36279	9.43842
2.37279	9.25153
2.38279	9.06834
2.39279	8.88877
2.40279	8.71276
2.41279	8.54024
2.42279	8.37113
2.43279	8.20537
2.44279	8.04289
2.45279	7.88363
2.46279	7.72753
2.47279	7.57451
2.48279	7.42453
2.49279	7.27751
2.50279	7.13341
2.51279	6.99215
2.52279	6.8537
2.53279	6.71799
2.54279	6.58496
2.55279	6.45457
2.56279	6.32676
2.57279	6.20148
2.58279	6.07869
2.59279	5.95832
2.60279	5.84034
2.61279	5.72469
2.62279	5.61134
2.63279	5.50022
2.64279	5.39131
2.65279	5.28456
2.66279	5.17992
2.67279	5.07735
2.68279	4.97681
2.69279	4.87826
2.70279	4.78166
2.71279	4.68698
2.72279	4.59417
2.73279	4.5032
2.74279	4.41403
2.75279	4.32663
2.76279	4.24096
2.77279	4.15698
2.78279	4.07467
2.79279	3.99398
2.80279	3.9149
2.81279	3.83738
2.82279	3.76139
2.83279	3.68691
2.84279	3.6139
2.84702	2.30754
2.84702	2.26185
2.85702	2.21706
2.86702	2.17316
2.87702	2.13013
2.88702	2.08795
2.89702	2.0466
2.90702	2.00608
2.91702	1.96635
2.92702	1.92742
2.93702	1.88925
2.94702	1.85184
2.95702	1.81517
2.96702	1.77923
2.97702	1.744
2.98702	1.70947
2.99702	1.67562
3.00702	1.64244
3.01702	1.60991
3.02702	1.57804
3.03702	1.54679
3.04702	1.51616
3.05702	1.48614
3.06702	1.45671
3.07702	1.42787
3.08702	1.39959
3.09702	1.37188
3.10702	1.34471
3.11702	1.31809
3.12702	1.29199
3.13702	1.2664
3.14702	1.24133
3.15702	1.21675
3.16702	1.19265
3.17702	1.16904
3.18702	1.14589
3.19702	1.1232
3.20702	1.10096
3.21702	1.07916
3.22702	1.05779
3.23702	1.03684
3.24702	1.01631
3.25702	0.996188
3.26702	0.976463
3.27702	0.957127
3.28218	1.26766
3.28218	1.24256
3.29218	1.21795
3.30218	1.19384
3.30461	1.22641
3.30461	1.20213
3.31461	1.17832
3.32461	1.15499
3.33461	1.13212
3.34461	1.1097
3.35461	1.08773
3.36461	1.06619
3.37461	1.04508
3.38461	1.02438
3.39461	1.0041
3.40461	0.984217
3.41461	0.964728
3.42461	0.945625
3.43461	0.926901
3.44461	0.908547
3.45461	0.890556
3.46461	0.872922
3.47461	0.855637
3.48461	0.838694
3.49461	0.822087
3.50461	0.805809
3.51461	0.789853
3.52461	0.774213
3.53461	0.758882
3.54461	0.743855
3.55461	0.729126
3.56461	0.714688
3.57461	0.700536
3.58461	0.686665
3.59442	4.928
3.59442	4.83042
3.60442	4.73477
3.61442	4.64101
3.62442	4.54911
3.63442	4.45904
3.64442	4.37074
3.65442	4.28419
3.66442	4.19936
3.67442	4.11621
3.68442	4.0347
3.69442	3.95481
3.70442	3.8765
3.71442	3.79974
3.72442	3.7245
3.73442	3.65075
3.74442	3.57846
3.75442	3.5076
3.76442	3.43815
3.77442	3.37007
3.78442	3.30334
3.79442	3.23792
3.80442	3.17381
3.81442	3.11096
3.82442	3.04936
3.83442	2.98898
3.84442	2.9298
3.85442	2.87178
3.86442	2.81492
3.87442	2.75918
3.88442	2.70454
3.89442	2.65099
3.90442	2.5985
3.91442	2.54704
3.92442	2.49661
3.93442	2.44717
3.94442	2.39871
3.95442	2.35122
3.96442	2.30466
3.97442	2.25902
3.98442	2.21429
3.99442	2.17045
4.00442	2.12747
4.01442	2.08534
4.02442	2.04405
4.03442	2.00357
4.04442	1.9639
4.05442	1.92501
4.06442	1.88689
4.07442	1.84953
4.08442	1.81291
4.09442	1.77701
4.10442	1.74182
4.11442	1.70733
4.12442	1.67353
4.13442	1.64039
4.13762	0.508617



==> Chapter_7/tikz/sample_path5.txt <==
0	1.9604
0.01	1.92158
0.02	1.88353
0.03	1.84623
0.04	1.80967
0.05	1.77384
0.06	1.73872
0.07	1.70429
0.08	1.67054
0.09	1.63746
0.1	1.60504
0.11	1.57326
0.115446	-2.16364
0.115446	-2.14212
0.125446	-2.1208
0.135446	-2.0997
0.145446	-2.07881
0.155446	-2.05812
0.165446	-2.03764
0.175446	-2.01737
0.185446	-1.9973
0.195446	-1.97742
0.205446	-1.95775
0.215446	-1.93827
0.225446	-1.91898
0.235446	-1.89989
0.245446	-1.88098
0.255446	-1.86227
0.265446	-1.84374
0.275446	-1.82539
0.285446	-1.80723
0.295446	-1.78925
0.305446	-1.77144
0.315446	-1.75382
0.325446	-1.73637
0.335446	-1.71909
0.345446	-1.70198
0.355446	-1.68505
0.365446	-1.66828
0.375446	-1.65168
0.385446	-1.63525
0.395446	-1.61898
0.405446	-1.60287
0.415446	-1.58692
0.425446	-1.57113
0.435446	-1.5555
0.445446	-1.54002
0.455446	-1.52469
0.465446	-1.50952
0.475446	-1.4945
0.485446	-1.47963
0.486747	-0.926236
0.486747	-0.91702
0.496747	-0.907895
0.506747	-0.898861
0.516747	-0.889918
0.526747	-0.881063
0.532075	-4.52336
0.532075	-4.47835
0.542075	-4.43379
0.552075	-4.38968
0.562075	-4.346
0.572075	-4.30276
0.582075	-4.25994
0.592075	-4.21756
0.602075	-4.17559
0.612075	-4.13404
0.622075	-4.09291
0.632075	-4.05218
0.642075	-4.01186
0.652075	-3.97194
0.662075	-3.93242
0.672075	-3.89329
0.682075	-3.85456
0.692075	-3.8162
0.702075	-3.77823
0.712075	-3.74064
0.722075	-3.70342
0.732075	-3.66657
0.742075	-3.63008
0.752075	-3.59396
0.755983	-3.75096
0.755983	-3.71364
0.765983	-3.67669
0.775983	-3.64011
0.785983	-3.60389
0.795983	-3.56803
0.805983	-3.53252
0.815983	-3.49738
0.825983	-3.46258
0.835983	-3.42812
0.845983	-3.39401
0.855983	-3.36024
0.865983	-3.32681
0.875983	-3.2937
0.885983	-3.26093
0.895983	-3.22848
0.905983	-3.19636
0.915983	-3.16456
0.925983	-3.13307
0.935983	-3.10189
0.945983	-3.07103
0.955983	-3.04047
0.965983	-3.01022
0.975983	-2.98027
0.985983	-2.95061
0.995983	-2.92125
1.00598	-2.89219
1.01598	-2.86341
1.02598	-2.83492
1.0308	-5.39503
1.0308	-5.34135
1.0408	-5.2882
1.0508	-5.23558
1.0608	-5.18349
1.0708	-5.13191
1.0808	-5.08085
1.0908	-5.03029
1.1	-6.14265
1.1	-6.08153
1.11	-6.02101
1.12	-5.9611
1.13	-5.90179
1.14	-5.84307
1.15	-5.78493
1.16	-5.72737
1.17	-5.67038
1.18	-5.61396
1.19	-5.5581
1.2	-5.50279
1.21	-5.44804
1.22	-5.39383
1.23	-5.34016
1.24	-5.28702
1.25	-5.23442
1.26	-5.18233
1.27	-5.13077
1.2732	-4.04598
1.2732	-4.00572
1.2832	-3.96587
1.2932	-3.92641
1.3032	-3.88734
1.3132	-3.84866
1.3232	-3.81036
1.3332	-3.77245
1.3432	-3.73491
1.3532	-3.69775
1.3632	-3.66096
1.3732	-3.62453
1.3832	-3.58846
1.3932	-3.55276
1.4032	-3.51741
1.4132	-3.48241
1.4232	-3.44776
1.4332	-3.41345
1.4432	-3.37949
1.4532	-3.34586
1.4632	-3.31257
1.4732	-3.27961
1.4832	-3.24698
1.4932	-3.21467
1.5032	-3.18268
1.5132	-3.15101
1.5232	-3.11966
1.5332	-3.08862
1.5432	-3.05789
1.5532	-3.02746
1.5632	-2.99734
1.5732	-2.96751
1.5832	-2.93799
1.5932	-2.90875
1.6032	-2.87981
1.6132	-2.85116
1.6232	-2.82279
1.6332	-2.7947
1.6432	-2.76689
1.6532	-2.73936
1.6632	-2.7121
1.6732	-2.68512
1.6832	-2.6584
1.6932	-2.63195
1.7032	-2.60576
1.7132	-2.57983
1.7232	-2.55416
1.7332	-2.52875
1.7432	-2.50359
1.7532	-2.47868
1.7632	-2.45401
1.7732	-2.42959
1.7832	-2.40542
1.7932	-2.38149
1.8032	-2.35779
1.8132	-2.33433
1.8232	-2.3111
1.8332	-2.28811
1.8432	-2.26534
1.8532	-2.2428
1.8632	-2.22048
1.8732	-2.19839
1.8832	-2.17651
1.8932	-2.15486
1.9032	-2.13342
1.9132	-2.11219
1.9232	-2.09117
1.9332	-2.07036
1.9432	-2.04976
1.9532	-2.02937
1.95609	-3.71582
1.95609	-3.67884
1.96609	-3.64224
1.97609	-3.606
1.98609	-3.57012
1.99609	-3.53459
2.00609	-3.49942
2.01609	-3.46461
2.02609	-3.43013
2.03609	-3.396
2.04609	-3.36221
2.05609	-3.32876
2.06609	-3.29563
2.07609	-3.26284
2.08609	-3.23038
2.09609	-3.19823
2.10609	-3.16641
2.11609	-3.1349
2.12609	-3.10371
2.13609	-3.07283
2.14609	-3.04225
2.15609	-3.01198
2.16609	-2.98201
2.17609	-2.95234
2.18609	-2.92297
2.19609	-2.89388
2.20609	-2.86509
2.21609	-2.83658
2.22609	-2.80835
2.23609	-2.78041
2.24609	-2.75275
2.25609	-2.72535
2.26609	-2.69824
2.27609	-2.67139
2.28609	-2.64481
2.29609	-2.61849
2.30609	-2.59244
2.31609	-2.56664
2.32609	-2.5411
2.33609	-2.51582
2.34609	-2.49079
2.35609	-2.466
2.36609	-2.44147
2.37609	-2.41717
2.38609	-2.39312
2.39609	-2.36931
2.40609	-2.34573
2.41609	-2.32239
2.42609	-2.29929
2.43609	-2.27641
2.44609	-2.25376
2.45609	-2.23133
2.46609	-2.20913
2.47609	-2.18715
2.48609	-2.16539
2.49609	-2.14384
2.50609	-2.12251
2.51609	-2.10139
2.52609	-2.08048
2.53609	-2.05978
2.54609	-2.03928
2.55609	-2.01899
2.56609	-1.9989
2.57609	-1.97901
2.58609	-1.95932
2.59609	-1.93983
2.60609	-1.92053
2.61609	-1.90142
2.62609	-1.8825
2.63609	-1.86377
2.64609	-1.84522
2.65609	-1.82686
2.66609	-1.80868
2.67609	-1.79069
2.68609	-1.77287
2.69609	-1.75523
2.70609	-1.73776
2.71609	-1.72047
2.72609	-1.70335
2.73609	-1.6864
2.74609	-1.66962
2.75609	-1.65301
2.76609	-1.63656
2.77609	-1.62028
2.78609	-1.60416
2.79609	-1.5882
2.80609	-1.57239
2.81609	-1.55675
2.82609	-1.54126
2.83609	-1.52592
2.84609	-1.51074
2.85609	-1.49571
2.86609	-1.48082
2.87609	-1.46609
2.88609	-1.4515
2.89609	-1.43706
2.90609	-1.42276
2.91609	-1.4086
2.92609	-1.39459
2.93609	-1.38071
2.94609	-1.36697
2.95609	-1.35337
2.96609	-1.3399
2.97609	-1.32657
2.98609	-1.31337
2.99087	2.54658
2.99087	2.49615
3.00087	2.44672
3.01087	2.39828
3.02087	2.35079
3.03087	2.30424
3.04087	2.25861
3.05087	2.21389
3.06087	2.17005
3.07087	2.12708
3.08087	2.08496
3.09087	2.04368
3.10087	2.00321
3.11087	1.96354
3.12087	1.92466
3.13087	1.88655
3.14087	1.84919
3.15087	1.81258
3.16087	1.77669
3.17087	1.74151
3.18087	1.70702
3.19087	1.67322
3.20087	1.64009
3.21087	1.60761
3.22087	1.57578
3.23087	1.54458
3.24087	1.51399
3.25087	1.48401
3.25092	2.89329
3.25092	2.836
3.26092	2.77984
3.27092	2.7248
3.28092	2.67084
3.29092	2.61796
3.30092	2.56612
3.31092	2.51531
3.32092	2.4655
3.33092	2.41668
3.34092	2.36883
3.35092	2.32192
3.36092	2.27594
3.37092	2.23088
3.38092	2.1867
3.39092	2.1434
3.40092	2.10096
3.41092	2.05936
3.42092	2.01858
3.43092	1.97861
3.44092	1.93943
3.45092	1.90103
3.46092	1.86339
3.47092	1.82649
3.48092	1.79032
3.49092	1.75487
3.50092	1.72012
3.51092	1.68606
3.52092	1.65267
3.53092	1.61995
3.54092	1.58787
3.55092	1.55643
3.56092	1.52561
3.57092	1.4954
3.58092	1.46579
3.59092	1.43677
3.60092	1.40832
3.61092	1.38043
3.62092	1.3531
3.63092	1.3263
3.64092	1.30004
3.65092	1.2743
3.66092	1.24906
3.67092	1.22433
3.68092	1.20009
3.69092	1.17632
3.70092	1.15303
3.71092	1.1302
3.72092	1.10782
3.73092	1.08588
3.74092	1.06438
3.75092	1.04331
3.76092	1.02265
3.77092	1.0024
3.78092	0.982549
3.79092	0.963093
3.80092	0.944023
3.81092	0.92533
3.82092	0.907007
3.83092	0.889047
3.84092	0.871443
3.85092	0.854187
3.86092	0.837273
3.87092	0.820694
3.88092	0.804443
3.89092	0.788514
3.90092	0.7729
3.91092	0.757596
3.92092	0.742594
3.93092	0.72789
3.94092	0.713477
3.95092	0.699349
3.96092	0.685501
3.97092	0.671927
3.98092	0.658622
3.99092	0.645581
4.00092	0.632797
4.01092	0.620267
4.02092	0.607985
4.03092	0.595946
4.04092	0.584146
4.05092	0.572579
4.06092	0.561241
4.07092	0.550128
4.08092	0.539234
4.09092	0.528557
4.09542	5.7945



==> Chapter_7/tikz/sample_path_xi0.txt <==
0	0.14
0.22	0
0.36	0
0.36	0.24
0.54	0.13
0.54	0.45
1.01	0.18
1.01	-0.41
1.46	-0.3
1.46	0.08
1.6	0
1.69	0
1.69	0.7
1.91	0.57
1.91	1.41
2.48	1.06
2.48	0.85
3.12	0.47
3.12	-0.02


==> Chapter_7/tikz/sample_paths_fluid.txt <==
t	sp1	sp10	sp100	fluid
0	5	5	5	5
0.01	4.975	4.97	4.97	4.98304
0.02	4.95	4.95	4.997	4.96617
0.03	4.925	4.92	4.955	4.94938
0.04	4.9	4.9	4.912	4.93268
0.05	4.876	4.87	4.866	4.91605
0.06	4.852	4.85	4.842	4.89951
0.07	4.828	4.82	4.818	4.88306
0.08	4.803	4.8	4.834	4.86668
0.09	4.779	4.77	4.838	4.85039
0.1	4.756	4.75	4.858	4.83418
0.1	4.732	4.89	4.828	4.81805
0.11	4.708	4.86	4.792	4.802
0.12	4.685	4.84	4.816	4.78603
0.13	4.661	4.81	4.795	4.77014
0.15	4.638	4.79	4.772	4.75433
0.16	4.615	4.76	4.79	4.7386
0.17	4.592	4.74	4.768	4.72294
0.18	4.569	4.72	4.741	4.70737
0.19	4.546	4.87	4.726	4.69187
0.2	4.524	4.84	4.703	4.67645
0.21	4.501	4.82	4.679	4.6611
0.22	4.479	4.79	4.615	4.64584
0.23	4.456	4.77	4.592	4.63064
0.24	4.434	4.74	4.647	4.61553
0.25	4.412	4.72	4.621	4.60049
0.26	4.39	4.7	4.609	4.58552
0.27	4.368	4.67	4.586	4.57063
0.28	4.346	4.65	4.587	4.55582
0.29	4.325	4.63	4.568	4.54108
0.3	4.303	4.6	4.59	4.52641
0.31	4.282	4.58	4.619	4.51181
0.32	4.26	4.56	4.613	4.49729
0.33	4.239	4.31	4.604	4.48284
0.34	4.218	4.29	4.57	4.46846
0.35	4.197	4.29	4.602	4.45415
0.36	4.176	4.27	4.653	4.43992
0.37	4.155	4.64	4.655	4.42575
0.38	4.134	4.62	4.629	4.41166
0.39	4.114	4.59	4.609	4.39764
0.4	4.093	4.57	4.586	4.38368
0.41	4.073	4.55	4.624	4.3698
0.42	4.052	4.52	4.59	4.35599
0.43	4.032	4.5	4.628	4.34224
0.44	4.012	4.48	4.615	4.32856
0.45	3.992	4.46	4.621	4.31496
0.46	3.972	4.74	4.619	4.30141
0.47	3.952	4.72	4.62	4.28794
0.48	3.933	4.8	4.598	4.27453
0.49	3.913	4.78	4.608	4.2612
0.5	3.894	4.75	4.556	4.24792
0.51	3.874	5.27	4.522	4.23472
0.52	3.855	5.25	4.531	4.22158
0.53	3.836	5.22	4.537	4.2085
0.54	3.816	5.2	4.527	4.19549
0.55	3.797	5.17	4.509	4.18255
0.56	3.778	5.32	4.492	4.16966
0.57	3.76	5.29	4.448	4.15685
0.58	3.741	5.15	4.423	4.1441
0.59	3.722	5.13	4.358	4.13141
0.6	3.704	5.35	4.362	4.11878
0.61	3.685	5.32	4.382	4.10622
0.62	3.667	5.3	4.431	4.09372
0.63	3.648	5.27	4.418	4.08128
0.64	3.63	5.24	4.394	4.06891
0.65	3.612	5.22	4.372	4.05659
0.66	3.594	5.19	4.357	4.04434
0.67	3.074	5.16	4.368	4.03215
0.68	3.059	5.34	4.387	4.02002
0.69	3.043	5.31	4.376	4.00795
0.7	3.028	5.4	4.354	3.99594
0.71	3.013	5.37	4.319	3.98399
0.72	2.998	5.35	4.28	3.9721
0.73	2.983	5.32	4.244	3.96027
0.74	2.968	5.53	4.203	3.9485
0.75	2.953	5.5	4.227	3.93678
0.76	2.939	5.47	4.195	3.92513
0.77	2.924	5.44	4.217	3.91353
0.78	2.91	5.42	4.214	3.90199
0.79	2.895	5.39	4.186	3.89051
0.8	2.881	5.36	4.162	3.87909
0.81	2.866	5.32	4.141	3.86772
0.82	2.852	5.29	4.085	3.85641
0.83	2.838	5.24	4.158	3.84516
0.84	2.824	5.13	4.135	3.83396
0.85	2.809	5.1	4.11	3.82282
0.86	2.795	4.97	4.065	3.81173
0.87	2.781	4.91	4.092	3.8007
0.88	2.768	4.89	4.043	3.78972
0.89	2.754	4.86	4.041	3.7788
0.9	2.74	4.84	4.023	3.76794
0.91	2.726	4.81	3.995	3.75712
0.92	2.713	4.79	3.986	3.74636
0.93	2.699	4.77	3.966	3.73566
0.94	2.686	4.74	4.01	3.72501
0.95	2.672	4.72	3.986	3.71441
0.96	2.659	4.7	3.963	3.70386
0.97	2.646	4.67	3.928	3.69337
0.98	2.633	4.65	3.905	3.68293
0.99	2.619	4.63	3.884	3.67254
1.	2.606	4.6	3.859	3.6622
1.01	2.593	4.58	3.83	3.65192
1.02	2.58	4.56	3.886	3.64168
1.03	2.568	4.53	3.857	3.6315
1.04	2.555	4.51	3.838	3.62137
1.05	2.542	4.49	3.848	3.61129
1.06	2.529	4.47	3.835	3.60126
1.07	2.517	4.44	3.796	3.59128
1.08	2.504	4.42	3.778	3.58134
1.09	2.492	4.42	3.759	3.57146
1.1	2.479	4.4	3.75	3.56163
1.11	2.467	4.58	3.74	3.55185
1.12	2.455	4.56	3.701	3.54211
1.13	2.442	4.53	3.793	3.53242
1.14	2.43	4.51	3.774	3.52279
1.15	2.418	4.96	3.756	3.5132
1.16	2.406	4.93	3.737	3.50365
1.17	2.394	4.84	3.716	3.49416
1.18	2.382	4.82	3.713	3.48471
1.19	2.37	4.8	3.696	3.47531
1.2	2.358	4.77	3.666	3.46596
1.21	2.347	4.75	3.647	3.45665
1.22	2.335	4.95	3.629	3.44739
1.23	2.323	4.88	3.62	3.43818
1.24	2.312	4.85	3.635	3.42901
1.25	2.3	4.48	3.609	3.41989
1.26	2.289	4.41	3.581	3.41081
1.27	2.277	4.39	3.592	3.40178
1.28	2.266	4.32	3.564	3.39279
1.29	2.255	4.3	3.56	3.38385
1.3	2.243	4.36	3.535	3.37496
1.31	2.232	4.33	3.516	3.3661
1.32	5.724	4.31	3.528	3.35729
1.33	5.695	4.19	3.527	3.34853
1.34	5.667	4.12	3.504	3.33981
1.35	5.639	4.1	3.541	3.33113
1.36	5.611	4.12	3.524	3.3225
1.37	5.583	4.1	3.588	3.31391
1.38	5.555	4.08	3.565	3.30536
1.39	5.527	4.06	3.541	3.29685
1.4	5.499	4.06	3.527	3.28839
1.41	5.472	4.04	3.541	3.27997
1.42	5.445	3.96	3.502	3.27159
1.43	5.418	3.94	3.491	3.26325
1.44	5.391	3.7	3.498	3.25496
1.45	5.364	3.68	3.517	3.2467
1.46	5.337	3.66	3.509	3.23849
1.47	5.31	3.51	3.474	3.23032
1.48	5.284	3.49	3.456	3.22219
1.49	5.257	3.48	3.433	3.2141
1.5	5.231	3.46	3.428	3.20605
1.51	5.205	3.44	3.411	3.19804
1.52	5.179	3.43	3.432	3.19007
1.53	5.153	3.41	3.463	3.18214
1.54	5.128	3.39	3.46	3.17424
1.55	5.102	3.37	3.451	3.16639
1.56	5.077	3.36	3.412	3.15858
1.57	5.051	3.2	3.466	3.15081
1.58	5.026	3.19	3.415	3.14307
1.59	5.001	3.12	3.467	3.13538
1.6	4.976	3.16	3.421	3.12772
1.61	4.951	3.14	3.425	3.1201
1.62	4.927	3.13	3.383	3.11252
1.63	4.902	3.11	3.366	3.10497
1.64	4.878	3.39	3.326	3.09747
1.65	4.853	3.37	3.271	3.09
1.66	4.829	3.35	3.25	3.08257
1.67	4.805	3.3	3.212	3.07517
1.68	4.781	3.55	3.223	3.06782
1.69	4.757	3.54	3.208	3.0605
1.7	4.733	3.52	3.171	3.05321
1.71	4.71	3.5	3.155	3.04596
1.72	4.686	3.48	3.139	3.03875
1.73	4.663	3.47	3.123	3.03158
1.74	4.64	3.45	3.082	3.02444
1.75	4.617	3.43	3.064	3.01733
1.76	4.593	3.41	3.049	3.01026
1.77	4.571	3.4	3.022	3.00323
1.78	4.548	3.38	3.002	2.99623
1.79	4.525	3.28	2.986	2.98927
1.8	4.503	3.24	2.984	2.98234
1.81	4.48	3.23	2.967	2.97544
1.82	4.458	3.21	2.923	2.96858
1.83	4.435	3.2	2.914	2.96176
1.84	4.413	3.18	2.913	2.95496
1.85	4.391	3.16	2.843	2.94821
1.86	4.369	3.15	2.829	2.94148
1.87	4.348	3.13	2.831	2.93479
1.88	4.326	3.12	2.858	2.92813
1.89	4.304	3.1	2.843	2.92151
1.9	4.283	3.08	2.918	2.91492
1.91	4.262	3.07	2.88	2.90836
1.92	4.24	3.05	2.883	2.90184
1.93	4.219	3.04	2.89	2.89534
1.94	4.198	3.09	2.875	2.88888
1.95	4.177	3.07	2.858	2.88245
1.96	4.156	3.05	2.856	2.87606
1.97	4.136	3.04	2.842	2.86969
1.98	4.115	2.95	2.817	2.86336
1.99	4.094	2.94	2.821	2.85706
2.	4.074	2.92	2.778	2.85079
2.01	4.054	2.91	2.746	2.84455
2.02	4.033	2.89	2.729	2.83834
2.03	4.013	3.06	2.708	2.83217
2.04	3.993	3.04	2.757	2.82602
2.05	3.973	3.03	2.722	2.81991
2.06	3.954	3.01	2.657	2.81382
2.06	3.934	3.	2.682	2.80777
2.07	3.914	2.98	2.699	2.80175
2.08	3.895	2.97	2.705	2.79575
2.09	3.875	2.95	2.694	2.78979
2.1	3.856	2.94	2.691	2.78385
2.11	3.837	2.92	2.76	2.77795
2.12	3.818	2.91	2.723	2.77207
2.13	3.799	2.9	2.697	2.76623
2.14	3.78	2.88	2.669	2.76041
2.15	3.761	2.87	2.718	2.75462
2.16	3.742	2.85	2.705	2.74887
2.17	3.723	2.84	2.681	2.74314
2.18	3.705	2.82	2.703	2.73743
2.19	3.686	2.81	2.693	2.73176
2.2	3.668	2.8	2.677	2.72612
2.21	3.65	2.78	2.761	2.7205
2.22	3.631	2.77	2.729	2.71491
2.23	3.613	2.75	2.726	2.70935
2.24	3.595	2.61	2.699	2.70382
2.25	3.577	2.57	2.717	2.69831
2.26	3.559	2.56	2.701	2.69284
2.27	3.542	2.69	2.687	2.68738
2.28	3.524	2.75	2.649	2.68196
2.29	3.506	2.73	2.63	2.67657
2.3	3.489	2.69	2.601	2.6712
2.31	3.472	2.68	2.623	2.66585
2.32	3.454	2.66	2.575	2.66054
2.33	3.437	2.56	2.554	2.65525
2.34	3.42	2.55	2.541	2.64998
2.35	3.403	2.53	2.512	2.64475
2.36	3.386	2.52	2.479	2.63954
2.37	3.369	2.51	2.469	2.63435
2.38	3.352	2.5	2.459	2.62919
2.39	3.335	2.48	2.449	2.62406
2.4	3.319	2.47	2.466	2.61895
2.41	3.302	2.46	2.462	2.61387
2.42	3.286	2.45	2.464	2.60881
2.43	3.269	2.43	2.451	2.60378
2.44	3.253	2.42	2.493	2.59878
2.45	3.237	2.41	2.457	2.59379
2.46	3.221	2.4	2.484	2.58884
2.47	3.205	2.39	2.441	2.58391
2.48	3.189	2.74	2.407	2.579
2.49	3.173	2.72	2.403	2.57412
2.5	3.157	2.71	2.428	2.56926
2.51	3.141	2.73	2.451	2.56442
2.52	3.125	2.71	2.437	2.55961
2.53	3.11	2.7	2.431	2.55483
2.54	3.094	2.69	2.424	2.55007
2.55	3.079	2.67	2.425	2.54533
2.56	3.064	2.66	2.427	2.54061
2.57	3.048	2.64	2.415	2.53592
2.58	3.033	2.63	2.447	2.53125
2.59	3.018	2.61	2.46	2.52661
2.6	3.003	2.6	2.448	2.52199
2.61	2.988	2.59	2.428	2.51739
2.62	2.973	2.55	2.42	2.51281
2.63	2.958	2.54	2.414	2.50826
2.64	2.943	2.53	2.409	2.50373
2.65	2.929	2.52	2.388	2.49922
2.66	2.914	2.5	2.376	2.49474
2.67	2.9	2.49	2.364	2.49028
2.68	2.885	2.48	2.365	2.48584
2.69	2.871	2.47	2.349	2.48142
2.7	2.856	2.45	2.33	2.47702
2.71	2.842	2.35	2.341	2.47265
2.72	2.828	2.34	2.354	2.46829
2.73	2.814	2.33	2.334	2.46396
2.74	2.8	2.32	2.347	2.45965
2.75	2.786	2.89	2.363	2.45537
2.76	2.772	2.88	2.382	2.4511
2.77	2.758	2.83	2.393	2.44686
2.78	2.744	2.81	2.39	2.44263
2.79	2.715	2.8	2.401	2.43843
2.8	2.702	2.79	2.364	2.43425
2.81	2.688	2.77	2.427	2.43009
2.82	2.675	2.76	2.41	2.42595
2.83	2.662	2.72	2.402	2.42183
2.84	2.648	2.7	2.497	2.41773
2.85	2.635	2.84	2.476	2.41365
2.86	2.622	2.83	2.626	2.40959
2.87	2.609	2.82	2.653	2.40555
2.88	2.596	2.8	2.572	2.40154
2.89	2.583	2.79	2.622	2.39754
2.9	2.57	2.77	2.569	2.39356
2.91	2.557	2.76	2.547	2.3896
2.92	2.544	2.39	2.596	2.38567
2.93	2.532	2.38	2.658	2.38175
2.94	2.519	2.37	2.615	2.37785
2.95	2.507	2.36	2.609	2.37397
2.96	2.494	2.34	2.595	2.37011
2.97	2.482	2.33	2.599	2.36627
2.98	2.469	2.32	2.586	2.36245
2.99	2.457	2.31	2.571	2.35864
3.	2.445	2.35	2.558	2.35486
3.01	2.432	2.33	2.59	2.35109
3.02	2.42	2.32	2.578	2.34735
3.03	2.408	2.31	2.547	2.34362
3.04	2.396	2.27	2.535	2.33991
3.05	2.384	2.26	2.569	2.33622
3.06	2.372	2.24	2.638	2.33255
3.07	2.361	2.23	2.614	2.3289
3.08	2.349	2.22	2.601	2.32526
3.09	2.337	2.21	2.589	2.32164
3.1	2.325	2.17	2.558	2.31804
3.11	2.314	2.16	2.516	2.31446
3.12	2.302	2.62	2.504	2.3109
3.13	2.291	2.73	2.519	2.30735
3.14	2.279	2.71	2.463	2.30383
3.15	2.268	2.66	2.446	2.30032
3.16	2.257	2.65	2.434	2.29682
3.17	2.245	2.63	2.422	2.29335
3.18	2.234	2.62	2.436	2.28989
3.19	2.223	2.61	2.42	2.28645
3.2	2.212	2.59	2.408	2.28302
3.21	2.201	2.26	2.435	2.27962
3.22	2.19	2.25	2.453	2.27623
3.23	2.179	2.24	2.44	2.27286
3.24	2.168	2.22	2.416	2.2695
3.25	2.157	2.21	2.443	2.26616
3.26	2.147	2.2	2.424	2.26284
3.27	2.136	2.19	2.442	2.25953
3.28	2.125	2.18	2.432	2.25624
3.29	2.115	2.17	2.42	2.25297
3.3	2.104	2.16	2.4	2.24971
3.31	2.094	2.14	2.518	2.24647
3.32	2.083	2.13	2.505	2.24325
3.33	2.073	2.12	2.476	2.24004
3.34	2.062	2.11	2.451	2.23685
3.35	2.052	2.1	2.458	2.23367
3.36	2.042	2.08	2.487	2.23051
3.37	2.032	2.07	2.446	2.22737
3.38	2.022	2.06	2.379	2.22424
3.39	2.011	2.05	2.31	2.22112
3.4	2.001	2.04	2.293	2.21803
3.41	1.991	2.02	2.282	2.21494
3.42	1.982	2.01	2.271	2.21188
3.43	1.972	2.	2.258	2.20882
3.44	1.962	1.99	2.245	2.20579
3.45	1.952	1.98	2.234	2.20277
3.46	1.942	1.97	2.209	2.19976
3.47	1.933	1.96	2.205	2.19677
3.48	1.923	1.95	2.2	2.19379
3.49	1.913	1.94	2.261	2.19083
3.5	1.904	1.93	2.254	2.18788
3.51	1.894	1.85	2.248	2.18495
3.52	1.885	1.84	2.223	2.18204
3.53	1.875	1.83	2.231	2.17913
3.54	1.866	1.82	2.214	2.17624
3.55	1.857	1.81	2.189	2.17337
3.56	1.848	1.8	2.223	2.17051
3.57	1.838	1.79	2.201	2.16766
3.58	1.829	1.78	2.178	2.16483
3.59	3.998	1.61	2.167	2.16202
3.6	3.978	1.6	2.153	2.15921
3.61	3.958	1.6	2.142	2.15642
3.62	3.938	1.59	2.17	2.15365
3.63	3.919	1.58	2.159	2.15089
3.64	3.899	1.57	2.13	2.14814
3.65	3.88	1.5	2.1	2.14541
3.66	3.86	1.5	2.086	2.14269
3.67	3.841	1.49	2.109	2.13998
3.68	3.822	1.48	2.105	2.13729
3.69	3.803	1.48	2.095	2.13461
3.7	3.784	1.47	2.089	2.13194
3.71	3.871	1.46	2.092	2.12929
3.72	3.852	1.45	2.121	2.12665
3.73	3.833	1.45	2.123	2.12402
3.74	3.814	1.44	2.125	2.12141
3.75	3.795	1.43	2.114	2.11881
3.76	3.776	1.42	2.098	2.11622
3.77	3.757	1.42	2.098	2.11364
3.78	3.738	1.41	2.088	2.11108
3.79	3.72	1.4	2.113	2.10853
3.8	3.701	1.4	2.093	2.106
3.81	0.326	1.39	2.074	2.10347
3.82	0.324	1.38	2.025	2.10096
3.83	0.323	1.22	2.013	2.09846
3.84	0.321	1.21	2.003	2.09598
3.85	0.32	1.21	2.05	2.0935
3.86	0.318	1.2	2.015	2.09104
3.87	0.316	1.34	2.034	2.08859
3.88	-0.285	1.33	2.024	2.08616
3.89	-0.284	1.33	2.064	2.08373
3.9	-0.282	1.27	2.051	2.08132
3.91	-0.281	1.27	2.238	2.07892
3.92	-0.279	1.15	2.188	2.07653
3.93	-0.278	1.14	2.164	2.07415
3.94	-0.277	1.14	2.162	2.07179
3.95	-0.275	1.13	2.12	2.06944
3.96	-0.274	1.21	2.096	2.06709
3.97	-0.272	1.2	2.085	2.06476
3.98	-0.271	1.2	2.074	2.06245
3.99	-0.27	1.19	2.063	2.06014
4.	-0.268	1.18	1.994	2.05785
4.01	-0.267	1.19	1.977	2.05556
4.02	-0.266	1.19	2.021	2.05329
4.03	-0.264	1.18	2.002	2.05103
4.04	-0.263	1.17	2.014	2.04878
4.05	-0.262	1.25	1.992	2.04654
4.06	-0.26	1.24	1.957	2.04431
4.07	-0.259	1.23	1.919	2.0421
4.08	-0.258	1.23	1.912	2.03989
4.09	-0.257	1.22	1.892	2.0377
4.1	-0.255	1.22	1.906	2.03552
4.11	-0.254	1.54	1.926	2.03334
4.12	-0.253	1.71	1.929	2.03118
4.13	-0.251	1.7	1.968	2.02903
4.14	-0.25	1.69	1.953	2.02689
4.15	-0.249	2.05	1.998	2.02476
4.16	-0.248	2.2	1.986	2.02264
4.17	-0.246	2.19	2.013	2.02054
4.18	-0.245	2.2	2.034	2.01844
4.19	-0.244	2.19	2.004	2.01635
4.2	-0.243	2.18	1.994	2.01428
4.21	-0.242	2.17	1.992	2.01221
4.22	-0.24	2.16	1.982	2.01015
4.23	-0.239	2.15	1.969	2.00811
4.24	-0.238	2.2	1.933	2.00607
4.25	-0.237	2.04	1.941	2.00405
4.26	-0.236	2.03	1.999	2.00203
4.27	-0.234	2.02	2.019	2.00003
4.28	-0.233	2.01	2.002	1.99803
4.29	-0.232	2.	2.	1.99605
4.3	-0.231	2.2	2.08	1.99407
4.31	-0.23	2.11	2.074	1.99211
4.32	-0.229	1.76	2.065	1.99015
4.33	-0.227	1.75	2.032	1.9882
4.34	-0.226	1.72	2.084	1.98627
4.35	-0.225	1.71	2.07	1.98434
4.36	-0.224	1.7	2.05	1.98242
4.37	-0.223	1.69	2.076	1.98052
4.38	-0.222	1.68	2.094	1.97862
4.39	-0.221	1.67	2.101	1.97673
4.4	-0.22	1.67	2.091	1.97485
4.41	-0.219	1.86	2.114	1.97298
4.42	-0.217	1.83	2.106	1.97112
4.43	-0.216	1.82	2.136	1.96927
4.44	-0.215	1.81	2.124	1.96743
4.45	-0.214	1.8	2.11	1.9656
4.46	-0.213	1.75	2.139	1.96377
4.47	-0.212	1.74	2.135	1.96196
4.48	-0.211	1.73	2.226	1.96015
4.49	-0.21	1.72	2.242	1.95836
4.5	-0.209	1.71	2.268	1.95657
4.51	-0.208	1.93	2.311	1.95479
4.52	-0.207	1.92	2.281	1.95302
4.53	-0.206	1.91	2.336	1.95126
4.54	-0.205	1.92	2.321	1.94951
4.55	-0.204	1.91	2.279	1.94777
4.56	-0.203	1.9	2.223	1.94603
4.57	-0.202	1.78	2.212	1.94431
4.58	-0.201	1.77	2.185	1.94259
4.59	-0.2	1.76	2.172	1.94088
4.6	-0.199	1.75	2.161	1.93918
4.61	-0.198	1.61	2.17	1.93749
4.62	-0.197	1.6	2.226	1.93581
4.63	-0.196	1.4	2.192	1.93413
4.64	-0.195	1.39	2.191	1.93246
4.65	-0.194	1.38	2.166	1.93081
4.66	-0.193	1.38	2.182	1.92916
4.67	-0.192	1.37	2.171	1.92751
4.68	-0.191	1.36	2.162	1.92588
4.69	-0.19	1.36	2.127	1.92426
4.7	-0.189	1.86	2.157	1.92264
4.71	-0.188	1.85	2.176	1.92103
4.72	-0.187	1.84	2.184	1.91943
4.73	-0.186	1.83	2.161	1.91783
4.74	0.91	1.82	2.15	1.91625
4.75	0.905	1.57	2.124	1.91467
4.76	0.901	1.56	2.092	1.9131
4.77	0.896	1.15	2.073	1.91154
4.78	0.892	0.83	2.059	1.90999
4.79	0.888	0.83	2.086	1.90844
4.8	0.883	0.83	2.06	1.9069
4.81	0.879	0.81	2.069	1.90537
4.82	0.874	0.81	2.029	1.90385
4.83	0.87	0.8	1.998	1.90233
4.84	0.866	0.8	1.978	1.90083
4.85	0.861	0.79	1.968	1.89933
4.86	0.857	0.79	1.975	1.89783
4.87	0.853	0.79	2.019	1.89635
4.88	0.848	0.78	2.04	1.89487
4.89	0.844	0.78	2.03	1.8934
4.9	0.84	0.77	2.044	1.89193
4.91	0.836	0.77	2.062	1.89048
4.92	0.832	0.77	2.046	1.88903
4.93	0.828	0.76	2.023	1.88759
4.94	0.823	0.76	1.98	1.88615
4.95	0.819	0.76	2.021	1.88473
4.96	0.815	0.75	2.008	1.88331
4.97	0.811	0.75	1.998	1.88189
4.98	0.807	0.74	2.005	1.88049
4.99	0.803	0.74	1.99	1.87909
5.	0.799	0.74	1.977	1.8777
5.01	0.795	0.73	1.985	1.87631
5.02	0.791	1.01	1.972	1.87493
5.03	0.787	1.01	1.962	1.87356
5.04	0.783	1.	2.066	1.8722
5.05	0.779	0.87	2.047	1.87084
5.06	0.775	0.87	2.024	1.86949
5.07	0.772	0.86	2.006	1.86815
5.08	0.768	0.86	2.051	1.86681
5.09	0.764	0.95	2.086	1.86548
5.1	0.76	0.94	2.065	1.86415
5.11	0.756	0.94	2.054	1.86284
5.12	0.752	0.94	2.087	1.86153
5.13	0.749	0.93	2.077	1.86022
5.14	0.745	0.93	2.097	1.85892
5.15	0.741	0.92	2.061	1.85763
5.16	0.738	0.92	2.056	1.85635
5.17	0.734	0.91	2.046	1.85507
5.18	0.73	0.91	2.035	1.8538
5.19	0.727	0.9	2.025	1.85253
5.2	0.723	1.11	2.015	1.85127
5.21	0.719	0.95	2.023	1.85002
5.22	0.716	0.95	2.038	1.84877
5.23	0.712	0.94	2.024	1.84753
5.24	0.709	0.94	2.087	1.8463
5.25	0.705	0.93	2.065	1.84507
5.26	0.702	0.93	2.057	1.84384
5.27	0.698	0.9	2.054	1.84263
5.28	0.695	0.6	2.044	1.84142
5.29	0.691	0.59	2.057	1.84021
5.3	0.688	0.59	2.047	1.83902
5.31	0.684	0.59	2.032	1.83782
5.32	0.681	0.58	2.005	1.83664
5.33	0.677	0.58	2.044	1.83546
5.34	0.674	0.58	2.034	1.83428
5.35	0.671	0.46	2.03	1.83311
5.36	0.667	0.46	1.955	1.83195
5.37	0.664	0.46	1.935	1.8308
5.38	0.661	0.41	1.968	1.82964
5.39	0.657	0.41	1.957	1.8285
5.4	0.654	0.41	1.947	1.82736
5.41	0.651	0.4	2.035	1.82623
5.42	0.648	0.4	2.001	1.8251
5.43	0.644	0.32	2.004	1.82397
5.44	0.641	0.39	2.035	1.82286
5.45	0.638	0.39	2.128	1.82175
5.46	0.635	0.39	2.176	1.82064
5.47	0.632	0.38	2.161	1.81954
5.48	0.628	1.11	2.163	1.81844
5.49	0.625	1.11	2.103	1.81735
5.5	0.622	1.1	2.1	1.81627
5.51	0.619	1.1	2.172	1.81519
5.52	2.869	1.09	2.154	1.81412
5.53	2.855	1.09	2.139	1.81305
5.54	2.841	1.08	2.129	1.81199
5.55	2.826	1.08	2.118	1.81093
5.56	2.812	1.07	2.064	1.80988
5.57	2.798	0.85	2.068	1.80883
5.58	2.784	0.84	2.02	1.80779
5.59	2.77	0.84	2.	1.80675
5.6	2.757	0.83	2.04	1.80572
5.61	2.743	0.83	2.028	1.8047
5.62	2.729	0.83	2.049	1.80368
5.63	0.824	0.82	2.094	1.80266
5.64	5.883	0.82	2.075	1.80165
5.65	5.854	0.81	2.05	1.80064
5.66	5.825	0.72	2.049	1.79964
5.67	5.796	0.71	1.993	1.79865
5.68	5.767	0.71	1.983	1.79766
5.69	5.738	0.71	1.96	1.79667
5.7	5.71	0.7	2.016	1.79569
5.71	5.681	0.7	2.073	1.79471
5.72	5.653	0.69	2.05	1.79374
5.73	5.625	0.65	2.004	1.79278
5.74	3.82	0.64	1.991	1.79181
5.75	3.801	0.64	1.971	1.79086
5.76	3.782	0.64	1.97	1.78991
5.77	3.763	0.63	1.948	1.78896
5.78	3.744	0.35	1.984	1.78802
5.79	3.726	0.35	1.971	1.78708
5.8	3.707	0.34	1.996	1.78615
5.81	3.689	0.28	1.947	1.78522
5.82	3.67	0.28	1.95	1.78429
5.83	3.652	0.28	1.982	1.78337
5.84	3.634	0.28	2.	1.78246
5.85	3.616	0.28	2.029	1.78155
5.86	3.598	0.28	2.004	1.78064
5.87	3.58	0.27	1.992	1.77974
5.88	3.562	0.49	2.017	1.77885
5.89	3.544	0.49	1.986	1.77796
5.9	3.526	0.48	1.97	1.77707
5.91	3.509	0.48	1.961	1.77618
5.92	3.491	0.32	1.951	1.77531
5.93	3.474	0.32	1.973	1.77443
5.94	3.456	0.32	1.963	1.77356
5.95	3.439	0.31	1.964	1.7727
5.96	3.422	0.31	1.971	1.77183
5.97	3.405	0.31	2.03	1.77098
5.98	3.388	0.31	1.99	1.77012
5.99	3.371	0.31	1.934	1.76928
6.	3.354	0.31	1.907	1.76843
6.01	3.338	0.3	1.985	1.76759
6.02	3.321	0.3	1.971	1.76676
6.03	3.304	0.3	1.927	1.76592
6.04	3.288	0.3	1.939	1.7651
6.05	3.271	0.3	1.93	1.76427
6.06	3.255	0.3	1.916	1.76345
6.07	3.239	0.3	1.907	1.76264
6.08	3.223	0.29	1.96	1.76183
6.09	3.207	0.29	2.089	1.76102
6.1	3.191	0.29	2.129	1.76022
6.11	3.175	0.29	2.077	1.75942
6.12	3.159	0.11	2.074	1.75862
6.13	3.143	0.11	2.067	1.75783
6.14	3.128	0.11	2.032	1.75704
6.15	3.112	0.11	2.042	1.75626
6.16	3.096	0.11	2.003	1.75548
6.17	3.081	0.24	2.009	1.75471
6.18	3.066	0.24	2.	1.75394
6.19	3.05	0.24	2.	1.75317
6.2	3.035	0.24	1.98	1.7524
6.21	3.02	0.24	1.882	1.75164
6.22	3.005	0.4	1.908	1.75089
6.23	2.99	0.4	1.921	1.75013
6.24	2.975	0.39	1.911	1.74939
6.25	2.96	0.39	1.899	1.74864
6.26	2.945	0.39	1.889	1.7479
6.27	2.931	0.39	1.85	1.74716
6.28	2.916	0.39	1.794	1.74643
6.29	2.901	0.38	1.77	1.7457
6.3	2.887	0.38	1.761	1.74497
6.31	2.873	0.38	1.753	1.74425
6.32	2.858	0.38	1.753	1.74353
6.33	2.844	0.38	1.8	1.74281
6.34	2.83	0.37	1.801	1.7421
6.35	2.816	0.24	1.799	1.74139
6.36	2.802	0.24	1.808	1.74069
6.37	2.788	0.44	1.769	1.73998
6.38	2.774	0.44	1.77	1.73929
6.39	2.76	0.49	1.75	1.73859
6.4	2.746	0.48	1.715	1.7379
6.41	2.732	0.37	1.703	1.73721
6.42	2.719	0.36	1.874	1.73653
6.43	2.705	0.36	1.832	1.73585
6.44	2.692	0.36	1.821	1.73517
6.45	2.678	0.33	1.814	1.7345
6.46	2.665	0.33	1.797	1.73382
6.47	2.652	0.33	1.774	1.73316
6.48	2.638	0.33	1.77	1.73249
6.49	2.625	0.29	1.837	1.73183
6.5	2.612	0.29	1.881	1.73117
6.51	2.599	0.29	1.864	1.73052
6.52	2.586	0.29	1.857	1.72987
6.53	2.573	0.29	1.847	1.72922
6.54	2.56	0.28	1.835	1.72858
6.55	2.548	0.28	1.85	1.72794
6.56	2.535	0.28	1.841	1.7273
6.57	2.522	0.28	1.791	1.72666
6.58	2.51	0.28	1.788	1.72603
6.59	2.497	0.28	1.771	1.7254
6.6	2.485	0.58	1.753	1.72478
6.61	2.472	0.57	1.777	1.72415
6.62	2.46	0.84	1.792	1.72354
6.63	2.448	0.84	1.812	1.72292
6.64	2.436	0.83	1.816	1.72231
6.65	2.423	0.83	1.813	1.7217
6.66	2.411	0.82	1.794	1.72109
6.67	2.399	0.82	1.821	1.72049
6.68	2.387	0.82	1.812	1.71988
6.69	2.375	0.81	1.769	1.71929
6.7	2.364	0.81	1.722	1.71869
6.71	2.352	0.8	1.746	1.7181
6.72	2.34	1.27	1.754	1.71751
6.73	2.328	1.26	1.726	1.71692
6.74	2.317	1.26	1.705	1.71634
6.75	2.305	1.25	1.764	1.71576
6.76	2.294	1.24	1.753	1.71518
6.77	2.282	1.24	1.751	1.71461
6.78	2.271	1.23	1.79	1.71404
6.79	2.26	1.23	1.781	1.71347
6.8	2.248	1.22	1.774	1.7129
6.81	2.237	1.21	1.757	1.71234
6.82	2.226	1.04	1.768	1.71178
6.83	2.215	1.03	1.742	1.71122
6.84	2.204	1.03	1.811	1.71067
6.85	2.193	1.02	1.805	1.71012
6.86	2.182	1.04	1.741	1.70957
6.87	2.171	1.03	1.782	1.70902
6.88	2.16	1.03	1.851	1.70848
6.89	2.149	1.63	1.73	1.70794
6.9	2.139	1.63	1.719	1.7074
6.91	2.128	1.62	1.711	1.70686
6.92	2.117	1.61	1.702	1.70633
6.93	2.107	1.6	1.688	1.7058
6.94	2.096	1.59	1.744	1.70527
6.95	2.086	1.59	1.688	1.70475
6.96	2.075	1.58	1.68	1.70422
6.97	2.065	1.57	1.675	1.7037
6.98	2.055	1.56	1.682	1.70319
6.99	2.044	1.55	1.653	1.70267
7.	2.034	1.55	1.661	1.70216
7.01	2.024	1.54	1.653	1.70165
7.02	2.014	1.48	1.661	1.70114
7.03	2.004	1.47	1.62	1.70064
7.04	1.994	1.46	1.618	1.70014
7.05	1.984	1.46	1.61	1.69964
7.06	1.974	1.45	1.58	1.69914
7.07	2.599	1.44	1.615	1.69865
7.08	2.586	1.44	1.62	1.69815
7.09	2.573	1.43	1.638	1.69766
7.1	2.56	1.29	1.585	1.69718
7.11	2.547	1.04	1.622	1.69669
7.12	2.535	1.03	1.623	1.69621
7.13	2.522	1.03	1.615	1.69573
7.14	2.509	1.02	1.607	1.69525
7.15	2.497	1.02	1.599	1.69478
7.16	2.484	1.01	1.67	1.6943
7.17	2.472	1.01	1.656	1.69383
7.18	2.46	1.	1.656	1.69337
7.19	2.447	1.	1.648	1.6929
7.2	2.435	0.99	1.619	1.69244
7.21	2.423	0.62	1.725	1.69198
7.22	2.411	0.62	1.658	1.69152
7.23	2.399	0.58	1.642	1.69106
7.24	2.387	0.73	1.639	1.69061
7.25	2.375	0.72	1.632	1.69016
7.26	2.363	0.72	1.63	1.68971
7.27	2.351	0.68	1.639	1.68926
7.28	2.34	0.67	1.6	1.68881
7.29	2.328	0.67	1.564	1.68837
7.3	0.676	0.67	1.555	1.68793
7.31	0.672	0.66	1.511	1.68749
7.32	0.669	0.66	1.48	1.68705
7.33	0.666	0.66	1.524	1.68662
7.34	0.662	0.65	1.532	1.68619
7.35	0.659	0.65	1.524	1.68576
7.36	0.656	0.65	1.52	1.68533
7.37	0.652	0.64	1.559	1.6849
7.38	0.649	0.64	1.593	1.68448
7.39	0.646	0.61	1.58	1.68406
7.4	0.643	0.56	1.572	1.68364
7.41	0.64	0.5	1.613	1.68322
7.42	0.636	0.5	1.605	1.68281
7.43	0.633	0.49	1.607	1.6824
7.44	0.63	0.49	1.571	1.68198
7.45	0.627	0.48	1.512	1.68158
7.46	0.624	0.48	1.496	1.68117
7.47	0.621	0.48	1.505	1.68076
7.48	0.618	0.48	1.469	1.68036
7.49	0.614	0.48	1.462	1.67996
7.5	0.611	0.47	1.457	1.67956
7.51	0.608	0.47	1.478	1.67916
7.52	0.605	0.47	1.49	1.67877
7.53	0.602	0.47	1.461	1.67838
7.54	0.599	0.46	1.454	1.67799
7.55	0.596	0.46	1.46	1.6776
7.56	0.593	0.46	1.434	1.67721
7.57	0.572	0.46	1.397	1.67683
7.58	0.569	0.45	1.351	1.67644
7.59	0.566	0.45	1.345	1.67606
7.6	0.564	0.45	1.32	1.67568
7.61	0.561	0.45	1.314	1.6753
7.62	0.558	0.52	1.347	1.67493
7.63	0.555	0.52	1.316	1.67455
7.64	0.552	0.52	1.391	1.67418
7.65	0.55	0.51	1.437	1.67381
7.66	0.547	0.51	1.444	1.67344
7.67	0.544	0.53	1.437	1.67308
7.68	0.541	0.52	1.433	1.67271
7.69	0.539	0.52	1.472	1.67235
7.7	0.536	0.52	1.469	1.67199
7.71	0.533	0.52	1.452	1.67163
7.72	0.531	0.51	1.427	1.67127
7.73	0.528	0.63	1.424	1.67092
7.74	0.525	0.49	1.415	1.67056
7.75	0.523	0.49	1.45	1.67021
7.76	3.536	0.49	1.54	1.66986
7.77	3.519	0.48	1.556	1.66951
7.78	3.501	0.48	1.515	1.66917
7.79	1.728	0.48	1.499	1.66882
7.8	1.72	0.48	1.483	1.66848
7.81	1.711	0.47	1.491	1.66814
7.82	1.703	0.47	1.448	1.6678
7.83	1.694	0.47	1.461	1.66746
7.84	1.686	0.47	1.426	1.66712
7.85	1.677	0.46	1.421	1.66679
7.86	1.669	0.46	1.429	1.66646
7.87	1.661	0.46	1.426	1.66612
7.88	1.652	0.46	1.419	1.66579
7.89	1.644	0.45	1.426	1.66547
7.9	1.636	0.45	1.422	1.66514
7.91	1.628	0.45	1.441	1.66481
7.92	1.62	0.54	1.365	1.66449
7.93	1.612	0.53	1.351	1.66417
7.94	1.604	0.67	1.359	1.66385
7.95	1.596	0.67	1.347	1.66353
7.96	1.588	0.67	1.335	1.66321
7.97	1.58	0.66	1.328	1.6629
7.98	1.572	0.66	1.317	1.66259
7.99	1.564	0.6	1.359	1.66227
8.	1.556	0.6	1.364	1.66196
8.01	1.548	0.59	1.358	1.66165
8.02	1.541	0.59	1.314	1.66135
8.03	1.533	0.59	1.302	1.66104
8.04	1.525	0.58	1.364	1.66074
8.05	1.518	0.58	1.365	1.66043
8.06	1.51	1.15	1.354	1.66013
8.07	1.503	1.15	1.343	1.65983
8.08	1.495	1.14	1.394	1.65953
8.09	1.488	1.14	1.386	1.65924
8.1	1.48	1.13	1.389	1.65894
8.11	1.473	1.12	1.34	1.65865
8.12	1.466	1.12	1.333	1.65835
8.13	1.458	1.11	1.33	1.65806
8.14	1.451	1.11	1.302	1.65777
8.15	1.444	1.1	1.353	1.65749
8.16	1.436	1.1	1.349	1.6572
8.17	1.429	1.09	1.305	1.65691
8.18	1.422	1.09	1.304	1.65663
8.19	1.415	1.08	1.286	1.65635
8.2	1.408	1.08	1.318	1.65607
8.21	1.401	1.07	1.312	1.65579
8.22	1.394	1.06	1.352	1.65551
8.23	1.387	1.06	1.325	1.65523
8.24	1.38	1.05	1.313	1.65496
8.25	1.373	1.05	1.307	1.65468
8.26	1.366	1.19	1.3	1.65441
8.27	1.36	1.18	1.325	1.65414
8.28	1.353	1.17	1.303	1.65387
8.29	1.346	1.17	1.296	1.6536
8.3	1.339	1.16	1.28	1.65333
8.31	1.333	1.16	1.295	1.65307
8.32	1.326	1.13	1.279	1.6528
8.33	1.319	1.15	1.272	1.65254
8.34	1.313	1.15	1.275	1.65228
8.35	1.306	1.14	1.284	1.65201
8.36	1.3	1.14	1.279	1.65176
8.37	1.293	1.13	1.273	1.6515
8.38	1.287	1.	1.282	1.65124
8.39	1.28	1.	1.266	1.65098
8.4	1.274	0.99	1.288	1.65073
8.41	1.268	0.99	1.261	1.65048
8.42	1.261	0.98	1.231	1.65023
8.43	1.255	1.11	1.274	1.64998
8.44	1.249	1.1	1.323	1.64973
8.45	1.243	1.1	1.33	1.64948
8.46	1.236	1.09	1.323	1.64923
8.47	1.23	1.09	1.316	1.64899
8.48	1.224	1.08	1.31	1.64874
8.49	1.218	1.08	1.288	1.6485
8.5	1.212	1.07	1.286	1.64826
8.51	1.206	1.06	1.28	1.64802
8.52	1.2	1.06	1.258	1.64778
8.53	1.194	1.05	1.193	1.64754
8.54	1.188	1.44	1.249	1.6473
8.55	1.182	1.43	1.217	1.64707
8.56	1.176	1.42	1.214	1.64683
8.57	1.17	1.42	1.225	1.6466
8.58	1.164	1.41	1.208	1.64636
8.59	1.158	1.4	1.229	1.64613
8.6	1.153	1.4	1.222	1.6459
8.61	1.147	1.39	1.257	1.64567
8.62	1.141	1.38	1.279	1.64545
8.63	1.136	1.69	1.274	1.64522
8.64	1.13	1.68	1.26	1.64499
8.65	1.124	1.68	1.267	1.64477
8.66	1.119	1.67	1.258	1.64455
8.67	1.113	1.71	1.262	1.64432
8.68	1.107	1.7	1.246	1.6441
8.69	1.102	1.69	1.296	1.64388
8.7	1.096	1.68	1.256	1.64366
8.71	1.091	1.67	1.293	1.64345
8.72	1.086	1.67	1.277	1.64323
8.73	1.08	1.66	1.332	1.64301
8.74	1.075	1.65	1.354	1.6428
8.75	1.069	1.64	1.347	1.64259
8.76	1.064	1.63	1.309	1.64237
8.77	1.059	1.63	1.303	1.64216
8.78	1.053	1.62	1.301	1.64195
8.79	1.048	1.61	1.281	1.64174
8.8	1.043	1.6	1.313	1.64153
8.81	1.038	1.59	1.335	1.64133
8.82	1.033	1.57	1.365	1.64112
8.83	1.027	1.56	1.339	1.64092
8.84	1.022	1.55	1.357	1.64071
8.85	1.017	1.54	1.312	1.64051
8.86	1.012	1.54	1.329	1.64031
8.87	1.007	1.53	1.321	1.64011
8.88	1.002	1.52	1.336	1.63991
8.89	0.997	1.51	1.329	1.63971
8.9	0.992	1.5	1.315	1.63951
8.91	0.987	1.5	1.347	1.63931
8.92	0.982	0.99	1.31	1.63912
8.93	0.977	0.98	1.345	1.63892
8.94	0.972	0.98	1.355	1.63873
8.95	0.968	0.97	1.363	1.63853
8.96	0.963	0.83	1.351	1.63834
8.97	0.958	0.83	1.269	1.63815
8.98	0.953	0.82	1.326	1.63796
8.99	0.948	0.82	1.355	1.63777
9.	0.944	0.83	1.369	1.63758
9.01	0.939	0.75	1.337	1.63739
9.02	0.934	0.74	1.369	1.63721
9.03	0.93	0.74	1.362	1.63702
9.04	0.925	0.73	1.334	1.63684
9.05	0.92	0.71	1.308	1.63665
9.06	0.916	0.71	1.305	1.63647
9.07	0.911	0.7	1.261	1.63629
9.08	0.907	0.9	1.34	1.63611
9.09	0.902	0.89	1.312	1.63593
9.1	0.898	0.89	1.343	1.63575
9.11	0.893	0.88	1.338	1.63557
9.12	0.889	0.88	1.33	1.63539
9.13	0.884	0.88	1.319	1.63522
9.14	0.88	0.87	1.303	1.63504
9.15	0.875	0.87	1.279	1.63487
9.16	0.871	0.54	1.268	1.63469
9.17	0.867	0.52	1.261	1.63452
9.18	0.862	0.51	1.223	1.63435
9.19	0.858	0.51	1.217	1.63418
9.2	0.854	0.51	1.2	1.63401
9.21	0.85	0.51	1.207	1.63384
9.22	0.845	0.5	1.198	1.63367
9.23	0.841	0.5	1.17	1.6335
9.24	0.837	0.5	1.176	1.63333
9.25	0.833	0.5	1.156	1.63317
9.26	0.829	0.49	1.142	1.633
9.27	0.824	0.54	1.13	1.63284
9.28	0.82	0.54	1.124	1.63267
9.29	0.816	0.53	1.12	1.63251
9.3	0.812	0.52	1.123	1.63235
9.31	0.808	0.56	1.101	1.63219
9.32	0.804	0.56	1.096	1.63203
9.33	0.8	0.56	1.07	1.63187
9.34	0.796	0.55	1.065	1.63171
9.35	0.792	0.55	1.168	1.63155
9.36	0.788	0.55	1.161	1.63139
9.37	0.784	0.34	1.184	1.63123
9.38	0.78	0.33	1.178	1.63108
9.39	0.776	0.37	1.205	1.63092
9.4	0.773	0.37	1.213	1.63077
9.41	0.769	0.36	1.236	1.63062
9.42	0.765	0.36	1.23	1.63046
9.43	0.761	0.36	1.251	1.63031
9.44	0.757	0.36	1.216	1.63016
9.45	0.753	0.57	1.21	1.63001
9.46	0.75	0.57	1.193	1.62986
9.47	0.746	0.56	1.188	1.62971
9.48	0.742	0.56	1.234	1.62956
9.49	0.738	0.56	1.24	1.62942
9.5	0.735	0.55	1.218	1.62927
9.51	0.731	0.55	1.222	1.62912
9.52	0.727	0.55	1.233	1.62898
9.53	0.724	0.55	1.21	1.62883
9.54	0.72	0.54	1.222	1.62869
9.55	0.717	0.54	1.357	1.62855
9.56	0.713	0.54	1.345	1.6284
9.57	0.71	0.53	1.369	1.62826
9.58	0.706	0.53	1.383	1.62812
9.59	0.702	0.53	1.374	1.62798
9.6	0.699	0.53	1.366	1.62784
9.61	0.695	0.52	1.363	1.6277
9.62	0.692	0.52	1.436	1.62756
9.63	0.689	0.52	1.411	1.62743
9.64	0.685	0.52	1.404	1.62729
9.65	0.682	0.72	1.39	1.62715
9.66	0.678	0.71	1.44	1.62702
9.67	0.675	0.71	1.427	1.62688
9.68	0.672	0.71	1.438	1.62675
9.69	0.668	0.7	1.439	1.62662
9.7	0.665	0.7	1.437	1.62648
9.71	0.662	0.7	1.517	1.62635
9.72	0.658	0.69	1.493	1.62622
9.73	0.655	0.65	1.486	1.62609
9.74	0.652	0.65	1.473	1.62596
9.75	0.648	0.65	1.452	1.62583
9.76	0.645	0.64	1.459	1.6257
9.77	0.642	0.64	1.49	1.62557
9.78	0.639	0.64	1.467	1.62545
9.79	0.636	0.63	1.442	1.62532
9.8	0.632	0.63	1.432	1.62519
9.81	0.629	0.63	1.427	1.62507
9.82	0.626	0.62	1.435	1.62494
9.83	0.623	0.62	1.444	1.62482
9.84	0.62	0.74	1.43	1.62469
9.85	0.617	0.73	1.416	1.62457
9.86	0.614	0.73	1.434	1.62445
9.87	0.611	0.73	1.419	1.62433
9.88	0.608	0.72	1.381	1.6242
9.89	0.605	0.72	1.413	1.62408
9.9	0.602	0.71	1.473	1.62396
9.91	0.599	0.58	1.45	1.62384
9.92	0.596	0.58	1.473	1.62373
9.93	0.593	0.58	1.505	1.62361
9.94	0.59	0.96	1.496	1.62349
9.95	0.587	0.96	1.481	1.62337
9.96	0.584	0.95	1.493	1.62326
9.97	0.581	0.95	1.506	1.62314
9.98	0.578	0.94	1.474	1.62302
9.99	0.575	0.94	1.495	1.62291
10.	0.572	0.93	1.503	1.62279
10.01	0.569	0.93	1.486	1.62268
10.02	0.566	0.82	1.477	1.62257
10.03	0.564	0.82	1.525	1.62246
10.04	0.561	0.63	1.53	1.62234
10.05	0.558	0.63	1.65	1.62223
10.06	0.555	0.62	1.63	1.62212
10.07	0.552	0.65	1.637	1.62201
10.08	0.55	0.59	1.598	1.6219
10.09	0.547	0.59	1.582	1.62179
10.1	0.544	0.59	1.574	1.62168
10.11	0.542	0.58	1.542	1.62157
10.12	0.539	0.58	1.598	1.62147
10.13	0.536	0.58	1.6	1.62136
10.14	0.533	0.58	1.599	1.62125
10.15	0.531	0.57	1.589	1.62115
10.16	0.528	0.57	1.588	1.62104
10.17	0.525	0.38	1.63	1.62094
10.18	0.523	0.76	1.622	1.62083
10.19	0.52	0.55	1.598	1.62073
10.2	0.518	0.55	1.558	1.62063
10.21	0.515	0.55	1.551	1.62052
10.22	0.513	0.54	1.547	1.62042
10.23	0.51	0.54	1.535	1.62032
10.24	0.507	0.54	1.527	1.62022
10.25	0.505	0.77	1.609	1.62012
10.26	0.502	0.76	1.603	1.62002
10.27	0.5	0.76	1.548	1.61992
10.28	0.497	0.76	1.552	1.61982
10.29	0.495	0.74	1.569	1.61972
10.3	0.492	0.74	1.553	1.61962
10.31	0.49	0.74	1.501	1.61952
10.32	0.487	0.73	1.433	1.61942
10.33	0.485	0.73	1.388	1.61933
10.34	0.483	0.73	1.379	1.61923
10.35	0.48	1.38	1.372	1.61914
10.36	0.478	1.38	1.364	1.61904
10.37	0.475	1.4	1.364	1.61894
10.38	0.473	1.39	1.361	1.61885
10.39	-0.112	1.38	1.332	1.61876
10.4	-0.111	1.38	1.374	1.61866
10.41	-0.111	1.37	1.332	1.61857
10.42	-0.11	1.36	1.326	1.61848
10.43	-0.11	1.33	1.355	1.61838
10.44	-0.109	1.84	1.342	1.61829
10.45	-0.109	1.83	1.358	1.6182
10.46	-0.108	1.82	1.348	1.61811
10.47	-0.108	1.83	1.324	1.61802
10.48	-0.107	2.36	1.312	1.61793
10.49	-0.106	2.35	1.283	1.61784
10.5	-0.106	2.24	1.277	1.61775
10.51	-0.105	2.11	1.26	1.61766
10.52	-0.105	2.1	1.242	1.61758
10.53	-0.104	2.09	1.21	1.61749
10.54	-0.104	2.08	1.204	1.6174
10.55	-0.103	2.07	1.155	1.61731
10.56	-0.103	2.06	1.223	1.61723
10.57	-0.102	2.05	1.217	1.61714
10.58	-0.102	2.04	1.201	1.61706
10.59	-0.101	2.03	1.256	1.61697
10.6	-0.101	2.02	1.244	1.61689
10.61	-0.1	2.2	1.269	1.6168
10.62	-0.1	2.18	1.325	1.61672
10.63	-0.099	2.17	1.366	1.61664
10.64	-0.099	2.1	1.437	1.61655
10.65	-0.098	1.86	1.434	1.61647
10.66	-0.205	1.75	1.444	1.61639
10.67	-0.204	1.74	1.483	1.61631
10.68	-0.203	1.73	1.488	1.61622
10.69	-0.202	1.77	1.562	1.61614
10.7	-0.201	1.76	1.595	1.61606
10.71	-0.2	1.75	1.536	1.61598
10.72	-0.199	1.74	1.591	1.6159
10.73	-0.198	1.73	1.583	1.61582
10.74	-0.197	1.67	1.542	1.61575
10.75	-0.196	1.66	1.527	1.61567
10.76	-0.195	1.65	1.519	1.61559
10.77	-0.194	1.87	1.501	1.61551
10.78	-0.193	1.86	1.454	1.61543
10.79	-0.192	1.85	1.471	1.61536
10.8	-0.191	1.85	1.473	1.61528
10.81	-0.19	1.84	1.434	1.6152
10.82	-0.189	1.48	1.488	1.61513
10.83	-0.188	1.47	1.639	1.61505
10.84	-0.187	1.47	1.637	1.61498
10.85	-0.186	1.75	1.624	1.6149
10.86	-0.185	1.74	1.623	1.61483
10.87	-0.185	1.73	1.603	1.61475
10.88	2.258	1.72	1.59	1.61468
10.89	2.247	1.71	1.7	1.61461
10.9	2.236	1.7	1.685	1.61453
10.91	2.224	1.69	1.79	1.61446
10.92	2.213	1.69	1.771	1.61439
10.93	2.202	1.68	1.762	1.61432
10.94	2.191	1.67	1.783	1.61425
10.95	2.18	1.66	1.787	1.61418
10.96	2.17	1.65	1.817	1.61411
10.97	2.159	1.64	1.842	1.61403
10.98	2.148	1.64	1.813	1.61396
10.99	2.137	1.63	1.79	1.6139
11.	2.127	1.65	1.814	1.61383
11.01	2.116	1.64	1.805	1.61376
11.02	2.105	1.63	1.796	1.61369
11.03	2.095	1.63	1.782	1.61362
11.04	2.084	1.62	1.721	1.61355
11.05	2.074	1.32	1.713	1.61348
11.06	2.064	1.31	1.722	1.61342
11.07	2.053	1.3	1.712	1.61335
11.08	2.043	1.3	1.727	1.61328
11.09	2.033	1.29	1.701	1.61322
11.1	2.023	1.25	1.693	1.61315
11.11	2.013	1.24	1.717	1.61309
11.12	2.003	1.24	1.837	1.61302
11.13	1.993	1.23	1.982	1.61296
11.14	1.983	1.08	1.954	1.61289
11.15	1.973	0.97	1.968	1.61283
11.16	1.963	0.97	1.98	1.61276
11.17	1.953	0.96	1.981	1.6127
11.18	1.943	0.96	2.024	1.61264
11.19	1.934	0.95	2.07	1.61257
11.2	1.924	0.92	2.06	1.61251
11.21	1.662	0.89	2.1	1.61245
11.22	1.654	0.89	2.06	1.61239
11.23	1.645	0.76	2.088	1.61232
11.24	1.637	0.76	2.06	1.61226
11.25	1.629	0.75	2.13	1.6122
11.26	1.621	0.41	2.16	1.61214
11.27	1.613	0.41	2.149	1.61208
11.28	1.605	0.41	2.121	1.61202
11.29	1.597	0.41	2.15	1.61196
11.3	1.589	0.41	2.118	1.6119
11.31	1.581	0.4	2.084	1.61184
11.32	1.573	0.44	2.074	1.61178
11.33	1.565	0.44	2.044	1.61172
11.34	1.557	0.43	2.081	1.61166
11.35	1.55	0.43	1.998	1.61161
11.36	1.542	0.43	2.01	1.61155
11.37	1.534	0.43	2.008	1.61149
11.38	1.526	0.42	1.989	1.61143
11.39	1.519	0.42	1.966	1.61138
11.4	1.511	0.87	1.918	1.61132
11.41	1.504	0.86	1.918	1.61126
11.42	1.496	0.86	1.908	1.61121
11.43	1.489	1.21	1.942	1.61115
11.44	1.481	1.2	1.946	1.6111
11.45	1.474	1.2	1.911	1.61104
11.46	1.467	1.19	1.884	1.61099
11.47	1.459	1.01	1.841	1.61093
11.48	1.452	1.01	1.822	1.61088
11.49	1.445	1.12	1.964	1.61082
11.5	1.438	1.11	1.931	1.61077
11.51	1.43	1.11	1.914	1.61071
11.52	1.423	1.04	1.916	1.61066
11.53	1.416	1.03	1.924	1.61061
11.54	1.409	1.03	1.906	1.61055
11.55	1.402	1.02	1.886	1.6105
11.56	1.395	1.02	2.	1.61045
11.57	1.388	1.37	1.996	1.6104
11.58	1.381	1.36	1.984	1.61035
11.59	1.374	1.36	2.008	1.61029
11.6	1.367	1.35	1.999	1.61024
11.61	1.361	1.34	1.993	1.61019
11.62	1.354	1.34	1.966	1.61014
11.63	1.347	1.33	2.037	1.61009
11.64	1.34	1.32	2.031	1.61004
11.65	1.334	1.32	2.02	1.60999
11.66	1.327	1.26	2.009	1.60994
11.67	1.32	1.25	1.988	1.60989
11.68	1.314	1.25	2.007	1.60984
11.69	1.307	1.33	1.997	1.60979
11.7	1.301	1.32	1.968	1.60974
11.71	1.294	1.31	1.964	1.60969
11.72	1.288	1.31	1.996	1.60965
11.73	1.281	1.3	1.982	1.6096
11.74	1.275	1.3	1.928	1.60955
11.75	1.269	1.29	1.886	1.6095
11.76	1.262	1.28	1.894	1.60945
11.77	1.256	1.38	1.858	1.60941
11.78	1.25	1.37	1.844	1.60936
11.79	1.243	1.6	1.824	1.60931
11.8	1.237	1.6	1.815	1.60927
11.81	1.231	1.59	1.822	1.60922
11.82	1.225	1.58	1.826	1.60918
11.83	1.219	1.57	1.817	1.60913
11.84	1.213	1.56	1.928	1.60908
11.85	1.207	1.56	1.86	1.60904
11.86	1.201	1.55	1.851	1.60899
11.87	1.195	1.87	1.793	1.60895
11.88	1.189	1.86	1.784	1.6089
11.89	1.183	1.85	1.969	1.60886
11.9	1.177	1.84	1.959	1.60882
11.91	1.171	1.83	1.972	1.60877
11.92	1.165	1.82	1.962	1.60873
11.93	1.159	1.81	1.961	1.60868
11.94	1.154	1.8	1.997	1.60864
11.95	1.148	1.79	1.99	1.6086
11.96	1.142	1.79	1.961	1.60856
11.97	1.136	1.78	1.949	1.60851
11.98	1.131	1.77	1.934	1.60847
11.99	1.125	1.76	1.956	1.60843
12.	1.119	1.75	1.946	1.60839
12.01	1.114	1.74	1.913	1.60834
12.02	1.108	1.73	1.868	1.6083
12.03	1.103	1.72	1.962	1.60826
12.04	1.097	1.72	1.96	1.60822
12.05	1.092	1.71	1.95	1.60818
12.06	1.086	1.7	1.978	1.60814
12.07	1.081	1.69	1.936	1.6081
12.08	1.076	1.68	1.994	1.60806
12.09	1.07	1.67	1.946	1.60802
12.1	1.065	1.66	2.052	1.60798
12.11	1.06	1.66	2.027	1.60794
12.12	1.054	1.65	2.04	1.6079
12.13	1.049	1.64	2.04	1.60786
12.14	1.044	1.63	1.99	1.60782
12.15	1.039	1.62	1.965	1.60778
12.16	1.033	1.62	1.976	1.60774
12.17	1.028	1.55	1.975	1.6077
12.18	1.023	1.35	1.96	1.60766
12.19	1.018	1.34	2.03	1.60763
12.2	1.013	1.34	2.02	1.60759
12.21	1.008	1.33	2.013	1.60755
12.22	1.003	1.32	1.993	1.60751
12.23	0.998	1.32	1.995	1.60747
12.24	0.993	1.31	1.984	1.60744
12.25	0.988	1.04	1.943	1.6074
12.26	0.983	1.03	1.987	1.60736
12.27	0.978	1.03	1.99	1.60733
12.28	0.973	1.02	1.955	1.60729
12.29	0.968	1.02	1.992	1.60725
12.3	0.963	1.01	1.961	1.60722
12.31	0.959	1.01	1.947	1.60718
12.32	0.954	1.	1.966	1.60715
12.33	0.949	1.	1.988	1.60711
12.34	0.944	0.99	1.976	1.60707
12.35	0.94	0.99	1.927	1.60704
12.36	0.935	0.98	1.912	1.607
12.37	0.93	0.98	1.996	1.60697
12.38	0.926	0.97	1.993	1.60693
12.39	0.921	0.97	1.958	1.6069
12.4	0.916	0.96	1.949	1.60687
12.41	0.912	0.96	2.021	1.60683
12.42	0.907	0.95	1.981	1.6068
12.43	0.903	0.95	1.971	1.60676
12.44	0.898	0.94	1.957	1.60673
12.45	0.894	0.94	1.983	1.6067
12.46	0.889	0.94	1.978	1.60666
12.47	0.885	0.93	1.968	1.60663
12.48	0.88	0.93	1.974	1.6066
12.49	0.876	0.92	1.965	1.60656
12.5	0.872	0.92	1.948	1.60653
12.51	0.867	0.91	1.959	1.6065
12.52	0.863	0.91	1.989	1.60647
12.53	0.859	0.9	1.98	1.60643
12.54	0.854	0.9	1.989	1.6064
12.55	0.85	0.89	1.979	1.60637
12.56	0.846	0.89	1.964	1.60634
12.57	0.842	0.88	1.951	1.60631
12.58	0.838	0.88	1.947	1.60627
12.59	0.833	0.88	1.899	1.60624
12.6	0.829	0.87	1.922	1.60621
12.61	0.825	0.87	1.933	1.60618
12.62	0.821	0.94	1.924	1.60615
12.63	0.817	0.94	1.924	1.60612
12.64	0.813	0.94	1.892	1.60609
12.65	0.809	0.93	1.943	1.60606
12.66	0.805	0.93	1.926	1.60603
12.67	0.801	0.92	1.91	1.606
12.68	0.797	0.92	1.909	1.60597
12.69	0.793	0.91	1.84	1.60594
12.7	0.789	0.91	1.937	1.60591
12.71	0.785	0.9	1.927	1.60588
12.72	0.781	0.9	1.957	1.60585
12.73	0.777	0.89	1.947	1.60582
12.74	0.773	0.89	1.992	1.60579
12.75	0.769	0.88	1.982	1.60576
12.76	0.765	0.88	1.97	1.60573
12.77	0.762	0.88	1.956	1.60571
12.78	0.758	0.87	1.959	1.60568
12.79	0.754	0.87	1.95	1.60565
12.8	0.75	0.86	1.953	1.60562
12.81	0.746	0.86	1.999	1.60559
12.82	1.112	0.85	2.036	1.60557
12.83	1.107	0.85	2.054	1.60554
12.84	1.101	0.85	2.05	1.60551
12.85	1.096	0.84	2.031	1.60548
12.86	1.09	0.84	2.081	1.60545
12.87	1.085	0.83	2.068	1.60543
12.88	1.079	0.81	2.1	1.6054
12.89	1.074	0.8	2.09	1.60537
12.9	1.069	0.8	2.087	1.60535
12.91	1.063	0.8	2.074	1.60532
12.92	1.058	0.79	2.061	1.60529
12.93	1.053	0.79	2.051	1.60527
12.94	1.048	0.78	2.039	1.60524
12.95	1.042	0.78	2.028	1.60521
12.96	1.037	0.78	2.006	1.60519
12.97	1.032	0.77	1.991	1.60516
12.98	1.027	0.77	2.025	1.60514
12.99	1.022	0.76	2.03	1.60511
13.	1.017	0.73	2.005	1.60509
13.01	1.012	0.73	1.988	1.60506
13.02	1.006	0.73	1.978	1.60504
13.03	1.001	0.72	1.975	1.60501
13.04	0.996	0.72	1.924	1.60499
13.05	0.991	0.49	1.963	1.60496
13.06	0.987	0.38	1.9	1.60494
13.07	0.982	0.37	1.93	1.60491
13.08	0.977	0.37	1.94	1.60489
13.09	0.972	0.37	1.928	1.60486
13.1	0.967	0.37	1.911	1.60484
13.11	0.962	0.92	1.896	1.60481
13.12	0.957	0.91	1.897	1.60479
13.13	0.953	1.3	1.88	1.60477
13.14	0.948	1.3	1.861	1.60474
13.15	0.943	1.29	1.856	1.60472
13.16	0.938	1.28	1.852	1.6047
13.17	0.934	1.28	1.941	1.60467
13.18	0.929	1.27	1.912	1.60465
13.19	0.924	1.27	1.857	1.60463
13.2	0.92	1.25	1.848	1.6046
13.21	0.915	1.08	1.85	1.60458
13.22	0.911	1.07	1.841	1.60456
13.23	0.906	1.06	1.824	1.60453
13.24	0.902	1.06	1.786	1.60451
13.25	0.897	1.05	1.72	1.60449
13.26	0.893	1.05	1.706	1.60447
13.27	0.888	1.04	1.697	1.60444
13.28	0.884	1.14	1.695	1.60442
13.29	0.879	1.13	1.627	1.6044
13.3	0.875	1.13	1.619	1.60438
13.31	0.871	1.16	1.669	1.60436
13.32	0.866	1.15	1.663	1.60433
13.33	0.862	1.15	1.633	1.60431
13.34	0.858	1.14	1.628	1.60429
13.35	0.853	1.14	1.651	1.60427
13.36	0.849	1.13	1.61	1.60425
13.37	0.845	1.4	1.555	1.60423
13.38	0.841	1.39	1.543	1.60421
13.39	0.836	1.38	1.535	1.60419
13.4	0.832	1.38	1.493	1.60416
13.41	0.828	1.37	1.485	1.60414
13.42	0.824	1.35	1.458	1.60412
13.43	0.82	1.34	1.45	1.6041
13.44	0.816	1.34	1.42	1.60408
13.45	0.812	1.33	1.404	1.60406
13.46	0.808	1.21	1.374	1.60404
13.47	0.804	1.2	1.379	1.60402
13.48	0.8	1.2	1.372	1.604
13.49	0.796	1.19	1.363	1.60398
13.5	0.792	1.19	1.32	1.60396
13.51	0.788	1.18	1.311	1.60394
13.52	0.784	1.17	1.311	1.60392
13.53	0.78	1.17	1.257	1.6039
13.54	0.776	1.16	1.251	1.60388
13.55	0.772	1.16	1.238	1.60386
13.56	0.768	1.15	1.255	1.60384
13.57	0.764	1.15	1.248	1.60382
13.58	0.761	1.14	1.233	1.60381
13.59	0.757	1.13	1.24	1.60379
13.6	0.753	1.13	1.22	1.60377
13.61	0.749	1.12	1.208	1.60375
13.62	0.745	1.12	1.226	1.60373
13.63	0.742	1.11	1.246	1.60371
13.64	0.738	1.11	1.312	1.60369
13.65	0.734	1.1	1.298	1.60367
13.66	0.731	1.09	1.309	1.60366
13.67	0.727	1.09	1.275	1.60364
13.68	0.723	1.08	1.254	1.60362
13.69	0.72	1.08	1.215	1.6036
13.7	0.716	1.07	1.236	1.60358
13.71	7.119	0.95	1.229	1.60357
13.72	7.083	0.95	1.231	1.60355
13.73	7.048	0.94	1.208	1.60353
13.74	7.013	0.94	1.202	1.60351
13.75	6.978	0.94	1.217	1.6035
13.76	6.943	0.93	1.156	1.60348
13.77	6.909	0.93	1.168	1.60346
13.78	6.874	0.92	1.176	1.60344
13.79	6.84	0.92	1.171	1.60343
13.8	6.806	0.91	1.165	1.60341
13.81	6.772	0.91	1.16	1.60339
13.82	6.738	0.9	1.182	1.60338
13.83	6.704	0.9	1.177	1.60336
13.84	6.671	0.89	1.156	1.60334
13.85	6.638	0.89	1.199	1.60333
13.86	6.605	0.88	1.193	1.60331
13.87	6.572	0.88	1.216	1.60329
13.88	6.539	0.88	1.217	1.60328
13.89	6.506	1.12	1.204	1.60326
13.9	6.474	1.11	1.234	1.60324
13.91	6.441	1.11	1.263	1.60323
13.92	6.751	1.1	1.275	1.60321
13.93	6.718	1.09	1.257	1.60319
13.94	6.684	1.21	1.251	1.60318
13.95	6.651	1.09	1.239	1.60316
13.96	6.618	1.08	1.232	1.60315
13.97	6.585	1.08	1.216	1.60313
13.98	6.552	1.07	1.273	1.60312
13.99	6.519	1.07	1.266	1.6031
14.	6.487	1.06	1.29	1.60308
14.01	6.454	1.06	1.266	1.60307
14.02	6.422	1.05	1.278	1.60305
14.03	6.39	1.05	1.258	1.60304
14.04	6.358	1.04	1.31	1.60302
14.05	6.326	1.04	1.295	1.60301
14.06	6.295	1.03	1.277	1.60299
14.07	6.264	1.03	1.276	1.60298
14.08	6.232	1.02	1.293	1.60296
14.09	6.201	1.01	1.273	1.60295
14.1	6.17	1.01	1.254	1.60293
14.11	6.139	1.	1.2	1.60292
14.12	6.109	1.	1.163	1.60291
14.13	6.078	0.99	1.237	1.60289
14.14	6.048	0.9	1.231	1.60288
14.15	6.018	0.9	1.242	1.60286
14.16	5.988	0.89	1.241	1.60285
14.17	5.958	0.89	1.194	1.60283
14.18	5.928	0.88	1.188	1.60282
14.19	5.899	0.88	1.17	1.60281
14.2	5.869	0.87	1.172	1.60279
14.21	5.84	0.87	1.164	1.60278
14.22	5.811	0.87	1.196	1.60276
14.23	5.782	0.86	1.2	1.60275
14.24	5.753	1.04	1.197	1.60274
14.25	5.724	1.03	1.183	1.60272
14.26	5.696	1.03	1.194	1.60271
14.27	5.667	1.02	1.188	1.6027
14.28	5.639	1.02	1.182	1.60268
14.29	5.611	1.01	1.164	1.60267
14.3	5.583	1.01	1.133	1.60266
14.31	5.555	1.	1.114	1.60264
14.32	5.527	1.	1.087	1.60263
14.33	5.5	0.99	1.072	1.60262
14.34	5.472	0.99	1.066	1.6026
14.35	4.455	0.98	1.048	1.60259
14.36	4.432	0.98	1.098	1.60258
14.37	4.41	0.97	1.097	1.60256
14.38	4.388	1.62	1.091	1.60255
14.39	4.366	1.61	1.086	1.60254
14.4	4.345	1.61	1.081	1.60253
14.41	4.323	1.6	1.086	1.60251
14.42	4.301	1.59	1.046	1.6025
14.43	4.28	1.58	1.042	1.60249
14.44	4.259	1.57	1.044	1.60248
14.45	4.237	1.57	1.022	1.60246
14.46	4.216	1.56	1.044	1.60245
14.47	4.195	1.55	1.061	1.60244
14.48	4.174	1.54	1.047	1.60243
14.49	4.153	1.54	1.052	1.60241
14.5	4.133	1.53	1.201	1.6024
14.51	4.112	1.6	1.187	1.60239
14.52	4.092	2.03	1.223	1.60238
14.53	4.071	2.02	1.217	1.60237
14.54	4.051	2.01	1.21	1.60235
14.55	4.031	2.	1.244	1.60234
14.56	4.011	1.99	1.233	1.60233
14.57	3.991	1.86	1.255	1.60232
14.58	3.971	1.85	1.24	1.60231
14.59	3.951	1.84	1.255	1.6023
14.6	3.931	1.83	1.244	1.60229
14.61	3.912	1.82	1.439	1.60227
14.62	3.892	1.81	1.432	1.60226
14.63	3.873	1.81	1.426	1.60225
14.64	3.853	1.8	1.433	1.60224
14.65	3.834	1.79	1.485	1.60223
14.66	3.815	1.78	1.464	1.60222
14.67	3.796	1.77	1.456	1.60221
14.68	3.777	1.72	1.447	1.6022
14.69	3.758	1.71	1.379	1.60218
14.7	3.739	1.71	1.357	1.60217
14.71	3.721	1.7	1.375	1.60216
14.72	3.702	1.69	1.373	1.60215
14.73	3.684	1.93	1.381	1.60214
14.74	3.665	1.92	1.371	1.60213
14.75	3.647	1.84	1.439	1.60212
14.76	3.629	1.83	1.431	1.60211
14.77	3.611	1.78	1.409	1.6021
14.78	3.593	1.77	1.396	1.60209
14.79	3.575	1.76	1.466	1.60208
14.8	3.557	1.75	1.482	1.60207
14.81	3.539	1.74	1.509	1.60206
14.82	3.522	1.73	1.502	1.60205
14.83	3.504	1.72	1.498	1.60204
14.84	3.487	1.75	1.557	1.60203
14.85	3.469	1.74	1.549	1.60202
14.86	3.452	1.73	1.552	1.60201
14.87	3.435	1.72	1.544	1.602
14.88	3.417	1.71	1.517	1.60199
14.89	3.4	1.7	1.54	1.60198
14.9	3.383	1.69	1.576	1.60197
14.91	3.367	1.68	1.562	1.60196
14.92	3.35	1.68	1.587	1.60195
14.93	3.333	2.12	1.581	1.60194
14.94	3.316	2.11	1.554	1.60193
14.95	3.3	2.1	1.526	1.60192
14.96	3.283	2.18	1.519	1.60191
14.97	3.267	2.17	1.445	1.6019
14.98	3.251	2.09	1.413	1.60189
14.99	4.642	2.08	1.444	1.60188
15.	4.488	2.07	1.432	1.60187
15.01	4.466	2.06	1.454	1.60186
15.02	4.443	2.05	1.486	1.60185
15.03	4.421	2.04	1.524	1.60184
15.04	4.399	2.67	1.522	1.60183
15.05	4.377	2.66	1.513	1.60182
15.06	4.355	2.64	1.502	1.60182
15.07	4.334	2.6	1.496	1.60181
15.08	4.312	2.59	1.478	1.6018
15.09	4.291	2.57	1.471	1.60179
15.1	4.269	2.56	1.444	1.60178
15.11	4.248	2.58	1.515	1.60177
15.12	4.227	2.57	1.566	1.60176
15.13	4.206	3.12	1.555	1.60175
15.14	4.185	3.12	1.553	1.60174
15.15	4.164	3.11	1.545	1.60174
15.16	4.143	3.04	1.537	1.60173
15.17	4.122	3.03	1.528	1.60172
15.18	4.102	3.01	1.5	1.60171
15.19	4.081	3.	1.483	1.6017
15.2	4.061	2.85	1.477	1.60169
15.21	4.041	2.85	1.462	1.60168
15.22	4.021	2.83	1.464	1.60168
15.23	4.001	2.82	1.463	1.60167
15.24	3.981	2.8	1.458	1.60166
15.25	3.961	2.79	1.442	1.60165
15.26	3.941	2.78	1.429	1.60164
15.27	3.921	2.76	1.415	1.60163
15.28	3.902	2.75	1.398	1.60163
15.29	3.882	2.74	1.386	1.60162
15.3	3.863	2.72	1.389	1.60161
15.31	3.844	2.71	1.375	1.6016
15.32	3.824	2.69	1.318	1.60159
15.33	3.805	2.68	1.365	1.60159
15.34	3.786	2.46	1.368	1.60158
15.35	3.768	2.84	1.353	1.60157
15.36	3.749	2.82	1.388	1.60156
15.37	3.73	3.04	1.407	1.60156
15.38	3.711	3.02	1.406	1.60155
15.39	3.693	3.01	1.399	1.60154
15.4	3.674	2.99	1.369	1.60153
15.41	3.656	3.04	1.43	1.60152
15.42	3.638	3.03	1.393	1.60152
15.43	3.62	3.01	1.397	1.60151
15.44	3.602	3.	1.402	1.6015
15.45	3.584	2.98	1.364	1.60149
15.46	3.566	2.97	1.412	1.60149
15.47	3.548	2.95	1.446	1.60148
15.48	3.53	2.94	1.439	1.60147
15.49	3.513	2.92	1.437	1.60146
15.5	3.495	2.91	1.461	1.60146
15.51	3.478	2.81	1.472	1.60145
15.52	3.46	2.82	1.48	1.60144
15.53	3.443	3.35	1.478	1.60144
15.54	3.426	3.34	1.493	1.60143
15.55	3.409	3.12	1.482	1.60142
15.56	3.392	2.9	1.576	1.60141
15.57	3.375	2.89	1.581	1.60141
15.58	3.358	3.1	1.567	1.6014
15.59	3.341	3.08	1.58	1.60139
15.6	3.325	3.07	1.585	1.60139
15.61	3.308	3.05	1.577	1.60138
15.62	3.292	3.04	1.585	1.60137
15.63	3.275	3.02	1.578	1.60137
15.64	3.259	3.01	1.56	1.60136
15.65	3.243	2.99	1.604	1.60135
15.66	3.226	2.98	1.647	1.60135
15.67	3.21	2.96	1.639	1.60134
15.68	3.194	2.95	1.638	1.60133
15.69	3.178	2.93	1.66	1.60133
15.7	3.163	2.92	1.652	1.60132
15.71	3.147	2.9	1.637	1.60131
15.72	3.131	2.89	1.629	1.60131
15.73	3.115	2.87	1.617	1.6013
15.74	3.1	2.86	1.609	1.60129
15.75	3.084	2.84	1.609	1.60129
15.76	3.069	2.83	1.628	1.60128
15.77	3.054	2.82	1.631	1.60127
15.78	3.039	2.8	1.642	1.60127
15.79	3.023	2.79	1.635	1.60126
15.8	3.552	3.05	1.627	1.60125
15.81	3.534	3.03	1.646	1.60125
15.82	3.517	3.02	1.667	1.60124
15.83	3.499	3.1	1.666	1.60124
15.84	3.482	3.38	1.588	1.60123
15.85	3.464	3.36	1.58	1.60122
15.86	3.447	3.35	1.61	1.60122
15.87	3.43	3.33	1.603	1.60121
15.88	3.413	3.31	1.609	1.60121
15.89	3.396	3.3	1.681	1.6012
15.9	3.379	3.28	1.671	1.60119
15.91	3.362	3.67	1.663	1.60119
15.92	3.345	3.65	1.651	1.60118
15.93	3.329	3.63	1.643	1.60118
15.94	3.312	3.62	1.634	1.60117
15.95	3.295	3.6	1.597	1.60116
15.96	3.279	3.58	1.576	1.60116
15.97	3.263	3.56	1.608	1.60115
15.98	3.246	3.54	1.548	1.60115
15.99	3.23	3.53	1.533	1.60114
16.	3.214	3.51	1.542	1.60113
16.01	3.198	3.49	1.523	1.60113
16.02	3.182	3.47	1.514	1.60112
16.03	3.166	3.46	1.551	1.60112
16.04	3.15	3.26	1.548	1.60111
16.05	3.135	3.24	1.552	1.60111
16.06	3.119	3.22	1.705	1.6011
16.07	3.103	3.45	1.697	1.6011
16.08	3.088	3.43	1.686	1.60109
16.09	3.073	3.42	1.672	1.60108
16.1	3.057	3.4	1.673	1.60108
16.11	3.042	3.34	1.651	1.60107
16.12	3.027	3.32	1.645	1.60107
16.13	3.012	3.3	1.639	1.60106
16.14	2.997	3.29	1.615	1.60106
16.15	2.982	3.27	1.607	1.60105
16.16	2.967	3.25	1.614	1.60105
16.17	2.952	3.24	1.553	1.60104
16.18	2.786	3.22	1.541	1.60104
16.19	2.773	3.21	1.573	1.60103
16.2	2.759	3.19	1.518	1.60103
16.21	2.745	3.17	1.521	1.60102
16.22	2.731	3.12	1.507	1.60102
16.23	2.718	3.1	1.441	1.60101
16.24	2.704	3.09	1.435	1.60101
16.25	2.691	3.07	1.423	1.601
16.26	2.677	3.06	1.39	1.601
16.27	2.664	3.04	1.383	1.60099
16.28	2.65	3.03	1.376	1.60099
16.29	2.637	3.01	1.365	1.60098
16.3	2.624	3.	1.319	1.60098
16.31	2.611	3.1	1.372	1.60097
16.32	2.598	3.12	1.38	1.60097
16.33	2.585	3.11	1.355	1.60096
16.34	2.572	3.09	1.352	1.60096
16.35	2.559	3.05	1.322	1.60095
16.36	2.547	3.03	1.334	1.60095
16.37	2.534	3.02	1.296	1.60094
16.38	2.521	3.	1.308	1.60094
16.39	2.509	2.99	1.316	1.60093
16.4	2.496	2.97	1.304	1.60093
16.41	2.484	2.76	1.364	1.60092
16.42	2.471	2.74	1.358	1.60092
16.43	2.459	2.71	1.361	1.60092
16.44	2.447	2.69	1.427	1.60091
16.45	2.434	2.68	1.487	1.60091
16.46	2.422	2.67	1.467	1.6009
16.47	2.41	2.65	1.513	1.6009
16.48	2.398	2.64	1.539	1.60089
16.49	2.386	2.63	1.519	1.60089
16.5	2.374	2.61	1.501	1.60088
16.51	2.363	2.6	1.493	1.60088
16.52	2.351	2.59	1.508	1.60088
16.53	2.339	2.58	1.51	1.60087
16.54	5.704	2.56	1.49	1.60087
16.55	5.675	2.55	1.568	1.60086
16.56	5.647	2.54	1.505	1.60086
16.57	5.619	2.52	1.498	1.60085
16.58	5.591	2.71	1.509	1.60085
16.59	5.563	2.69	1.508	1.60084
16.6	5.535	3.1	1.472	1.60084
16.61	5.508	3.09	1.451	1.60084
16.62	5.48	3.07	1.417	1.60083
16.63	5.453	3.31	1.456	1.60083
16.64	5.426	3.29	1.485	1.60082
16.65	4.809	3.27	1.479	1.60082
16.66	4.785	3.29	1.51	1.60082
16.67	4.761	3.28	1.498	1.60081
16.68	4.737	3.26	1.489	1.60081
16.69	4.714	3.25	1.482	1.6008
16.7	4.69	3.31	1.455	1.6008
16.71	4.667	3.29	1.453	1.6008
16.72	4.643	3.02	1.446	1.60079
16.73	4.62	3.01	1.427	1.60079
16.74	4.597	2.99	1.414	1.60078
16.75	4.574	2.98	1.402	1.60078
16.76	4.552	2.96	1.369	1.60078
16.77	4.529	2.39	1.355	1.60077
16.78	4.506	2.38	1.347	1.60077
16.79	4.484	2.36	1.353	1.60076
16.8	4.461	2.35	1.435	1.60076
16.81	5.857	2.34	1.404	1.60076
16.82	5.828	2.33	1.391	1.60075
16.83	5.799	2.32	1.38	1.60075
16.84	5.77	2.18	1.38	1.60075
16.85	5.741	2.11	1.427	1.60074
16.86	5.713	2.1	1.42	1.60074
16.87	5.684	2.07	1.4	1.60073
16.88	5.656	2.06	1.393	1.60073
16.89	5.628	1.85	1.537	1.60073
16.9	5.907	1.84	1.524	1.60072
16.91	5.878	1.83	1.516	1.60072
16.92	5.848	1.82	1.506	1.60072
16.93	5.819	1.81	1.492	1.60071
16.94	5.79	1.8	1.492	1.60071
16.95	5.761	1.79	1.486	1.60071
16.96	5.733	1.63	1.452	1.6007
16.97	5.704	1.62	1.426	1.6007
16.98	5.676	1.62	1.403	1.6007
16.99	5.647	1.61	1.396	1.60069
17.	5.619	1.87	1.474	1.60069
17.01	5.591	1.86	1.445	1.60068
17.02	5.563	1.85	1.454	1.60068
17.03	5.535	1.84	1.447	1.60068
17.04	5.508	1.88	1.444	1.60067
17.05	5.48	2.2	1.429	1.60067
17.06	5.453	2.19	1.422	1.60067
17.07	5.426	2.17	1.415	1.60066
17.08	5.399	2.16	1.435	1.60066
17.09	5.372	2.15	1.441	1.60066
17.1	5.345	2.14	1.418	1.60065
17.11	5.318	2.13	1.41	1.60065
17.12	5.292	2.12	1.382	1.60065
17.13	5.265	2.11	1.383	1.60065
17.14	5.239	2.1	1.367	1.60064
17.15	5.213	2.02	1.36	1.60064
17.16	5.187	2.01	1.359	1.60064
17.17	5.161	2.	1.358	1.60063
17.18	5.135	1.99	1.351	1.60063
17.19	5.11	1.98	1.395	1.60063
17.2	5.084	1.97	1.391	1.60062
17.21	5.059	1.96	1.393	1.60062
17.22	5.034	1.9	1.383	1.60062
17.23	5.009	1.89	1.376	1.60061
17.24	4.984	1.88	1.362	1.60061
17.25	4.959	1.87	1.382	1.60061
17.26	4.934	1.86	1.427	1.6006
17.27	4.909	1.86	1.42	1.6006
17.28	4.885	1.85	1.391	1.6006
17.29	4.861	1.84	1.391	1.6006
17.3	4.836	1.83	1.424	1.60059
17.31	4.812	1.82	1.418	1.60059
17.32	4.788	1.81	1.382	1.60059
17.33	4.764	1.7	1.384	1.60058
17.34	4.741	1.69	1.376	1.60058
17.35	4.717	1.68	1.346	1.60058
17.36	4.693	1.67	1.313	1.60057
17.37	4.67	1.66	1.334	1.60057
17.38	4.647	1.66	1.323	1.60057
17.39	4.624	1.65	1.287	1.60057
17.4	4.6	1.41	1.274	1.60056
17.41	4.578	1.41	1.268	1.60056
17.42	4.555	1.38	1.264	1.60056
17.43	4.532	1.36	1.257	1.60056
17.44	4.509	1.35	1.26	1.60055
17.45	4.487	1.34	1.241	1.60055
17.46	4.464	1.34	1.253	1.60055
17.47	4.442	1.33	1.242	1.60054
17.48	4.42	1.32	1.219	1.60054
17.49	4.398	1.32	1.195	1.60054
17.5	4.376	1.14	1.19	1.60054
17.51	4.354	1.62	1.198	1.60053
17.52	4.333	1.61	1.205	1.60053
17.53	4.311	1.6	1.243	1.60053
17.54	4.289	1.63	1.218	1.60053
17.55	4.268	1.62	1.179	1.60052
17.56	4.247	1.61	1.16	1.60052
17.57	4.226	1.6	1.164	1.60052
17.58	4.204	1.6	1.136	1.60052
17.59	4.183	1.59	1.13	1.60051
17.6	4.163	1.58	1.098	1.60051
17.61	4.142	1.57	1.092	1.60051
17.62	4.121	1.56	1.057	1.6005
17.63	4.101	1.56	1.021	1.6005
17.64	4.08	1.55	1.011	1.6005
17.65	4.06	1.54	1.006	1.6005
17.66	4.04	1.53	0.995	1.60049
17.67	4.019	1.53	0.99	1.60049
17.68	3.999	1.52	1.039	1.60049
17.69	3.979	1.5	1.033	1.60049
17.7	3.96	1.49	1.026	1.60049
17.71	3.94	1.48	1.074	1.60048
17.72	3.92	1.48	1.051	1.60048
17.73	3.901	1.47	1.039	1.60048
17.74	3.881	1.46	1.056	1.60048
17.75	3.862	1.43	1.046	1.60047
17.76	3.843	1.43	1.056	1.60047
17.77	1.073	1.42	1.066	1.60047
17.78	1.067	1.8	1.097	1.60047
17.79	1.062	1.79	1.127	1.60046
17.8	1.057	1.78	1.078	1.60046
17.81	1.051	1.75	1.119	1.60046
17.82	1.046	1.74	1.089	1.60046
17.83	1.041	1.73	1.116	1.60045
17.84	1.036	1.72	1.192	1.60045
17.85	1.03	1.68	1.181	1.60045
17.86	1.025	1.67	1.214	1.60045
17.87	1.02	1.66	1.207	1.60045
17.88	1.015	1.65	1.189	1.60044
17.89	1.01	1.65	1.165	1.60044
17.91	1.005	1.64	1.121	1.60044
17.92	1.	1.63	1.147	1.60044
17.93	0.995	1.62	1.101	1.60043
17.94	0.99	1.61	1.099	1.60043
17.95	0.985	1.61	1.135	1.60043
17.96	0.98	1.6	1.129	1.60043
17.97	0.975	1.59	1.136	1.60043
17.98	0.97	1.58	1.107	1.60042
17.99	0.966	1.57	1.101	1.60042
18.	0.961	1.57	1.081	1.60042
18.01	0.956	1.56	1.046	1.60042
18.02	0.951	1.55	1.053	1.60042
18.03	0.946	1.54	1.032	1.60041
18.04	0.942	1.54	0.996	1.60041
18.05	0.937	1.53	0.999	1.60041
18.06	0.932	1.52	0.977	1.60041
18.07	0.928	1.51	0.972	1.60041
18.08	0.923	1.5	0.979	1.6004
18.09	0.918	1.55	0.974	1.6004
18.1	0.914	1.55	0.997	1.6004
18.11	0.909	1.54	0.944	1.6004
18.12	0.905	1.43	0.951	1.6004
18.13	0.9	1.42	0.956	1.60039
18.14	0.896	1.42	0.959	1.60039
18.15	0.891	1.41	0.944	1.60039
18.16	0.887	1.4	1.008	1.60039
18.17	0.882	1.39	0.999	1.60039
18.18	0.878	1.39	0.943	1.60038
18.19	0.874	1.38	0.912	1.60038
18.2	0.869	1.6	0.907	1.60038
18.21	0.865	1.59	0.865	1.60038
18.22	0.861	1.52	0.839	1.60038
18.23	0.856	1.51	0.913	1.60037
18.24	0.852	1.5	0.926	1.60037
18.25	0.848	1.49	1.041	1.60037
18.26	0.844	1.48	1.021	1.60037
18.27	0.839	1.84	1.027	1.60037
18.28	0.835	1.83	1.062	1.60036
18.29	0.831	1.82	1.036	1.60036
18.3	0.827	1.81	1.03	1.60036
18.31	0.823	1.8	1.022	1.60036
18.32	0.819	1.8	1.025	1.60036
18.33	0.815	1.79	1.05	1.60036
18.34	0.81	1.78	1.106	1.60035
18.35	0.806	1.77	1.079	1.60035
18.36	0.802	1.76	1.053	1.60035
18.37	0.798	1.75	1.12	1.60035
18.38	0.794	1.74	1.109	1.60035
18.39	0.79	1.7	1.088	1.60035
18.4	0.391	1.69	1.077	1.60034
18.41	0.389	1.68	1.067	1.60034
18.42	0.387	1.67	1.058	1.60034
18.43	0.385	1.66	1.039	1.60034
18.44	0.383	1.65	1.034	1.60034
18.45	0.381	1.65	1.014	1.60034
18.46	0.379	1.64	1.003	1.60033
18.47	0.377	1.63	1.061	1.60033
18.48	0.375	1.62	1.055	1.60033
18.49	0.373	1.61	1.03	1.60033
18.5	0.372	1.56	1.023	1.60033
18.51	0.37	1.55	1.077	1.60033
18.52	0.368	1.54	1.046	1.60032
18.53	0.366	1.53	1.059	1.60032
18.54	0.364	1.52	1.012	1.60032
18.55	0.362	1.51	1.004	1.60032
18.56	0.361	1.51	1.014	1.60032
18.57	2.341	1.5	1.008	1.60032
18.58	2.329	1.49	1.002	1.60031
18.59	2.318	1.48	1.062	1.60031
18.6	2.306	1.48	1.057	1.60031
18.61	2.295	1.47	1.03	1.60031
18.62	2.283	1.64	1.094	1.60031
18.63	2.272	1.45	1.089	1.60031
18.64	2.26	1.45	1.161	1.6003
18.65	2.249	1.44	1.197	1.6003
18.66	2.238	1.43	1.173	1.6003
18.67	2.227	1.43	1.184	1.6003
18.68	2.216	1.44	1.178	1.6003
18.69	2.205	1.43	1.164	1.6003
18.7	2.194	1.81	1.209	1.6003
18.71	2.183	1.8	1.203	1.60029
18.72	2.172	1.79	1.213	1.60029
18.73	2.161	1.87	1.211	1.60029
18.74	2.15	1.52	1.205	1.60029
18.75	2.139	1.75	1.184	1.60029
18.76	2.129	1.46	1.208	1.60029
18.77	2.118	1.45	1.236	1.60029
18.78	2.108	1.44	1.244	1.60028
18.79	2.097	1.43	1.226	1.60028
18.8	2.087	1.42	1.22	1.60028
18.81	2.076	1.42	1.23	1.60028
18.82	2.066	1.41	1.206	1.60028
18.83	2.056	1.47	1.262	1.60028
18.84	2.045	1.07	1.23	1.60028
18.85	2.035	1.19	1.215	1.60027
18.86	2.025	1.18	1.209	1.60027
18.87	2.015	1.18	1.183	1.60027
18.88	2.005	1.17	1.156	1.60027
18.89	1.995	1.17	1.202	1.60027
18.9	1.985	1.16	1.196	1.60027
18.91	1.975	1.16	1.158	1.60027
18.92	1.965	1.15	1.188	1.60026
18.93	0.846	1.03	1.166	1.60026
18.94	0.842	1.02	1.132	1.60026
18.95	0.838	1.02	1.143	1.60026
18.96	0.834	0.95	1.146	1.60026
18.97	0.83	1.21	1.1	1.60026
18.98	0.825	1.2	1.143	1.60026
18.99	0.821	1.19	1.215	1.60026
19.	0.817	1.19	1.178	1.60025
19.01	0.813	1.18	1.17	1.60025
19.02	0.809	1.18	1.15	1.60025
19.03	0.805	1.17	1.145	1.60025
19.04	0.801	1.16	1.234	1.60025
19.05	0.797	1.77	1.219	1.60025
19.06	0.793	1.76	1.213	1.60025
19.07	0.789	1.78	1.178	1.60025
19.08	0.785	1.77	1.183	1.60024
19.09	0.781	1.76	1.183	1.60024
19.1	0.777	1.94	1.192	1.60024
19.11	0.773	1.93	1.144	1.60024
19.12	0.77	1.92	1.196	1.60024
19.13	0.766	1.91	1.188	1.60024
19.14	0.762	1.9	1.174	1.60024
19.15	0.758	1.69	1.164	1.60024
19.16	0.754	1.68	1.181	1.60023
19.17	0.751	1.67	1.171	1.60023
19.18	0.747	1.66	1.182	1.60023
19.19	0.743	1.66	1.172	1.60023
19.2	0.739	1.67	1.352	1.60023
19.21	0.736	1.72	1.343	1.60023
19.22	0.732	1.87	1.33	1.60023
19.23	0.728	1.86	1.397	1.60023
19.24	0.725	1.86	1.428	1.60023
19.25	0.721	2.18	1.44	1.60022
19.26	0.717	2.18	1.427	1.60022
19.27	0.714	2.17	1.42	1.60022
19.28	0.71	2.16	1.546	1.60022
19.29	0.707	2.15	1.56	1.60022
19.3	0.703	2.59	1.534	1.60022
19.31	0.7	2.58	1.547	1.60022
19.32	0.696	2.57	1.542	1.60022
19.33	0.693	2.55	1.538	1.60022
19.34	0.689	2.54	1.53	1.60021
19.35	0.686	2.53	1.543	1.60021
19.36	0.682	2.5	1.534	1.60021
19.37	0.679	2.49	1.525	1.60021
19.38	0.676	2.47	1.538	1.60021
19.39	0.672	2.49	1.528	1.60021
19.4	0.669	2.47	1.523	1.60021
19.41	0.666	2.46	1.534	1.60021
19.42	0.662	2.45	1.522	1.60021
19.43	0.659	2.44	1.515	1.60021
19.44	0.656	2.43	1.508	1.6002
19.45	0.652	2.41	1.514	1.6002
19.46	0.649	2.26	1.51	1.6002
19.47	0.646	2.25	1.505	1.6002
19.48	0.643	2.24	1.496	1.6002
19.49	0.639	2.23	1.5	1.6002
19.5	0.636	2.22	1.491	1.6002
19.51	0.633	2.21	1.493	1.6002
19.52	0.63	2.19	1.515	1.6002
19.53	0.627	2.18	1.505	1.6002
19.54	0.624	2.17	1.488	1.60019
19.55	0.621	2.22	1.47	1.60019
19.56	0.617	2.21	1.527	1.60019
19.57	0.614	2.2	1.548	1.60019
19.58	0.611	2.19	1.54	1.60019
19.59	0.608	2.18	1.538	1.60019
19.6	0.605	2.17	1.547	1.60019
19.61	0.602	2.16	1.525	1.60019
19.62	0.599	2.15	1.552	1.60019
19.63	0.596	2.13	1.579	1.60019
19.64	0.593	2.12	1.567	1.60018
19.65	0.59	2.11	1.564	1.60018
19.66	0.587	2.1	1.55	1.60018
19.67	0.584	2.09	1.514	1.60018
19.68	0.581	2.08	1.557	1.60018
19.69	0.579	2.07	1.555	1.60018
19.7	0.576	2.06	1.539	1.60018
19.71	0.573	2.05	1.532	1.60018
19.72	0.57	2.04	1.514	1.60018
19.73	0.567	2.03	1.506	1.60018
19.74	0.564	2.02	1.542	1.60018
19.75	0.561	1.99	1.535	1.60017
19.76	0.559	1.98	1.474	1.60017
19.77	0.556	1.97	1.466	1.60017
19.78	0.553	1.96	1.479	1.60017
19.79	0.55	1.95	1.443	1.60017
19.8	0.548	1.94	1.455	1.60017
19.81	0.545	2.16	1.451	1.60017
19.82	0.542	2.14	1.432	1.60017
19.83	0.539	2.13	1.438	1.60017
19.84	0.537	2.12	1.428	1.60017
19.85	0.534	2.11	1.396	1.60017
19.86	0.531	2.52	1.356	1.60017
19.87	0.529	2.5	1.359	1.60016
19.88	0.526	2.49	1.355	1.60016
19.89	0.523	2.48	1.33	1.60016
19.9	0.521	2.47	1.324	1.60016
19.91	0.518	2.53	1.332	1.60016
19.92	0.516	2.52	1.322	1.60016
19.93	0.513	2.51	1.302	1.60016
19.94	0.511	2.56	1.283	1.60016
19.95	0.508	2.55	1.285	1.60016
19.96	0.505	2.93	1.26	1.60016
19.97	0.503	2.91	1.296	1.60016
19.98	0.5	2.9	1.245	1.60016
19.99	0.498	2.94	1.236	1.60016
20.	0.495	2.93	1.245	1.60015
20.01	0.493	2.92	1.285	1.60015
20.02	4.543	2.9	1.282	1.60015
20.03	4.521	2.89	1.379	1.60015
20.04	4.498	2.87	1.343	1.60015
20.05	4.476	2.86	1.295	1.60015
20.06	4.453	2.84	1.344	1.60015
20.07	4.431	2.83	1.338	1.60015
20.08	4.409	2.82	1.328	1.60015
20.09	4.387	2.8	1.319	1.60015
20.1	4.365	3.24	1.31	1.60015
20.11	4.344	3.22	1.309	1.60015
20.12	4.322	3.2	1.306	1.60015
20.13	4.3	3.19	1.3	1.60014
20.14	4.279	3.17	1.277	1.60014
20.15	4.258	3.13	1.353	1.60014
20.16	4.236	3.11	1.34	1.60014
20.17	4.215	3.09	1.361	1.60014
20.18	4.194	3.08	1.352	1.60014
20.19	4.173	3.06	1.389	1.60014
20.2	4.152	3.05	1.457	1.60014
20.21	4.132	3.03	1.397	1.60014
20.22	4.111	3.02	1.381	1.60014
20.23	4.091	3.	1.37	1.60014
20.24	4.07	2.99	1.413	1.60014
20.25	4.05	3.03	1.393	1.60014
20.26	4.03	3.01	1.351	1.60014
20.27	4.01	3.	1.332	1.60013
20.28	3.99	3.1	1.375	1.60013
20.29	3.97	3.08	1.444	1.60013
20.3	3.95	3.48	1.436	1.60013
20.31	3.93	3.46	1.478	1.60013
20.32	3.911	4.01	1.467	1.60013
20.33	3.891	3.49	1.455	1.60013
20.34	3.872	3.47	1.494	1.60013
20.35	3.852	3.46	1.512	1.60013
20.36	3.833	3.44	1.505	1.60013
20.37	3.814	3.42	1.507	1.60013
20.38	3.795	3.4	1.521	1.60013
20.39	3.776	3.52	1.5	1.60013
20.4	3.757	3.5	1.487	1.60013
20.41	3.738	3.48	1.494	1.60013
20.42	3.72	3.46	1.486	1.60013
20.43	2.514	3.45	1.578	1.60012
20.44	2.501	3.43	1.603	1.60012
20.45	2.489	3.41	1.606	1.60012
20.46	2.476	3.4	1.636	1.60012
20.47	2.464	3.52	1.627	1.60012
20.48	2.452	3.5	1.619	1.60012
20.49	2.439	3.48	1.602	1.60012
20.5	2.427	3.46	1.637	1.60012
20.51	2.415	3.45	1.637	1.60012
20.52	2.403	3.43	1.629	1.60012
20.53	2.391	3.41	1.585	1.60012
20.54	2.379	3.43	1.624	1.60012
20.55	2.367	3.41	1.663	1.60012
20.56	2.355	3.59	1.68	1.60012
20.57	2.344	3.62	1.716	1.60012
20.58	2.332	3.61	1.699	1.60012
20.59	2.32	3.59	1.715	1.60011
20.6	2.309	3.57	1.683	1.60011
20.61	2.297	3.55	1.643	1.60011
20.62	2.286	3.54	1.658	1.60011
20.63	2.274	3.52	1.644	1.60011
20.64	2.263	3.5	1.672	1.60011
20.65	2.252	3.49	1.672	1.60011
20.66	2.241	3.47	1.69	1.60011
20.67	2.229	3.45	1.665	1.60011
20.68	2.218	3.18	1.642	1.60011
20.69	2.207	3.12	1.633	1.60011
20.7	2.196	3.1	1.621	1.60011
20.71	2.185	3.09	1.602	1.60011
20.72	2.174	3.07	1.594	1.60011
20.73	2.163	3.06	1.531	1.60011
20.74	2.153	3.16	1.543	1.60011
20.75	2.142	3.15	1.604	1.60011
20.76	2.131	3.13	1.628	1.60011
20.77	2.121	3.12	1.685	1.60011
20.78	2.11	3.1	1.694	1.6001
20.79	2.099	3.08	1.712	1.6001
20.8	2.089	3.07	1.677	1.6001
20.81	2.079	3.05	1.697	1.6001
20.82	2.068	3.	1.731	1.6001
20.83	2.058	2.98	1.79	1.6001
20.84	2.048	3.05	1.79	1.6001
20.85	2.037	3.04	1.786	1.6001
20.86	2.027	3.02	1.799	1.6001
20.87	2.017	3.01	1.802	1.6001
20.88	2.007	3.3	1.785	1.6001
20.89	1.997	3.28	1.748	1.6001
20.9	1.987	3.27	1.737	1.6001
20.91	1.977	3.25	1.729	1.6001
20.92	1.967	3.23	1.807	1.6001
20.93	1.958	3.22	1.784	1.6001
20.94	1.948	3.2	1.764	1.6001
20.95	1.938	3.19	1.796	1.6001
20.96	1.928	3.17	1.847	1.6001
20.97	1.919	3.15	1.859	1.6001
20.98	1.909	3.14	1.853	1.60009
20.99	1.9	3.12	1.811	1.60009
21.	1.89	3.	1.779	1.60009
21.01	1.881	2.98	1.762	1.60009
21.02	1.871	2.97	1.736	1.60009
21.03	1.862	2.95	1.795	1.60009
21.04	1.853	2.94	1.779	1.60009
21.05	1.843	2.93	1.766	1.60009
21.06	1.834	2.91	1.821	1.60009
21.07	1.825	2.9	1.846	1.60009
21.08	1.816	2.88	1.952	1.60009
21.09	1.807	2.87	2.051	1.60009
21.1	1.798	2.85	2.041	1.60009
21.11	1.789	2.77	2.027	1.60009
21.12	1.78	2.76	2.017	1.60009
21.13	1.771	2.74	2.119	1.60009
21.14	1.762	2.73	2.094	1.60009
21.15	1.754	2.71	2.121	1.60009
21.16	1.745	2.7	2.11	1.60009
21.17	1.736	2.69	2.127	1.60009
21.18	1.727	2.67	2.156	1.60009
21.19	1.719	2.66	2.128	1.60009
21.2	1.71	2.65	2.123	1.60008
21.21	1.702	2.63	2.218	1.60008
21.22	5.357	2.62	2.243	1.60008
21.23	5.33	2.61	2.193	1.60008
21.24	5.303	2.59	2.177	1.60008
21.25	5.277	2.58	2.153	1.60008
21.26	5.251	2.57	2.152	1.60008
21.27	5.224	2.56	2.237	1.60008
21.28	5.198	2.54	2.226	1.60008
21.29	5.172	2.53	2.262	1.60008
21.3	5.147	2.52	2.251	1.60008
21.31	5.121	2.97	2.24	1.60008
21.32	5.095	2.95	2.253	1.60008
21.33	5.07	2.94	2.225	1.60008
21.34	5.045	2.92	2.211	1.60008
21.35	3.712	2.91	2.2	1.60008
21.36	3.693	2.89	2.255	1.60008
21.37	3.675	2.88	2.241	1.60008
21.38	3.022	2.86	2.302	1.60008
21.39	4.879	2.85	2.291	1.60008
21.4	4.855	2.84	2.242	1.60008
21.41	4.831	2.82	2.231	1.60008
21.42	4.807	2.81	2.22	1.60008
21.43	4.783	2.42	2.209	1.60008
21.44	4.759	2.4	2.216	1.60008
21.45	4.735	2.39	2.286	1.60007
21.46	4.712	2.38	2.275	1.60007
21.47	4.688	2.48	2.252	1.60007
21.48	4.665	2.38	2.262	1.60007
21.49	4.641	2.37	2.25	1.60007
21.5	4.618	2.36	2.248	1.60007
21.51	4.595	2.44	2.246	1.60007
21.52	4.572	2.42	2.207	1.60007
21.53	4.55	2.17	2.174	1.60007
21.54	4.527	2.16	2.162	1.60007
21.55	4.504	2.15	2.159	1.60007
21.56	4.482	2.12	2.16	1.60007
21.57	4.459	2.11	2.149	1.60007
21.58	4.437	2.08	2.171	1.60007
21.59	4.415	2.15	2.182	1.60007
21.6	4.393	1.95	2.18	1.60007
21.61	4.371	1.94	2.27	1.60007
21.62	4.349	1.93	2.216	1.60007
21.63	4.328	1.69	2.195	1.60007
21.64	4.306	1.68	2.18	1.60007
21.65	4.285	1.67	2.226	1.60007
21.66	4.263	1.66	2.209	1.60007
21.67	4.242	3.13	2.191	1.60007
21.68	4.221	3.11	2.197	1.60007
21.69	4.2	3.21	2.167	1.60007
21.7	4.179	3.2	2.156	1.60007
21.71	4.158	3.18	2.097	1.60007
21.72	4.137	3.15	2.089	1.60007
21.73	4.117	3.13	2.07	1.60006
21.74	4.096	3.42	2.048	1.60006
21.75	4.135	3.4	2.179	1.60006
21.76	4.114	3.39	2.196	1.60006
21.77	4.094	3.71	2.227	1.60006
21.78	4.073	3.69	2.222	1.60006
21.79	4.053	3.67	2.193	1.60006
21.8	4.033	3.65	2.181	1.60006
21.81	4.012	3.64	2.153	1.60006
21.82	3.992	3.62	2.169	1.60006
21.83	3.973	3.6	2.27	1.60006
21.84	3.953	3.58	2.235	1.60006
21.85	3.933	3.56	2.23	1.60006
21.86	3.913	3.55	2.23	1.60006
21.87	3.894	3.53	2.198	1.60006
21.88	3.874	3.51	2.195	1.60006
21.89	3.855	3.49	2.243	1.60006
21.9	3.836	3.48	2.221	1.60006
21.91	3.817	3.46	2.2	1.60006
21.92	3.798	3.44	2.164	1.60006
21.93	3.779	3.38	2.237	1.60006
21.94	3.76	3.36	2.227	1.60006
21.95	3.741	3.34	2.338	1.60006
21.96	3.722	3.33	2.318	1.60006
21.97	3.704	3.31	2.3	1.60006
21.98	3.685	3.29	2.268	1.60006
21.99	3.667	3.28	2.225	1.60006
22.	3.649	3.26	2.253	1.60006
22.01	3.631	3.24	2.234	1.60006
22.02	3.612	3.37	2.223	1.60006
22.03	3.594	3.36	2.205	1.60006
22.04	3.577	3.34	2.211	1.60006
22.05	3.559	3.32	2.191	1.60006
22.06	3.541	3.31	2.18	1.60006
22.07	3.523	3.15	2.242	1.60005
22.08	3.506	3.13	2.241	1.60005
22.09	3.488	3.12	2.22	1.60005
22.1	3.471	3.21	2.219	1.60005
22.11	3.453	3.07	2.222	1.60005
22.12	3.436	3.06	2.269	1.60005
22.13	3.419	3.04	2.255	1.60005
22.14	3.402	3.03	2.276	1.60005
22.15	3.385	3.01	2.264	1.60005
22.16	4.239	3.	2.235	1.60005
22.17	2.487	2.98	2.216	1.60005
22.18	2.475	2.97	2.283	1.60005
22.19	2.463	2.87	2.301	1.60005
22.2	2.45	2.8	2.287	1.60005
22.21	2.438	2.79	2.251	1.60005
22.22	2.426	2.97	2.235	1.60005
22.23	2.27	2.96	2.209	1.60005
22.24	2.259	2.94	2.253	1.60005
22.25	2.248	2.85	2.278	1.60005
22.26	2.236	2.84	2.334	1.60005
22.27	2.225	2.83	2.322	1.60005
22.28	2.214	2.81	2.31	1.60005
22.29	2.203	2.8	2.312	1.60005
22.3	2.192	2.78	2.283	1.60005
22.31	2.181	2.77	2.272	1.60005
22.32	2.17	2.76	2.365	1.60005
22.33	2.16	2.74	2.308	1.60005
22.34	2.149	2.73	2.296	1.60005
22.35	2.138	2.71	2.294	1.60005
22.36	2.127	2.7	2.291	1.60005
22.37	2.117	2.69	2.28	1.60005
22.38	2.106	2.9	2.268	1.60005
22.39	2.08	2.89	2.27	1.60005
22.4	2.069	2.87	2.33	1.60005
22.41	2.059	2.86	2.379	1.60005
22.42	2.049	2.84	2.411	1.60005
22.43	2.039	2.83	2.406	1.60005
22.44	2.028	2.81	2.428	1.60005
22.45	2.018	2.8	2.403	1.60005
22.46	2.008	2.79	2.442	1.60005
22.47	1.998	2.77	2.46	1.60004
22.48	1.988	2.76	2.442	1.60004
22.49	1.978	2.75	2.42	1.60004
22.5	1.969	2.73	2.406	1.60004
22.51	1.959	2.63	2.384	1.60004
22.52	1.949	2.61	2.372	1.60004
22.53	1.939	2.6	2.36	1.60004
22.54	1.93	2.51	2.31	1.60004
22.55	1.92	2.49	2.346	1.60004
22.56	1.91	2.48	2.331	1.60004
22.57	1.901	2.35	2.322	1.60004
22.58	1.891	2.34	2.279	1.60004
22.59	1.882	2.33	2.31	1.60004
22.6	1.872	2.32	2.269	1.60004
22.61	1.863	2.22	2.24	1.60004
22.62	1.854	2.21	2.239	1.60004
22.63	1.845	2.02	2.286	1.60004
22.64	1.835	2.01	2.274	1.60004
22.65	1.826	2.	2.236	1.60004
22.66	1.817	1.99	2.223	1.60004
22.67	1.808	1.98	2.197	1.60004
22.68	1.799	1.97	2.169	1.60004
22.69	1.79	2.	2.148	1.60004
22.7	1.781	2.55	2.11	1.60004
22.71	1.772	2.54	2.171	1.60004
22.72	1.763	2.53	2.224	1.60004
22.73	1.755	2.46	2.221	1.60004
22.74	1.746	2.44	2.311	1.60004
22.75	1.737	2.43	2.347	1.60004
22.76	1.728	2.42	2.358	1.60004
22.77	1.72	2.41	2.394	1.60004
22.78	1.711	2.4	2.385	1.60004
22.79	1.703	2.38	2.402	1.60004
22.8	1.694	2.37	2.42	1.60004
22.81	1.686	2.35	2.408	1.60004
22.82	1.677	2.34	2.369	1.60004
22.83	1.669	2.3	2.357	1.60004
22.84	1.661	2.29	2.34	1.60004
22.85	1.652	2.27	2.339	1.60004
22.86	1.644	2.26	2.328	1.60004
22.87	1.636	2.25	2.388	1.60004
22.88	1.628	2.24	2.385	1.60004
22.89	1.62	2.23	2.488	1.60004
22.9	1.612	2.22	2.483	1.60004
22.91	1.604	2.31	2.487	1.60004
22.92	1.596	2.14	2.482	1.60004
22.93	1.588	2.13	2.492	1.60004
22.94	1.58	2.14	2.497	1.60004
22.95	1.572	2.13	2.453	1.60004
22.96	1.564	2.09	2.491	1.60004
22.97	1.556	2.08	2.447	1.60003
22.98	1.548	2.07	2.42	1.60003
22.99	1.541	2.02	2.457	1.60003
23.	1.533	2.11	2.389	1.60003
23.01	1.525	2.1	2.375	1.60003
23.02	1.518	2.09	2.364	1.60003
23.03	1.51	2.29	2.338	1.60003
23.04	1.503	2.28	2.367	1.60003
23.05	1.495	2.27	2.375	1.60003
23.06	1.488	2.25	2.382	1.60003
23.07	1.48	2.26	2.397	1.60003
23.08	1.473	2.19	2.385	1.60003
23.09	1.465	2.18	2.365	1.60003
23.1	1.458	2.17	2.363	1.60003
23.11	5.474	2.28	2.371	1.60003
23.12	5.447	2.48	2.358	1.60003
23.13	5.42	2.46	2.354	1.60003
23.14	5.393	2.45	2.316	1.60003
23.15	5.366	2.62	2.309	1.60003
23.16	5.339	2.61	2.351	1.60003
23.17	5.313	2.74	2.34	1.60003
23.18	5.286	2.72	2.352	1.60003
23.19	5.26	2.71	2.335	1.60003
23.2	5.234	2.52	2.339	1.60003
23.21	5.207	2.51	2.437	1.60003
23.22	5.181	2.5	2.451	1.60003
23.23	5.156	2.49	2.443	1.60003
23.24	5.13	2.47	2.403	1.60003
23.25	5.104	2.46	2.39	1.60003
23.26	5.079	2.45	2.383	1.60003
23.27	5.054	2.44	2.407	1.60003
23.28	5.028	2.43	2.401	1.60003
23.29	5.003	2.41	2.384	1.60003
23.3	4.978	2.4	2.349	1.60003
23.31	4.953	2.39	2.345	1.60003
23.32	4.929	2.32	2.336	1.60003
23.33	4.904	2.31	2.32	1.60003
23.34	4.88	2.3	2.325	1.60003
23.35	4.855	2.29	2.318	1.60003
23.36	4.831	2.28	2.321	1.60003
23.37	4.807	2.27	2.285	1.60003
23.38	4.783	2.25	2.3	1.60003
23.39	4.759	2.36	2.343	1.60003
23.4	4.735	2.38	2.328	1.60003
23.41	4.712	2.37	2.316	1.60003
23.42	4.688	2.36	2.293	1.60003
23.43	4.665	2.34	2.268	1.60003
23.44	4.642	2.33	2.222	1.60003
23.45	4.619	2.32	2.233	1.60003
23.46	4.595	2.26	2.214	1.60003
23.47	4.573	2.24	2.214	1.60003
23.48	4.55	2.23	2.231	1.60003
23.49	4.527	2.22	2.204	1.60003
23.5	4.504	2.25	2.278	1.60003
23.51	4.482	2.24	2.243	1.60003
23.52	4.46	2.08	2.235	1.60003
23.53	4.437	2.07	2.256	1.60003
23.54	4.415	2.06	2.214	1.60003
23.55	4.393	2.02	2.261	1.60003
23.56	4.371	2.01	2.26	1.60003
23.57	4.35	2.	2.335	1.60003
23.58	4.328	1.99	2.333	1.60003
23.59	4.306	1.98	2.297	1.60003
23.6	4.285	1.97	2.285	1.60003
23.61	4.263	1.96	2.273	1.60003
23.62	4.242	1.95	2.246	1.60003
23.63	4.221	1.86	2.248	1.60003
23.64	4.2	1.85	2.225	1.60003
23.65	4.179	1.84	2.21	1.60002
23.66	4.158	1.87	2.199	1.60002
23.67	4.137	1.86	2.184	1.60002
23.68	4.117	1.85	2.171	1.60002
23.69	4.096	1.51	2.203	1.60002
23.7	4.076	1.5	2.186	1.60002
23.71	4.055	1.49	2.177	1.60002
23.72	4.035	2.13	2.155	1.60002
23.73	4.015	2.12	2.111	1.60002
23.74	3.995	2.1	2.068	1.60002
23.75	3.975	2.09	2.042	1.60002
23.76	3.955	2.08	2.031	1.60002
23.77	3.936	2.07	1.99	1.60002
23.78	3.916	2.06	1.973	1.60002
23.79	3.896	2.07	2.007	1.60002
23.8	3.877	2.48	2.038	1.60002
23.81	3.858	2.46	2.061	1.60002
23.82	3.838	2.45	2.051	1.60002
23.83	3.819	2.44	2.041	1.60002
23.84	3.8	2.43	2.03	1.60002
23.85	3.781	2.42	2.018	1.60002
23.86	3.762	2.4	1.985	1.60002
23.87	3.744	2.39	2.03	1.60002
23.88	3.725	2.38	2.023	1.60002
23.89	3.706	2.37	2.001	1.60002
23.9	3.688	2.36	1.994	1.60002
23.91	3.669	2.34	1.984	1.60002
23.92	3.651	2.33	1.974	1.60002
23.93	3.633	2.32	1.955	1.60002
23.94	3.615	2.31	1.944	1.60002
23.95	3.597	2.3	1.966	1.60002
23.96	3.579	2.29	1.956	1.60002
23.97	2.244	2.27	1.932	1.60002
23.98	2.233	2.26	1.938	1.60002
23.99	2.222	2.25	1.886	1.60002
24.	2.211	2.24	1.851	1.60002
24.01	2.2	2.23	1.855	1.60002
24.02	2.189	2.22	1.817	1.60002
24.03	2.178	2.21	1.836	1.60002
24.04	2.167	2.2	1.797	1.60002
24.05	2.156	2.17	1.787	1.60002
24.06	2.145	2.16	1.868	1.60002
24.07	2.135	2.14	1.846	1.60002
24.08	2.124	2.13	1.84	1.60002
24.09	2.113	2.12	1.823	1.60002
24.1	2.103	2.11	1.827	1.60002
24.11	2.092	2.1	1.832	1.60002
24.12	2.082	2.15	1.841	1.60002
24.13	0.338	2.14	1.836	1.60002
24.14	-0.023	2.13	1.873	1.60002
24.15	-0.023	1.85	1.888	1.60002
24.16	-0.023	1.72	1.778	1.60002
24.17	-0.023	1.71	1.85	1.60002
24.18	-0.022	2.34	1.842	1.60002
24.19	-0.022	2.33	1.806	1.60002
24.2	-0.022	2.32	1.797	1.60002
24.21	-0.022	2.3	1.829	1.60002
24.22	-0.022	2.29	1.821	1.60002
24.23	-0.022	2.28	1.888	1.60002
24.24	-0.022	2.3	1.878	1.60002
24.25	-0.022	2.29	1.925	1.60002
24.26	-0.022	2.27	1.947	1.60002
24.27	-0.021	2.26	1.973	1.60002
24.28	-0.021	2.25	1.972	1.60002
24.29	-0.021	2.24	2.023	1.60002
24.3	-0.021	1.89	2.015	1.60002
24.31	-0.021	1.88	1.982	1.60002
24.32	-0.021	1.87	1.988	1.60002
24.33	-0.021	1.86	1.978	1.60002
24.34	-0.021	1.85	1.944	1.60002
24.35	-0.021	1.84	2.01	1.60002
24.36	-0.02	1.83	1.987	1.60002
24.37	-0.02	1.82	1.964	1.60002
24.38	-0.02	2.33	1.957	1.60002
24.39	-0.02	2.32	1.929	1.60002
24.4	-0.02	2.31	1.863	1.60002
24.41	-0.02	2.29	1.833	1.60002
24.42	-0.02	2.28	1.809	1.60002
24.43	-0.02	2.27	1.837	1.60002
24.44	-0.02	2.09	1.83	1.60002
24.45	-0.02	2.08	1.804	1.60002
24.46	-0.019	1.98	1.801	1.60002
24.47	-0.019	1.97	1.739	1.60002
24.48	-0.019	1.96	1.793	1.60002
24.49	-0.019	1.95	1.805	1.60002
24.5	-0.019	1.95	1.769	1.60002
24.51	-0.019	1.94	1.786	1.60002
24.52	-0.019	1.93	1.822	1.60002
24.53	-0.019	1.92	1.74	1.60002
24.54	-0.019	1.91	1.775	1.60002
24.55	-0.019	1.9	1.823	1.60002
24.56	-0.018	1.89	1.924	1.60002
24.57	-0.018	1.88	1.921	1.60002
24.58	-0.018	2.01	1.924	1.60002
24.59	-0.018	2.	1.929	1.60002
24.6	-0.018	1.99	1.884	1.60002
24.61	-0.018	1.95	1.843	1.60002
24.62	-0.018	2.25	1.832	1.60002
24.63	-0.018	2.24	1.807	1.60002
24.64	-0.018	2.23	1.798	1.60002
24.65	-0.018	2.22	1.789	1.60002
24.66	-0.018	2.25	1.815	1.60002
24.67	-0.017	2.14	1.767	1.60001
24.68	-0.017	2.13	1.753	1.60001
24.69	-0.017	2.12	1.746	1.60001
24.7	-0.017	2.11	1.738	1.60001
24.71	-0.017	2.1	1.702	1.60001
24.72	-0.017	2.09	1.658	1.60001
24.73	-0.017	2.08	1.663	1.60001
24.74	-0.017	2.07	1.64	1.60001
24.75	-0.017	2.06	1.71	1.60001
24.76	-0.017	2.05	1.685	1.60001
24.77	-0.017	2.04	1.649	1.60001
24.78	-0.016	2.03	1.751	1.60001
24.79	-0.016	2.02	1.778	1.60001
24.8	-0.016	2.01	1.769	1.60001
24.81	-0.016	2.	1.763	1.60001
24.82	-0.016	2.03	1.774	1.60001
24.83	-0.016	2.02	1.782	1.60001
24.84	-0.016	2.01	1.68	1.60001
24.85	-0.016	2.	1.744	1.60001
24.86	-0.016	1.99	1.702	1.60001
24.87	-0.016	1.98	1.693	1.60001
24.88	-0.016	1.97	1.685	1.60001
24.89	-0.016	1.96	1.687	1.60001
24.9	-0.998	2.12	1.692	1.60001
24.91	-0.993	2.11	1.811	1.60001
24.92	-0.988	2.1	1.805	1.60001
24.93	-0.983	2.09	1.782	1.60001
24.94	-0.978	2.08	1.767	1.60001
24.95	-0.973	2.01	1.756	1.60001
24.96	-0.968	2.92	1.763	1.60001
24.97	-0.964	2.9	1.785	1.60001
24.98	-0.959	2.89	1.781	1.60001
24.99	-0.954	2.87	1.782	1.60001
25.	-0.949	2.86	1.773	1.60001

==> Chapter_7/tikz/sample_paths_fluid_min.txt <==
t	sp1	sp10	sp100	fluid
0	-2	-2	-2	-2
0.01	-1.998	-1.998	-1.985	-1.98801
0.02	-1.996	-1.961	-1.96425	-1.97602
0.03	-1.994	-1.959	-1.94955	-1.96405
0.04	-1.992	-1.957	-1.95531	-1.9521
0.05	-1.99	-1.955	-1.88484	-1.94015
0.06	-1.988	-1.953	-1.87225	-1.92822
0.07	-1.986	-1.951	-1.89144	-1.91629
0.08	-1.984	-1.949	-1.89344	-1.90438
0.09	-1.982	-1.947	-1.88739	-1.89248
0.1	-1.98	-1.945	-1.87464	-1.8806
0.1	-1.978	-1.944	-1.87309	-1.86872
0.11	-1.976	-1.942	-1.85664	-1.85686
0.12	-1.974	-1.94	-1.84205	-1.84501
0.13	-1.972	-1.925	-1.77834	-1.83317
0.15	-1.97	-2.003	-1.68999	-1.82134
0.16	-1.968	-2.001	-1.63932	-1.80953
0.17	-1.966	-2.13	-1.6134	-1.79772
0.18	-1.964	-2.128	-1.54829	-1.78593
0.19	-1.962	-2.126	-1.53939	-1.77415
0.2	-1.96	-2.124	-1.53253	-1.76238
0.21	-1.958	-2.122	-1.53108	-1.75063
0.22	-1.956	-2.12	-1.52639	-1.73888
0.23	-1.954	-2.118	-1.5334	-1.72715
0.24	-1.952	-2.115	-1.52079	-1.71543
0.25	-1.95	-2.112	-1.4882	-1.70372
0.26	-1.948	-2.162	-1.48627	-1.69202
0.27	-1.946	-2.16	-1.39276	-1.68033
0.28	-1.944	-2.158	-1.39137	-1.66866
0.29	-1.942	-2.155	-1.37881	-1.657
0.3	-1.256	-2.153	-1.34228	-1.64535
0.31	-1.255	-2.151	-1.33783	-1.63371
0.32	-1.254	-2.149	-1.33119	-1.62208
0.33	-1.253	-2.019	-1.34668	-1.61046
0.34	-1.251	-2.017	-1.32773	-1.59886
0.35	-1.25	-2.064	-1.30391	-1.58726
0.36	-1.249	-2.062	-1.23761	-1.57568
0.37	-1.248	-2.06	-1.22885	-1.56411
0.38	-1.246	-2.058	-1.23896	-1.55256
0.39	-1.245	-2.056	-1.21011	-1.54101
0.4	-1.244	-1.935	-1.20614	-1.52947
0.41	-1.243	-1.933	-1.19072	-1.51795
0.42	-1.241	-1.931	-1.2146	-1.50644
0.43	-1.24	-1.929	-1.23867	-1.49494
0.44	-1.239	-1.932	-1.22374	-1.48345
0.45	-1.238	-1.93	-1.18624	-1.47197
0.46	-1.236	-2.172	-1.18668	-1.4605
0.47	-1.235	-2.222	-1.18577	-1.44905
0.48	-1.234	-2.195	-1.13346	-1.43761
0.49	-1.233	-1.999	-1.13772	-1.42617
0.5	-1.231	-1.997	-1.13019	-1.41475
0.51	-1.23	-1.924	-1.09119	-1.40334
0.52	-1.229	-1.922	-1.05752	-1.39195
0.53	-1.228	-1.92	-1.05505	-1.38056
0.54	-1.227	-1.919	-1.03841	-1.36919
0.55	-1.225	-1.917	-1.05158	-1.35782
0.56	-1.224	-1.915	-1.01755	-1.34647
0.57	-1.223	-1.849	-0.99416	-1.33513
0.58	-1.222	-1.848	-0.97876	-1.3238
0.59	-1.22	-1.846	-0.97421	-1.31248
0.6	-1.219	-1.844	-0.95568	-1.30117
0.61	-1.218	-1.842	-0.94446	-1.28988
0.62	-1.217	-1.84	-0.92358	-1.27859
0.63	-1.216	-1.502	-0.9079	-1.26732
0.64	-1.214	-1.603	-0.88986	-1.25606
0.65	-1.213	-1.602	-0.9078	-1.24481
0.66	-1.212	-1.55	-0.90602	-1.23357
0.67	-1.211	-1.549	-0.86133	-1.22234
0.68	-1.21	-1.547	-0.84243	-1.21113
0.69	-1.208	-1.545	-0.84068	-1.19992
0.7	-1.207	-1.544	-0.809	-1.18873
0.71	-1.206	-1.542	-0.84417	-1.17754
0.72	-1.205	-1.504	-0.84207	-1.16637
0.73	-1.203	-1.445	-0.86513	-1.15521
0.74	-1.202	-1.444	-0.92828	-1.14406
0.75	-1.201	-1.442	-0.8996	-1.13292
0.76	-1.2	-1.357	-0.8987	-1.12179
0.77	-1.199	-1.356	-0.89885	-1.11068
0.78	-1.197	-1.354	-0.88495	-1.09957
0.79	-1.196	-1.353	-0.8951	-1.08848
0.8	-1.195	-1.352	-0.90384	-1.0774
0.81	-1.194	-1.35	-0.87263	-1.06632
0.82	-1.193	-1.346	-0.83206	-1.05526
0.83	-1.191	-1.344	-0.79497	-1.04421
0.84	-1.19	-1.343	-0.80566	-1.03318
0.85	-1.189	-1.342	-0.86125	-1.02215
0.86	-1.188	-1.34	-0.82852	-1.01113
0.87	-1.187	-1.325	-0.82566	-1.00013
0.88	-1.186	-1.288	-0.81234	-0.989131
0.89	-1.184	-1.287	-0.81153	-0.978147
0.9	-1.183	-1.286	-0.81321	-0.967174
0.91	-1.182	-1.285	-0.78645	-0.956213
0.92	-1.181	-1.283	-0.78566	-0.945262
0.93	-1.18	-1.282	-0.75466	-0.934322
0.94	-1.178	-1.281	-0.7539	-0.923393
0.95	-1.177	-1.279	-0.73991	-0.912475
0.96	-1.176	-1.137	-0.74875	-0.901568
0.97	-1.175	-1.06	-0.73625	-0.890672
0.98	-1.174	-1.059	-0.6798	-0.879787
0.99	-1.173	-1.058	-0.70679	-0.868912
1.	-1.171	-1.057	-0.58676	-0.858049
1.01	-1.17	-1.056	-0.57196	-0.847196
1.02	-1.169	-1.018	-0.59714	-0.836355
1.03	-1.168	-1.017	-0.59654	-0.825524
1.04	-1.167	-1.016	-0.57339	-0.814704
1.05	-1.166	-1.015	-0.49836	-0.803894
1.06	-1.164	-1.014	-0.51833	-0.793096
1.07	-1.163	-1.013	-0.49447	-0.782308
1.08	-1.162	-1.012	-0.50733	-0.771531
1.09	-1.161	-1.011	-0.46057	-0.760765
1.1	-1.16	-1.01	-0.45384	-0.75001
1.11	-1.255	-1.013	-0.42101	-0.739265
1.12	-1.254	-1.012	-0.3815	-0.728531
1.13	-1.252	-1.011	-0.37378	-0.717808
1.14	-1.251	-1.01	-0.37181	-0.707095
1.15	-1.25	-1.009	-0.32321	-0.696394
1.16	-1.249	-1.008	-0.30005	-0.685703
1.17	-1.247	-1.007	-0.33022	-0.675022
1.18	-1.246	-1.006	-0.28743	-0.664353
1.19	-1.245	-1.005	-0.28552	-0.653694
1.2	-1.244	-1.004	-0.29873	-0.643045
1.21	-1.242	-1.003	-0.31058	-0.632408
1.22	-1.241	-1.002	-0.30065	-0.62178
1.23	-1.24	-1.001	-0.29428	-0.611164
1.24	-1.239	-1.	-0.26201	-0.600558
1.25	-1.237	-0.999	-0.24062	-0.589963
1.26	-1.236	-0.998	-0.22474	-0.579378
1.27	-1.235	-0.997	-0.19388	-0.568804
1.28	-1.234	-0.996	-0.12984	-0.558241
1.29	-1.232	-0.995	-0.16687	-0.547688
1.3	-1.231	-0.967	-0.16159	-0.537145
1.31	-1.23	-0.966	-0.15541	-0.526613
1.32	-1.229	-0.965	-0.06447	-0.516092
1.33	-1.227	-0.964	-0.03997	-0.505581
1.34	-1.014	-0.746	-0.04025	-0.495081
1.35	-1.013	-0.745	-0.03427	-0.484591
1.36	-1.012	-0.744	-0.06115	-0.474112
1.37	-1.011	-0.743	-0.05232	-0.463643
1.38	-1.01	-0.666	-0.00159	-0.453184
1.39	-1.009	-0.666	-0.00841	-0.442736
1.4	-1.008	-0.665	-0.00816	-0.432299
1.41	-1.007	-0.664	-0.03296	-0.421872
1.42	-1.006	-0.664	-0.01504	-0.411455
1.43	-1.005	-0.663	0.00581	-0.401049
1.44	-1.004	-0.662	0.02404	-0.390653
1.45	-1.003	-0.662	0.02087	-0.380268
1.46	-1.002	-0.406	0.00719	-0.369892
1.47	-1.001	-0.406	-0.01532	-0.359528
1.48	-1.	-0.406	0.02472	-0.349173
1.49	-0.999	-0.405	0.04676	-0.338829
1.5	-0.998	-0.405	0.0668	-0.328496
1.51	-0.997	-0.53	0.07939	-0.318172
1.52	-0.996	-0.53	0.08951	-0.307859
1.53	-0.995	-0.475	0.1219	-0.297557
1.54	-0.994	-0.474	0.12639	-0.287264
1.55	-0.993	-0.429	0.09759	-0.276982
1.56	-0.992	-0.403	0.09058	-0.26671
1.57	-0.991	-0.403	0.05347	-0.256449
1.58	-0.99	-0.403	0.04571	-0.246197
1.59	-0.989	-0.248	0.04078	-0.235956
1.6	-0.988	-0.247	0.04058	-0.225725
1.61	-0.987	-0.124	0.07674	-0.215505
1.62	-0.986	-0.124	0.10551	-0.205294
1.63	-0.985	-0.124	0.06604	-0.195094
1.64	-0.984	-0.027	0.08318	-0.184904
1.65	-0.983	-0.027	0.11655	-0.174724
1.66	-0.982	-0.026	0.1488	-0.164555
1.67	-0.981	0.005	0.14661	-0.154395
1.68	-0.98	0.005	0.15758	-0.144246
1.69	-0.979	0.005	0.19107	-0.134107
1.7	-0.978	0.005	0.19376	-0.123978
1.71	-0.977	0.005	0.23691	-0.113859
1.72	-0.976	-0.013	0.21877	-0.10375
1.73	-0.975	-0.013	0.23643	-0.0936514
1.74	-0.974	0.116	0.31351	-0.0835628
1.75	-0.973	0.115	0.3542	-0.0734842
1.76	-0.972	0.114	0.3982	-0.0634158
1.77	-0.971	0.114	0.40277	-0.0533574
1.78	-0.97	0.113	0.45757	-0.0433091
1.79	-0.969	0.113	0.46046	-0.0332708
1.8	-0.968	0.112	0.46966	-0.0232425
1.81	-0.967	0.112	0.48158	-0.0132243
1.82	-0.966	0.111	0.50674	-0.00321608
1.83	-0.965	0.11	0.43604	0.00677294
1.84	-0.964	0.11	0.43405	0.0167142
1.85	-0.963	0.109	0.43191	0.0266059
1.86	-0.962	0.109	0.45072	0.0364482
1.87	-0.961	0.108	0.47262	0.0462415
1.88	-0.705	0.108	0.47095	0.0559859
1.89	-0.704	0.107	0.46043	0.0656817
1.9	-0.704	0.284	0.45797	0.0753292
1.91	-0.703	0.283	0.4565	0.0849285
1.92	-0.702	0.281	0.39246	0.0944799
1.93	-0.702	0.28	0.39535	0.103984
1.94	-0.701	0.279	0.35122	0.11344
1.95	-0.7	0.261	0.36838	0.122849
1.96	-0.7	0.26	0.40265	0.132212
1.97	-0.699	0.259	0.38954	0.141527
1.98	-0.698	0.102	0.40291	0.150797
1.99	-0.697	0.102	0.40582	0.16002
2.	-0.697	0.101	0.40149	0.169196
2.01	-0.696	0.101	0.39689	0.178328
2.02	-0.695	0.1	0.39823	0.187413
2.03	-0.695	0.1	0.38327	0.196454
2.04	-0.694	0.099	0.35795	0.205449
2.05	-0.693	0.099	0.3951	0.214399
2.06	-0.693	0.294	0.41446	0.223305
2.06	-0.692	0.292	0.41239	0.232166
2.07	-0.691	0.229	0.43865	0.240983
2.08	-0.691	0.228	0.49734	0.249756
2.09	-0.69	0.227	0.50941	0.258486
2.1	-0.689	0.226	0.52018	0.267172
2.11	-0.688	0.486	0.49514	0.275814
2.12	-0.688	0.483	0.53218	0.284414
2.13	-0.687	0.481	0.5476	0.29297
2.14	-0.686	0.478	0.54487	0.301484
2.15	-0.686	0.476	0.5365	0.309955
2.16	-0.685	0.667	0.55889	0.318384
2.17	-0.684	0.742	0.54664	0.326772
2.18	-0.684	0.739	0.54391	0.335117
2.19	-0.683	0.735	0.52011	0.34342
2.2	-0.682	0.731	0.53454	0.351683
2.21	-0.682	0.728	0.53187	0.359904
2.22	-0.681	0.724	0.60017	0.368084
2.23	-0.68	0.733	0.56186	0.376223
2.24	-0.68	0.729	0.52934	0.384322
2.25	-0.679	0.726	0.53556	0.39238
2.26	-0.678	0.722	0.53596	0.400398
2.27	-0.678	0.5	0.53771	0.408376
2.28	-0.677	0.473	0.56965	0.416314
2.29	-0.676	0.471	0.60592	0.424213
2.3	-0.675	0.468	0.60647	0.432072
2.31	-0.675	0.647	0.60111	0.439892
2.32	-0.674	0.693	0.60387	0.447673
2.33	-0.673	0.378	0.60224	0.455415
2.34	-0.673	0.39	0.58272	0.463119
2.35	-0.672	0.388	0.58119	0.470784
2.36	-0.671	0.386	0.5728	0.478411
2.37	-0.671	0.406	0.56995	0.486
2.38	-0.67	0.403	0.59458	0.493551
2.39	-0.669	0.401	0.60034	0.501065
2.4	-0.669	0.399	0.57013	0.508541
2.41	-0.668	0.397	0.55489	0.515979
2.42	-0.667	0.395	0.58407	0.523381
2.43	-0.667	0.394	0.5749	0.530746
2.44	-0.666	0.392	0.57721	0.538074
2.45	-0.665	0.39	0.55457	0.545365
2.46	-0.665	0.316	0.57256	0.55262
2.47	-0.664	0.315	0.57759	0.559839
2.48	-0.663	0.354	0.57516	0.567022
2.49	-0.663	0.352	0.61207	0.574169
2.5	-0.662	0.351	0.62686	0.58128
2.51	-0.661	0.349	0.61283	0.588356
2.52	-0.661	0.417	0.62951	0.595397
2.53	-0.66	0.561	0.59205	0.602402
2.54	-0.659	0.558	0.58646	0.609373
2.55	-0.659	0.555	0.5956	0.616308
2.56	-0.658	0.552	0.58348	0.62321
2.57	-0.657	0.55	0.61333	0.630076
2.58	-0.657	0.547	0.61358	0.636909
2.59	-0.656	0.544	0.61505	0.643707
2.6	-0.655	0.541	0.59949	0.650472
2.61	-0.655	0.539	0.63133	0.657203
2.62	-0.654	0.536	0.60941	0.6639
2.63	-0.654	0.483	0.56753	0.670564
2.64	-0.653	0.48	0.62735	0.677194
2.65	-0.652	0.509	0.6277	0.683792
2.66	-0.652	0.506	0.64617	0.690356
2.67	-0.651	0.559	0.64831	0.696888
2.68	-0.65	0.556	0.55998	0.703388
2.69	-0.65	0.554	0.60477	0.709855
2.7	-0.649	0.551	0.60507	0.716289
2.71	-0.648	0.548	0.61786	0.722692
2.72	-0.648	0.545	0.63658	0.729062
2.73	-0.647	0.565	0.65334	0.735401
2.74	-0.646	0.505	0.65714	0.741708
2.75	-0.646	0.503	0.68085	0.747984
2.76	-0.645	0.5	0.67607	0.754229
2.77	-0.644	0.498	0.70764	0.760442
2.78	-0.644	0.507	0.71224	0.766624
2.79	-0.643	0.33	0.7223	0.772776
2.8	-0.643	0.428	0.7797	0.778896
2.81	-0.642	0.426	0.79899	0.784987
2.82	-0.641	0.202	0.78378	0.791047
2.83	-0.641	0.201	0.70117	0.797076
2.84	-0.64	0.2	0.6957	0.803076
2.85	-0.639	0.211	0.68625	0.809046
2.86	-0.639	0.21	0.72172	0.814986
2.87	-0.638	0.209	0.73137	0.820896
2.88	-0.637	0.277	0.72772	0.826777
2.89	-0.637	0.276	0.74197	0.832628
2.9	0.41	0.338	0.7511	0.83845
2.91	0.408	0.336	0.75441	0.844244
2.92	0.406	0.334	0.72855	0.850008
2.93	0.404	0.333	0.72492	0.855744
2.94	0.402	0.331	0.7213	0.861451
2.95	0.4	0.329	0.72569	0.867129
2.96	0.398	0.365	0.71822	0.872779
2.97	0.396	0.408	0.71464	0.878401
2.98	0.394	0.406	0.73594	0.883995
2.99	0.392	0.404	0.72104	0.889562
3.	0.39	0.402	0.72133	0.8951
3.01	0.388	0.4	0.79275	0.900611
3.02	0.386	0.41	0.79248	0.906094
3.03	0.384	0.408	0.75867	0.91155
3.04	0.382	0.32	0.75899	0.916978
3.05	0.38	0.397	0.76977	0.92238
3.06	0.378	0.561	0.76593	0.927755
3.07	0.376	0.558	0.76292	0.933102
3.08	0.374	0.556	0.76727	0.938424
3.09	0.373	0.553	0.76344	0.943718
3.1	0.371	0.476	0.82633	0.948986
3.11	0.369	0.473	0.83113	0.954228
3.12	0.367	0.471	0.8207	0.959444
3.13	0.365	0.469	0.81114	0.964634
3.14	0.363	0.466	0.79588	0.969798
3.15	0.362	0.464	0.8008	0.974936
3.16	0.36	0.26	0.80032	0.980049
3.17	0.358	0.259	0.74415	0.985136
3.18	0.356	0.257	0.72319	0.990197
3.19	0.354	0.335	0.75299	0.995234
3.2	-1.56	0.333	0.74822	1.00025
3.21	-1.558	0.416	0.74621	1.00523
3.22	-1.557	0.414	0.75381	1.01019
3.23	-1.555	0.412	0.77183	1.01513
3.24	-1.553	0.457	0.81311	1.02004
3.25	-1.552	0.577	0.83038	1.02493
3.26	-1.134	0.574	0.82045	1.02979
3.27	-1.133	0.572	0.85032	1.03463
3.28	-1.132	0.587	0.84984	1.03945
3.29	-1.131	0.584	0.8456	1.04424
3.3	-1.13	0.581	0.84118	1.049
3.31	-1.129	0.578	0.83698	1.05375
3.32	-1.128	0.575	0.8067	1.05847
3.33	-1.126	0.572	0.84567	1.06316
3.34	-1.125	0.569	0.86202	1.06783
3.35	-1.124	1.092	0.87581	1.07248
3.36	-1.123	1.229	0.87461	1.07711
3.37	-1.122	1.224	0.89328	1.08171
3.38	-1.121	1.354	0.88883	1.08629
3.39	-1.12	1.347	0.89449	1.09085
3.4	-1.119	1.34	0.90457	1.09538
3.41	-1.117	1.334	0.90563	1.0999
3.42	-1.116	1.477	0.88424	1.10439
3.43	-1.115	1.47	0.91985	1.10885
3.44	-1.114	1.463	0.93969	1.1133
3.45	-1.113	1.455	1.02496	1.11772
3.46	-1.112	1.448	1.04016	1.12212
3.47	-1.111	1.515	1.03309	1.1265
3.48	-1.11	1.507	1.04747	1.13085
3.49	-1.109	1.5	1.06908	1.13519
3.5	-1.107	1.492	1.08419	1.1395
3.51	-1.106	1.341	1.08708	1.14379
3.52	-0.645	1.472	1.08705	1.14806
3.53	-0.645	1.464	1.10035	1.15231
3.54	-0.644	1.457	1.09606	1.15654
3.55	-0.643	1.45	1.0856	1.16075
3.56	-0.643	1.442	1.13424	1.16493
3.57	-0.642	1.307	1.13499	1.1691
3.58	-0.642	1.3	1.13975	1.17324
3.59	-0.641	1.183	1.11141	1.17737
3.6	-0.64	1.177	1.10816	1.18147
3.61	-0.64	1.264	1.11726	1.18555
3.62	-0.639	1.258	1.13512	1.18961
3.63	-0.638	1.252	1.14625	1.19366
3.64	-0.638	1.246	1.15211	1.19768
3.65	-0.637	1.239	1.1989	1.20168
3.66	-0.636	1.336	1.19578	1.20566
3.67	-0.636	1.329	1.17063	1.20962
3.68	-0.635	1.323	1.15875	1.21356
3.69	-0.634	1.316	1.13485	1.21749
3.7	-0.634	1.31	1.14209	1.22139
3.71	-0.633	1.303	1.14506	1.22527
3.72	-0.633	1.297	1.15667	1.22914
3.73	-0.632	1.299	1.15168	1.23298
3.74	-0.631	1.292	1.18027	1.23681
3.75	-0.631	1.286	1.14806	1.24061
3.76	-0.63	1.279	1.17455	1.2444
3.77	-0.629	1.273	1.1817	1.24817
3.78	-0.629	1.267	1.1863	1.25192
3.79	-0.628	1.324	1.19318	1.25565
3.8	-0.628	1.34	1.20229	1.25936
3.81	-0.627	1.333	1.19848	1.26306
3.82	-0.626	1.326	1.1622	1.26673
3.83	-0.626	1.32	1.16653	1.27039
3.84	-0.625	1.313	1.18355	1.27403
3.85	-0.624	1.307	1.12601	1.27765
3.86	-0.624	1.287	1.15047	1.28125
3.87	-0.623	1.337	1.21013	1.28484
3.88	-0.623	1.331	1.19096	1.2884
3.89	-0.622	1.25	1.19115	1.29195
3.9	-0.621	1.244	1.19481	1.29548
3.91	-0.621	1.237	1.21186	1.299
3.92	-0.62	1.231	1.18924	1.30249
3.93	-0.619	1.192	1.13858	1.30597
3.94	-0.619	1.186	1.15152	1.30943
3.95	-0.618	1.239	1.19058	1.31288
3.96	-0.618	1.232	1.19272	1.31631
3.97	-0.617	1.226	1.18991	1.31972
3.98	-0.616	1.041	1.23524	1.32311
3.99	-0.616	1.035	1.23083	1.32649
4.	-0.615	1.03	1.22469	1.32984
4.01	-0.614	1.025	1.20405	1.33319
4.02	-0.614	1.02	1.18021	1.33651
4.03	-0.613	1.015	1.20785	1.33982
4.04	-0.613	1.01	1.2151	1.34311
4.05	-0.612	1.091	1.21656	1.34639
4.06	-0.611	1.138	1.23306	1.34965
4.07	-0.611	1.132	1.26214	1.35289
4.08	-0.61	1.126	1.24573	1.35612
4.09	-0.61	1.121	1.27165	1.35933
4.1	-0.609	1.115	1.25699	1.36253
4.11	-0.608	1.246	1.26699	1.36571
4.12	-0.608	1.267	1.27426	1.36887
4.13	-0.607	1.26	1.3397	1.37202
4.14	-0.607	1.254	1.37335	1.37515
4.15	-0.606	1.182	1.34872	1.37827
4.16	-0.605	1.177	1.35361	1.38137
4.17	-0.605	1.171	1.35281	1.38445
4.18	-0.604	1.165	1.37203	1.38752
4.19	-0.604	1.159	1.37684	1.39058
4.2	-0.603	1.275	1.37537	1.39362
4.21	-0.602	1.393	1.36752	1.39664
4.22	-0.315	1.367	1.31034	1.39965
4.23	-0.314	1.422	1.29925	1.40265
4.24	-0.314	1.415	1.31207	1.40563
4.25	-0.314	1.408	1.37038	1.40859
4.26	-0.314	1.401	1.36355	1.41154
4.27	-0.313	1.394	1.3944	1.41447
4.28	-0.313	1.387	1.3224	1.41739
4.29	-0.313	1.38	1.27105	1.4203
4.3	-0.312	1.374	1.25979	1.42319
4.31	-0.312	1.367	1.25448	1.42607
4.32	-0.312	1.36	1.24967	1.42893
4.33	-0.834	1.353	1.26452	1.43178
4.34	-0.833	1.346	1.25821	1.43461
4.35	-0.832	1.34	1.26031	1.43743
4.36	-0.831	1.333	1.28328	1.44024
4.37	-0.83	1.326	1.37271	1.44303
4.38	-0.829	1.534	1.40606	1.44581
4.39	-0.829	1.45	1.42076	1.44857
4.4	-0.828	1.443	1.46947	1.45132
4.41	-0.827	1.435	1.46214	1.45406
4.42	-0.826	1.586	1.46357	1.45678
4.43	-0.825	1.578	1.4624	1.45949
4.44	-0.824	1.57	1.47062	1.46219
4.45	-0.824	1.562	1.5208	1.46487
4.46	-0.823	1.554	1.44657	1.46754
4.47	-0.822	1.546	1.39069	1.47019
4.48	-0.821	1.539	1.34901	1.47284
4.49	-0.82	1.528	1.34229	1.47547
4.5	-0.819	1.684	1.3306	1.47808
4.51	-0.819	1.676	1.33462	1.48069
4.52	-0.818	1.667	1.33044	1.48328
4.53	-0.817	1.659	1.36695	1.48585
4.54	-0.816	1.651	1.37714	1.48842
4.55	-0.815	1.698	1.3846	1.49097
4.56	-0.815	1.69	1.39345	1.49351
4.57	-0.814	1.681	1.39401	1.49603
4.58	-0.813	1.673	1.38781	1.49855
4.59	-0.812	1.665	1.36088	1.50105
4.6	-0.811	1.656	1.35602	1.50354
4.61	-0.811	1.648	1.35531	1.50601
4.62	-0.81	1.64	1.33211	1.50848
4.63	-0.809	1.632	1.33215	1.51093
4.64	-0.808	1.623	1.32704	1.51337
4.65	-0.807	1.615	1.326	1.51579
4.66	-0.89	1.737	1.32831	1.51821
4.67	-0.889	1.776	1.36901	1.52061
4.68	-0.888	1.728	1.37055	1.523
4.69	-0.887	1.72	1.36325	1.52538
4.7	-0.887	1.711	1.35398	1.52775
4.71	-0.886	1.492	1.3454	1.5301
4.72	-0.885	1.539	1.34389	1.53245
4.73	-0.884	1.531	1.36624	1.53478
4.74	-0.883	1.524	1.38624	1.5371
4.75	-0.882	1.516	1.39286	1.53941
4.76	-0.881	1.509	1.36622	1.54171
4.77	-0.88	1.832	1.33583	1.54399
4.78	-0.88	1.822	1.36724	1.54627
4.79	-0.879	1.813	1.36529	1.54853
4.8	-0.878	1.804	1.39486	1.55078
4.81	-0.877	1.795	1.38535	1.55302
4.82	-0.876	1.786	1.38528	1.55525
4.83	-0.875	1.777	1.36175	1.55747
4.84	-0.874	1.769	1.37413	1.55968
4.85	-0.873	1.725	1.35021	1.56187
4.86	-0.873	1.716	1.33178	1.56406
4.87	-0.872	1.707	1.32514	1.56623
4.88	-0.871	1.699	1.33822	1.5684
4.89	-0.87	1.787	1.3146	1.57055
4.9	-0.869	1.778	1.31432	1.57269
4.91	0.385	1.529	1.28822	1.57482
4.92	0.383	1.521	1.29729	1.57694
4.93	0.381	1.583	1.26018	1.57905
4.94	0.379	1.7	1.25162	1.58115
4.95	0.377	1.691	1.26016	1.58324
4.96	0.375	1.683	1.24894	1.58532
4.97	0.373	1.675	1.27768	1.58739
4.98	0.372	1.666	1.27892	1.58944
4.99	0.37	1.658	1.30196	1.59149
5.	0.368	1.529	1.39578	1.59353
5.01	0.366	1.521	1.38761	1.59556
5.02	0.364	1.514	1.38617	1.59757
5.03	0.362	1.58	1.37926	1.59958
5.04	0.361	1.572	1.42754	1.60158
5.05	0.359	1.651	1.41392	1.60357
5.06	0.357	1.643	1.39714	1.60554
5.07	0.355	1.635	1.3912	1.60751
5.08	0.353	1.627	1.39794	1.60947
5.09	0.352	1.619	1.40904	1.61142
5.1	0.35	1.611	1.40201	1.61335
5.11	0.348	1.603	1.41161	1.61528
5.12	0.346	1.595	1.41954	1.6172
5.13	0.345	1.587	1.43558	1.61911
5.14	0.343	1.579	1.43108	1.62101
5.15	0.341	1.571	1.44708	1.6229
5.16	1.191	1.563	1.43373	1.62478
5.17	1.185	1.555	1.43191	1.62665
5.18	1.179	1.547	1.44348	1.62851
5.19	1.173	1.54	1.4226	1.63037
5.2	1.167	1.532	1.36114	1.63221
5.21	1.162	1.584	1.35885	1.63405
5.22	1.156	1.62	1.36786	1.63587
5.23	1.15	1.612	1.35708	1.63769
5.24	1.144	1.644	1.36401	1.63949
5.25	1.139	1.646	1.40504	1.64129
5.26	1.133	1.638	1.43674	1.64308
5.27	1.127	1.63	1.41838	1.64486
5.28	1.122	1.622	1.41745	1.64663
5.29	1.116	1.529	1.43266	1.64839
5.3	1.11	1.521	1.44167	1.65015
5.31	1.105	1.513	1.43264	1.65189
5.32	1.099	1.376	1.42549	1.65363
5.33	1.094	1.369	1.44415	1.65536
5.34	1.088	1.362	1.51127	1.65708
5.35	1.083	1.458	1.52656	1.65879
5.36	1.078	1.153	1.51948	1.66049
5.37	1.072	1.148	1.5157	1.66218
5.38	1.067	1.142	1.54058	1.66387
5.39	1.062	1.136	1.53827	1.66554
5.4	1.056	1.131	1.53259	1.66721
5.41	1.051	1.125	1.52495	1.66887
5.42	1.046	1.119	1.52935	1.67052
5.43	1.041	1.114	1.51262	1.67217
5.44	1.035	1.108	1.51651	1.6738
5.45	1.03	1.103	1.51724	1.67543
5.46	1.025	1.097	1.57763	1.67705
5.47	1.02	1.092	1.58458	1.67866
5.48	1.015	1.086	1.56069	1.68026
5.49	1.01	1.081	1.56605	1.68185
5.5	1.005	1.075	1.56363	1.68344
5.51	1.	1.07	1.59705	1.68502
5.52	0.995	1.046	1.57208	1.68659
5.53	0.99	1.041	1.60348	1.68815
5.54	0.985	1.036	1.6089	1.68971
5.55	0.98	1.03	1.5432	1.69126
5.56	0.975	1.025	1.52044	1.6928
5.57	0.97	1.02	1.51634	1.69433
5.58	0.965	1.015	1.54342	1.69585
5.59	0.961	1.01	1.53935	1.69737
5.6	0.956	1.005	1.53167	1.69888
5.61	1.879	1.	1.5012	1.70038
5.62	1.87	1.519	1.49953	1.70188
5.63	1.861	1.514	1.47005	1.70336
5.64	1.852	1.176	1.4776	1.70484
5.65	1.843	1.171	1.50736	1.70631
5.66	1.834	1.227	1.53187	1.70778
5.67	1.825	1.335	1.51102	1.70924
5.68	1.816	1.329	1.51374	1.71069
5.69	1.807	1.322	1.53453	1.71213
5.7	1.798	1.262	1.53214	1.71357
5.71	1.789	1.256	1.53491	1.71499
5.72	1.78	1.25	1.49442	1.71642
5.73	1.771	1.244	1.45214	1.71783
5.74	1.762	1.237	1.46228	1.71924
5.75	1.753	1.231	1.45551	1.72064
5.76	1.744	1.225	1.44072	1.72203
5.77	1.736	1.219	1.42075	1.72342
5.78	1.727	1.213	1.45698	1.7248
5.79	1.718	1.646	1.4604	1.72617
5.8	1.71	1.638	1.45881	1.72753
5.81	1.701	1.636	1.47102	1.72889
5.82	1.693	1.628	1.47229	1.73025
5.83	1.684	1.62	1.48524	1.73159
5.84	1.676	1.612	1.50461	1.73293
5.85	1.668	1.655	1.52714	1.73426
5.86	1.659	1.646	1.53037	1.73559
5.87	1.651	1.776	1.52274	1.73691
5.88	1.643	2.041	1.51514	1.73822
5.89	1.635	2.031	1.56556	1.73952
5.9	1.626	2.021	1.56141	1.74082
5.91	1.618	2.011	1.57733	1.74212
5.92	1.61	2.001	1.57868	1.7434
5.93	1.602	1.991	1.58671	1.74468
5.94	1.594	2.099	1.5788	1.74596
5.95	1.586	2.337	1.57519	1.74722
5.96	1.578	2.325	1.64985	1.74848
5.97	1.571	2.314	1.69467	1.74974
5.98	1.563	2.302	1.72452	1.75099
5.99	1.555	2.145	1.71773	1.75223
6.	1.547	2.228	1.67055	1.75346
6.01	1.539	2.217	1.66541	1.75469
6.02	1.532	2.2	1.67648	1.75592
6.03	1.524	2.189	1.71712	1.75713
6.04	1.516	2.178	1.73563	1.75835
6.05	1.509	2.168	1.73485	1.75955
6.06	1.501	2.157	1.72991	1.76075
6.07	1.494	2.146	1.70632	1.76194
6.08	1.486	2.135	1.77577	1.76313
6.09	1.479	2.342	1.75185	1.76431
6.1	1.472	2.331	1.71348	1.76549
6.11	1.464	2.227	1.69637	1.76666
6.12	1.457	2.49	1.66305	1.76782
6.13	1.45	2.515	1.66365	1.76898
6.14	1.442	2.502	1.66044	1.77013
6.15	1.435	2.49	1.65215	1.77128
6.16	1.428	2.478	1.6538	1.77242
6.17	1.421	2.465	1.6475	1.77355
6.18	1.414	2.677	1.6393	1.77468
6.19	1.407	2.638	1.61407	1.77581
6.2	1.4	2.625	1.59641	1.77692
6.21	1.393	2.612	1.58522	1.77804
6.22	1.386	2.598	1.60447	1.77914
6.23	1.379	2.586	1.60356	1.78025
6.24	1.372	2.573	1.60663	1.78134
6.25	1.365	2.56	1.61138	1.78243
6.26	1.358	2.547	1.60559	1.78352
6.27	1.352	2.449	1.59759	1.7846
6.28	1.345	2.437	1.55946	1.78567
6.29	1.338	2.425	1.57068	1.78674
6.3	1.332	2.413	1.55765	1.7878
6.31	1.142	2.401	1.57025	1.78886
6.32	1.136	2.389	1.5154	1.78992
6.33	1.13	2.377	1.54095	1.79096
6.34	1.125	2.365	1.54907	1.79201
6.35	1.119	2.353	1.53465	1.79304
6.36	1.113	2.341	1.55309	1.79408
6.37	1.108	2.33	1.579	1.7951
6.38	1.102	2.318	1.6397	1.79612
6.39	1.097	2.376	1.66447	1.79714
6.4	1.091	2.365	1.63803	1.79815
6.41	1.086	2.353	1.60721	1.79916
6.42	1.081	2.341	1.60108	1.80016
6.43	1.075	2.329	1.6689	1.80116
6.44	1.07	2.318	1.68405	1.80215
6.45	1.064	2.306	1.68897	1.80314
6.46	1.059	2.894	1.67814	1.80412
6.47	1.054	2.88	1.70096	1.8051
6.48	1.049	2.882	1.6803	1.80607
6.49	1.043	2.867	1.70845	1.80703
6.5	1.038	2.853	1.68452	1.808
6.51	1.033	2.839	1.66904	1.80895
6.52	1.028	2.825	1.66134	1.80991
6.53	1.023	2.81	1.6629	1.81086
6.54	1.018	2.996	1.60953	1.8118
6.55	1.013	2.981	1.59964	1.81274
6.56	1.007	3.091	1.59695	1.81367
6.57	1.002	3.075	1.56597	1.8146
6.58	0.997	3.071	1.56349	1.81553
6.59	0.992	3.056	1.49779	1.81645
6.6	0.988	3.04	1.49776	1.81736
6.61	0.983	3.025	1.52876	1.81827
6.62	0.978	2.652	1.52576	1.81918
6.63	0.973	2.85	1.5061	1.82008
6.64	0.968	2.828	1.45823	1.82098
6.65	0.963	2.814	1.50093	1.82187
6.66	0.958	2.802	1.48261	1.82276
6.67	0.954	3.016	1.47034	1.82364
6.68	0.949	2.956	1.39683	1.82452
6.69	0.944	2.941	1.42082	1.8254
6.7	0.939	2.927	1.48588	1.82627
6.71	0.935	2.912	1.48229	1.82714
6.72	0.93	2.955	1.47244	1.828
6.73	0.925	2.92	1.46242	1.82886
6.74	0.921	2.905	1.44774	1.82971
6.75	0.916	2.891	1.44951	1.83056
6.76	0.912	2.877	1.44608	1.8314
6.77	0.907	2.862	1.47175	1.83224
6.78	0.902	2.848	1.4664	1.83308
6.79	0.898	2.834	1.46328	1.83391
6.8	0.893	2.82	1.45598	1.83474
6.81	0.889	2.805	1.44453	1.83557
6.82	0.885	2.791	1.44001	1.83639
6.83	0.88	2.711	1.47637	1.8372
6.84	0.876	2.658	1.48845	1.83801
6.85	0.871	2.645	1.53795	1.83882
6.86	0.867	2.865	1.53348	1.83963
6.87	0.863	2.857	1.52849	1.84043
6.88	0.858	2.81	1.53064	1.84122
6.89	0.854	2.796	1.54529	1.84201
6.9	0.85	2.933	1.5392	1.8428
6.91	0.846	2.918	1.55145	1.84359
6.92	0.841	2.904	1.56521	1.84437
6.93	0.837	2.889	1.54907	1.84514
6.94	0.833	2.875	1.54849	1.84591
6.95	0.829	2.871	1.54322	1.84668
6.96	0.825	2.857	1.52466	1.84745
6.97	0.821	2.865	1.51494	1.84821
6.98	0.817	2.777	1.52692	1.84897
6.99	0.812	2.763	1.557	1.84972
7.	0.808	2.749	1.51429	1.85047
7.01	0.804	2.735	1.51387	1.85121
7.02	0.8	2.722	1.56044	1.85196
7.03	0.796	2.666	1.6092	1.85269
7.04	0.792	2.653	1.60526	1.85343
7.05	0.788	2.64	1.64696	1.85416
7.06	0.785	2.626	1.65935	1.85489
7.07	0.781	2.613	1.65382	1.85561
7.08	0.777	2.6	1.66757	1.85633
7.09	0.773	2.587	1.65546	1.85705
7.1	0.769	2.574	1.64967	1.85776
7.11	0.765	2.562	1.64144	1.85847
7.12	0.761	2.313	1.63879	1.85918
7.13	0.758	2.333	1.63061	1.85988
7.14	0.754	2.321	1.63001	1.86058
7.15	0.75	2.31	1.61547	1.86127
7.16	0.746	2.298	1.66426	1.86196
7.17	0.742	2.553	1.65832	1.86265
7.18	0.739	2.433	1.69482	1.86334
7.19	0.735	2.261	1.68561	1.86402
7.2	0.731	2.249	1.69891	1.8647
7.21	0.728	2.238	1.67997	1.86537
7.22	0.724	2.227	1.69232	1.86604
7.23	0.721	2.276	1.67632	1.86671
7.24	0.717	2.265	1.69015	1.86738
7.25	0.713	2.223	1.67764	1.86804
7.26	0.71	2.212	1.64953	1.8687
7.27	0.706	2.201	1.6476	1.86935
7.28	0.703	2.19	1.62156	1.87
7.29	0.699	2.179	1.65465	1.87065
7.3	0.696	2.168	1.63685	1.8713
7.31	0.692	2.157	1.65601	1.87194
7.32	0.689	2.147	1.62006	1.87258
7.33	0.685	2.221	1.63761	1.87321
7.34	0.682	2.21	1.64042	1.87385
7.35	0.679	2.199	1.6265	1.87447
7.36	0.675	2.188	1.63834	1.8751
7.37	0.672	2.178	1.64148	1.87572
7.38	0.668	2.167	1.65838	1.87634
7.39	0.665	2.156	1.6349	1.87696
7.4	0.662	2.145	1.65604	1.87757
7.41	0.658	2.105	1.64778	1.87818
7.42	0.655	2.088	1.6447	1.87879
7.43	0.652	2.045	1.69827	1.8794
7.44	0.649	2.035	1.70241	1.88
7.45	0.645	2.002	1.70044	1.8806
7.46	0.642	1.992	1.70023	1.88119
7.47	0.639	2.06	1.69196	1.88178
7.48	0.636	2.05	1.68757	1.88237
7.49	0.633	2.039	1.67099	1.88296
7.5	0.629	2.029	1.67784	1.88354
7.51	0.626	2.096	1.61249	1.88413
7.52	0.623	2.085	1.59375	1.8847
7.53	0.62	2.444	1.58062	1.88528
7.54	0.617	2.432	1.5804	1.88585
7.55	0.614	2.42	1.61544	1.88642
7.56	0.611	2.408	1.64369	1.88699
7.57	0.608	2.396	1.6624	1.88755
7.58	0.605	2.384	1.65037	1.88811
7.59	0.602	2.372	1.63452	1.88867
7.6	0.599	2.492	1.64228	1.88922
7.61	0.596	2.499	1.67245	1.88978
7.62	0.593	2.486	1.66946	1.89033
7.63	0.59	2.386	1.66798	1.89087
7.64	0.587	2.374	1.66014	1.89142
7.65	0.584	2.362	1.68218	1.89196
7.66	0.581	2.35	1.691	1.8925
7.67	0.578	2.338	1.71425	1.89303
7.68	0.575	2.327	1.75927	1.89357
7.69	0.572	2.315	1.74751	1.8941
7.7	0.57	2.226	1.7531	1.89463
7.71	0.567	2.232	1.73946	1.89515
7.72	0.564	2.239	1.70779	1.89568
7.73	0.561	2.228	1.71544	1.8962
7.74	0.558	2.23	1.69968	1.89671
7.75	0.696	2.266	1.73218	1.89723
7.76	0.692	2.255	1.77126	1.89774
7.77	0.689	2.244	1.7625	1.89825
7.78	0.685	2.232	1.78106	1.89876
7.79	0.682	2.251	1.78175	1.89926
7.8	0.679	2.24	1.78675	1.89977
7.81	0.675	2.229	1.8013	1.90027
7.82	0.672	2.46	1.80977	1.90076
7.83	0.669	2.448	1.81548	1.90126
7.84	0.665	2.436	1.82279	1.90175
7.85	0.662	2.586	1.83564	1.90224
7.86	0.659	2.573	1.82945	1.90273
7.87	0.655	2.56	1.82033	1.90321
7.88	0.652	2.548	1.84246	1.9037
7.89	0.649	2.588	1.82686	1.90418
7.9	0.646	2.575	1.8241	1.90465
7.91	0.642	2.562	1.864	1.90513
7.92	0.639	2.549	1.92667	1.9056
7.93	0.636	2.66	1.88734	1.90607
7.94	0.633	2.646	1.88055	1.90654
7.95	0.63	2.633	1.82443	1.90701
7.96	0.626	2.62	1.84763	1.90747
7.97	0.623	2.607	1.86962	1.90793
7.98	0.62	2.982	1.87666	1.90839
7.99	0.617	2.968	1.90508	1.90885
8.	0.614	3.137	1.91022	1.9093
8.01	0.611	3.122	1.89561	1.90976
8.02	0.608	3.106	1.90178	1.91021
8.03	0.605	3.091	1.88873	1.91065
8.04	0.602	3.097	1.81183	1.9111
8.05	0.599	3.082	1.78553	1.91154
8.06	0.596	3.066	1.82675	1.91198
8.07	0.593	3.051	1.85229	1.91242
8.08	1.004	3.036	1.89158	1.91286
8.09	0.999	3.021	1.9008	1.9133
8.1	0.994	3.169	1.91112	1.91373
8.11	0.989	3.278	1.91364	1.91416
8.12	0.985	3.262	1.91169	1.91459
8.13	0.98	3.246	1.94679	1.91501
8.14	0.975	3.229	1.93933	1.91544
8.15	0.97	3.213	1.94504	1.91586
8.16	0.965	3.197	1.91786	1.91628
8.17	0.96	3.181	1.92676	1.91669
8.18	0.955	3.165	1.92559	1.91711
8.19	0.951	3.15	1.97365	1.91752
8.2	0.946	3.134	1.9761	1.91794
8.21	0.941	3.118	1.97565	1.91834
8.22	0.937	3.103	1.95791	1.91875
8.23	0.932	3.087	1.96465	1.91916
8.24	0.927	3.072	1.98297	1.91956
8.25	0.923	3.056	1.97918	1.91996
8.26	0.918	3.041	1.9678	1.92036
8.27	0.913	3.026	1.97228	1.92076
8.28	0.909	3.019	2.05764	1.92115
8.29	0.904	3.004	2.03986	1.92155
8.3	0.9	2.989	2.0549	1.92194
8.31	0.895	2.974	2.08758	1.92233
8.32	0.891	2.959	2.04776	1.92271
8.33	0.886	2.92	2.05208	1.9231
8.34	0.882	2.905	2.04709	1.92348
8.35	0.284	2.891	2.07661	1.92386
8.36	0.283	2.876	2.12986	1.92424
8.37	0.282	2.733	2.07508	1.92462
8.38	0.28	2.72	2.04527	1.925
8.39	0.279	2.706	2.0366	1.92537
8.4	0.277	2.693	1.99918	1.92574
8.41	0.276	2.72	1.98921	1.92611
8.42	0.275	2.707	1.97423	1.92648
8.43	0.273	2.693	1.98954	1.92685
8.44	0.272	2.68	1.9981	1.92721
8.45	0.27	2.667	1.99974	1.92758
8.46	0.269	2.653	1.99124	1.92794
8.47	0.268	2.64	1.97329	1.9283
8.48	0.266	2.627	2.01362	1.92866
8.49	-1.813	2.614	1.99395	1.92901
8.5	-1.811	2.601	2.01139	1.92937
8.51	-1.81	2.588	2.00172	1.92972
8.52	-1.808	2.575	2.04759	1.93007
8.53	-1.806	2.59	2.05439	1.93042
8.54	-1.804	2.578	2.08903	1.93076
8.55	-1.802	2.565	2.12177	1.93111
8.56	-1.801	2.552	2.08933	1.93145
8.57	-1.799	2.539	2.07882	1.9318
8.58	-1.797	2.526	2.15264	1.93214
8.59	-1.795	2.514	2.13415	1.93247
8.6	-1.793	2.501	2.16421	1.93281
8.61	-1.792	2.489	2.13449	1.93315
8.62	-1.79	2.476	2.16341	1.93348
8.63	-1.788	2.464	2.16104	1.93381
8.64	-1.786	2.193	2.17989	1.93414
8.65	-1.784	2.182	2.19734	1.93447
8.66	-1.783	2.171	2.21119	1.9348
8.67	-1.781	2.16	2.19258	1.93512
8.68	-1.779	2.149	2.18497	1.93545
8.69	-1.777	2.139	2.19457	1.93577
8.7	-1.776	2.128	2.19595	1.93609
8.71	-1.774	2.117	2.17881	1.93641
8.72	-1.772	1.97	2.17537	1.93672
8.73	-1.77	1.96	2.1771	1.93704
8.74	-1.768	1.95	2.16624	1.93735
8.75	-1.767	1.94	2.16511	1.93767
8.76	-1.765	1.931	2.1983	1.93798
8.77	-1.763	1.921	2.21517	1.93829
8.78	-1.761	1.911	2.2459	1.93859
8.79	-1.76	1.902	2.25902	1.9389
8.8	-1.758	1.892	2.24898	1.9392
8.81	-1.756	1.883	2.23776	1.93951
8.82	-1.754	1.874	2.22671	1.93981
8.83	-1.753	1.864	2.23846	1.94011
8.84	-1.751	1.855	2.24258	1.94041
8.85	-1.749	1.84	2.24843	1.94071
8.86	-1.747	1.965	2.241	1.941
8.87	-1.746	1.955	2.22982	1.9413
8.88	-1.744	2.024	2.26128	1.94159
8.89	-1.742	2.014	2.2571	1.94188
8.9	-1.74	2.004	2.23556	1.94217
8.91	-1.739	1.994	2.18623	1.94246
8.92	-1.737	1.991	2.1681	1.94275
8.93	-1.735	1.981	2.15702	1.94303
8.94	-1.733	1.971	2.15131	1.94331
8.95	0.36	1.961	2.14424	1.9436
8.96	0.358	1.952	2.12637	1.94388
8.97	0.356	1.942	2.11688	1.94416
8.98	0.355	1.899	2.11088	1.94444
8.99	0.353	1.89	2.07946	1.94471
9.	0.351	1.886	2.08659	1.94499
9.01	0.349	1.877	2.10095	1.94526
9.02	0.347	1.877	2.08676	1.94554
9.03	0.346	1.867	2.06836	1.94581
9.04	0.344	1.858	2.04974	1.94608
9.05	0.342	1.849	2.05905	1.94635
9.06	0.341	1.84	2.0648	1.94662
9.07	0.339	1.662	2.11008	1.94688
9.08	0.337	1.654	2.09484	1.94715
9.09	0.336	1.646	2.10834	1.94741
9.1	0.334	1.637	2.11018	1.94767
9.11	0.332	1.629	2.12643	1.94793
9.12	0.331	1.651	2.15108	1.94819
9.13	0.329	1.643	2.14185	1.94845
9.14	0.327	1.635	2.13203	1.94871
9.15	0.326	1.656	2.1078	1.94897
9.16	0.324	1.647	2.12357	1.94922
9.17	0.322	1.639	2.09573	1.94947
9.18	0.321	1.399	2.11383	1.94972
9.19	0.319	1.392	2.09547	1.94998
9.2	3.466	1.385	2.05532	1.95023
9.21	3.449	1.498	2.07183	1.95047
9.22	3.432	1.49	2.02761	1.95072
9.23	3.415	1.483	1.99673	1.95097
9.24	3.398	1.513	1.99777	1.95121
9.25	3.381	1.506	2.02195	1.95145
9.26	3.364	1.498	2.09003	1.9517
9.27	3.347	1.702	2.08613	1.95194
9.28	3.33	1.693	2.03627	1.95218
9.29	3.314	1.685	2.04054	1.95242
9.3	3.297	1.676	2.07765	1.95265
9.31	3.281	1.787	2.06925	1.95289
9.32	3.265	1.779	2.05893	1.95312
9.33	3.248	1.77	2.03014	1.95336
9.34	3.232	1.761	2.04268	1.95359
9.35	3.216	1.64	2.04812	1.95382
9.36	3.2	1.742	2.04718	1.95405
9.37	3.184	1.733	2.01949	1.95428
9.38	3.168	1.955	2.01018	1.95451
9.39	3.152	1.952	2.00078	1.95474
9.4	3.137	1.544	2.02013	1.95496
9.41	3.121	1.536	2.03123	1.95519
9.42	3.105	1.529	2.04587	1.95541
9.43	3.09	1.658	2.04543	1.95563
9.44	3.074	1.649	2.06242	1.95585
9.45	3.059	1.641	2.06445	1.95607
9.46	3.044	1.633	2.07431	1.95629
9.47	3.029	1.628	2.08339	1.95651
9.48	3.014	1.921	2.08444	1.95673
9.49	2.998	1.988	2.08109	1.95694
9.5	2.984	1.978	2.07718	1.95716
9.51	2.969	1.968	2.051	1.95737
9.52	2.954	1.958	2.08219	1.95758
9.53	2.939	1.949	2.08341	1.9578
9.54	2.924	1.939	2.07836	1.95801
9.55	2.91	1.929	2.09271	1.95822
9.56	2.895	1.965	2.06471	1.95842
9.57	2.881	1.844	2.06742	1.95863
9.58	2.867	1.835	2.04426	1.95884
9.59	2.852	1.866	2.05018	1.95904
9.6	2.838	1.919	2.03996	1.95925
9.61	2.824	1.9	2.04833	1.95945
9.62	2.81	1.89	2.04055	1.95965
9.63	2.346	1.881	2.04031	1.95985
9.64	2.334	1.872	2.01902	1.96005
9.65	2.322	1.725	2.00109	1.96025
9.66	2.311	1.876	1.98805	1.96045
9.67	2.299	1.867	1.98822	1.96065
9.68	2.288	1.858	1.9643	1.96085
9.69	2.276	2.021	1.94232	1.96104
9.7	2.265	2.011	1.89978	1.96124
9.71	2.254	2.	1.90698	1.96143
9.72	2.242	1.963	1.90076	1.96162
9.73	2.231	1.857	1.89464	1.96181
9.74	2.22	1.848	1.87623	1.962
9.75	2.209	1.838	1.86688	1.96219
9.76	2.198	1.829	1.9134	1.96238
9.77	2.187	1.818	1.93511	1.96257
9.78	2.176	1.809	1.93473	1.96276
9.79	2.165	1.8	1.926	1.96294
9.8	2.154	1.791	1.97929	1.96313
9.81	2.144	1.782	1.97143	1.96331
9.82	2.133	1.773	1.96494	1.96349
9.83	2.122	1.764	1.94389	1.96367
9.84	2.112	1.755	1.93349	1.96386
9.85	2.101	1.747	1.9647	1.96404
9.86	2.091	1.738	1.95814	1.96422
9.87	2.08	1.729	1.94838	1.96439
9.88	2.07	1.721	1.95817	1.96457
9.89	2.06	1.408	1.98485	1.96475
9.9	2.049	1.401	1.99236	1.96492
9.91	2.039	1.394	1.95832	1.9651
9.92	2.029	1.456	1.99635	1.96527
9.93	2.019	1.446	2.02934	1.96545
9.94	2.009	1.438	2.01986	1.96562
9.95	1.999	1.431	2.05087	1.96579
9.96	1.989	1.424	2.06153	1.96596
9.97	1.979	1.356	2.02535	1.96613
9.98	1.969	1.349	2.03979	1.9663
9.99	2.346	1.343	2.04174	1.96647
10.	5.102	1.336	2.03549	1.96663
10.01	5.077	1.329	2.0187	1.9668
10.02	5.051	1.323	2.00957	1.96697
10.03	5.026	1.316	2.00732	1.96713
10.04	5.001	1.31	1.99731	1.9673
10.05	4.976	1.303	2.0221	1.96746
10.06	4.951	1.456	2.01202	1.96762
10.07	4.926	1.449	2.00198	1.96778
10.08	4.902	1.442	2.01807	1.96794
10.09	4.877	1.434	2.05749	1.9681
10.1	4.853	1.427	2.04859	1.96826
10.11	4.829	1.42	2.08978	1.96842
10.12	4.805	1.413	2.10278	1.96858
10.13	4.781	1.459	2.11024	1.96873
10.14	4.757	1.451	2.10089	1.96889
10.15	4.733	1.444	2.13184	1.96905
10.16	4.71	1.437	2.13625	1.9692
10.17	4.686	1.43	2.12825	1.96935
10.18	4.663	1.423	2.13271	1.96951
10.19	4.64	1.416	2.12207	1.96966
10.2	4.616	1.396	2.11435	1.96981
10.21	4.593	1.389	2.14396	1.96996
10.22	4.57	1.382	2.11807	1.97011
10.23	4.548	1.375	2.1075	1.97026
10.24	4.525	1.368	2.08185	1.97041
10.25	4.502	1.361	2.08774	1.97056
10.26	4.579	1.509	2.09159	1.9707
10.27	4.556	1.613	2.02369	1.97085
10.28	4.533	1.605	1.97536	1.97099
10.29	4.51	1.597	1.91834	1.97114
10.3	4.488	1.589	1.90877	1.97128
10.31	4.465	1.581	1.92041	1.97143
10.32	4.443	1.573	1.97314	1.97157
10.33	4.421	1.516	1.9397	1.97171
10.34	4.399	1.508	1.93239	1.97185
10.35	4.377	1.508	1.92377	1.97199
10.36	4.355	1.501	1.92841	1.97213
10.37	4.334	1.493	1.9352	1.97227
10.38	4.312	1.486	1.91381	1.97241
10.39	4.29	1.479	1.90829	1.97255
10.4	4.269	1.471	1.9465	1.97268
10.41	4.248	1.464	1.93679	1.97282
10.42	4.226	1.456	1.96448	1.97295
10.43	4.205	1.449	2.00741	1.97309
10.44	4.184	1.442	1.96965	1.97322
10.45	4.164	1.435	1.92524	1.97336
10.46	4.143	1.428	1.93579	1.97349
10.47	4.122	1.421	1.86826	1.97362
10.48	4.102	1.413	1.85894	1.97375
10.49	4.081	1.406	1.88489	1.97388
10.5	4.532	1.399	1.85699	1.97402
10.51	4.51	1.392	1.87845	1.97414
10.52	4.487	1.385	1.84891	1.97427
10.53	4.465	1.379	1.82089	1.9744
10.54	4.442	1.372	1.81288	1.97453
10.55	3.133	1.365	1.84435	1.97466
10.56	3.118	1.358	1.84267	1.97478
10.57	3.102	1.351	1.83114	1.97491
10.58	3.087	1.344	1.81104	1.97503
10.59	3.071	1.419	1.80434	1.97516
10.6	3.056	1.412	1.79637	1.97528
10.61	3.041	1.481	1.80839	1.97541
10.62	3.026	1.473	1.77557	1.97553
10.63	3.011	1.466	1.80263	1.97565
10.64	2.996	1.536	1.80786	1.97577
10.65	2.981	1.529	1.81034	1.97589
10.66	2.966	1.521	1.818	1.97601
10.67	2.951	1.514	1.82165	1.97613
10.68	2.936	1.462	1.82453	1.97625
10.69	2.922	1.455	1.82801	1.97637
10.7	2.907	1.448	1.81242	1.97649
10.71	2.892	1.441	1.81438	1.97661
10.72	2.878	1.433	1.84662	1.97672
10.73	2.864	1.426	1.84824	1.97684
10.74	2.849	1.419	1.83902	1.97695
10.75	2.835	1.412	1.82704	1.97707
10.76	2.821	1.419	1.82433	1.97718
10.77	2.807	1.412	1.83198	1.9773
10.78	2.793	1.405	1.83697	1.97741
10.79	2.779	1.398	1.83959	1.97752
10.8	2.765	1.391	1.7969	1.97763
10.81	2.751	1.384	1.78989	1.97775
10.82	2.738	1.377	1.75231	1.97786
10.83	2.724	1.426	1.75392	1.97797
10.84	2.71	1.419	1.79902	1.97808
10.85	2.697	1.98	1.79609	1.97819
10.86	2.683	1.685	1.76741	1.9783
10.87	2.67	1.676	1.80704	1.9784
10.88	2.657	1.668	1.79125	1.97851
10.89	2.643	1.66	1.76215	1.97862
10.9	2.63	1.579	1.78025	1.97873
10.91	2.617	1.571	1.77137	1.97883
10.92	2.604	1.563	1.7616	1.97894
10.93	2.591	1.523	1.7477	1.97904
10.94	2.578	1.516	1.73893	1.97915
10.95	2.565	1.508	1.74675	1.97925
10.96	2.553	1.501	1.80889	1.97935
10.97	2.54	1.545	1.80952	1.97946
10.98	2.527	1.007	1.78044	1.97956
10.99	2.515	1.035	1.80625	1.97966
11.	2.502	1.03	1.79638	1.97976
11.01	2.49	1.005	1.7897	1.97986
11.02	2.477	1.	1.7495	1.97996
11.03	2.465	0.995	1.75292	1.98006
11.04	2.452	0.99	1.7609	1.98016
11.05	2.44	0.985	1.75259	1.98026
11.06	2.428	0.98	1.73134	1.98036
11.07	3.452	0.975	1.72517	1.98046
11.08	3.435	1.074	1.71845	1.98056
11.09	3.418	1.046	1.73193	1.98065
11.1	3.401	1.04	1.72329	1.98075
11.11	3.384	0.908	1.73313	1.98085
11.12	3.367	1.032	1.74698	1.98094
11.13	3.35	1.027	1.73239	1.98104
11.14	3.333	0.55	1.73097	1.98113
11.15	3.317	0.547	1.72234	1.98123
11.16	3.3	0.545	1.71375	1.98132
11.17	3.284	0.542	1.7152	1.98141
11.18	3.267	0.539	1.70446	1.9815
11.19	3.251	0.537	1.69499	1.9816
11.2	3.235	0.647	1.69935	1.98169
11.21	3.219	0.644	1.7348	1.98178
11.22	3.203	0.641	1.77403	1.98187
11.23	3.187	0.637	1.77703	1.98196
11.24	3.171	0.634	1.77301	1.98205
11.25	3.155	0.631	1.76578	1.98214
11.26	3.139	0.628	1.80516	1.98223
11.27	3.124	0.625	1.77561	1.98232
11.28	3.108	0.622	1.8016	1.98241
11.29	3.092	0.661	1.81013	1.98249
11.3	3.077	0.658	1.80676	1.98258
11.31	3.062	0.817	1.81757	1.98267
11.32	3.046	0.822	1.85053	1.98276
11.33	3.031	1.038	1.86895	1.98284
11.34	3.016	1.033	1.83144	1.98293
11.35	3.001	1.028	1.88863	1.98301
11.36	2.986	1.023	1.91915	1.9831
11.37	2.971	1.018	1.91894	1.98318
11.38	2.956	1.013	1.91146	1.98326
11.39	2.942	1.008	1.87638	1.98335
11.4	2.927	1.003	1.87375	1.98343
11.41	2.912	0.998	1.83229	1.98351
11.42	2.898	1.01	1.8375	1.9836
11.43	2.883	1.005	1.83903	1.98368
11.44	2.869	1.168	1.82281	1.98376
11.45	2.87	1.078	1.76936	1.98384
11.46	2.855	1.073	1.87412	1.98392
11.47	2.841	1.068	1.87032	1.984
11.48	2.827	1.062	1.9122	1.98408
11.49	2.813	1.057	1.90243	1.98416
11.5	2.799	1.052	1.87031	1.98424
11.51	2.785	1.046	1.8473	1.98432
11.52	2.771	1.041	1.8386	1.9844
11.53	2.757	1.036	1.83144	1.98447
11.54	2.743	1.031	1.79285	1.98455
11.55	2.73	1.026	1.80491	1.98463
11.56	2.716	1.021	1.82572	1.98471
11.57	2.703	1.016	1.85791	1.98478
11.58	2.689	1.134	1.86827	1.98486
11.59	2.676	1.129	1.88477	1.98493
11.6	2.662	1.227	1.86746	1.98501
11.61	2.649	1.221	1.85311	1.98508
11.62	2.636	1.14	1.84384	1.98516
11.63	2.623	1.135	1.8387	1.98523
11.64	2.61	1.129	1.83383	1.9853
11.65	2.597	1.123	1.84818	1.98538
11.66	2.584	1.118	1.8352	1.98545
11.67	2.571	1.112	1.82999	1.98552
11.68	2.558	1.107	1.83299	1.9856
11.69	2.545	1.101	1.87035	1.98567
11.7	2.532	0.821	1.85622	1.98574
11.71	2.52	0.817	1.83897	1.98581
11.72	2.507	0.813	1.85938	1.98588
11.73	2.495	0.809	1.82118	1.98595
11.74	2.482	0.968	1.83428	1.98602
11.75	2.47	0.963	1.77427	1.98609
11.76	2.458	0.958	1.76795	1.98616
11.77	2.445	0.953	1.7332	1.98623
11.78	2.433	0.948	1.75571	1.9863
11.79	2.421	0.944	1.81912	1.98637
11.8	2.409	0.939	1.81025	1.98643
11.81	2.397	0.934	1.8038	1.9865
11.82	2.385	0.93	1.77365	1.98657
11.83	2.373	0.925	1.83337	1.98664
11.84	2.361	0.997	1.89862	1.9867
11.85	2.349	1.184	1.8853	1.98677
11.86	2.338	1.178	1.87659	1.98684
11.87	2.326	1.172	1.84156	1.9869
11.88	2.314	1.166	1.84836	1.98697
11.89	2.303	1.16	1.83965	1.98703
11.9	2.291	1.015	1.84812	1.9871
11.91	2.28	1.009	1.84625	1.98716
11.92	2.269	1.004	1.90322	1.98722
11.93	2.257	0.999	1.90313	1.98729
11.94	2.246	1.062	1.89688	1.98735
11.95	2.235	1.056	1.85404	1.98741
11.96	2.224	1.069	1.8263	1.98748
11.97	2.213	1.063	1.80264	1.98754
11.98	2.202	1.058	1.79221	1.9876
11.99	2.191	1.053	1.7907	1.98766
12.	2.18	1.216	1.78177	1.98773
12.01	2.169	1.21	1.82497	1.98779
12.02	2.158	1.204	1.8369	1.98785
12.03	2.147	1.198	1.80798	1.98791
12.04	2.136	1.192	1.80956	1.98797
12.05	2.126	1.186	1.819	1.98803
12.06	2.115	1.18	1.8339	1.98809
12.07	2.105	1.22	1.80021	1.98815
12.08	2.094	1.214	1.78664	1.98821
12.09	2.084	1.208	1.76736	1.98827
12.1	2.073	1.202	1.83577	1.98832
12.11	2.063	1.196	1.80765	1.98838
12.12	2.053	1.273	1.83079	1.98844
12.13	2.042	1.267	1.80803	1.9885
12.14	2.032	1.261	1.77741	1.98856
12.15	2.022	1.254	1.77641	1.98861
12.16	2.012	1.248	1.75027	1.98867
12.17	2.002	1.242	1.7345	1.98873
12.18	1.992	1.236	1.74984	1.98878
12.19	1.982	1.203	1.75649	1.98884
12.2	1.972	1.197	1.71922	1.98889
12.21	1.962	1.191	1.70984	1.98895
12.22	1.953	1.286	1.69732	1.989
12.23	1.943	1.453	1.69253	1.98906
12.24	1.933	1.446	1.70331	1.98911
12.25	1.923	1.333	1.69089	1.98917
12.26	2.707	1.326	1.67597	1.98922
12.27	2.693	1.319	1.66897	1.98928
12.28	2.68	1.313	1.66767	1.98933
12.29	2.666	1.306	1.7038	1.98938
12.3	2.653	1.3	1.68446	1.98944
12.31	2.64	1.293	1.71109	1.98949
12.32	2.627	1.287	1.69979	1.98954
12.33	2.614	1.428	1.67981	1.98959
12.34	2.601	1.42	1.64335	1.98964
12.35	2.588	1.413	1.65981	1.9897
12.36	2.575	1.406	1.64851	1.98975
12.37	2.562	1.525	1.67603	1.9898
12.38	2.549	1.413	1.6908	1.98985
12.39	2.536	1.534	1.74047	1.9899
12.4	2.524	1.565	1.70617	1.98995
12.41	2.511	1.557	1.69468	1.99
12.42	2.499	1.55	1.68623	1.99005
12.43	2.486	1.529	1.64034	1.9901
12.44	2.474	1.522	1.67047	1.99015
12.45	2.461	1.514	1.6606	1.9902
12.46	2.449	1.392	1.66696	1.99025
12.47	2.437	1.385	1.63675	1.9903
12.48	2.425	1.379	1.67932	1.99034
12.49	2.413	1.372	1.66674	1.99039
12.5	2.401	1.445	1.65175	1.99044
12.51	2.389	1.437	1.64902	1.99049
12.52	2.377	1.43	1.65568	1.99054
12.53	2.365	1.423	1.6569	1.99058
12.54	2.353	1.416	1.65299	1.99063
12.55	2.341	1.409	1.64385	1.99068
12.56	2.33	1.402	1.63995	1.99072
12.57	2.318	1.395	1.57619	1.99077
12.58	2.307	1.388	1.60592	1.99082
12.59	2.295	1.381	1.55949	1.99086
12.6	2.284	1.374	1.55626	1.99091
12.61	2.272	1.367	1.55451	1.99095
12.62	2.261	1.393	1.52387	1.991
12.63	2.25	1.386	1.51051	1.99104
12.64	2.238	1.355	1.49756	1.99109
12.65	2.227	1.348	1.49158	1.99113
12.66	2.216	1.485	1.45311	1.99118
12.67	2.205	1.478	1.46436	1.99122
12.68	2.194	2.027	1.46952	1.99126
12.69	2.183	2.016	1.46193	1.99131
12.7	2.172	2.309	1.51043	1.99135
12.71	2.161	2.297	1.50991	1.99139
12.72	2.151	2.286	1.56067	1.99144
12.73	2.14	2.295	1.54541	1.99148
12.74	2.129	2.283	1.54245	1.99152
12.75	2.119	2.272	1.57936	1.99156
12.76	2.108	2.261	1.59924	1.99161
12.77	2.097	2.249	1.58498	1.99165
12.78	2.087	2.238	1.57757	1.99169
12.79	2.077	2.227	1.58735	1.99173
12.8	2.066	1.802	1.59036	1.99177
12.81	2.056	1.793	1.58242	1.99181
12.82	2.046	2.1	1.58269	1.99185
12.83	2.035	2.09	1.54368	1.99189
12.84	2.025	2.079	1.55969	1.99194
12.85	2.015	2.028	1.55585	1.99198
12.86	2.005	2.018	1.58274	1.99202
12.87	1.995	2.008	1.59402	1.99206
12.88	1.985	1.997	1.60539	1.99209
12.89	1.975	1.988	1.58942	1.99213
12.9	1.965	1.978	1.56926	1.99217
12.91	1.956	1.873	1.58154	1.99221
12.92	1.946	1.863	1.60058	1.99225
12.93	1.936	1.854	1.59798	1.99229
12.94	1.926	1.845	1.61195	1.99233
12.95	1.917	1.789	1.64881	1.99237
12.96	1.907	1.78	1.66501	1.9924
12.97	1.898	1.771	1.64076	1.99244
12.98	1.888	1.762	1.64559	1.99248
12.99	1.879	1.754	1.65385	1.99252
13.	1.87	1.745	1.6464	1.99256
13.01	1.86	1.736	1.63399	1.99259
13.02	1.851	2.001	1.60684	1.99263
13.03	1.842	2.062	1.57701	1.99267
13.04	1.832	2.052	1.56505	1.9927
13.05	1.823	2.041	1.56885	1.99274
13.06	1.814	2.031	1.57344	1.99278
13.07	1.805	2.021	1.55975	1.99281
13.08	1.796	2.011	1.54909	1.99285
13.09	1.787	2.001	1.55039	1.99288
13.1	1.778	1.991	1.56485	1.99292
13.11	1.769	1.981	1.60907	1.99295
13.12	1.761	1.971	1.60267	1.99299
13.13	1.752	1.961	1.64963	1.99302
13.14	1.743	1.975	1.64022	1.99306
13.15	1.734	1.965	1.64032	1.99309
13.16	1.726	1.955	1.67523	1.99313
13.17	1.717	1.946	1.67394	1.99316
13.18	1.709	1.894	1.64835	1.9932
13.19	1.7	1.885	1.70317	1.99323
13.2	1.692	1.876	1.70418	1.99326
13.21	1.683	1.977	1.7258	1.9933
13.22	1.675	1.975	1.74137	1.99333
13.23	1.666	1.965	1.76733	1.99336
13.24	1.658	1.955	1.76204	1.9934
13.25	1.65	1.945	1.76801	1.99343
13.26	1.642	2.099	1.80412	1.99346
13.27	2.08	2.088	1.79512	1.9935
13.28	2.07	1.998	1.78617	1.99353
13.29	2.059	1.988	1.78323	1.99356
13.3	2.049	1.978	1.77088	1.99359
13.31	2.039	1.968	1.76467	1.99362
13.32	2.029	1.958	1.74879	1.99366
13.33	2.018	1.948	1.75459	1.99369
13.34	2.008	1.939	1.7499	1.99372
13.35	1.998	1.922	1.76165	1.99375
13.36	1.988	1.779	1.7863	1.99378
13.37	1.979	1.979	1.81465	1.99381
13.38	3.656	1.969	1.7819	1.99384
13.39	3.638	1.959	1.79021	1.99387
13.4	3.62	1.95	1.78128	1.9939
13.41	3.602	1.94	1.81702	1.99394
13.42	3.584	1.93	1.81182	1.99397
13.43	3.566	1.921	1.81925	1.994
13.44	3.548	1.911	1.84727	1.99403
13.45	3.531	1.902	1.89646	1.99406
13.46	3.513	1.892	1.90935	1.99408
13.47	3.496	1.883	1.9067	1.99411
13.48	3.478	1.873	1.94402	1.99414
13.49	3.461	1.864	1.92713	1.99417
13.5	3.443	1.855	1.92312	1.9942
13.51	3.426	1.845	1.89996	1.99423
13.52	3.409	1.836	1.91703	1.99426
13.53	3.392	1.827	1.91169	1.99429
13.54	3.375	1.818	1.89878	1.99432
13.55	3.358	1.809	1.882	1.99435
13.56	3.342	1.8	1.87168	1.99437
13.57	3.325	1.791	1.88525	1.9944
13.58	3.308	1.812	1.85574	1.99443
13.59	3.292	1.803	1.85575	1.99446
13.6	3.276	1.794	1.86782	1.99448
13.61	3.259	1.785	1.83703	1.99451
13.62	3.243	1.857	1.85751	1.99454
13.63	3.227	1.851	1.84515	1.99457
13.64	3.211	1.842	1.83713	1.99459
13.65	3.195	1.833	1.81581	1.99462
13.66	3.179	1.823	1.81968	1.99465
13.67	3.163	1.858	1.80957	1.99467
13.68	3.147	1.849	1.79844	1.9947
13.69	3.131	1.84	1.77998	1.99473
13.7	3.116	1.83	1.79882	1.99475
13.71	3.1	1.901	1.79468	1.99478
13.72	3.085	1.891	1.80589	1.99481
13.73	3.069	1.882	1.80513	1.99483
13.74	3.054	1.872	1.81506	1.99486
13.75	3.039	1.873	1.80111	1.99488
13.76	3.024	1.864	1.7817	1.99491
13.77	3.009	1.855	1.77969	1.99493
13.78	2.994	1.845	1.81223	1.99496
13.79	2.979	1.836	1.80981	1.99498
13.8	2.964	1.827	1.80367	1.99501
13.81	2.949	1.818	1.79068	1.99503
13.82	2.934	1.809	1.79306	1.99506
13.83	2.92	1.8	1.77866	1.99508
13.84	2.905	1.791	1.77085	1.99511
13.85	2.891	1.782	1.76387	1.99513
13.86	2.876	1.773	1.79157	1.99516
13.87	2.862	1.764	1.81473	1.99518
13.88	2.848	1.755	1.82634	1.99521
13.89	2.833	1.711	1.86787	1.99523
13.9	2.819	1.703	1.9202	1.99525
13.91	2.805	1.694	1.9507	1.99528
13.92	2.791	1.703	1.92008	1.9953
13.93	2.777	1.477	1.95412	1.99532
13.94	2.763	1.546	1.94025	1.99535
13.95	2.75	1.538	1.93798	1.99537
13.96	2.736	1.53	1.91992	1.99539
13.97	2.722	1.523	1.92332	1.99542
13.98	2.709	1.515	1.94903	1.99544
13.99	2.695	1.567	1.95807	1.99546
14.	2.682	1.644	1.93788	1.99548
14.01	2.668	1.636	1.92821	1.99551
14.02	2.655	1.628	1.93798	1.99553
14.03	3.144	1.62	1.91196	1.99555
14.04	3.128	1.611	1.91912	1.99557
14.05	3.113	1.603	1.91243	1.9956
14.06	3.097	1.595	1.90686	1.99562
14.07	3.082	1.587	1.92257	1.99564
14.08	3.066	1.58	1.88201	1.99566
14.09	3.051	1.572	1.87279	1.99568
14.1	3.036	1.564	1.90826	1.9957
14.11	3.021	1.556	1.93401	1.99573
14.12	3.005	1.548	1.9145	1.99575
14.13	2.99	1.832	1.88915	1.99577
14.14	2.976	1.823	1.909	1.99579
14.15	2.961	1.814	1.89867	1.99581
14.16	2.946	1.805	1.89721	1.99583
14.17	2.931	1.796	1.88775	1.99585
14.18	2.917	1.787	1.90558	1.99587
14.19	2.902	1.778	1.93206	1.99589
14.2	2.888	1.769	1.92264	1.99591
14.21	2.873	1.76	1.88995	1.99593
14.22	2.859	1.751	1.90508	1.99595
14.23	2.845	2.062	1.88715	1.99598
14.24	2.83	2.052	1.89736	1.996
14.25	2.816	2.042	1.92	1.99602
14.26	2.802	1.986	1.90808	1.99603
14.27	2.788	1.99	1.89857	1.99605
14.28	2.774	1.98	1.89089	1.99607
14.29	2.76	1.971	1.8975	1.99609
14.3	2.747	1.97	1.90214	1.99611
14.31	2.733	1.868	1.89085	1.99613
14.32	2.719	1.859	1.87597	1.99615
14.33	2.706	2.045	1.86577	1.99617
14.34	2.692	2.013	1.86199	1.99619
14.35	2.679	2.003	1.85751	1.99621
14.36	2.666	2.232	1.85899	1.99623
14.37	2.652	2.221	1.86529	1.99625
14.38	2.639	2.21	1.85357	1.99627
14.39	2.626	2.199	1.86702	1.99628
14.4	2.613	2.175	1.91673	1.9963
14.41	2.6	2.168	1.92491	1.99632
14.42	2.587	2.157	1.90666	1.99634
14.43	2.571	2.146	1.91226	1.99636
14.44	2.559	1.876	1.89607	1.99638
14.45	2.546	1.867	1.90527	1.99639
14.46	2.533	1.063	1.91048	1.99641
14.47	2.521	1.057	1.91504	1.99643
14.48	2.508	1.047	1.90884	1.99645
14.49	2.495	1.042	1.91346	1.99647
14.5	2.483	1.037	1.93313	1.99648
14.51	2.471	1.031	1.93801	1.9965
14.52	2.458	0.917	1.95589	1.99652
14.53	2.446	0.912	1.94614	1.99654
14.54	2.434	0.907	1.9502	1.99655
14.55	2.647	0.903	1.98742	1.99657
14.56	2.633	0.898	1.97844	1.99659
14.57	2.62	0.894	1.98804	1.9966
14.58	2.607	0.889	2.00867	1.99662
14.59	2.594	0.885	1.97775	1.99664
14.6	2.581	0.881	1.9436	1.99665
14.61	2.568	0.876	1.93949	1.99667
14.62	2.556	0.872	1.93939	1.99669
14.63	2.543	0.867	1.95863	1.9967
14.64	2.53	0.863	1.97612	1.99672
14.65	2.518	1.051	1.98518	1.99674
14.66	2.505	1.046	1.96653	1.99675
14.67	2.493	1.041	1.94646	1.99677
14.68	2.48	0.72	1.99032	1.99679
14.69	2.468	0.717	2.00011	1.9968
14.7	2.455	0.713	1.98625	1.99682
14.71	2.443	0.71	2.02231	1.99683
14.72	2.431	1.17	2.03386	1.99685
14.73	2.419	1.164	2.02389	1.99687
14.74	2.407	1.159	2.02116	1.99688
14.75	2.395	1.154	1.93262	1.9969
14.76	2.383	1.053	1.92643	1.99691
14.77	2.371	1.048	1.93764	1.99693
14.78	2.359	1.043	1.91217	1.99694
14.79	2.347	1.038	1.86345	1.99696
14.8	2.336	0.955	1.82126	1.99697
14.81	2.324	0.95	1.81126	1.99699
14.82	2.312	0.945	1.83389	1.997
14.83	2.301	0.941	1.82388	1.99702
14.84	2.289	0.936	1.83682	1.99703
14.85	2.278	0.931	1.80268	1.99705
14.86	2.267	0.927	1.78374	1.99706
14.87	2.255	0.922	1.79836	1.99708
14.88	2.244	0.917	1.78366	1.99709
14.89	2.233	0.84	1.79314	1.99711
14.9	2.222	0.836	1.82487	1.99712
14.91	2.211	0.832	1.79966	1.99714
14.92	2.2	0.88	1.80638	1.99715
14.93	2.189	1.033	1.80505	1.99716
14.94	2.178	1.028	1.76914	1.99718
14.95	2.167	0.965	1.74833	1.99719
14.96	2.156	0.96	1.72598	1.99721
14.97	2.145	1.129	1.73468	1.99722
14.98	2.135	1.124	1.73397	1.99723
14.99	2.124	0.939	1.74749	1.99725
15.	2.113	0.934	1.75694	1.99726
15.01	2.103	0.93	1.76049	1.99727
15.02	2.092	0.925	1.76947	1.99729
15.03	2.204	1.104	1.75303	1.9973
15.04	2.193	1.084	1.77731	1.99732
15.05	2.182	1.079	1.76559	1.99733
15.06	2.171	1.074	1.7274	1.99734
15.07	2.161	1.068	1.72704	1.99736
15.08	2.15	1.063	1.78621	1.99737
15.09	2.139	1.058	1.78024	1.99738
15.1	2.128	1.052	1.75898	1.99739
15.11	2.118	1.047	1.82718	1.99741
15.12	2.107	1.042	1.77796	1.99742
15.13	2.097	1.037	1.79742	1.99743
15.14	2.086	1.031	1.81135	1.99745
15.15	2.076	1.026	1.83792	1.99746
15.16	2.065	0.933	1.82875	1.99747
15.17	2.055	0.962	1.82772	1.99748
15.18	2.045	1.095	1.84428	1.9975
15.19	2.035	1.09	1.8586	1.99751
15.2	2.025	1.084	1.88306	1.99752
15.21	2.014	1.079	1.87999	1.99753
15.22	2.004	1.074	1.88862	1.99755
15.23	1.994	1.068	1.88844	1.99756
15.24	1.984	1.063	1.86355	1.99757
15.25	1.975	1.058	1.89968	1.99758
15.26	1.965	0.762	1.90887	1.9976
15.27	1.955	0.758	1.89347	1.99761
15.28	1.945	0.754	1.90282	1.99762
15.29	1.935	0.751	1.90534	1.99763
15.3	1.926	0.747	1.89584	1.99764
15.31	1.916	0.743	1.89314	1.99765
15.32	1.907	0.907	1.94341	1.99767
15.33	1.897	0.902	1.93455	1.99768
15.34	1.888	0.937	1.95289	1.99769
15.35	1.878	0.932	1.94139	1.9977
15.36	1.869	0.959	1.93378	1.99771
15.37	1.86	0.955	1.90123	1.99772
15.38	1.85	0.95	1.95528	1.99774
15.39	1.841	0.976	1.97003	1.99775
15.4	1.832	0.971	2.00623	1.99776
15.41	1.823	0.966	2.08875	1.99777
15.42	1.814	0.962	2.06569	1.99778
15.43	1.805	0.957	1.98453	1.99779
15.44	1.796	0.952	1.96101	1.9978
15.45	1.787	0.947	1.96469	1.99781
15.46	1.835	0.943	1.97473	1.99782
15.47	1.826	0.938	1.9756	1.99783
15.48	1.817	0.933	1.91945	1.99785
15.49	1.808	0.965	2.04845	1.99786
15.5	1.799	0.96	2.00805	1.99787
15.51	1.79	0.956	2.053	1.99788
15.52	1.781	1.043	2.04574	1.99789
15.53	1.772	1.038	2.02797	1.9979
15.54	1.763	1.047	2.01317	1.99791
15.55	1.754	1.042	2.0203	1.99792
15.56	1.745	1.037	2.00376	1.99793
15.57	1.737	1.032	2.03514	1.99794
15.58	1.728	1.027	2.04908	1.99795
15.59	1.719	1.021	2.0858	1.99796
15.6	1.711	1.016	2.10193	1.99797
15.61	1.702	1.011	2.10419	1.99798
15.62	1.694	1.071	2.16076	1.99799
15.63	1.685	1.066	2.14998	1.998
15.64	1.677	1.061	2.13937	1.99801
15.65	1.669	1.03	2.13755	1.99802
15.66	1.66	1.159	2.17426	1.99803
15.67	1.652	1.111	2.16712	1.99804
15.68	1.644	1.105	2.17326	1.99805
15.69	1.636	1.134	2.16647	1.99806
15.7	1.627	1.128	2.12176	1.99807
15.71	1.619	1.123	2.10527	1.99808
15.72	1.611	1.193	2.1031	1.99809
15.73	1.603	1.187	2.10199	1.9981
15.74	1.595	1.181	2.07623	1.99811
15.75	1.587	0.57	2.07251	1.99812
15.76	1.579	0.613	2.06217	1.99813
15.77	1.571	0.61	2.02823	1.99814
15.78	1.564	0.607	2.01811	1.99815
15.79	1.556	0.604	1.99462	1.99815
15.8	1.548	0.601	2.02452	1.99816
15.81	1.54	0.598	2.01171	1.99817
15.82	1.533	0.595	2.04023	1.99818
15.83	1.525	0.592	2.07509	1.99819
15.84	1.517	0.589	2.06603	1.9982
15.85	1.51	0.586	2.05807	1.99821
15.86	1.502	0.583	2.0478	1.99822
15.87	1.495	0.589	1.99271	1.99823
15.88	1.487	0.586	2.00801	1.99824
15.89	1.48	0.583	2.01826	1.99824
15.9	1.472	0.58	2.0296	1.99825
15.91	1.465	0.577	2.01058	1.99826
15.92	1.458	0.574	2.00055	1.99827
15.93	1.451	0.571	2.02688	1.99828
15.94	1.443	0.641	2.02296	1.99829
15.95	1.436	0.864	2.04169	1.9983
15.96	1.429	0.859	2.01996	1.99831
15.97	1.422	0.926	2.03758	1.99831
15.98	1.415	0.921	2.04875	1.99832
15.99	1.408	0.917	2.04841	1.99833
16.	1.401	0.643	2.03968	1.99834
16.01	1.394	0.64	2.05213	1.99835
16.02	1.387	0.636	2.10562	1.99836
16.03	1.38	0.633	2.10583	1.99836
16.04	1.373	0.63	2.10558	1.99837
16.05	1.366	0.627	2.11216	1.99838
16.06	1.359	0.608	2.10259	1.99839
16.07	1.352	0.605	2.09826	1.9984
16.08	1.346	0.602	2.07859	1.9984
16.09	1.339	0.655	2.09339	1.99841
16.1	1.332	0.652	2.13934	1.99842
16.11	1.326	0.648	2.14998	1.99843
16.12	1.319	0.833	2.14239	1.99844
16.13	1.312	0.829	2.11573	1.99844
16.14	1.306	0.825	2.13135	1.99845
16.15	1.299	0.821	2.10975	1.99846
16.16	1.293	0.887	2.13374	1.99847
16.17	1.286	0.883	2.11201	1.99847
16.18	1.28	0.923	2.12395	1.99848
16.19	1.274	1.086	2.13958	1.99849
16.2	1.267	1.08	2.11192	1.9985
16.21	2.415	0.951	2.1135	1.9985
16.22	2.403	0.946	2.13657	1.99851
16.23	2.391	1.363	2.15785	1.99852
16.24	2.379	1.357	2.16577	1.99853
16.25	2.367	1.35	2.15497	1.99853
16.26	2.355	1.39	2.14502	1.99854
16.27	2.344	1.304	2.15134	1.99855
16.28	2.332	1.404	2.14468	1.99856
16.29	2.32	1.397	2.13025	1.99856
16.3	2.309	1.39	2.12613	1.99857
16.31	2.297	1.447	2.13376	1.99858
16.32	2.286	1.44	2.10646	1.99858
16.33	2.274	1.668	2.09339	1.99859
16.34	2.263	1.66	2.11671	1.9986
16.35	2.252	1.741	2.13826	1.99861
16.36	2.241	1.732	2.12626	1.99861
16.37	2.229	1.723	2.12418	1.99862
16.38	2.218	1.715	2.09326	1.99863
16.39	2.207	1.706	2.08282	1.99863
16.4	2.196	1.698	2.13402	1.99864
16.41	2.185	1.689	2.10479	1.99865
16.42	2.174	1.681	2.10206	1.99865
16.43	2.163	1.672	2.09514	1.99866
16.44	2.153	1.511	2.0934	1.99867
16.45	2.484	1.503	2.08817	1.99867
16.46	2.472	1.496	2.12783	1.99868
16.47	2.46	1.437	2.16694	1.99869
16.48	2.447	1.43	2.1729	1.99869
16.49	2.435	1.423	2.1638	1.9987
16.5	2.423	1.416	2.14337	1.99871
16.51	2.411	1.473	2.19356	1.99871
16.52	2.399	1.598	2.17586	1.99872
16.53	2.387	1.59	2.17538	1.99873
16.54	2.375	1.582	2.16928	1.99873
16.55	2.363	1.574	2.16397	1.99874
16.56	2.351	1.566	2.17412	1.99874
16.57	2.34	1.559	2.19799	1.99875
16.58	2.328	1.551	2.1921	1.99876
16.59	2.316	1.543	2.19947	1.99876
16.6	2.305	1.749	2.18772	1.99877
16.61	2.293	1.74	2.16426	1.99878
16.62	2.282	1.731	2.16802	1.99878
16.63	2.271	1.723	2.1572	1.99879
16.64	2.259	1.714	2.192	1.99879
16.65	2.248	1.706	2.21799	1.9988
16.66	2.237	1.697	2.21235	1.99881
16.67	2.226	1.689	2.2081	1.99881
16.68	2.215	1.749	2.20499	1.99882
16.69	2.203	1.74	2.20509	1.99882
16.7	2.192	1.732	2.24699	1.99883
16.71	2.182	1.723	2.22141	1.99884
16.72	2.171	1.714	2.20232	1.99884
16.73	2.16	1.727	2.22133	1.99885
16.74	2.149	1.719	2.21118	1.99885
16.75	2.138	1.71	2.1944	1.99886
16.76	2.128	1.702	2.20127	1.99886
16.77	2.117	1.693	2.2232	1.99887
16.78	2.106	1.685	2.23775	1.99888
16.79	2.096	1.945	2.2357	1.99888
16.8	2.086	1.935	2.23212	1.99889
16.81	2.075	1.925	2.21069	1.99889
16.82	1.807	1.916	2.21539	1.9989
16.83	1.798	1.906	2.22885	1.9989
16.84	1.789	1.897	2.25554	1.99891
16.85	1.78	1.69	2.22854	1.99891
16.86	1.771	1.682	2.23873	1.99892
16.87	1.762	1.635	2.22585	1.99892
16.88	1.754	1.627	2.22869	1.99893
16.89	1.745	1.619	2.28531	1.99894
16.9	2.245	1.61	2.27067	1.99894
16.91	2.234	1.552	2.28486	1.99895
16.92	2.223	1.594	2.29032	1.99895
16.93	2.211	1.586	2.2557	1.99896
16.94	2.2	1.578	2.23927	1.99896
16.95	2.189	1.57	2.24277	1.99897
16.96	2.178	1.562	2.21544	1.99897
16.97	2.168	1.554	2.21272	1.99898
16.98	2.157	1.537	2.24814	1.99898
16.99	2.146	1.529	2.2687	1.99899
17.	2.135	1.522	2.25738	1.99899
17.01	2.125	1.581	2.28225	1.999
17.02	2.114	1.573	2.27111	1.999
17.03	2.104	1.333	2.26687	1.99901
17.04	2.093	1.326	2.26043	1.99901
17.05	2.083	1.32	2.25037	1.99902
17.06	2.072	1.297	2.23914	1.99902
17.07	2.062	1.29	2.2773	1.99903
17.08	2.052	1.284	2.26943	1.99903
17.09	2.041	1.277	2.27977	1.99904
17.1	2.031	1.336	2.31364	1.99904
17.11	2.021	1.302	2.33822	1.99905
17.12	2.011	1.295	2.32656	1.99905
17.13	2.001	1.289	2.34421	1.99906
17.14	1.991	1.282	2.35446	1.99906
17.15	1.981	1.276	2.35454	1.99907
17.16	1.971	1.38	2.37516	1.99907
17.17	1.961	1.373	2.36331	1.99907
17.18	1.952	1.317	2.39172	1.99908
17.19	1.942	1.31	2.38181	1.99908
17.2	1.147	1.359	2.37916	1.99909
17.21	1.141	1.353	2.3826	1.99909
17.22	1.135	1.41	2.38667	1.9991
17.23	1.129	1.403	2.37758	1.9991
17.24	1.124	1.396	2.37609	1.99911
17.25	1.118	1.493	2.31185	1.99911
17.26	1.113	1.486	2.30732	1.99912
17.27	1.107	1.478	2.30669	1.99912
17.28	1.102	1.471	2.23909	1.99912
17.29	1.096	1.464	2.21197	1.99913
17.3	1.091	1.366	2.17753	1.99913
17.31	2.543	1.359	2.16194	1.99914
17.32	2.531	1.353	2.18655	1.99914
17.33	2.518	1.346	2.18919	1.99915
17.34	2.506	1.339	2.20298	1.99915
17.35	2.493	1.333	2.21787	1.99915
17.36	2.481	1.52	2.24157	1.99916
17.37	2.468	1.636	2.23334	1.99916
17.38	2.456	1.275	2.18571	1.99917
17.39	2.444	1.269	2.22685	1.99917
17.4	2.432	1.263	2.22957	1.99918
17.41	2.419	1.256	2.26562	1.99918
17.42	2.15	1.25	2.25505	1.99918
17.43	2.139	1.188	2.23762	1.99919
17.44	2.129	1.532	2.25427	1.99919
17.45	2.118	1.524	2.23333	1.9992
17.46	2.108	1.516	2.20859	1.9992
17.47	2.097	1.509	2.17355	1.9992
17.48	2.087	1.501	2.16271	1.99921
17.49	2.076	1.808	2.14085	1.99921
17.5	2.066	1.799	2.1322	1.99922
17.51	2.055	1.79	2.12192	1.99922
17.52	2.045	1.781	2.16627	1.99922
17.53	2.035	1.772	2.20256	1.99923
17.54	2.025	1.763	2.23589	1.99923
17.55	2.015	1.755	2.24966	1.99923
17.56	2.005	1.746	2.24451	1.99924
17.57	0.921	1.737	2.26119	1.99924
17.58	0.917	1.728	2.2502	1.99925
17.59	0.912	1.953	2.24983	1.99925
17.6	0.908	1.944	2.21034	1.99925
17.61	0.903	2.189	2.20042	1.99926
17.62	0.899	2.178	2.19462	1.99926
17.63	0.894	2.202	2.22306	1.99926
17.64	0.89	2.191	2.22272	1.99927
17.65	0.885	2.18	2.21898	1.99927
17.66	0.881	2.169	2.21814	1.99928
17.67	0.876	2.158	2.22532	1.99928
17.68	0.872	2.147	2.22949	1.99928
17.69	0.868	2.137	2.20656	1.99929
17.7	0.863	2.126	2.20395	1.99929
17.71	0.859	2.115	2.23522	1.99929
17.72	0.855	2.291	2.17146	1.9993
17.73	0.85	1.864	2.20561	1.9993
17.74	0.846	1.855	2.20878	1.9993
17.75	0.842	1.846	2.20443	1.99931
17.76	0.838	1.837	2.22925	1.99931
17.77	0.834	1.827	2.2364	1.99931
17.78	0.829	1.818	2.22567	1.99932
17.79	0.825	1.809	2.18917	1.99932
17.8	0.821	1.8	2.17476	1.99932
17.81	0.817	1.791	2.1675	1.99933
17.82	0.813	1.782	2.15759	1.99933
17.83	0.809	1.773	2.18445	1.99933
17.84	0.805	1.786	2.18365	1.99934
17.85	0.801	1.848	2.17395	1.99934
17.86	0.797	1.838	2.16303	1.99934
17.87	0.793	1.829	2.17186	1.99935
17.88	0.789	1.82	2.16348	1.99935
17.89	0.785	1.885	2.22753	1.99935
17.91	0.781	1.876	2.22013	1.99936
17.92	0.777	1.815	2.20485	1.99936
17.93	0.773	1.806	2.2008	1.99936
17.94	0.769	1.979	2.17746	1.99937
17.95	0.766	1.97	2.12527	1.99937
17.96	0.762	1.96	2.13491	1.99937
17.97	0.758	1.95	2.12654	1.99938
17.98	0.754	1.94	2.12679	1.99938
17.99	0.75	2.214	2.08862	1.99938
18.	0.747	2.378	2.07606	1.99939
18.01	0.743	2.366	2.06727	1.99939
18.02	0.739	2.355	2.09345	1.99939
18.03	0.736	2.343	2.08158	1.99939
18.04	0.732	2.394	2.06675	1.9994
18.05	0.728	2.382	2.07658	1.9994
18.06	0.725	2.371	2.10308	1.9994
18.07	0.721	2.438	2.09279	1.99941
18.08	0.717	2.472	2.09821	1.99941
18.09	0.714	2.46	2.08526	1.99941
18.1	0.71	2.448	2.07486	1.99942
18.11	0.707	2.436	2.09508	1.99942
18.12	0.703	2.423	2.08969	1.99942
18.13	0.7	2.411	2.06574	1.99942
18.14	0.696	2.399	2.04471	1.99943
18.15	0.693	2.387	2.05581	1.99943
18.16	0.689	2.375	2.06566	1.99943
18.17	-1.575	2.351	2.08493	1.99944
18.18	-1.573	2.339	2.07809	1.99944
18.19	-1.571	2.327	2.07954	1.99944
18.2	-1.57	2.541	2.07979	1.99944
18.21	-1.568	2.528	2.09467	1.99945
18.22	-1.567	2.516	2.06963	1.99945
18.23	-1.565	2.503	2.06045	1.99945
18.24	-1.564	2.747	2.05254	1.99946
18.25	-1.562	2.733	2.03813	1.99946
18.26	-1.56	2.719	2.05196	1.99946
18.27	-1.559	2.706	1.99632	1.99946
18.28	-1.557	2.692	2.00445	1.99947
18.29	-1.556	2.693	1.98571	1.99947
18.3	-1.554	2.71	2.01071	1.99947
18.31	-1.553	2.92	2.02025	1.99947
18.32	-1.551	2.905	2.03774	1.99948
18.33	-1.55	2.891	2.01913	1.99948
18.34	-1.548	2.876	1.99341	1.99948
18.35	-1.546	2.957	1.99239	1.99948
18.36	-1.545	2.943	1.96067	1.99949
18.37	-1.543	2.928	1.95797	1.99949
18.38	-1.542	2.913	1.94911	1.99949
18.39	-1.54	2.899	1.98431	1.99949
18.4	-1.539	2.884	2.0184	1.9995
18.41	-1.537	2.87	1.99715	1.9995
18.42	-1.536	2.856	1.97832	1.9995
18.43	-1.534	2.841	1.94027	1.9995
18.44	-1.533	2.827	1.94377	1.99951
18.45	-1.531	2.813	1.93407	1.99951
18.46	-1.53	2.799	1.91789	1.99951
18.47	-1.528	2.785	1.90474	1.99951
18.48	-1.526	2.771	1.91093	1.99952
18.49	-1.525	2.758	1.90157	1.99952
18.5	-1.523	2.731	1.89229	1.99952
18.51	-1.522	2.717	1.89273	1.99952
18.52	-1.52	2.704	1.92604	1.99953
18.53	-1.519	2.69	1.94937	1.99953
18.54	-1.517	2.677	1.94585	1.99953
18.55	-1.516	2.664	1.93615	1.99953
18.56	-1.514	2.65	1.92287	1.99954
18.57	-1.513	2.637	1.91382	1.99954
18.58	-1.511	2.624	1.88899	1.99954
18.59	-1.561	2.611	1.87554	1.99954
18.6	-1.559	2.598	1.88909	1.99955
18.61	-1.558	2.471	1.89032	1.99955
18.62	-1.556	2.459	1.96204	1.99955
18.63	-1.554	2.446	1.97763	1.99955
18.64	-1.553	2.437	1.9981	1.99955
18.65	-1.551	2.425	1.98814	1.99956
18.66	-1.55	2.413	1.9802	1.99956
18.67	-1.548	2.376	1.97716	1.99956
18.68	-1.547	2.364	1.95622	1.99956
18.69	-1.545	2.352	1.94984	1.99957
18.7	-1.544	2.341	1.93813	1.99957
18.71	-1.542	2.329	1.95031	1.99957
18.72	-1.541	2.317	1.95119	1.99957
18.73	-1.539	2.386	1.93326	1.99957
18.74	-1.537	2.374	1.93827	1.99958
18.75	-1.536	2.363	1.93745	1.99958
18.76	-1.534	2.351	1.94689	1.99958
18.77	-1.533	2.408	1.98307	1.99958
18.78	-1.531	2.318	1.95087	1.99958
18.79	-1.53	2.307	1.91595	1.99959
18.8	-1.528	2.295	1.91204	1.99959
18.81	-1.527	2.284	1.89954	1.99959
18.82	-1.525	2.273	1.93309	1.99959
18.83	-1.524	2.261	1.93349	1.99959
18.84	-1.522	2.304	1.93094	1.9996
18.85	-1.521	2.292	1.95422	1.9996
18.86	-1.519	2.281	1.94277	1.9996
18.87	-1.518	2.269	1.93372	1.9996
18.88	-1.516	2.258	1.94489	1.9996
18.89	-1.515	2.247	1.9211	1.99961
18.9	-1.513	2.235	1.91157	1.99961
18.91	-1.512	2.224	1.96207	1.99961
18.92	-1.51	2.213	1.96239	1.99961
18.93	-1.509	2.202	1.99178	1.99961
18.94	-1.507	2.191	2.01858	1.99962
18.95	-1.505	2.18	1.97807	1.99962
18.96	-1.504	2.207	2.01621	1.99962
18.97	-1.502	1.784	2.00151	1.99962
18.98	-1.501	1.775	1.99178	1.99962
18.99	-1.499	1.767	1.9535	1.99963
19.	-1.498	1.822	1.92726	1.99963
19.01	-1.496	1.813	1.86894	1.99963
19.02	-1.495	1.882	1.86395	1.99963
19.03	-1.493	1.873	1.91071	1.99963
19.04	-1.492	1.864	1.85548	1.99963
19.05	-1.491	1.854	1.83798	1.99964
19.06	-1.489	1.845	1.82882	1.99964
19.07	-1.077	1.787	1.82534	1.99964
19.08	-1.076	1.836	1.86466	1.99964
19.09	-1.075	1.881	1.89191	1.99964
19.1	-1.074	1.474	1.88329	1.99965
19.11	-1.073	1.466	1.95807	1.99965
19.12	-1.071	1.415	1.97425	1.99965
19.13	-1.07	1.221	1.95295	1.99965
19.14	-1.069	1.266	1.94742	1.99965
19.15	-1.068	0.895	1.93275	1.99965
19.16	-1.067	0.915	1.92311	1.99966
19.17	-1.066	0.985	1.94035	1.99966
19.18	-1.065	0.98	1.90627	1.99966
19.19	-1.064	0.975	1.88995	1.99966
19.2	-1.063	0.97	1.872	1.99966
19.21	-1.062	0.965	1.90828	1.99966
19.22	-1.061	0.961	1.9072	1.99967
19.23	-1.06	0.956	1.97172	1.99967
19.24	-1.059	0.951	1.92737	1.99967
19.25	-1.058	0.946	1.93142	1.99967
19.26	-1.057	0.942	1.94285	1.99967
19.27	-1.056	0.872	1.93443	1.99967
19.28	-1.054	0.868	1.93024	1.99968
19.29	-1.053	1.06	1.92828	1.99968
19.3	0.583	1.47	1.91456	1.99968
19.31	0.58	1.463	1.94323	1.99968
19.32	0.577	1.456	1.95947	1.99968
19.33	0.574	1.448	1.94903	1.99968
19.34	0.571	1.441	1.94851	1.99969
19.35	0.568	1.434	1.94224	1.99969
19.36	0.566	1.427	1.93572	1.99969
19.37	0.563	1.42	1.9404	1.99969
19.38	0.56	1.413	1.91616	1.99969
19.39	0.557	1.406	1.92026	1.99969
19.4	0.554	1.399	1.95311	1.9997
19.41	0.552	1.392	1.95804	1.9997
19.42	0.549	1.344	1.97284	1.9997
19.43	0.546	1.337	2.00573	1.9997
19.44	0.543	1.331	2.02203	1.9997
19.45	0.541	1.235	2.02772	1.9997
19.46	0.538	1.194	1.99219	1.9997
19.47	0.535	0.878	1.97808	1.99971
19.48	0.533	0.873	1.96643	1.99971
19.49	0.53	0.869	2.0088	1.99971
19.5	0.527	0.865	2.07492	1.99971
19.51	0.525	0.86	2.09045	1.99971
19.52	0.522	0.875	2.06896	1.99971
19.53	0.519	0.87	2.05948	1.99971
19.54	0.517	0.866	2.06657	1.99972
19.55	0.514	0.862	2.0716	1.99972
19.56	0.512	0.857	2.09949	1.99972
19.57	0.509	0.853	2.09119	1.99972
19.58	0.507	0.849	2.08138	1.99972
19.59	0.504	0.91	2.1165	1.99972
19.6	0.501	0.906	2.12996	1.99972
19.61	0.499	1.064	2.14319	1.99973
19.62	0.497	1.059	2.13251	1.99973
19.63	0.494	1.053	2.12175	1.99973
19.64	-0.293	1.044	2.10854	1.99973
19.65	-0.293	1.039	2.11411	1.99973
19.66	-0.293	1.034	2.11544	1.99973
19.67	-0.292	1.064	2.13908	1.99973
19.68	-0.292	1.059	2.13918	1.99973
19.69	-0.292	1.054	2.09073	1.99974
19.7	-0.291	1.049	2.11583	1.99974
19.71	-0.291	1.043	2.11653	1.99974
19.72	-0.291	1.038	2.11852	1.99974
19.73	-0.291	1.199	2.08731	1.99974
19.74	-0.29	1.141	2.08839	1.99974
19.75	-0.29	1.135	2.0979	1.99974
19.76	-0.29	1.13	2.10317	1.99975
19.77	-0.289	1.124	2.09355	1.99975
19.78	-0.289	1.132	2.10236	1.99975
19.79	-0.289	1.234	2.03225	1.99975
19.8	-0.289	1.354	2.03231	1.99975
19.81	-0.288	1.304	2.02768	1.99975
19.82	-0.288	1.297	2.01819	1.99975
19.83	-0.288	1.291	1.97433	1.99975
19.84	-0.287	1.285	1.96544	1.99976
19.85	-0.287	1.49	1.97353	1.99976
19.86	-0.287	1.482	2.01883	1.99976
19.87	-0.287	1.475	2.04643	1.99976
19.88	-0.286	1.468	2.05217	1.99976
19.89	-0.286	1.46	2.06833	1.99976
19.9	-0.286	1.453	2.03302	1.99976
19.91	-0.285	1.446	1.95168	1.99976
19.92	-0.285	1.439	1.97964	1.99976
19.93	-0.285	1.431	1.94839	1.99977
19.94	-0.285	1.424	1.94108	1.99977
19.95	-0.284	1.417	1.93515	1.99977
19.96	-0.284	1.41	1.94034	1.99977
19.97	-0.284	1.403	1.91985	1.99977
19.98	-0.283	1.396	1.94413	1.99977
19.99	-0.283	1.389	1.94183	1.99977
20.	-0.283	1.382	1.97853	1.99977
20.01	-0.283	1.497	1.99319	1.99978
20.02	0.186	1.489	1.93189	1.99978
20.03	0.185	1.803	1.92225	1.99978
20.04	0.184	1.794	1.94329	1.99978
20.05	0.183	1.785	1.93388	1.99978
20.06	0.182	1.776	1.96189	1.99978
20.07	0.181	1.767	1.97266	1.99978
20.08	0.18	2.026	1.96392	1.99978
20.09	0.18	1.991	1.95413	1.99978
20.1	0.179	1.981	1.96601	1.99979
20.11	0.178	1.851	1.96818	1.99979
20.12	0.177	1.842	1.95873	1.99979
20.13	0.176	1.945	1.97999	1.99979
20.14	0.175	1.935	1.98012	1.99979
20.15	0.174	1.826	1.97547	1.99979
20.16	0.173	1.818	1.95927	1.99979
20.17	0.173	1.86	1.94463	1.99979
20.18	0.172	1.807	1.92196	1.99979
20.19	0.171	1.994	1.91237	1.99979
20.2	0.17	1.984	1.89837	1.9998
20.21	0.169	1.974	1.88762	1.9998
20.22	0.168	1.965	1.85989	1.9998
20.23	0.167	2.033	1.84194	1.9998
20.24	0.167	2.023	1.82229	1.9998
20.25	0.166	2.015	1.81867	1.9998
20.26	0.165	2.005	1.81205	1.9998
20.27	0.164	1.995	1.81055	1.9998
20.28	0.163	1.985	1.7815	1.9998
20.29	0.162	2.01	1.80804	1.9998
20.3	0.162	2.	1.7911	1.99981
20.31	0.161	1.99	1.80365	1.99981
20.32	0.16	1.98	1.7809	1.99981
20.33	0.159	1.97	1.81203	1.99981
20.34	0.158	2.102	1.81057	1.99981
20.35	0.158	2.091	1.80156	1.99981
20.36	0.157	2.081	1.81797	1.99981
20.37	0.156	2.041	1.78926	1.99981
20.38	0.155	1.889	1.8009	1.99981
20.39	0.154	1.88	1.80175	1.99981
20.4	0.154	1.87	1.82004	1.99982
20.41	0.153	1.861	1.83459	1.99982
20.42	0.152	1.852	1.8421	1.99982
20.43	0.151	1.843	1.83066	1.99982
20.44	0.151	1.754	1.8478	1.99982
20.45	0.15	1.745	1.86643	1.99982
20.46	0.149	1.737	1.8685	1.99982
20.47	0.148	1.728	1.86153	1.99982
20.48	0.148	1.719	1.84203	1.99982
20.49	0.147	1.711	1.88991	1.99982
20.5	0.146	1.999	1.88199	1.99982
20.51	0.145	1.989	1.87816	1.99982
20.52	0.145	1.979	1.87805	1.99983
20.53	0.144	1.969	1.8976	1.99983
20.54	0.143	2.317	1.90868	1.99983
20.55	0.143	2.253	1.86902	1.99983
20.56	0.142	2.176	1.89224	1.99983
20.57	0.141	2.165	1.86713	1.99983
20.58	0.14	2.154	1.8465	1.99983
20.59	0.14	2.093	1.8545	1.99983
20.6	0.139	2.128	1.82937	1.99983
20.61	0.138	2.15	1.82828	1.99983
20.62	0.138	1.939	1.82367	1.99983
20.63	0.137	1.929	1.81799	1.99984
20.64	0.136	1.919	1.87373	1.99984
20.65	0.136	1.91	1.86882	1.99984
20.66	0.135	1.9	1.87803	1.99984
20.67	0.134	1.891	1.90113	1.99984
20.68	0.134	1.881	1.91765	1.99984
20.69	0.133	1.795	1.90771	1.99984
20.7	0.132	1.786	1.90446	1.99984
20.71	0.132	1.777	1.90632	1.99984
20.72	0.131	1.768	1.94359	1.99984
20.73	0.13	1.759	1.96857	1.99984
20.74	0.13	1.75	1.97025	1.99984
20.75	0.129	1.742	1.96087	1.99984
20.76	0.128	1.733	1.95429	1.99985
20.77	0.128	1.724	1.93014	1.99985
20.78	0.127	1.749	1.93035	1.99985
20.79	0.126	1.741	1.9217	1.99985
20.8	0.126	1.776	1.89273	1.99985
20.81	0.125	1.767	1.89291	1.99985
20.82	0.125	1.758	1.88347	1.99985
20.83	0.124	1.75	1.92583	1.99985
20.84	0.123	1.741	1.90269	1.99985
20.85	0.123	1.732	1.9115	1.99985
20.86	0.122	1.724	1.94625	1.99985
20.87	4.146	1.966	1.94468	1.99985
20.88	4.125	2.185	1.94422	1.99985
20.89	4.105	2.175	1.91253	1.99986
20.9	4.084	2.143	1.91197	1.99986
20.91	4.064	2.132	1.90849	1.99986
20.92	4.044	2.122	1.90438	1.99986
20.93	4.023	2.111	1.89833	1.99986
20.94	4.003	2.101	1.88609	1.99986
20.95	3.983	2.133	1.8956	1.99986
20.96	3.964	2.122	1.89329	1.99986
20.97	3.944	2.183	1.88021	1.99986
20.98	3.924	2.172	1.88217	1.99986
20.99	3.905	2.161	1.87948	1.99986
21.	3.885	2.15	1.8757	1.99986
21.01	3.866	2.14	1.86761	1.99986
21.02	3.846	2.129	1.86135	1.99986
21.03	3.827	2.118	1.84484	1.99987
21.04	3.808	2.108	1.84345	1.99987
21.05	3.789	2.097	1.83425	1.99987
21.06	3.77	2.087	1.80889	1.99987
21.07	3.751	2.076	1.8075	1.99987
21.08	3.733	2.066	1.85159	1.99987
21.09	3.714	2.056	1.83456	1.99987
21.1	3.696	2.045	1.85041	1.99987
21.11	3.677	2.035	1.86212	1.99987
21.12	3.659	2.025	1.85817	1.99987
21.13	3.641	2.058	1.86238	1.99987
21.14	3.622	2.048	1.83306	1.99987
21.15	3.604	2.038	1.82406	1.99987
21.16	3.586	2.028	1.82433	1.99987
21.17	3.568	2.018	1.80688	1.99987
21.18	3.551	2.007	1.86418	1.99987
21.19	3.533	1.948	1.87442	1.99988
21.2	3.515	1.968	1.91184	1.99988
21.21	3.498	1.958	1.93014	1.99988
21.22	3.48	1.948	1.90036	1.99988
21.23	3.463	1.939	1.93217	1.99988
21.24	3.446	1.929	1.97558	1.99988
21.25	3.429	1.93	1.97111	1.99988
21.26	3.411	1.921	1.98138	1.99988
21.27	3.394	1.911	1.9757	1.99988
21.28	3.377	1.902	1.97224	1.99988
21.29	3.361	1.892	2.03009	1.99988
21.3	3.344	1.883	2.07858	1.99988
21.31	3.327	1.873	2.07456	1.99988
21.32	3.311	1.864	2.07259	1.99988
21.33	3.294	1.855	2.0612	1.99988
21.34	3.278	1.845	2.05092	1.99988
21.35	3.261	1.836	2.04877	1.99988
21.36	3.245	1.827	2.06118	1.99989
21.37	3.229	1.818	2.08152	1.99989
21.38	1.898	1.809	2.07114	1.99989
21.39	1.889	1.8	2.07783	1.99989
21.4	1.879	1.995	2.07843	1.99989
21.41	1.87	1.985	2.08281	1.99989
21.42	1.861	1.975	2.06034	1.99989
21.43	1.851	1.965	2.04414	1.99989
21.44	1.842	1.975	2.01916	1.99989
21.45	1.833	1.966	2.02126	1.99989
21.46	1.824	1.956	2.01118	1.99989
21.47	1.815	1.946	2.00493	1.99989
21.48	1.806	1.936	2.02655	1.99989
21.49	1.797	1.927	2.00819	1.99989
21.5	1.788	1.939	2.01587	1.99989
21.51	1.779	1.93	2.0386	1.99989
21.52	1.77	1.941	2.06205	1.99989
21.53	1.761	1.931	2.0574	1.99989
21.54	1.752	2.111	2.03447	1.9999
21.55	1.743	2.101	2.07759	1.9999
21.56	1.735	2.09	2.08076	1.9999
21.57	1.726	2.08	2.06406	1.9999
21.58	1.718	2.07	2.06645	1.9999
21.59	1.709	2.059	2.08429	1.9999
21.6	1.7	2.049	2.0693	1.9999
21.61	1.692	2.039	2.09956	1.9999
21.62	1.683	1.889	2.10745	1.9999
21.63	1.675	1.88	2.13362	1.9999
21.64	1.667	1.87	2.13172	1.9999
21.65	1.658	1.861	2.14261	1.9999
21.66	1.65	1.852	2.22478	1.9999
21.67	1.642	1.843	2.20484	1.9999
21.68	1.634	1.833	2.25356	1.9999
21.69	1.626	1.928	2.30506	1.9999
21.7	1.617	1.995	2.33246	1.9999
21.71	1.609	1.985	2.35237	1.9999
21.72	1.601	2.149	2.33813	1.9999
21.73	1.593	2.138	2.32952	1.9999
21.74	1.585	2.325	2.33717	1.99991
21.75	1.578	2.314	2.32177	1.99991
21.76	1.57	2.302	2.34562	1.99991
21.77	1.562	2.291	2.33392	1.99991
21.78	1.554	2.279	2.33204	1.99991
21.79	1.546	2.268	2.27981	1.99991
21.8	1.539	2.189	2.26775	1.99991
21.81	1.531	2.178	2.2811	1.99991
21.82	1.523	2.167	2.28671	1.99991
21.83	1.516	2.134	2.2753	1.99991
21.84	1.508	2.123	2.27342	1.99991
21.85	-1.303	2.113	2.24492	1.99991
21.86	-1.302	2.297	2.26371	1.99991
21.87	-1.3	2.429	2.22947	1.99991
21.88	-1.299	2.417	2.21835	1.99991
21.89	-0.071	2.405	2.22833	1.99991
21.9	-0.071	2.393	2.22051	1.99991
21.91	-0.071	2.381	2.21586	1.99991
21.92	-0.071	2.369	2.20708	1.99991
21.93	-0.071	2.357	2.24534	1.99991
21.94	-0.071	2.345	2.2092	1.99991
21.95	-0.071	2.333	2.22105	1.99991
21.96	-0.071	2.322	2.20151	1.99992
21.97	-0.071	2.267	2.1849	1.99992
21.98	-0.071	2.256	2.15941	1.99992
21.99	-0.071	2.368	2.21257	1.99992
22.	-0.071	2.356	2.28695	1.99992
22.01	-0.071	2.344	2.31169	1.99992
22.02	-0.07	2.333	2.32072	1.99992
22.03	-0.07	2.321	2.34735	1.99992
22.04	-0.07	2.309	2.3424	1.99992
22.05	-0.07	2.298	2.26985	1.99992
22.06	-0.07	2.287	2.28194	1.99992
22.07	-0.07	2.275	2.31597	1.99992
22.08	-0.07	2.271	2.301	1.99992
22.09	-0.07	2.257	2.28545	1.99992
22.1	-0.07	2.246	2.26674	1.99992
22.11	-0.07	2.235	2.23277	1.99992
22.12	-0.07	2.224	2.22444	1.99992
22.13	-0.07	2.213	2.21486	1.99992
22.14	-0.07	2.202	2.18882	1.99992
22.15	-0.07	2.191	2.1977	1.99992
22.16	-0.069	2.18	2.18916	1.99992
22.17	-0.069	2.169	2.19294	1.99992
22.18	-0.069	2.158	2.19963	1.99992
22.19	-0.069	2.147	2.22622	1.99992
22.2	-0.069	2.136	2.2136	1.99992
22.21	-0.069	2.126	2.23153	1.99993
22.22	-0.069	2.061	2.22164	1.99993
22.23	-0.069	2.051	2.21056	1.99993
22.24	-0.069	2.041	2.14094	1.99993
22.25	-0.069	2.054	2.135	1.99993
22.26	-0.069	2.044	2.14669	1.99993
22.27	-0.069	2.034	2.13872	1.99993
22.28	-0.069	2.024	2.1514	1.99993
22.29	-0.069	2.014	2.14067	1.99993
22.3	-0.069	1.92	2.13822	1.99993
22.31	-0.068	1.911	2.12755	1.99993
22.32	-0.068	1.901	2.13111	1.99993
22.33	-0.068	1.892	2.12651	1.99993
22.34	-0.068	2.055	2.12001	1.99993
22.35	-0.068	1.814	2.09947	1.99993
22.36	-0.068	1.805	2.11906	1.99993
22.37	-0.068	1.823	2.12521	1.99993
22.38	-0.068	1.814	2.1148	1.99993
22.39	-0.068	1.756	2.14993	1.99993
22.4	-0.068	1.747	2.15245	1.99993
22.41	-0.068	1.796	2.14171	1.99993
22.42	-0.068	1.787	2.1359	1.99993
22.43	-0.068	1.779	2.15022	1.99993
22.44	-0.068	1.77	2.13217	1.99993
22.45	-0.067	1.8	2.14368	1.99993
22.46	-0.067	1.791	2.11387	1.99993
22.47	-0.067	1.603	2.13922	1.99993
22.48	-0.067	1.595	2.16542	1.99993
22.49	-0.067	1.587	2.16627	1.99993
22.5	-0.067	1.58	2.16076	1.99994
22.51	-0.067	1.604	2.14368	1.99994
22.52	-0.067	1.596	2.16229	1.99994
22.53	-0.067	1.588	2.1303	1.99994
22.54	-0.067	1.58	2.12472	1.99994
22.55	-0.067	1.572	2.08226	1.99994
22.56	-0.067	1.578	2.08094	1.99994
22.57	1.594	1.548	2.06687	1.99994
22.58	1.586	1.457	2.07623	1.99994
22.59	1.578	1.45	2.09875	1.99994
22.6	1.571	1.443	2.06557	1.99994
22.61	1.563	1.435	2.08264	1.99994
22.62	1.555	1.428	2.06743	1.99994
22.63	1.547	1.327	2.07287	1.99994
22.64	1.539	1.576	2.09421	1.99994
22.65	1.532	1.568	2.07911	1.99994
22.66	1.524	1.56	2.08518	1.99994
22.67	1.516	1.552	2.05181	1.99994
22.68	1.509	1.545	2.05731	1.99994
22.69	1.501	1.537	2.0259	1.99994
22.7	1.494	1.363	1.94651	1.99994
22.71	1.486	1.449	2.01975	1.99994
22.72	1.479	1.442	2.04014	1.99994
22.73	1.416	1.435	2.06338	1.99994
22.74	1.409	1.466	2.06403	1.99994
22.75	1.402	1.458	2.07602	1.99994
22.76	1.395	1.627	2.06586	1.99994
22.77	1.388	1.619	2.07295	1.99994
22.78	1.381	1.611	2.09045	1.99994
22.79	1.374	1.603	2.07861	1.99994
22.8	1.367	1.566	2.06852	1.99994
22.81	1.36	1.558	2.12554	1.99994
22.82	1.353	1.55	2.1031	1.99994
22.83	1.347	1.542	2.06891	1.99995
22.84	1.34	1.535	2.05421	1.99995
22.85	1.333	1.527	2.04103	1.99995
22.86	1.327	1.519	2.02744	1.99995
22.87	1.32	1.512	2.03892	1.99995
22.88	1.313	1.504	2.02591	1.99995
22.89	1.307	1.497	2.06576	1.99995
22.9	1.3	1.474	2.0882	1.99995
22.91	1.294	1.467	2.06994	1.99995
22.92	1.287	1.459	2.05046	1.99995
22.93	1.281	1.452	2.04083	1.99995
22.94	1.274	1.445	2.0403	1.99995
22.95	1.268	1.438	2.10077	1.99995
22.96	1.262	1.43	2.08055	1.99995
22.97	1.255	1.339	2.07017	1.99995
22.98	1.249	1.332	2.06117	1.99995
22.99	1.243	1.326	2.06202	1.99995
23.	1.237	1.419	2.04115	1.99995
23.01	1.231	1.412	2.0365	1.99995
23.02	1.224	1.405	2.0334	1.99995
23.03	1.218	1.398	2.01614	1.99995
23.04	1.212	1.416	2.0344	1.99995
23.05	1.206	1.409	2.02475	1.99995
23.06	1.2	1.451	2.02815	1.99995
23.07	1.194	1.444	1.99119	1.99995
23.08	1.188	1.437	2.0176	1.99995
23.09	1.182	1.43	2.03667	1.99995
23.1	1.176	1.423	2.01459	1.99995
23.11	1.171	1.358	2.0322	1.99995
23.12	1.165	1.351	2.02231	1.99995
23.13	1.159	1.344	2.01323	1.99995
23.14	0.614	1.338	1.99628	1.99995
23.15	0.611	1.331	1.97938	1.99995
23.16	0.608	1.324	1.96951	1.99995
23.17	0.605	1.318	1.95968	1.99995
23.18	0.602	1.311	1.95367	1.99995
23.19	0.599	1.4	1.89648	1.99995
23.2	0.596	1.393	1.84283	1.99995
23.21	0.593	1.657	1.84809	1.99995
23.22	0.59	1.648	1.87299	1.99995
23.23	0.587	1.64	1.87257	1.99996
23.24	0.584	1.696	1.88774	1.99996
23.25	0.581	1.687	1.88738	1.99996
23.26	0.578	1.825	1.87797	1.99996
23.27	0.576	1.816	1.85932	1.99996
23.28	0.573	1.807	1.87257	1.99996
23.29	0.57	1.798	1.94178	1.99996
23.3	0.567	2.031	1.91051	1.99996
23.31	0.564	2.02	1.90022	1.99996
23.32	0.561	2.01	1.8991	1.99996
23.33	0.559	2.	1.90436	1.99996
23.34	0.556	1.99	1.87113	1.99996
23.35	0.553	1.903	1.85653	1.99996
23.36	0.55	1.894	1.84823	1.99996
23.37	0.547	1.654	1.83985	1.99996
23.38	0.545	1.678	1.88056	1.99996
23.39	0.542	1.829	1.87845	1.99996
23.4	0.539	1.79	1.86264	1.99996
23.41	0.537	1.781	1.89258	1.99996
23.42	0.534	1.772	1.88367	1.99996
23.43	0.531	1.763	1.87427	1.99996
23.44	0.529	1.755	1.89024	1.99996
23.45	0.526	1.746	1.86581	1.99996
23.46	0.523	1.688	1.85651	1.99996
23.47	0.521	1.506	1.92048	1.99996
23.48	0.518	1.498	1.90244	1.99996
23.49	0.516	1.505	1.91559	1.99996
23.5	0.513	1.543	1.91329	1.99996
23.51	0.51	1.535	1.87604	1.99996
23.52	0.508	1.527	1.86669	1.99996
23.53	0.505	1.52	1.92784	1.99996
23.54	0.503	1.512	1.91036	1.99996
23.55	0.5	1.508	1.90035	1.99996
23.56	0.498	1.505	1.89281	1.99996
23.57	0.495	1.497	1.88417	1.99996
23.58	0.493	1.789	1.89449	1.99996
23.59	0.49	1.748	1.91286	1.99996
23.6	0.488	1.628	1.90332	1.99996
23.61	0.485	1.62	1.92557	1.99996
23.62	0.483	1.612	1.91102	1.99996
23.63	0.481	1.625	1.91832	1.99996
23.64	0.478	1.679	1.92336	1.99996
23.65	0.476	1.376	1.97	1.99996
23.66	0.473	1.369	1.98231	1.99996
23.67	0.471	1.363	1.98043	1.99996
23.68	0.469	1.465	1.97091	1.99996
23.69	0.466	1.458	1.93991	1.99996
23.7	0.464	1.45	1.96531	1.99996
23.71	0.462	1.227	1.964	1.99996
23.72	0.459	1.221	1.99441	1.99996
23.73	0.457	1.215	1.98446	1.99997
23.74	0.455	1.208	1.99551	1.99997
23.75	1.718	1.222	1.98512	1.99997
23.76	1.71	1.216	2.04189	1.99997
23.77	1.701	1.209	2.07849	1.99997
23.78	1.693	1.133	2.08701	1.99997
23.79	1.684	1.127	2.0396	1.99997
23.8	1.676	1.331	2.04762	1.99997
23.81	1.668	1.589	2.07418	1.99997
23.82	1.659	1.866	2.06136	1.99997
23.83	1.651	1.857	2.10458	1.99997
23.84	1.643	1.848	2.09193	1.99997
23.85	1.634	1.659	2.06019	1.99997
23.86	1.626	1.651	2.00986	1.99997
23.87	1.618	1.97	2.0262	1.99997
23.88	1.61	1.96	2.03698	1.99997
23.89	1.602	2.009	2.04218	1.99997
23.9	1.594	1.584	2.05385	1.99997
23.91	1.586	1.576	2.01937	1.99997
23.92	1.578	1.568	2.02464	1.99997
23.93	1.57	1.422	2.02054	1.99997
23.94	1.563	1.331	2.02196	1.99997
23.95	1.555	1.324	2.02379	1.99997
23.96	1.547	1.318	2.01168	1.99997
23.97	1.539	1.351	2.02919	1.99997
23.98	1.532	1.345	2.02113	1.99997
23.99	1.524	1.338	2.02488	1.99997
24.	1.516	1.331	2.04522	1.99997
24.01	1.509	1.391	2.01305	1.99997
24.02	1.501	1.384	2.00668	1.99997
24.03	1.494	1.377	1.98419	1.99997
24.04	1.486	1.37	2.00384	1.99997
24.05	1.479	1.349	2.0379	1.99997
24.06	1.472	1.46	2.04497	1.99997
24.07	1.464	1.453	2.07529	1.99997
24.08	1.457	1.476	2.11039	1.99997
24.09	1.45	1.468	2.10267	1.99997
24.1	1.442	1.461	2.12469	1.99997
24.11	1.435	1.445	2.08624	1.99997
24.12	1.428	1.433	2.10282	1.99997
24.13	1.421	1.426	2.09276	1.99997
24.14	1.414	1.419	2.09207	1.99997
24.15	1.407	1.412	2.08164	1.99997
24.16	1.4	1.405	2.07455	1.99997
24.17	1.393	1.398	2.09525	1.99997
24.18	1.386	1.391	2.08665	1.99997
24.19	1.379	1.384	2.06971	1.99997
24.2	1.372	1.377	2.06375	1.99997
24.21	1.365	1.37	2.08728	1.99997
24.22	1.358	1.392	2.10751	1.99997
24.23	1.352	1.385	2.09987	1.99997
24.24	1.345	1.378	2.10289	1.99997
24.25	1.338	1.371	2.08322	1.99997
24.26	1.331	1.219	2.10966	1.99997
24.27	1.325	1.213	2.09265	1.99997
24.28	1.318	1.125	2.09853	1.99997
24.29	1.312	1.119	2.07077	1.99997
24.3	1.305	1.061	2.09865	1.99997
24.31	1.299	1.056	2.06758	1.99997
24.32	1.292	1.147	2.04603	1.99997
24.33	1.286	1.141	2.04361	1.99997
24.34	1.279	1.135	2.06409	1.99997
24.35	1.273	1.366	2.03059	1.99997
24.36	1.266	1.359	2.04022	1.99997
24.37	1.26	1.352	1.99373	1.99997
24.38	1.254	1.567	2.02034	1.99997
24.39	1.248	1.559	2.0066	1.99997
24.4	1.241	1.551	1.96752	1.99997
24.41	1.235	1.543	1.98473	1.99998
24.42	1.229	1.654	1.97286	1.99998
24.43	1.223	1.646	1.96302	1.99998
24.44	1.217	1.638	1.94702	1.99998
24.45	1.211	1.63	1.97541	1.99998
24.46	1.205	1.622	1.97673	1.99998
24.47	1.199	1.615	1.97779	1.99998
24.48	1.193	1.573	1.97611	1.99998
24.49	1.187	1.565	1.96862	1.99998
24.5	1.181	1.517	1.98023	1.99998
24.51	1.175	1.509	2.0018	1.99998
24.52	1.169	1.501	1.98715	1.99998
24.53	1.163	1.494	1.96463	1.99998
24.54	1.157	1.487	1.97416	1.99998
24.55	1.152	1.479	1.95162	1.99998
24.56	1.146	1.472	2.01682	1.99998
24.57	1.14	1.464	2.02493	1.99998
24.58	1.135	1.035	2.01599	1.99998
24.59	1.129	1.029	2.01761	1.99998
24.6	1.123	1.024	2.04039	1.99998
24.61	1.118	0.931	2.04215	1.99998
24.62	1.112	0.926	1.98553	1.99998
24.63	1.106	0.921	1.98556	1.99998
24.64	1.101	0.917	1.97566	1.99998
24.65	1.095	0.912	2.02723	1.99998
24.66	1.09	0.908	2.02505	1.99998
24.67	1.085	0.903	2.01958	1.99998
24.68	1.079	0.899	2.02587	1.99998
24.69	1.074	0.894	2.02712	1.99998
24.7	1.068	0.89	2.02632	1.99998
24.71	1.063	0.993	2.05104	1.99998
24.72	1.058	0.988	2.03934	1.99998
24.73	1.052	0.983	2.02825	1.99998
24.74	1.047	1.068	2.02265	1.99998
24.75	1.042	1.061	2.03003	1.99998
24.76	1.037	1.098	1.99423	1.99998
24.77	1.032	1.092	2.00321	1.99998
24.78	1.026	1.04	2.01819	1.99998
24.79	1.021	1.035	1.99136	1.99998
24.8	1.016	0.998	2.00128	1.99998
24.81	1.011	0.993	1.98269	1.99998
24.82	1.006	1.11	1.96378	1.99998
24.83	1.001	1.13	1.94869	1.99998
24.84	0.996	1.125	1.93793	1.99998
24.85	0.991	1.335	1.93014	1.99998
24.86	0.986	1.329	1.9295	1.99998
24.87	0.981	1.324	1.90007	1.99998
24.88	0.976	1.318	1.84513	1.99998
24.89	0.972	1.311	1.84763	1.99998
24.9	0.967	1.305	1.84558	1.99998
24.91	0.962	1.298	1.83826	1.99998
24.92	0.957	1.292	1.8717	1.99998
24.93	0.952	1.285	1.89107	1.99998
24.94	0.948	1.279	1.87826	1.99998
24.95	0.943	1.272	1.84572	1.99998
24.96	0.938	1.411	1.83999	1.99998
24.97	0.933	1.404	1.80759	1.99998
24.98	0.929	1.397	1.80435	1.99998
24.99	0.924	1.39	1.88289	1.99998
25.	1.023	1.383	1.88054	1.99998



==> Introduction/Version_R1/tikz/Brownian_Motion_SamplePath/BM.txt <==
0.	0.
0.05	0.130511
0.1	0.217009
0.15	0.200294
0.2	0.349546
0.25	0.0706021
0.3	0.209523
0.35	0.274318
0.4	0.150054
0.45	0.752226
0.5	0.751998
0.55	0.699149
0.6	0.95199
0.65	1.26008
0.7	1.71523
0.75	2.25707
0.8	2.12902
0.85	2.00249
0.9	2.20972
0.95	2.25311
1.	2.02756
1.05	1.98588
1.1	1.95061
1.15	2.26596
1.2	2.30513
1.25	2.06105
1.3	1.69893
1.35	1.48676
1.4	1.14465
1.45	1.36921
1.5	1.08291
1.55	1.29582
1.6	1.01105
1.65	1.01029
1.7	0.999662
1.75	1.06295
1.8	0.765347
1.85	0.504394
1.9	0.578795
1.95	0.662688
2.	0.373241
2.05	0.450328
2.1	0.241944
2.15	0.50795
2.2	0.858225
2.25	0.4087
2.3	0.0590179
2.35	-0.41821
2.4	-0.382217
2.45	-0.408084
2.5	-0.735304
2.55	-0.879267
2.6	-0.988771
2.65	-0.920387
2.7	-0.804906
2.75	-0.611023
2.8	-0.667083
2.85	-0.987452
2.9	-0.922135
2.95	-1.11519
3.	-1.11467
3.05	-1.11478
3.1	-1.7255
3.15	-1.6659
3.2	-1.87065
3.25	-1.51945
3.3	-1.85962
3.35	-1.71242
3.4	-1.64397
3.45	-1.34828
3.5	-1.09286
3.55	-1.03549
3.6	-1.02353
3.65	-0.759198
3.7	-0.497889
3.75	-0.165349
3.8	-0.291398
3.85	-0.270113
3.9	-0.0148683
3.95	0.0738989
4.	0.643861
4.05	0.419634
4.1	0.512206
4.15	0.212951
4.2	0.494674
4.25	0.669427
4.3	0.82827
4.35	0.452069
4.4	0.579028
4.45	0.463145
4.5	0.404481
4.55	0.800262
4.6	0.383921
4.65	0.300094
4.7	0.0723537
4.75	0.166575
4.8	0.129329
4.85	0.314353
4.9	0.532318
4.95	0.527687
5.	0.540782
5.05	0.487433
5.1	0.318527
5.15	0.0871389
5.2	-0.0332744
5.25	-0.0298177
5.3	-0.43053
5.35	-0.383502
5.4	-0.283588
5.45	-0.0408073
5.5	0.0643919
5.55	0.0943528
5.6	0.0434641
5.65	0.0779569
5.7	0.221969
5.75	0.210521
5.8	-0.221248
5.85	0.136679
5.9	0.385673
5.95	0.597462
6.	0.881205
6.05	0.859215
6.1	1.01179
6.15	1.13131
6.2	1.357
6.25	1.46298
6.3	1.44997
6.35	1.66926
6.4	1.60771
6.45	1.89032
6.5	2.37721
6.55	2.69455
6.6	2.57348
6.65	2.74438
6.7	2.80606
6.75	2.8555
6.8	2.84112
6.85	2.93287
6.9	2.90214
6.95	2.88939
7.	2.57271
7.05	3.05646
7.1	3.54113
7.15	3.58983
7.2	3.76903
7.25	3.70089
7.3	3.49828
7.35	3.48663
7.4	3.55215
7.45	3.26282
7.5	2.98831
7.55	3.05834
7.6	2.96158
7.65	2.90924
7.7	2.70875
7.75	2.5592
7.8	2.95181
7.85	3.1075
7.9	2.99888
7.95	2.50917
8.	2.67223
8.05	2.65077
8.1	2.30922
8.15	2.41124
8.2	2.62588
8.25	2.8583
8.3	2.80665
8.35	2.72822
8.4	2.87009
8.45	2.77999
8.5	2.84157
8.55	2.87383
8.6	2.71983
8.65	2.3859
8.7	2.47154
8.75	2.70419
8.8	2.82791
8.85	2.63353
8.9	2.56802
8.95	3.0248
9.	3.16906
9.05	3.06198
9.1	3.18415
9.15	3.51651
9.2	3.7126
9.25	4.06071
9.3	3.90051
9.35	3.55777
9.4	3.51425
9.45	3.38253
9.5	3.56962
9.55	3.68345
9.6	3.88231
9.65	3.90648
9.7	3.92488
9.75	3.46838
9.8	3.08089
9.85	3.31153
9.9	3.37403
9.95	3.25305
10.	3.14454



==> Introduction/Version_R1/tikz/Brownian_Motion_SamplePath/GW.txt <==
0.	0.
1.	2.02756
2.	0.373241
3.	-1.11467
4.	0.643861
5.	0.540782
6.	0.881205
7.	2.57271
8.	2.67223
9.	3.16906
10.	3.14454



==> Introduction/Version_R1/tikz/Brownian_Motion_SamplePath/maxBM.txt <==
0.	0.
0.01	0.
0.02	0.
0.03	0.
0.04	0.0640387
0.05	0.130511
0.06	0.130511
0.07	0.130511
0.08	0.132107
0.09	0.290769
0.1	0.290769
0.11	0.290769
0.12	0.290769
0.13	0.290769
0.14	0.290769
0.15	0.290769
0.16	0.290769
0.17	0.290769
0.18	0.290769
0.19	0.290769
0.2	0.349546
0.21	0.373234
0.22	0.373234
0.23	0.373234
0.24	0.373234
0.25	0.373234
0.26	0.373234
0.27	0.373234
0.28	0.373234
0.29	0.373234
0.3	0.373234
0.31	0.373234
0.32	0.373234
0.33	0.373234
0.34	0.373234
0.35	0.373234
0.36	0.373234
0.37	0.373234
0.38	0.373234
0.39	0.373234
0.4	0.373234
0.41	0.373234
0.42	0.373234
0.43	0.373234
0.44	0.515954
0.45	0.752226
0.46	0.752226
0.47	0.752226
0.48	0.752226
0.49	0.752226
0.5	0.752226
0.51	0.752226
0.52	0.863247
0.53	0.863247
0.54	0.863247
0.55	0.863247
0.56	0.863247
0.57	0.863247
0.58	0.863247
0.59	0.863247
0.6	0.95199
0.61	1.0426
0.62	1.11256
0.63	1.2842
0.64	1.2842
0.65	1.2842
0.66	1.41273
0.67	1.41273
0.68	1.60379
0.69	1.62169
0.7	1.71523
0.71	1.7157
0.72	1.79042
0.73	1.94689
0.74	2.10562
0.75	2.25707
0.76	2.25707
0.77	2.25707
0.78	2.25707
0.79	2.25707
0.8	2.25707
0.81	2.25707
0.82	2.25707
0.83	2.25707
0.84	2.25707
0.85	2.25707
0.86	2.25707
0.87	2.42091
0.88	2.45779
0.89	2.45779
0.9	2.45779
0.91	2.45779
0.92	2.45779
0.93	2.45779
0.94	2.45779
0.95	2.45779
0.96	2.45779
0.97	2.45779
0.98	2.45779
0.99	2.45779
1.	2.45779
1.01	2.45779
1.02	2.45779
1.03	2.45779
1.04	2.45779
1.05	2.45779
1.06	2.45779
1.07	2.45779
1.08	2.45779
1.09	2.45779
1.1	2.45779
1.11	2.45779
1.12	2.45779
1.13	2.45779
1.14	2.45779
1.15	2.45779
1.16	2.45779
1.17	2.45779
1.18	2.45779
1.19	2.45779
1.2	2.45779
1.21	2.45779
1.22	2.45779
1.23	2.45779
1.24	2.45779
1.25	2.45779
1.26	2.45779
1.27	2.45779
1.28	2.45779
1.29	2.45779
1.3	2.45779
1.31	2.45779
1.32	2.45779
1.33	2.45779
1.34	2.45779
1.35	2.45779
1.36	2.45779
1.37	2.45779
1.38	2.45779
1.39	2.45779
1.4	2.45779
1.41	2.45779
1.42	2.45779
1.43	2.45779
1.44	2.45779
1.45	2.45779
1.46	2.45779
1.47	2.45779
1.48	2.45779
1.49	2.45779
1.5	2.45779
1.51	2.45779
1.52	2.45779
1.53	2.45779
1.54	2.45779
1.55	2.45779
1.56	2.45779
1.57	2.45779
1.58	2.45779
1.59	2.45779
1.6	2.45779
1.61	2.45779
1.62	2.45779
1.63	2.45779
1.64	2.45779
1.65	2.45779
1.66	2.45779
1.67	2.45779
1.68	2.45779
1.69	2.45779
1.7	2.45779
1.71	2.45779
1.72	2.45779
1.73	2.45779
1.74	2.45779
1.75	2.45779
1.76	2.45779
1.77	2.45779
1.78	2.45779
1.79	2.45779
1.8	2.45779
1.81	2.45779
1.82	2.45779
1.83	2.45779
1.84	2.45779
1.85	2.45779
1.86	2.45779
1.87	2.45779
1.88	2.45779
1.89	2.45779
1.9	2.45779
1.91	2.45779
1.92	2.45779
1.93	2.45779
1.94	2.45779
1.95	2.45779
1.96	2.45779
1.97	2.45779
1.98	2.45779
1.99	2.45779
2.	2.45779
2.01	2.45779
2.02	2.45779
2.03	2.45779
2.04	2.45779
2.05	2.45779
2.06	2.45779
2.07	2.45779
2.08	2.45779
2.09	2.45779
2.1	2.45779
2.11	2.45779
2.12	2.45779
2.13	2.45779
2.14	2.45779
2.15	2.45779
2.16	2.45779
2.17	2.45779
2.18	2.45779
2.19	2.45779
2.2	2.45779
2.21	2.45779
2.22	2.45779
2.23	2.45779
2.24	2.45779
2.25	2.45779
2.26	2.45779
2.27	2.45779
2.28	2.45779
2.29	2.45779
2.3	2.45779
2.31	2.45779
2.32	2.45779
2.33	2.45779
2.34	2.45779
2.35	2.45779
2.36	2.45779
2.37	2.45779
2.38	2.45779
2.39	2.45779
2.4	2.45779
2.41	2.45779
2.42	2.45779
2.43	2.45779
2.44	2.45779
2.45	2.45779
2.46	2.45779
2.47	2.45779
2.48	2.45779
2.49	2.45779
2.5	2.45779
2.51	2.45779
2.52	2.45779
2.53	2.45779
2.54	2.45779
2.55	2.45779
2.56	2.45779
2.57	2.45779
2.58	2.45779
2.59	2.45779
2.6	2.45779
2.61	2.45779
2.62	2.45779
2.63	2.45779
2.64	2.45779
2.65	2.45779
2.66	2.45779
2.67	2.45779
2.68	2.45779
2.69	2.45779
2.7	2.45779
2.71	2.45779
2.72	2.45779
2.73	2.45779
2.74	2.45779
2.75	2.45779
2.76	2.45779
2.77	2.45779
2.78	2.45779
2.79	2.45779
2.8	2.45779
2.81	2.45779
2.82	2.45779
2.83	2.45779
2.84	2.45779
2.85	2.45779
2.86	2.45779
2.87	2.45779
2.88	2.45779
2.89	2.45779
2.9	2.45779
2.91	2.45779
2.92	2.45779
2.93	2.45779
2.94	2.45779
2.95	2.45779
2.96	2.45779
2.97	2.45779
2.98	2.45779
2.99	2.45779
3.	2.45779
3.01	2.45779
3.02	2.45779
3.03	2.45779
3.04	2.45779
3.05	2.45779
3.06	2.45779
3.07	2.45779
3.08	2.45779
3.09	2.45779
3.1	2.45779
3.11	2.45779
3.12	2.45779
3.13	2.45779
3.14	2.45779
3.15	2.45779
3.16	2.45779
3.17	2.45779
3.18	2.45779
3.19	2.45779
3.2	2.45779
3.21	2.45779
3.22	2.45779
3.23	2.45779
3.24	2.45779
3.25	2.45779
3.26	2.45779
3.27	2.45779
3.28	2.45779
3.29	2.45779
3.3	2.45779
3.31	2.45779
3.32	2.45779
3.33	2.45779
3.34	2.45779
3.35	2.45779
3.36	2.45779
3.37	2.45779
3.38	2.45779
3.39	2.45779
3.4	2.45779
3.41	2.45779
3.42	2.45779
3.43	2.45779
3.44	2.45779
3.45	2.45779
3.46	2.45779
3.47	2.45779
3.48	2.45779
3.49	2.45779
3.5	2.45779
3.51	2.45779
3.52	2.45779
3.53	2.45779
3.54	2.45779
3.55	2.45779
3.56	2.45779
3.57	2.45779
3.58	2.45779
3.59	2.45779
3.6	2.45779
3.61	2.45779
3.62	2.45779
3.63	2.45779
3.64	2.45779
3.65	2.45779
3.66	2.45779
3.67	2.45779
3.68	2.45779
3.69	2.45779
3.7	2.45779
3.71	2.45779
3.72	2.45779
3.73	2.45779
3.74	2.45779
3.75	2.45779
3.76	2.45779
3.77	2.45779
3.78	2.45779
3.79	2.45779
3.8	2.45779
3.81	2.45779
3.82	2.45779
3.83	2.45779
3.84	2.45779
3.85	2.45779
3.86	2.45779
3.87	2.45779
3.88	2.45779
3.89	2.45779
3.9	2.45779
3.91	2.45779
3.92	2.45779
3.93	2.45779
3.94	2.45779
3.95	2.45779
3.96	2.45779
3.97	2.45779
3.98	2.45779
3.99	2.45779
4.	2.45779
4.01	2.45779
4.02	2.45779
4.03	2.45779
4.04	2.45779
4.05	2.45779
4.06	2.45779
4.07	2.45779
4.08	2.45779
4.09	2.45779
4.1	2.45779
4.11	2.45779
4.12	2.45779
4.13	2.45779
4.14	2.45779
4.15	2.45779
4.16	2.45779
4.17	2.45779
4.18	2.45779
4.19	2.45779
4.2	2.45779
4.21	2.45779
4.22	2.45779
4.23	2.45779
4.24	2.45779
4.25	2.45779
4.26	2.45779
4.27	2.45779
4.28	2.45779
4.29	2.45779
4.3	2.45779
4.31	2.45779
4.32	2.45779
4.33	2.45779
4.34	2.45779
4.35	2.45779
4.36	2.45779
4.37	2.45779
4.38	2.45779
4.39	2.45779
4.4	2.45779
4.41	2.45779
4.42	2.45779
4.43	2.45779
4.44	2.45779
4.45	2.45779
4.46	2.45779
4.47	2.45779
4.48	2.45779
4.49	2.45779
4.5	2.45779
4.51	2.45779
4.52	2.45779
4.53	2.45779
4.54	2.45779
4.55	2.45779
4.56	2.45779
4.57	2.45779
4.58	2.45779
4.59	2.45779
4.6	2.45779
4.61	2.45779
4.62	2.45779
4.63	2.45779
4.64	2.45779
4.65	2.45779
4.66	2.45779
4.67	2.45779
4.68	2.45779
4.69	2.45779
4.7	2.45779
4.71	2.45779
4.72	2.45779
4.73	2.45779
4.74	2.45779
4.75	2.45779
4.76	2.45779
4.77	2.45779
4.78	2.45779
4.79	2.45779
4.8	2.45779
4.81	2.45779
4.82	2.45779
4.83	2.45779
4.84	2.45779
4.85	2.45779
4.86	2.45779
4.87	2.45779
4.88	2.45779
4.89	2.45779
4.9	2.45779
4.91	2.45779
4.92	2.45779
4.93	2.45779
4.94	2.45779
4.95	2.45779
4.96	2.45779
4.97	2.45779
4.98	2.45779
4.99	2.45779
5.	2.45779
5.01	2.45779
5.02	2.45779
5.03	2.45779
5.04	2.45779
5.05	2.45779
5.06	2.45779
5.07	2.45779
5.08	2.45779
5.09	2.45779
5.1	2.45779
5.11	2.45779
5.12	2.45779
5.13	2.45779
5.14	2.45779
5.15	2.45779
5.16	2.45779
5.17	2.45779
5.18	2.45779
5.19	2.45779
5.2	2.45779
5.21	2.45779
5.22	2.45779
5.23	2.45779
5.24	2.45779
5.25	2.45779
5.26	2.45779
5.27	2.45779
5.28	2.45779
5.29	2.45779
5.3	2.45779
5.31	2.45779
5.32	2.45779
5.33	2.45779
5.34	2.45779
5.35	2.45779
5.36	2.45779
5.37	2.45779
5.38	2.45779
5.39	2.45779
5.4	2.45779
5.41	2.45779
5.42	2.45779
5.43	2.45779
5.44	2.45779
5.45	2.45779
5.46	2.45779
5.47	2.45779
5.48	2.45779
5.49	2.45779
5.5	2.45779
5.51	2.45779
5.52	2.45779
5.53	2.45779
5.54	2.45779
5.55	2.45779
5.56	2.45779
5.57	2.45779
5.58	2.45779
5.59	2.45779
5.6	2.45779
5.61	2.45779
5.62	2.45779
5.63	2.45779
5.64	2.45779
5.65	2.45779
5.66	2.45779
5.67	2.45779
5.68	2.45779
5.69	2.45779
5.7	2.45779
5.71	2.45779
5.72	2.45779
5.73	2.45779
5.74	2.45779
5.75	2.45779
5.76	2.45779
5.77	2.45779
5.78	2.45779
5.79	2.45779
5.8	2.45779
5.81	2.45779
5.82	2.45779
5.83	2.45779
5.84	2.45779
5.85	2.45779
5.86	2.45779
5.87	2.45779
5.88	2.45779
5.89	2.45779
5.9	2.45779
5.91	2.45779
5.92	2.45779
5.93	2.45779
5.94	2.45779
5.95	2.45779
5.96	2.45779
5.97	2.45779
5.98	2.45779
5.99	2.45779
6.	2.45779
6.01	2.45779
6.02	2.45779
6.03	2.45779
6.04	2.45779
6.05	2.45779
6.06	2.45779
6.07	2.45779
6.08	2.45779
6.09	2.45779
6.1	2.45779
6.11	2.45779
6.12	2.45779
6.13	2.45779
6.14	2.45779
6.15	2.45779
6.16	2.45779
6.17	2.45779
6.18	2.45779
6.19	2.45779
6.2	2.45779
6.21	2.45779
6.22	2.45779
6.23	2.45779
6.24	2.45779
6.25	2.45779
6.26	2.45779
6.27	2.45779
6.28	2.45779
6.29	2.45779
6.3	2.45779
6.31	2.45779
6.32	2.45779
6.33	2.45779
6.34	2.45779
6.35	2.45779
6.36	2.45779
6.37	2.45779
6.38	2.45779
6.39	2.45779
6.4	2.45779
6.41	2.45779
6.42	2.45779
6.43	2.45779
6.44	2.45779
6.45	2.45779
6.46	2.45779
6.47	2.45779
6.48	2.45779
6.49	2.45779
6.5	2.45779
6.51	2.45779
6.52	2.50131
6.53	2.56552
6.54	2.56552
6.55	2.69455
6.56	2.69455
6.57	2.69455
6.58	2.69455
6.59	2.69455
6.6	2.69455
6.61	2.69455
6.62	2.69455
6.63	2.69455
6.64	2.69455
6.65	2.74438
6.7	2.80606
6.75	2.8555
6.8	2.84112
6.85	2.93287
6.9	2.90214
6.91	3.12573
6.92	3.12573
6.93	3.12573
6.94	3.12573
6.95	3.12573
6.96	3.12573
6.97	3.12573
6.98	3.12573
6.99	3.12573
7.	3.12573
7.01	3.12573
7.02	3.12573
7.03	3.12573
7.04	3.12573
7.05	3.12573
7.06	3.14718
7.07	3.40104
7.08	3.43442
7.09	3.51276
7.1	3.54113
7.11	3.6354
7.12	3.6722
7.13	3.6722
7.14	3.6722
7.15	3.6722
7.16	3.6722
7.17	3.6722
7.18	3.70852
7.19	3.71781
7.2	3.76903
7.21	3.83896
7.22	3.83896
7.23	3.83896
7.24	3.83896
7.25	3.83896
7.26	3.83896
7.27	3.83896
7.28	3.83896
7.29	3.83896
7.3	3.83896
7.31	3.83896
7.32	3.83896
7.33	3.83896
7.34	3.83896
7.35	3.83896
7.36	3.83896
7.37	3.83896
7.38	3.83896
7.39	3.83896
7.4	3.83896
7.41	3.83896
7.42	3.83896
7.43	3.83896
7.44	3.83896
7.45	3.83896
7.46	3.83896
7.47	3.83896
7.48	3.83896
7.49	3.83896
7.5	3.83896
7.51	3.83896
7.52	3.83896
7.53	3.83896
7.54	3.83896
7.55	3.83896
7.56	3.83896
7.57	3.83896
7.58	3.83896
7.59	3.83896
7.6	3.83896
7.61	3.83896
7.62	3.83896
7.63	3.83896
7.64	3.83896
7.65	3.83896
7.66	3.83896
7.67	3.83896
7.68	3.83896
7.69	3.83896
7.7	3.83896
7.71	3.83896
7.72	3.83896
7.73	3.83896
7.74	3.83896
7.75	3.83896
7.76	3.83896
7.77	3.83896
7.78	3.83896
7.79	3.83896
7.8	3.83896
7.81	3.83896
7.82	3.83896
7.83	3.83896
7.84	3.83896
7.85	3.83896
7.86	3.83896
7.87	3.83896
7.88	3.83896
7.89	3.83896
7.9	3.83896
7.91	3.83896
7.92	3.83896
7.93	3.83896
7.94	3.83896
7.95	3.83896
7.96	3.83896
7.97	3.83896
7.98	3.83896
7.99	3.83896
8.	3.83896
8.01	3.83896
8.02	3.83896
8.03	3.83896
8.04	3.83896
8.05	3.83896
8.06	3.83896
8.07	3.83896
8.08	3.83896
8.09	3.83896
8.1	3.83896
8.11	3.83896
8.12	3.83896
8.13	3.83896
8.14	3.83896
8.15	3.83896
8.16	3.83896
8.17	3.83896
8.18	3.83896
8.19	3.83896
8.2	3.83896
8.21	3.83896
8.22	3.83896
8.23	3.83896
8.24	3.83896
8.25	3.83896
8.26	3.83896
8.27	3.83896
8.28	3.83896
8.29	3.83896
8.3	3.83896
8.31	3.83896
8.32	3.83896
8.33	3.83896
8.34	3.83896
8.35	3.83896
8.36	3.83896
8.37	3.83896
8.38	3.83896
8.39	3.83896
8.4	3.83896
8.41	3.83896
8.42	3.83896
8.43	3.83896
8.44	3.83896
8.45	3.83896
8.46	3.83896
8.47	3.83896
8.48	3.83896
8.49	3.83896
8.5	3.83896
8.51	3.83896
8.52	3.83896
8.53	3.83896
8.54	3.83896
8.55	3.83896
8.56	3.83896
8.57	3.83896
8.58	3.83896
8.59	3.83896
8.6	3.83896
8.61	3.83896
8.62	3.83896
8.63	3.83896
8.64	3.83896
8.65	3.83896
8.66	3.83896
8.67	3.83896
8.68	3.83896
8.69	3.83896
8.7	3.83896
8.71	3.83896
8.72	3.83896
8.73	3.83896
8.74	3.83896
8.75	3.83896
8.76	3.83896
8.77	3.83896
8.78	3.83896
8.79	3.83896
8.8	3.83896
8.81	3.83896
8.82	3.83896
8.83	3.83896
8.84	3.83896
8.85	3.83896
8.86	3.83896
8.87	3.83896
8.88	3.83896
8.89	3.83896
8.9	3.83896
8.91	3.83896
8.92	3.83896
8.93	3.83896
8.94	3.83896
8.95	3.83896
8.96	3.83896
8.97	3.83896
8.98	3.83896
8.99	3.83896
9.	3.83896
9.01	3.83896
9.02	3.83896
9.03	3.83896
9.04	3.83896
9.05	3.83896
9.06	3.83896
9.07	3.83896
9.08	3.83896
9.09	3.83896
9.1	3.83896
9.11	3.83896
9.12	3.83896
9.13	3.83896
9.14	3.83896
9.15	3.83896
9.16	3.83896
9.17	3.83896
9.18	3.83896
9.19	3.83896
9.2	3.83896
9.21	3.94837
9.22	3.96098
9.23	3.96098
9.24	3.96098
9.25	4.06071
9.26	4.06071
9.27	4.06071
9.28	4.06071
9.29	4.06071
9.3	4.06071
9.31	4.06071
9.32	4.06071
9.33	4.06071
9.34	4.06071
9.35	4.06071
9.36	4.06071
9.37	4.06071
9.38	4.06071
9.39	4.06071
9.4	4.06071
9.41	4.06071
9.42	4.06071
9.43	4.06071
9.44	4.06071
9.45	4.06071
9.46	4.06071
9.47	4.06071
9.48	4.06071
9.49	4.06071
9.5	4.06071
9.51	4.06071
9.52	4.06071
9.53	4.06071
9.54	4.06071
9.55	4.06071
9.56	4.06071
9.57	4.06071
9.58	4.06071
9.59	4.06071
9.6	4.06071
9.61	4.06071
9.62	4.06071
9.63	4.06071
9.64	4.06071
9.65	4.06071
9.66	4.06071
9.67	4.06071
9.68	4.06071
9.69	4.06071
9.7	4.06071
9.71	4.06071
9.72	4.06071
9.73	4.06071
9.74	4.06071
9.75	4.06071
9.76	4.06071
9.77	4.06071
9.78	4.06071
9.79	4.06071
9.8	4.06071
9.81	4.06071
9.82	4.06071
9.83	4.06071
9.84	4.06071
9.85	4.06071
9.86	4.06071
9.87	4.06071
9.88	4.06071
9.89	4.06071
9.9	4.06071
9.91	4.06071
9.92	4.06071
9.93	4.06071
9.94	4.06071
9.95	4.06071
9.96	4.06071
9.97	4.06071
9.98	4.06071
9.99	4.06071
10.	4.06071



==> Introduction/Version_R1/tikz/Brownian_Motion_SamplePath/maxGW.txt <==
0.	0.
1	0
1.	2.02756
7	2.02756
7.	2.57271
8.	2.57271
8.	2.67223
9.	2.67223
9.	3.16906
10.	3.16906



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda100_asymptotic.txt <==
0.01	124
0.02	124
0.02	122
0.03	122
0.03	120
0.04	120
0.04	119
0.05	119
0.05	118
0.06	118
0.06	117
0.07	117
0.07	116
0.08	116
0.08	116
0.09	116
0.09	115
0.1	115
0.1	115
0.11	115
0.11	114
0.12	114
0.12	114
0.13	114
0.13	113
0.16	113
0.16	112
0.19	112
0.19	111
0.23	111
0.23	110
0.27	110
0.27	109
0.32	109
0.32	108
0.38	108
0.38	107
0.44	107
0.44	106
0.51	106
0.51	105
0.59	105
0.59	104
0.68	104
0.68	103
0.78	103
0.78	102
0.89	102
0.89	101
1.	101



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda100_exact.txt <==
0.01	125
0.02	125
0.02	123
0.03	123
0.03	121
0.04	121
0.04	120
0.05	120
0.05	119
0.06	119
0.06	118
0.07	118
0.07	117
0.08	117
0.08	116
0.09	116
0.09	116
0.1	116
0.1	115
0.11	115
0.11	115
0.12	115
0.12	114
0.13	114
0.13	114
0.14	114
0.14	113
0.15	113
0.15	113
0.16	113
0.16	113
0.17	113
0.17	112
0.18	112
0.18	112
0.19	112
0.19	112
0.2	112
0.2	111
0.21	111
0.24	111
0.24	110
0.28	110
0.28	109
0.33	109
0.33	108
0.39	108
0.39	107
0.45	107
0.45	106
0.52	106
0.52	105
0.6	105
0.6	104
0.69	104
0.69	103
0.78	103
0.78	102
0.89	102
0.89	101
1.	101

==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda10_asymptotic.txt <==
0.01	18
0.02	18
0.02	17
0.04	17
0.04	16
0.08	16
0.08	15
0.14	15
0.14	14
0.25	14
0.25	13
0.42	13
0.42	12
0.66	12
0.66	11
0.99	11



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda10_exact.txt <==
0.01	19
0.02	18
0.03	18
0.04	17
0.06	17
0.06	16
0.11	16
0.11	15
0.18	15
0.18	14
0.29	14
0.29	13
0.45	13
0.45	12
0.67	12
0.69	12
0.69	11
0.99	11



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda500_asymptotic.txt <==
0.01	554
0.02	554
0.02	548
0.03	548
0.03	544
0.04	544
0.04	542
0.05	542
0.05	539
0.06	539
0.06	538
0.07	538
0.07	536
0.08	536
0.08	535
0.09	535
0.09	533
0.1	533
0.1	532
0.11	532
0.11	531
0.12	531
0.12	530
0.13	530
0.13	529
0.14	529
0.14	528
0.15	528
0.15	528
0.16	528
0.16	527
0.17	527
0.17	526
0.18	526
0.18	526
0.19	526
0.19	525
0.2	525
0.2	524
0.21	524
0.21	524
0.22	524
0.22	523
0.23	523
0.23	522
0.24	522
0.24	522
0.25	522
0.25	521
0.26	521
0.26	521
0.27	521
0.27	520
0.28	520
0.28	520
0.29	520
0.29	519
0.3	519
0.3	519
0.31	519
0.31	519
0.32	519
0.32	518
0.33	518
0.33	518
0.34	518
0.34	517
0.35	517
0.35	517
0.36	517
0.36	517
0.37	517
0.37	516
0.38	516
0.38	516
0.39	516
0.39	515
0.4	515
0.4	515
0.41	515
0.41	515
0.42	515
0.42	514
0.43	514
0.43	514
0.44	514
0.44	514
0.45	514
0.45	513
0.46	513
0.46	513
0.47	513
0.47	513
0.48	513
0.48	512
0.49	512
0.49	512
0.5	512
0.5	512
0.51	512
0.51	512
0.52	512
0.52	511
0.53	511
0.53	511
0.54	511
0.54	511
0.55	511
0.55	510
0.56	510
0.56	510
0.57	510
0.57	510
0.58	510
0.58	510
0.59	510
0.59	509
0.6	509
0.6	509
0.61	509
0.61	509
0.62	509
0.62	509
0.63	509
0.63	508
0.67	508
0.67	507
0.71	507
0.71	506
0.75	506
0.75	505
0.8	505
0.8	504
0.85	504
0.85	503
0.9	503
0.9	502
0.95	502
0.95	501
1.	501



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda500_exact.txt <==
0.01	555
0.02	555
0.02	549
0.03	549
0.03	545
0.04	545
0.04	542
0.05	542
0.05	540
0.06	540
0.06	538
0.07	538
0.07	537
0.08	537
0.08	535
0.09	535
0.09	534
0.1	534
0.1	533
0.11	533
0.11	532
0.12	532
0.12	531
0.13	531
0.13	530
0.14	530
0.14	529
0.15	529
0.15	528
0.16	528
0.16	527
0.17	527
0.17	527
0.18	527
0.18	526
0.19	526
0.19	525
0.2	525
0.2	525
0.21	525
0.21	524
0.22	524
0.22	523
0.23	523
0.23	523
0.24	523
0.24	522
0.25	522
0.25	522
0.26	522
0.26	521
0.27	521
0.27	521
0.28	521
0.28	520
0.29	520
0.29	520
0.3	520
0.3	519
0.31	519
0.31	519
0.32	519
0.32	518
0.33	518
0.33	518
0.34	518
0.34	518
0.35	518
0.35	517
0.36	517
0.36	517
0.37	517
0.37	516
0.38	516
0.38	516
0.39	516
0.39	516
0.4	516
0.4	515
0.41	515
0.41	515
0.42	515
0.42	515
0.43	515
0.43	514
0.44	514
0.44	514
0.45	514
0.45	514
0.46	514
0.46	513
0.47	513
0.47	513
0.48	513
0.48	513
0.49	513
0.49	512
0.5	512
0.5	512
0.51	512
0.51	512
0.52	512
0.52	511
0.53	511
0.53	511
0.54	511
0.54	511
0.55	511
0.55	511
0.56	511
0.56	510
0.57	510
0.57	510
0.58	510
0.58	510
0.59	510
0.59	509
0.6	509
0.6	509
0.61	509
0.61	509
0.62	509
0.62	509
0.63	509
0.63	508
0.67	508
0.67	507
0.71	507
0.71	506
0.76	506
0.76	505
0.8	505
0.8	504
0.85	504
0.85	503
0.9	503
0.9	502
0.95	502
0.95	501
1.	501



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda5_asymptotic.txt <==
0.01	11
0.02	11
0.02	10
0.05	10
0.05	9
0.12	9
0.12	8
0.27	8
0.27	7
0.55	7
0.55	6
0.99	6



==> Introduction/Version_R1/tikz/Constraint_Satisfaction/lambda5_exact.txt <==
0.01	12
0.02	11
0.04	11
0.04	10
0.09	10
0.09	9
0.17	9
0.17	8
0.33	8
0.33	7
0.59	7
0.59	6
0.99	6



==> Introduction/Version_R1/tikz/Optimization/lambda100_asymptotic.txt <==
0.01	125
0.02	122
0.03	121
0.04	120
0.05	119
0.06	119
0.07	118
0.08	117
0.1	117
0.11	116
0.13	116
0.14	115
0.17	115
0.18	114
0.23	114
0.24	113
0.3	113
0.31	112
0.4	112
0.41	111
0.53	111
0.54	110
0.71	110
0.72	109
0.97	109
0.98	108
1.34	108
1.35	107
1.91	107
1.92	106
2.83	106
2.84	105
4.45	105
4.46	104
5.	104



==> Introduction/Version_R1/tikz/Optimization/lambda100_exact.txt <==
0.01	126
0.02	126
0.02	123
0.03	122
0.04	121
0.05	120
0.06	119
0.07	118
0.08	118
0.09	117
0.11	117
0.12	116
0.14	116
0.15	115
0.19	115
0.2	114
0.24	114
0.25	113
0.32	113
0.33	112
0.42	112
0.43	111
0.55	111
0.56	110
0.73	110
0.74	109
0.99	109
1.	108
1.37	108
1.38	107
1.95	107
1.96	106
2.88	106
2.89	105
4.53	105
4.54	104
5.	104




==> Introduction/Version_R1/tikz/Optimization/lambda10_asymptotic.txt <==
0.01	18
0.02	18
0.02	17
0.04	17
0.04	16
0.09	16
0.09	15
0.19	15
0.2	15
0.2	14
0.45	14
0.46	13
1.17	13
1.18	12
3.96	12
3.97	11
5.	11



==> Introduction/Version_R1/tikz/Optimization/lambda10_exact.txt <==
0.01	19
0.06	19
0.06	16
0.11	16
0.11	15
0.26	15
0.26	14
0.56	14
0.56	13
1.31	13
1.31	12
4.61	12
4.61	11
4.96	11



==> Introduction/Version_R1/tikz/Optimization/lambda500_asymptotic.txt <==
0.01	555
0.11	536
0.21	531
0.31	528
0.41	526
0.51	524
0.61	522
0.71	521
0.81	520
0.91	520
1.01	519
1.11	518
1.21	518
1.31	517
1.41	516
1.51	516
1.61	516
1.71	515
1.81	515
2.01	515
2.01	514
2.31	514
2.31	513
2.81	513
2.81	512
3.31	512
3.31	511
4.11	511
4.11	510
4.91	510



==> Introduction/Version_R1/tikz/Optimization/lambda500_exact.txt <==
0.01	556
0.11	537
0.21	531
0.31	528
0.41	526
0.51	524
0.61	523
0.71	521
0.81	520
0.91	520
1.01	519
1.11	518
1.21	518
1.31	517
1.41	517
1.51	516
1.61	516
1.71	515
1.81	515
2.01	515
2.01	514
2.31	514
2.31	513
2.81	513
2.81	512
3.41	512
3.41	511
4.11	511
4.11	510
4.91	510



==> Introduction/Version_R1/tikz/Optimization/lambda5_asymptotic.txt <==
0.01	11
0.02	11
0.02	10
0.04	10
0.04	9
0.14	9
0.14	8
0.45	8
0.45	7
1.78	7
1.78	6
5.	6



==> Introduction/Version_R1/tikz/Optimization/lambda5_exact.txt <==
0.01	11
0.06	11
0.06	10
0.11	10
0.11	9
0.21	9
0.21	8
0.56	8
0.56	7
2.16	7
2.16	6
4.96	6



==> Introduction/Version_R1/tikz/SamplePaths_MMsn/lambda100.txt <==
0.00134076	0.0953463
0.0229702	-0.381385
0.047653	-0.476731
0.0727038	-0.381385
0.113974	-0.476731
0.166478	-0.572078
0.197568	-0.476731
0.213722	-0.76277
0.234824	-0.667424
0.24353	-0.76277
0.265827	-0.667424
0.31349	-0.572078
0.323858	-0.476731
0.34974	-0.572078
0.374488	-0.476731
0.389464	-0.572078
0.435569	-0.476731
0.457952	-0.76277
0.477647	-0.667424
0.506857	-0.76277
0.530908	-0.476731
0.541988	-0.76277
0.583411	-0.858116
0.646067	-0.76277
0.674635	-0.858116
0.691832	-1.14416
0.712444	-0.858116
0.726949	-0.953463
0.746835	-0.667424
0.781715	-0.190693
0.811946	-0.0953463
0.831395	0.190693
0.857153	0.286039
0.873893	0.572078
0.896647	0.476731
0.905433	0.572078
0.936053	0.667424
0.960526	0.953463
1.02238	0.476731
1.03543	0.572078
1.06779	0.667424
1.09937	0.76277
1.10968	0.667424
1.12001	0.953463
1.1485	0.76277
1.15811	0.858116
1.20373	0.858116
1.22437	0.572078
1.24447	0.286039
1.2608	0.190693
1.27663	0.476731
1.30193	0.381385
1.32428	0.476731
1.33756	0.76277
1.35896	0.858116
1.39798	0.76277
1.41727	0.858116
1.4496	0.667424
1.46133	0.76277
1.47998	0.667424
1.50587	0.76277
1.51975	0.667424
1.55295	0.572078
1.56853	0.667424
1.59234	0.953463
1.61934	0.858116
1.64439	0.76277
1.64904	0.858116
1.66251	0.76277
1.70157	0.667424
1.72725	0.381385
1.76616	0.476731
1.78622	0.190693
1.79775	0.0953463
1.83012	0.381385
1.86219	0.286039
1.89303	0.190693
1.90803	0.667424
1.93861	0.381385
1.95878	0.667424
1.98576	0.572078
1.99931	0.0953463
2.0261	0.381385
2.03436	0.286039
2.04314	0.381385
2.06128	0.286039
2.0812	0.381385
2.08966	0.0953463
2.13004	-0.381385
2.14646	-0.476731
2.1909	-0.572078
2.23583	-0.858116
2.24761	-1.14416
2.29417	-1.04881
2.3223	-1.14416
2.35676	-0.858116
2.38925	-1.14416
2.40845	-0.858116
2.43474	-0.953463
2.44764	-0.667424
2.47142	-0.953463
2.49195	-0.858116
2.50753	-0.953463
2.52524	-0.476731
2.56767	-0.572078
2.58313	-0.476731
2.61622	-0.76277
2.6513	-1.04881
2.67528	-1.14416
2.70922	-1.04881
2.73276	-0.953463
2.75771	-1.2395
2.77972	-1.52554
2.79558	-1.43019
2.81059	-1.14416
2.86831	-0.667424
2.90877	-0.381385
2.92637	-0.476731
2.94802	-0.381385
2.96522	-0.0953463
2.9811	-0.381385
2.99757	-0.0953463
3.02637	-0.190693
3.05607	-0.286039
3.09873	-0.381385
3.11481	-0.667424
3.14136	-0.953463
3.16179	-0.667424
3.17706	-0.953463
3.19681	-1.04881
3.21639	-1.33485
3.27431	-1.04881
3.29	-0.953463
3.30584	-0.667424
3.33702	-0.572078
3.36132	-0.667424
3.38732	-0.76277
3.41854	-0.476731
3.43855	-0.381385
3.46097	-0.0953463
3.48763	0.
3.4984	0.0953463
3.54326	-0.190693
3.5516	-0.0953463
3.57438	-0.190693
3.59061	-0.286039
3.59768	0.190693
3.61962	0.286039
3.66272	-0.190693
3.68137	-0.286039
3.7229	-0.190693
3.74252	-0.286039
3.75458	-0.572078
3.76691	-0.286039
3.78748	0.
3.80472	-0.0953463
3.83923	0.
3.85571	0.286039
3.886	0.381385
3.90509	0.667424
3.92347	0.381385
3.9482	0.286039
3.97198	0.572078
4.01493	0.286039
4.02601	0.381385
4.0402	0.0953463
4.05652	0.190693
4.12051	0.0953463
4.15191	-0.190693
4.18155	-0.476731
4.20493	-0.572078
4.22706	-0.286039
4.24249	-0.381385
4.25654	-0.286039
4.2769	-0.572078
4.29429	-0.286039
4.31445	0.
4.3272	-0.286039
4.3577	-0.381385
4.37831	-0.667424
4.40658	-0.381385
4.43259	-0.667424
4.44384	-0.76277
4.47938	-1.04881
4.52807	-1.33485
4.5514	-1.43019
4.59874	-1.14416
4.62444	-1.43019
4.63936	-1.33485
4.6556	-1.2395
4.67658	-0.76277
4.69933	-0.667424
4.70773	-0.572078
4.73867	-0.667424
4.75984	-0.381385
4.78477	-0.286039
4.79497	0.
4.82844	-0.0953463
4.8531	0.190693
4.86718	0.476731
4.88728	0.572078
4.89832	0.667424
4.93385	0.953463
4.953	0.953463
4.98047	0.953463



==> Introduction/Version_R1/tikz/SamplePaths_MMsn/lambda5.txt <==
0.0462655	0.
0.0462655	0.408248
0.0465087	0.408248
0.0465087	0.816497
0.132212	0.816497
0.132212	0.816497
0.189881	0.816497
0.189881	0.408248
0.21169	0.408248
0.21169	0.
0.320234	0.
0.320234	-0.408248
0.345713	-0.408248
0.345713	-0.816497
0.473351	-0.816497
0.473351	-1.22474
0.812315	-1.22474
0.812315	-0.816497
0.908123	-0.816497
0.908123	-0.408248
0.950329	-0.408248
0.950329	0.
0.969388	0.
0.969388	0.408248
0.99647	0.408248
0.99647	0.816497
1.12093	0.816497
1.12093	0.408248
1.1673	0.408248
1.1673	0.
1.21189	0.
1.21189	-0.408248
1.3867	-0.408248
1.3867	0.
1.41219	0.
1.41219	0.408248
1.46938	0.408248
1.46938	0.816497
1.50957	0.816497
1.50957	0.816497
1.5118	0.816497
1.5118	0.816497
1.75151	0.816497
1.75151	0.816497
1.82066	0.816497
1.82066	0.408248
1.82099	0.408248
1.82099	0.816497
1.83597	0.816497
1.83597	0.408248
1.85864	0.408248
1.85864	0.816497
1.87459	0.816497
1.87459	0.408248
2.0388	0.408248
2.0388	0.
2.13838	0.
2.13838	0.408248
2.14819	0.408248
2.14819	0.
2.18956	0.
2.18956	0.408248
2.24436	0.408248
2.24436	0.
2.6383	0.
2.6383	0.408248
3.07597	0.408248
3.07597	0.
3.13571	0.
3.13571	-0.408248
3.37387	-0.408248
3.37387	0.
3.37865	0.
3.37865	0.408248
3.43045	0.408248
3.43045	0.
3.48569	0.
3.48569	-0.408248
3.52701	-0.408248
3.52701	0.
3.66811	0.
3.66811	-0.408248
3.73609	-0.408248
3.73609	0.
3.7643	0.
3.7643	0.408248
3.77381	0.408248
3.77381	0.816497
3.78713	0.816497
3.78713	0.816497
3.81189	0.816497
3.81189	0.816497
4.36761	0.816497
4.36761	0.408248
4.51437	0.408248
4.51437	0.
4.59453	0.
4.59453	0.408248
5.11869	0.408248
5.11869	0.816497


==> Introduction/Version_R1/tikz/SamplePaths_MMsn/lambda50.txt <==
0.00535007	0.
0.00535007	-0.136083
0.0135324	-0.136083
0.0135324	-0.272166
0.0551667	-0.272166
0.0551667	-0.136083
0.05787	-0.136083
0.05787	-0.272166
0.0581927	-0.272166
0.0581927	-0.136083
0.079865	-0.136083
0.079865	0.
0.0816516	0.
0.0816516	-0.136083
0.101077	-0.136083
0.101077	0.
0.110914	0.
0.110914	-0.136083
0.122608	-0.136083
0.122608	0.
0.123756	0.
0.123756	-0.136083
0.157569	-0.136083
0.157569	0.
0.183899	0.
0.183899	-0.136083
0.218869	-0.136083
0.218869	0.
0.221279	0.
0.221279	0.136083
0.225848	0.136083
0.225848	0.
0.227286	0.
0.227286	0.136083
0.229522	0.136083
0.229522	0.272166
0.231909	0.272166
0.231909	0.408248
0.249981	0.408248
0.249981	0.544331
0.256656	0.544331
0.256656	0.680414
0.261908	0.680414
0.261908	0.544331
0.262572	0.544331
0.262572	0.408248
0.265156	0.408248
0.265156	0.272166
0.267768	0.272166
0.267768	0.136083
0.271062	0.136083
0.271062	0.
0.273091	0.
0.273091	0.136083
0.274646	0.136083
0.274646	0.272166
0.288037	0.272166
0.288037	0.136083
0.292318	0.136083
0.292318	0.
0.311032	0.
0.311032	0.136083
0.31396	0.136083
0.31396	0.272166
0.316358	0.272166
0.316358	0.408248
0.326158	0.408248
0.326158	0.544331
0.334886	0.544331
0.334886	0.408248
0.341764	0.408248
0.341764	0.544331
0.353662	0.544331
0.353662	0.680414
0.365933	0.680414
0.365933	0.544331
0.372363	0.544331
0.372363	0.680414
0.378095	0.680414
0.378095	0.816497
0.399067	0.816497
0.399067	0.680414
0.400265	0.680414
0.400265	0.816497
0.404159	0.816497
0.404159	0.952579
0.407312	0.952579
0.407312	0.816497
0.412088	0.816497
0.412088	0.680414
0.414404	0.680414
0.414404	0.544331
0.431502	0.544331
0.431502	0.408248
0.454555	0.408248
0.454555	0.272166
0.470155	0.272166
0.470155	0.136083
0.470641	0.136083
0.470641	0.
0.48115	0.
0.48115	-0.136083
0.489895	-0.136083
0.489895	0.
0.506738	0.
0.506738	-0.136083
0.525993	-0.136083
0.525993	0.
0.526378	0.
0.526378	0.136083
0.527016	0.136083
0.527016	0.
0.536867	0.
0.536867	0.136083
0.544762	0.136083
0.544762	0.
0.545379	0.
0.545379	0.136083
0.545814	0.136083
0.545814	0.
0.547817	0.
0.547817	0.136083
0.554513	0.136083
0.554513	0.272166
0.574352	0.272166
0.574352	0.136083
0.584343	0.136083
0.584343	0.
0.597737	0.
0.597737	-0.136083
0.600938	-0.136083
0.600938	0.
0.608639	0.
0.608639	-0.136083
0.625795	-0.136083
0.625795	0.
0.633382	0.
0.633382	0.136083
0.635879	0.136083
0.635879	0.
0.637614	0.
0.637614	-0.136083
0.643941	-0.136083
0.643941	0.
0.6455	0.
0.6455	-0.136083
0.648557	-0.136083
0.648557	0.
0.651715	0.
0.651715	0.136083
0.662938	0.136083
0.662938	0.
0.672823	0.
0.672823	0.136083
0.67743	0.136083
0.67743	0.
0.685726	0.
0.685726	0.136083
0.700485	0.136083
0.700485	0.272166
0.70347	0.272166
0.70347	0.136083
0.726088	0.136083
0.726088	0.272166
0.732701	0.272166
0.732701	0.408248
0.741744	0.408248
0.741744	0.272166
0.743474	0.272166
0.743474	0.408248
0.759543	0.408248
0.759543	0.272166
0.769435	0.272166
0.769435	0.136083
0.769999	0.136083
0.769999	0.272166
0.770497	0.272166
0.770497	0.136083
0.815571	0.136083
0.815571	0.
0.828699	0.
0.828699	0.136083
0.843047	0.136083
0.843047	0.272166
0.84678	0.272166
0.84678	0.408248
0.847165	0.408248
0.847165	0.544331
0.855503	0.544331
0.855503	0.680414
0.858591	0.680414
0.858591	0.816497
0.888174	0.816497
0.888174	0.952579
0.888513	0.952579
0.888513	0.816497
0.928909	0.816497
0.928909	0.680414
0.940326	0.680414
0.940326	0.816497
0.950191	0.816497
0.950191	0.952579
0.955115	0.952579
0.955115	0.952579
0.959737	0.952579
0.959737	0.816497
0.967176	0.816497
0.967176	0.680414
0.969701	0.680414
0.969701	0.816497
0.976277	0.816497
0.976277	0.680414
0.980576	0.680414
0.980576	0.544331
0.980964	0.544331
0.980964	0.680414
1.01207	0.680414
1.01207	0.544331
1.01483	0.544331
1.01483	0.408248
1.03497	0.408248
1.03497	0.544331
1.0369	0.544331
1.0369	0.680414
1.05231	0.680414
1.05231	0.816497
1.05413	0.816497
1.05413	0.952579
1.07683	0.952579
1.07683	0.816497
1.0788	0.816497
1.0788	0.680414
1.08123	0.680414
1.08123	0.816497
1.1098	0.816497
1.1098	0.680414
1.12388	0.680414
1.12388	0.816497
1.13729	0.816497
1.13729	0.952579
1.16552	0.952579
1.16552	0.952579
1.17481	0.952579
1.17481	0.952579
1.18391	0.952579
1.18391	0.952579
1.18592	0.952579
1.18592	0.816497
1.19575	0.816497
1.19575	0.952579
1.21015	0.952579
1.21015	0.952579
1.22477	0.952579
1.22477	0.816497
1.22601	0.816497
1.22601	0.952579
1.23105	0.952579
1.23105	0.952579
1.25069	0.952579
1.25069	0.816497
1.27114	0.816497
1.27114	0.680414
1.28471	0.680414
1.28471	0.816497
1.2852	0.816497
1.2852	0.680414
1.28778	0.680414
1.28778	0.544331
1.2938	0.544331
1.2938	0.408248
1.29458	0.408248
1.29458	0.544331
1.30306	0.544331
1.30306	0.408248
1.30367	0.408248
1.30367	0.544331
1.34442	0.544331
1.34442	0.408248
1.35394	0.408248
1.35394	0.272166
1.35939	0.272166
1.35939	0.408248
1.36726	0.408248
1.36726	0.272166
1.3798	0.272166
1.3798	0.408248
1.38154	0.408248
1.38154	0.544331
1.38191	0.544331
1.38191	0.680414
1.40013	0.680414
1.40013	0.816497
1.40733	0.816497
1.40733	0.680414
1.41421	0.680414
1.41421	0.544331
1.41946	0.544331
1.41946	0.408248
1.43339	0.408248
1.43339	0.544331
1.46472	0.544331
1.46472	0.680414
1.47355	0.680414
1.47355	0.544331
1.49007	0.544331
1.49007	0.408248
1.49408	0.408248
1.49408	0.272166
1.4983	0.272166
1.4983	0.408248
1.50861	0.408248
1.50861	0.544331
1.53455	0.544331
1.53455	0.680414
1.53569	0.680414
1.53569	0.816497
1.54427	0.816497
1.54427	0.952579
1.55217	0.952579
1.55217	0.816497
1.55448	0.816497
1.55448	0.680414
1.56455	0.680414
1.56455	0.544331
1.56953	0.544331
1.56953	0.680414
1.5716	0.680414
1.5716	0.544331
1.58227	0.544331
1.58227	0.408248
1.58421	0.408248
1.58421	0.272166
1.59425	0.272166
1.59425	0.136083
1.6001	0.136083
1.6001	0.272166
1.60928	0.272166
1.60928	0.408248
1.61263	0.408248
1.61263	0.272166
1.62819	0.272166
1.62819	0.136083
1.6425	0.136083
1.6425	0.272166
1.66627	0.272166
1.66627	0.136083
1.67192	0.136083
1.67192	0.
1.67585	0.
1.67585	-0.136083
1.70485	-0.136083
1.70485	0.
1.70598	0.
1.70598	-0.136083
1.71305	-0.136083
1.71305	0.
1.71709	0.
1.71709	0.136083
1.74029	0.136083
1.74029	0.272166
1.7445	0.272166
1.7445	0.136083
1.77786	0.136083
1.77786	0.
1.78191	0.
1.78191	0.136083
1.79112	0.136083
1.79112	0.
1.79312	0.
1.79312	-0.136083
1.82492	-0.136083
1.82492	0.
1.83691	0.
1.83691	0.136083
1.83839	0.136083
1.83839	0.272166
1.84958	0.272166
1.84958	0.408248
1.86093	0.408248
1.86093	0.272166
1.86105	0.272166
1.86105	0.408248
1.90639	0.408248
1.90639	0.272166
1.93216	0.272166
1.93216	0.136083
1.9326	0.136083
1.9326	0.272166
1.95238	0.272166
1.95238	0.136083
1.95611	0.136083
1.95611	0.272166
1.95681	0.272166
1.95681	0.136083
1.97172	0.136083
1.97172	0.
1.97339	0.
1.97339	-0.136083
1.97766	-0.136083
1.97766	0.
1.9917	0.
1.9917	-0.136083
1.99978	-0.136083
1.99978	-0.272166
2.0207	-0.272166
2.0207	-0.136083
2.03977	-0.136083
2.03977	0.
2.07646	0.
2.07646	-0.136083
2.08654	-0.136083
2.08654	-0.272166
2.08962	-0.272166
2.08962	-0.408248
2.107	-0.408248
2.107	-0.544331
2.11654	-0.544331
2.11654	-0.408248
2.14693	-0.408248
2.14693	-0.544331
2.16261	-0.544331
2.16261	-0.680414
2.16972	-0.680414
2.16972	-0.544331
2.17478	-0.544331
2.17478	-0.680414
2.19824	-0.680414
2.19824	-0.816497
2.21226	-0.816497
2.21226	-0.680414
2.22134	-0.680414
2.22134	-0.544331
2.23139	-0.544331
2.23139	-0.408248
2.28779	-0.408248
2.28779	-0.544331
2.30691	-0.544331
2.30691	-0.408248
2.32301	-0.408248
2.32301	-0.272166
2.32484	-0.272166
2.32484	-0.408248
2.32686	-0.408248
2.32686	-0.272166
2.32817	-0.272166
2.32817	-0.136083
2.336	-0.136083
2.336	0.
2.34808	0.
2.34808	-0.136083
2.36519	-0.136083
2.36519	-0.272166
2.36606	-0.272166
2.36606	-0.136083
2.37688	-0.136083
2.37688	-0.272166
2.41018	-0.272166
2.41018	-0.408248
2.41268	-0.408248
2.41268	-0.544331
2.42977	-0.544331
2.42977	-0.408248
2.43157	-0.408248
2.43157	-0.544331
2.44536	-0.544331
2.44536	-0.680414
2.44753	-0.680414
2.44753	-0.544331
2.46315	-0.544331
2.46315	-0.680414
2.4689	-0.680414
2.4689	-0.544331
2.47925	-0.544331
2.47925	-0.408248
2.47956	-0.408248
2.47956	-0.272166
2.48097	-0.272166
2.48097	-0.136083
2.4892	-0.136083
2.4892	0.
2.49364	0.
2.49364	0.136083
2.4953	0.136083
2.4953	0.
2.50853	0.
2.50853	0.136083
2.52156	0.136083
2.52156	0.
2.52883	0.
2.52883	0.136083
2.53124	0.136083
2.53124	0.272166
2.54149	0.272166
2.54149	0.136083
2.54824	0.136083
2.54824	0.272166
2.55301	0.272166
2.55301	0.136083
2.55496	0.136083
2.55496	0.272166
2.57131	0.272166
2.57131	0.408248
2.57931	0.408248
2.57931	0.272166
2.58124	0.272166
2.58124	0.136083
2.59762	0.136083
2.59762	0.272166
2.614	0.272166
2.614	0.136083
2.62423	0.136083
2.62423	0.272166
2.63453	0.272166
2.63453	0.408248
2.64459	0.408248
2.64459	0.544331
2.65359	0.544331
2.65359	0.408248
2.67863	0.408248
2.67863	0.544331
2.68062	0.544331
2.68062	0.680414
2.68638	0.680414
2.68638	0.544331
2.70325	0.544331
2.70325	0.408248
2.7205	0.408248
2.7205	0.272166
2.7244	0.272166
2.7244	0.408248
2.73294	0.408248
2.73294	0.544331
2.75527	0.544331
2.75527	0.680414
2.76512	0.680414
2.76512	0.816497
2.77154	0.816497
2.77154	0.952579
2.77308	0.952579
2.77308	0.816497
2.7851	0.816497
2.7851	0.680414
2.78792	0.680414
2.78792	0.816497
2.79873	0.816497
2.79873	0.680414
2.83766	0.680414
2.83766	0.816497
2.84239	0.816497
2.84239	0.680414
2.84494	0.680414
2.84494	0.816497
2.84494	0.816497
2.84494	0.680414
2.84964	0.680414
2.84964	0.816497
2.8514	0.816497
2.8514	0.952579
2.85642	0.952579
2.85642	0.816497
2.87379	0.816497
2.87379	0.680414
2.88266	0.680414
2.88266	0.816497
2.88284	0.816497
2.88284	0.680414
2.88566	0.680414
2.88566	0.816497
2.89715	0.816497
2.89715	0.952579
2.90172	0.952579
2.90172	0.816497
2.90314	0.816497
2.90314	0.680414
2.90398	0.680414
2.90398	0.544331
2.92016	0.544331
2.92016	0.408248
2.94527	0.408248
2.94527	0.272166
2.99615	0.272166
2.99615	0.408248
3.00642	0.408248
3.00642	0.272166
3.00663	0.272166
3.00663	0.136083
3.0123	0.136083
3.0123	0.
3.01269	0.
3.01269	-0.136083
3.02066	-0.136083
3.02066	-0.272166
3.04441	-0.272166
3.04441	-0.408248
3.06238	-0.408248
3.06238	-0.272166
3.07712	-0.272166
3.07712	-0.136083
3.07748	-0.136083
3.07748	0.
3.08161	0.
3.08161	0.136083
3.10183	0.136083
3.10183	0.
3.1239	0.
3.1239	0.136083
3.14387	0.136083
3.14387	0.
3.1447	0.
3.1447	0.136083
3.15043	0.136083
3.15043	0.272166
3.15604	0.272166
3.15604	0.408248
3.2022	0.408248
3.2022	0.272166
3.20935	0.272166
3.20935	0.408248
3.21356	0.408248
3.21356	0.544331
3.22169	0.544331
3.22169	0.680414
3.22489	0.680414
3.22489	0.816497
3.22867	0.816497
3.22867	0.680414
3.24072	0.680414
3.24072	0.816497
3.24111	0.816497
3.24111	0.952579
3.25228	0.952579
3.25228	0.816497
3.25973	0.816497
3.25973	0.680414
3.26247	0.680414
3.26247	0.544331
3.27344	0.544331
3.27344	0.408248
3.28009	0.408248
3.28009	0.544331
3.28879	0.544331
3.28879	0.680414
3.31955	0.680414
3.31955	0.816497
3.34221	0.816497
3.34221	0.680414
3.34925	0.680414
3.34925	0.816497
3.35936	0.816497
3.35936	0.680414
3.35987	0.680414
3.35987	0.816497
3.36198	0.816497
3.36198	0.680414
3.36417	0.680414
3.36417	0.816497
3.36516	0.816497
3.36516	0.952579
3.37062	0.952579
3.37062	0.816497
3.37952	0.816497
3.37952	0.680414
3.38901	0.680414
3.38901	0.544331
3.39458	0.544331
3.39458	0.680414
3.39566	0.680414
3.39566	0.544331
3.41171	0.544331
3.41171	0.680414
3.42129	0.680414
3.42129	0.544331
3.45585	0.544331
3.45585	0.680414
3.47306	0.680414
3.47306	0.544331
3.47471	0.544331
3.47471	0.680414
3.47964	0.680414
3.47964	0.816497
3.51194	0.816497
3.51194	0.680414
3.51781	0.680414
3.51781	0.816497
3.52149	0.816497
3.52149	0.952579
3.52343	0.952579
3.52343	0.816497
3.52914	0.816497
3.52914	0.952579
3.5329	0.952579
3.5329	0.952579
3.57428	0.952579
3.57428	0.816497
3.58312	0.816497
3.58312	0.952579
3.60174	0.952579
3.60174	0.952579
3.6062	0.952579
3.6062	0.952579
3.60745	0.952579
3.60745	0.816497
3.62046	0.816497
3.62046	0.952579
3.64346	0.952579
3.64346	0.816497
3.65795	0.816497
3.65795	0.680414
3.66188	0.680414
3.66188	0.544331
3.67001	0.544331
3.67001	0.408248
3.67739	0.408248
3.67739	0.544331
3.67966	0.544331
3.67966	0.408248
3.71652	0.408248
3.71652	0.272166
3.73299	0.272166
3.73299	0.408248
3.74248	0.408248
3.74248	0.544331
3.74464	0.544331
3.74464	0.680414
3.75239	0.680414
3.75239	0.816497
3.75876	0.816497
3.75876	0.952579
3.75948	0.952579
3.75948	0.816497
3.76359	0.816497
3.76359	0.952579
3.77256	0.952579
3.77256	0.816497
3.77724	0.816497
3.77724	0.952579
3.77871	0.952579
3.77871	0.952579
3.77981	0.952579
3.77981	0.816497
3.77985	0.816497
3.77985	0.952579
3.7839	0.952579
3.7839	0.952579
3.78486	0.952579
3.78486	0.952579
3.79775	0.952579
3.79775	0.816497
3.80247	0.816497
3.80247	0.680414
3.8085	0.680414
3.8085	0.544331
3.81528	0.544331
3.81528	0.680414
3.81878	0.680414
3.81878	0.816497
3.82401	0.816497
3.82401	0.680414
3.86098	0.680414
3.86098	0.544331
3.86852	0.544331
3.86852	0.680414
3.87652	0.680414
3.87652	0.544331
3.87816	0.544331
3.87816	0.408248
3.88465	0.408248
3.88465	0.272166
3.8847	0.272166
3.8847	0.408248
3.88599	0.408248
3.88599	0.272166
3.92606	0.272166
3.92606	0.136083
3.92789	0.136083
3.92789	0.
3.93693	0.
3.93693	-0.136083
3.94353	-0.136083
3.94353	-0.272166
3.94943	-0.272166
3.94943	-0.136083
3.95408	-0.136083
3.95408	0.
3.95607	0.
3.95607	-0.136083
3.97001	-0.136083
3.97001	-0.272166
3.98453	-0.272166
3.98453	-0.408248
3.99436	-0.408248
3.99436	-0.272166
4.01801	-0.272166
4.01801	-0.136083
4.05243	-0.136083
4.05243	-0.272166
4.06628	-0.272166
4.06628	-0.408248
4.07128	-0.408248
4.07128	-0.544331
4.07763	-0.544331
4.07763	-0.680414
4.09185	-0.680414
4.09185	-0.544331
4.11748	-0.544331
4.11748	-0.408248
4.12748	-0.408248
4.12748	-0.272166
4.13552	-0.272166
4.13552	-0.136083
4.14113	-0.136083
4.14113	-0.272166
4.16886	-0.272166
4.16886	-0.136083
4.17587	-0.136083
4.17587	-0.272166
4.18041	-0.272166
4.18041	-0.408248
4.18057	-0.408248
4.18057	-0.272166
4.20132	-0.272166
4.20132	-0.136083
4.20897	-0.136083
4.20897	0.
4.21144	0.
4.21144	0.136083
4.21335	0.136083
4.21335	0.
4.22086	0.
4.22086	-0.136083
4.22278	-0.136083
4.22278	-0.272166
4.23359	-0.272166
4.23359	-0.136083
4.2555	-0.136083
4.2555	-0.272166
4.26791	-0.272166
4.26791	-0.408248
4.26973	-0.408248
4.26973	-0.272166
4.27566	-0.272166
4.27566	-0.408248
4.27577	-0.408248
4.27577	-0.544331
4.2819	-0.544331
4.2819	-0.408248
4.28885	-0.408248
4.28885	-0.272166
4.2995	-0.272166
4.2995	-0.136083
4.31061	-0.136083
4.31061	0.
4.32488	0.
4.32488	-0.136083
4.33353	-0.136083
4.33353	-0.272166
4.33538	-0.272166
4.33538	-0.408248
4.34388	-0.408248
4.34388	-0.272166
4.34493	-0.272166
4.34493	-0.408248
4.38278	-0.408248
4.38278	-0.544331
4.39204	-0.544331
4.39204	-0.680414
4.39743	-0.680414
4.39743	-0.816497
4.44797	-0.816497
4.44797	-0.952579
4.45251	-0.952579
4.45251	-1.08866
4.45807	-1.08866
4.45807	-1.22474
4.45854	-1.22474
4.45854	-1.36083
4.49688	-1.36083
4.49688	-1.49691
4.51527	-1.49691
4.51527	-1.36083
4.53527	-1.36083
4.53527	-1.22474
4.55317	-1.22474
4.55317	-1.08866
4.55792	-1.08866
4.55792	-0.952579
4.56053	-0.952579
4.56053	-0.816497
4.56229	-0.816497
4.56229	-0.952579
4.57859	-0.952579
4.57859	-0.816497
4.58085	-0.816497
4.58085	-0.952579
4.58667	-0.952579
4.58667	-1.08866
4.59948	-1.08866
4.59948	-0.952579
4.65045	-0.952579
4.65045	-1.08866
4.66951	-1.08866
4.66951	-0.952579
4.67409	-0.952579
4.67409	-0.816497
4.68343	-0.816497
4.68343	-0.680414
4.69165	-0.680414
4.69165	-0.816497
4.70079	-0.816497
4.70079	-0.680414
4.70589	-0.680414
4.70589	-0.544331
4.7136	-0.544331
4.7136	-0.408248
4.73323	-0.408248
4.73323	-0.272166
4.74621	-0.272166
4.74621	-0.136083
4.74779	-0.136083
4.74779	0.
4.75425	0.
4.75425	-0.136083
4.7728	-0.136083
4.7728	0.
4.79857	0.
4.79857	0.136083
4.80184	0.136083
4.80184	0.272166
4.80309	0.272166
4.80309	0.136083
4.8148	0.136083
4.8148	0.272166
4.81493	0.272166
4.81493	0.136083
4.82578	0.136083
4.82578	0.
4.82976	0.
4.82976	0.136083
4.86352	0.136083
4.86352	0.
4.88372	0.
4.88372	0.136083
4.88525	0.136083
4.88525	0.
4.88976	0.
4.88976	-0.136083
4.89337	-0.136083
4.89337	-0.272166
4.90091	-0.272166
4.90091	-0.136083
4.90313	-0.136083
4.90313	-0.272166
4.90675	-0.272166
4.90675	-0.408248
4.92275	-0.408248
4.92275	-0.272166
4.93326	-0.272166
4.93326	-0.408248
4.96025	-0.408248
4.96025	-0.544331
4.9703	-0.544331
4.9703	-0.408248
4.97219	-0.408248
4.97219	-0.544331
4.98117	-0.544331
4.98117	-0.408248
4.98433	-0.408248
4.98433	-0.272166
4.99896	-0.272166
4.99896	-0.136083
5.00907	-0.136083
5.00907	-0.272166



==> Introduction/Version_R1/tikz/SamplePaths_MMsn/lambda500.txt <==
0.000179978	-0.0442374
0.0110796	0.0884748
0.0176818	0.132712
0.0272801	0.265424
0.0323774	0.0442374
0.0357653	0.
0.0380381	0.0442374
0.0450155	-0.0884748
0.0473846	0.0442374
0.0526724	0.
0.0588184	0.132712
0.063485	0.17695
0.0678572	0.221187
0.0706189	0.0884748
0.0765476	-0.0442374
0.0800196	-0.17695
0.0842926	-0.132712
0.0859536	-0.0884748
0.0902205	-0.221187
0.0956628	-0.17695
0.10163	-0.132712
0.107218	-0.17695
0.111321	-0.0442374
0.114917	0.0884748
0.118427	-0.0442374
0.121943	-0.0884748
0.126634	0.0442374
0.134557	0.
0.137985	-0.0442374
0.142052	-0.0884748
0.146972	-0.309662
0.154196	-0.353899
0.160824	-0.398137
0.166321	-0.265424
0.170524	-0.309662
0.174623	-0.442374
0.180484	-0.486611
0.187922	-0.707798
0.193261	-0.752036
0.198236	-0.796273
0.201049	-0.663561
0.202835	-0.619324
0.204885	-0.663561
0.208292	-0.619324
0.21204	-0.398137
0.215443	-0.353899
0.217707	-0.132712
0.221514	-0.17695
0.227838	-0.221187
0.234307	-0.0884748
0.239772	-0.221187
0.247401	-0.265424
0.254745	-0.486611
0.256929	-0.265424
0.259109	-0.398137
0.268527	-0.353899
0.27883	-0.309662
0.282032	-0.442374
0.285649	-0.575086
0.288669	-0.619324
0.302168	-0.486611
0.306959	-0.353899
0.31077	-0.221187
0.314289	-0.265424
0.319953	-0.221187
0.323381	-0.17695
0.329864	-0.0442374
0.33507	-0.17695
0.33644	-0.309662
0.341514	-0.265424
0.34403	-0.0442374
0.349192	0.0884748
0.353328	-0.132712
0.35912	0.
0.363017	-0.132712
0.365063	-0.0884748
0.369122	-0.132712
0.372108	-0.17695
0.378075	-0.132712
0.382755	0.0884748
0.387194	0.132712
0.392073	0.0884748
0.395513	0.309662
0.406129	0.265424
0.411583	0.309662
0.412974	0.353899
0.416917	0.398137
0.421279	0.353899
0.422765	0.309662
0.42708	0.442374
0.431588	0.486611
0.443897	0.619324
0.445346	0.486611
0.449756	0.530849
0.458727	0.575086
0.462988	0.442374
0.469568	0.398137
0.475151	0.265424
0.479602	0.309662
0.484654	0.353899
0.492401	0.309662
0.494853	0.17695
0.502446	0.132712
0.507646	0.265424
0.512482	0.398137
0.51814	0.17695
0.52153	0.221187
0.527274	0.0884748
0.530579	0.221187
0.53439	0.265424
0.538125	0.221187
0.54423	0.442374
0.553578	0.663561
0.560104	0.442374
0.561983	0.398137
0.56739	0.353899
0.572406	0.398137
0.576711	0.353899
0.583079	0.398137
0.586343	0.353899
0.589209	0.309662
0.590108	0.0884748
0.59822	0.0442374
0.602161	0.265424
0.606892	0.309662
0.610152	0.442374
0.613722	0.398137
0.61986	0.353899
0.629578	0.398137
0.639485	0.442374
0.645589	0.398137
0.653105	0.619324
0.655784	0.663561
0.662403	0.796273
0.666272	0.928985
0.672271	0.884748
0.675434	1.01746
0.680364	0.796273
0.686913	0.752036
0.689246	0.796273
0.694762	0.928985
0.698808	0.928985
0.703198	0.973223
0.706933	0.928985
0.712674	0.884748
0.71949	0.928985
0.72215	0.973223
0.726681	1.01746
0.729793	1.01746
0.735906	0.928985
0.741589	0.973223
0.74638	0.928985
0.748905	0.973223
0.754443	1.01746
0.763857	0.973223
0.775707	0.928985
0.780558	0.973223
0.784555	1.01746
0.78933	0.884748
0.794751	0.928985
0.800634	1.01746
0.804197	1.01746
0.80756	1.01746
0.814317	0.884748
0.819124	0.973223
0.822605	0.928985
0.826974	0.884748
0.831732	0.840511
0.834017	0.707798
0.837434	0.752036
0.840361	0.707798
0.84405	0.663561
0.847388	0.796273
0.854353	0.840511
0.862418	0.796273
0.865726	0.752036
0.870291	0.619324
0.87478	0.663561
0.881835	0.707798
0.88707	0.840511
0.891953	0.884748
0.897445	1.01746
0.900344	0.884748
0.90274	0.752036
0.906915	0.707798
0.912162	0.840511
0.916317	0.619324
0.921705	0.575086
0.926715	0.619324
0.932656	0.575086
0.938674	0.619324
0.94145	0.575086
0.949568	0.530849
0.957393	0.486611
0.961599	0.442374
0.967006	0.486611
0.973623	0.353899
0.980278	0.221187
0.985184	0.353899
0.992711	0.309662
0.995618	0.442374
1.00242	0.575086
1.00614	0.530849
1.01103	0.486611
1.01606	0.619324
1.02473	0.752036
1.02864	0.884748
1.034	0.928985
1.03977	0.884748
1.04329	0.928985
1.05017	0.884748
1.05975	0.840511
1.06459	0.707798
1.06816	0.752036
1.07376	0.796273
1.07789	0.663561
1.08433	0.707798
1.08799	0.752036
1.09162	0.796273
1.09318	0.840511
1.1027	0.707798
1.10468	0.663561
1.10805	0.796273
1.11517	0.752036
1.11973	0.884748
1.1239	0.928985
1.13196	0.884748
1.1373	0.840511
1.14567	0.796273
1.15312	0.752036
1.15751	0.796273
1.16121	0.752036
1.16539	0.707798
1.17115	0.663561
1.17773	0.707798
1.18172	0.663561
1.18689	0.707798
1.19267	0.752036
1.20436	0.707798
1.20929	0.840511
1.21346	0.796273
1.21788	0.928985
1.22287	0.796273
1.22516	0.752036
1.23682	0.619324
1.24231	0.752036
1.245	0.796273
1.24918	0.663561
1.25521	0.530849
1.2585	0.398137
1.26184	0.353899
1.26865	0.398137
1.27218	0.442374
1.27693	0.398137
1.28401	0.353899
1.28665	0.398137
1.28836	0.442374
1.29578	0.575086
1.30669	0.530849
1.31207	0.486611
1.3187	0.530849
1.32334	0.486611
1.32504	0.265424
1.32972	0.486611
1.33371	0.442374
1.33702	0.398137
1.34132	0.530849
1.34428	0.575086
1.35356	0.619324
1.36033	0.575086
1.366	0.619324
1.36857	0.663561
1.37069	0.796273
1.37286	0.840511
1.37733	0.796273
1.38445	0.840511
1.3913	0.796273
1.39484	0.752036
1.39776	0.619324
1.40207	0.398137
1.40551	0.442374
1.41037	0.398137
1.41736	0.442374
1.42065	0.309662
1.42677	0.265424
1.43077	0.221187
1.43837	0.0884748
1.44162	0.132712
1.44532	0.17695
1.45582	0.221187
1.46138	0.0884748
1.46682	0.309662
1.47027	0.353899
1.47546	0.486611
1.48106	0.530849
1.48652	0.486611
1.49362	0.442374
1.501	0.221187
1.50805	0.353899
1.5125	0.486611
1.51507	0.530849
1.51868	0.486611
1.52156	0.530849
1.52961	0.752036
1.53545	0.619324
1.5384	0.575086
1.54271	0.619324
1.54493	0.752036
1.55281	0.707798
1.56346	0.928985
1.57719	0.928985
1.57903	0.973223
1.58824	0.928985
1.59551	0.796273
1.60131	0.840511
1.60568	0.707798
1.60783	0.663561
1.61177	0.530849
1.61343	0.575086
1.61957	0.619324
1.62242	0.663561
1.62848	0.619324
1.63829	0.663561
1.6412	0.619324
1.64634	0.486611
1.65181	0.619324
1.6539	0.663561
1.65698	0.619324
1.66361	0.752036
1.66612	0.796273
1.6719	0.928985
1.67798	1.01746
1.68211	0.973223
1.6852	1.01746
1.6889	1.01746
1.69361	1.01746
1.69606	0.928985
1.69801	0.884748
1.70103	1.01746
1.70598	0.973223
1.70875	0.973223
1.7135	0.973223
1.71885	0.840511
1.72454	0.796273
1.73016	0.928985
1.73475	0.973223
1.73942	1.01746
1.74622	0.973223
1.7488	1.01746
1.75338	0.884748
1.75699	0.928985
1.75809	0.884748
1.76701	0.840511
1.77288	0.707798
1.77723	0.486611
1.7824	0.619324
1.78917	0.575086
1.79343	0.530849
1.79839	0.663561
1.80405	0.796273
1.8068	0.663561
1.80966	0.619324
1.8134	0.575086
1.81909	0.619324
1.82104	0.575086
1.8257	0.530849
1.8296	0.486611
1.83127	0.530849
1.83777	0.663561
1.84328	0.530849
1.85102	0.486611
1.85579	0.442374
1.85811	0.398137
1.86247	0.17695
1.86887	0.132712
1.87672	0.17695
1.88163	0.132712
1.8868	0.17695
1.89212	0.132712
1.894	0.17695
1.89867	0.132712
1.90755	0.0884748
1.92007	0.221187
1.92258	0.265424
1.92935	0.132712
1.9355	0.17695
1.94171	0.132712
1.9482	0.
1.95616	0.132712
1.96031	0.17695
1.96442	-0.0442374
1.9674	0.
1.97672	0.132712
1.98329	0.0884748
1.98866	0.132712
1.99319	0.17695
1.996	0.221187
2.0013	0.17695
2.00578	0.132712
2.01164	0.0884748
2.01578	0.132712
2.02498	0.17695
2.02932	0.309662
2.03352	0.442374
2.03531	0.221187
2.04322	0.17695
2.04556	0.221187
2.04929	0.353899
2.05384	0.221187
2.06613	0.265424
2.06886	0.221187
2.07187	0.17695
2.07626	0.132712
2.08179	0.265424
2.08459	0.132712
2.08577	0.
2.09613	-0.221187
2.0977	-0.265424
2.10104	-0.309662
2.10836	-0.265424
2.11298	-0.398137
2.11621	-0.442374
2.12385	-0.398137
2.12932	-0.442374
2.13633	-0.486611
2.14289	-0.530849
2.15021	-0.486611
2.15406	-0.530849
2.16025	-0.575086
2.16794	-0.442374
2.17582	-0.486611
2.18064	-0.442374
2.18323	-0.486611
2.19323	-0.353899
2.19579	-0.221187
2.20093	-0.0884748
2.20368	0.132712
2.20757	0.
2.21038	0.0442374
2.21205	0.0884748
2.21539	0.221187
2.22015	0.353899
2.22535	0.398137
2.2287	0.265424
2.23133	0.0442374
2.23475	0.0884748
2.23593	0.0442374
2.23832	0.
2.23993	-0.221187
2.24269	-0.442374
2.24596	-0.575086
2.24883	-0.530849
2.25176	-0.752036
2.2574	-0.707798
2.26255	-0.663561
2.26627	-0.707798
2.27206	-0.663561
2.27513	-0.442374
2.27869	-0.486611
2.28535	-0.530849
2.28875	-0.663561
2.29475	-0.530849
2.29904	-0.486611
2.30235	-0.530849
2.30604	-0.486611
2.31226	-0.530849
2.31942	-0.575086
2.32589	-0.707798
2.33411	-0.752036
2.33776	-0.796273
2.34231	-0.663561
2.34401	-0.796273
2.36064	-0.928985
2.36539	-0.884748
2.37129	-0.752036
2.37585	-0.707798
2.38473	-0.752036
2.38724	-0.884748
2.38994	-0.928985
2.39069	-0.973223
2.39754	-0.928985
2.39984	-0.707798
2.40292	-0.752036
2.40481	-0.619324
2.41437	-0.663561
2.42183	-0.530849
2.4283	-0.575086
2.43198	-0.530849
2.4378	-0.575086
2.44632	-0.530849
2.45622	-0.575086
2.4598	-0.619324
2.46705	-0.575086
2.47032	-0.530849
2.47239	-0.663561
2.47533	-0.619324
2.47831	-0.752036
2.48284	-0.707798
2.48528	-0.663561
2.48899	-0.707798
2.49676	-0.840511
2.50613	-0.884748
2.51175	-1.01746
2.51671	-0.973223
2.52459	-1.10593
2.53024	-1.32712
2.53428	-1.37136
2.53756	-1.32712
2.54386	-1.37136
2.55204	-1.15017
2.55914	-1.19441
2.56518	-1.4156
2.56898	-1.54831
2.57601	-1.68102
2.58168	-1.54831
2.58674	-1.50407
2.59636	-1.45983
2.60132	-1.32712
2.61102	-1.28288
2.61429	-1.32712
2.62073	-1.28288
2.62352	-1.32712
2.6288	-1.37136
2.63172	-1.32712
2.63872	-1.28288
2.64071	-1.32712
2.64919	-1.28288
2.65615	-1.23865
2.66332	-1.37136
2.67052	-1.32712
2.67836	-1.45983
2.68381	-1.4156
2.69261	-1.45983
2.7071	-1.50407
2.71061	-1.45983
2.71459	-1.32712
2.7192	-1.37136
2.72171	-1.4156
2.72404	-1.45983
2.73358	-1.4156
2.73858	-1.37136
2.74273	-1.32712
2.74701	-1.28288
2.75311	-1.32712
2.75932	-1.28288
2.76054	-1.15017
2.76456	-1.10593
2.7683	-1.0617
2.7721	-1.10593
2.77738	-1.15017
2.78354	-1.28288
2.78698	-1.4156
2.79176	-1.54831
2.7953	-1.59255
2.79851	-1.54831
2.80192	-1.50407
2.80902	-1.63678
2.81121	-1.7695
2.81743	-1.72526
2.82047	-1.7695
2.82428	-1.90221
2.82885	-1.7695
2.83555	-1.81373
2.84439	-1.85797
2.84745	-1.90221
2.85166	-1.85797
2.85788	-1.72526
2.86199	-1.7695
2.86501	-1.63678
2.86789	-1.7695
2.87464	-1.72526
2.87749	-1.59255
2.88066	-1.72526
2.88311	-1.85797
2.88421	-1.99068
2.89126	-2.03492
2.89567	-2.16763
2.89955	-2.21187
2.90406	-2.07916
2.90697	-2.12339
2.91245	-2.16763
2.91957	-1.94645
2.92442	-1.90221
2.93147	-1.94645
2.93511	-1.72526
2.93819	-1.68102
2.94367	-1.54831
2.94862	-1.4156
2.95618	-1.54831
2.96813	-1.50407
2.97071	-1.37136
2.97753	-1.23865
2.98089	-1.19441
2.9859	-1.15017
2.99173	-1.10593
2.99507	-1.0617
2.99902	-1.10593
3.00385	-1.0617
3.01402	-1.01746
3.02202	-1.0617
3.02774	-1.01746
3.03141	-0.884748
3.03315	-0.928985
3.03744	-1.0617
3.04178	-1.01746
3.04312	-1.0617
3.04644	-1.28288
3.05285	-1.23865
3.05562	-1.19441
3.05903	-1.15017
3.06283	-1.19441
3.06717	-1.32712
3.07341	-1.19441
3.07547	-1.0617
3.07798	-1.10593
3.08218	-1.15017
3.08643	-1.19441
3.09203	-1.15017
3.0959	-1.01746
3.0977	-0.884748
3.10103	-0.928985
3.10276	-0.884748
3.1104	-0.928985
3.11897	-0.884748
3.12245	-1.01746
3.12924	-1.15017
3.13217	-1.19441
3.13645	-1.15017
3.14143	-1.10593
3.1476	-1.0617
3.15173	-1.01746
3.15546	-0.973223
3.15896	-1.01746
3.16444	-1.0617
3.16922	-1.01746
3.1744	-0.973223
3.17811	-1.10593
3.1833	-1.0617
3.18756	-1.01746
3.19354	-0.973223
3.19696	-1.01746
3.20531	-0.973223
3.21044	-1.10593
3.21618	-1.15017
3.21883	-1.01746
3.22144	-1.0617
3.22581	-0.928985
3.23027	-0.884748
3.23564	-1.01746
3.24404	-0.973223
3.24712	-1.01746
3.25074	-0.973223
3.25399	-0.928985
3.25449	-0.973223
3.26194	-1.10593
3.26761	-1.15017
3.27352	-1.19441
3.28271	-1.32712
3.28622	-1.45983
3.29272	-1.59255
3.2999	-1.63678
3.30572	-1.68102
3.30851	-1.72526
3.31095	-1.7695
3.31947	-1.72526
3.32342	-1.7695
3.32805	-1.81373
3.33127	-1.85797
3.33487	-1.81373
3.34358	-1.7695
3.3511	-1.63678
3.354	-1.59255
3.3554	-1.63678
3.35797	-1.4156
3.36473	-1.37136
3.37397	-1.4156
3.38236	-1.28288
3.38992	-1.32712
3.39623	-1.28288
3.39904	-1.32712
3.40129	-1.28288
3.40362	-1.23865
3.40888	-1.28288
3.41472	-1.23865
3.41919	-1.10593
3.42213	-1.15017
3.43047	-1.19441
3.43437	-1.23865
3.44149	-1.28288
3.44445	-1.32712
3.4506	-1.10593
3.45337	-0.884748
3.45676	-1.01746
3.46061	-0.884748
3.46535	-0.928985
3.47455	-0.973223
3.48168	-1.01746
3.48771	-0.973223
3.49112	-1.01746
3.49951	-0.973223
3.50264	-0.928985
3.50805	-1.0617
3.51347	-1.10593
3.519	-1.15017
3.52235	-1.01746
3.53398	-0.973223
3.53749	-0.840511
3.54586	-0.796273
3.55219	-0.752036
3.55372	-0.973223
3.56185	-0.752036
3.56345	-0.796273
3.5678	-0.840511
3.57351	-0.796273
3.57624	-0.840511
3.58006	-0.707798
3.58835	-0.752036
3.59124	-0.796273
3.59609	-0.663561
3.60123	-0.707798
3.6083	-0.486611
3.61245	-0.619324
3.61436	-0.752036
3.62135	-0.796273
3.62574	-0.575086
3.62908	-0.707798
3.63144	-0.752036
3.63678	-0.796273
3.6431	-0.840511
3.64618	-0.619324
3.65188	-0.663561
3.65589	-0.707798
3.66693	-0.752036
3.67217	-0.884748
3.67987	-0.840511
3.68583	-0.707798
3.69157	-0.663561
3.69423	-0.707798
3.69787	-0.663561
3.70043	-0.619324
3.70408	-0.663561
3.70976	-0.619324
3.71197	-0.575086
3.71779	-0.442374
3.72323	-0.486611
3.72537	-0.265424
3.73122	-0.309662
3.73425	-0.353899
3.73976	-0.309662
3.74745	-0.353899
3.75197	-0.486611
3.75733	-0.442374
3.76111	-0.486611
3.76879	-0.442374
3.77316	-0.486611
3.77744	-0.442374
3.78047	-0.398137
3.78271	-0.530849
3.78574	-0.575086
3.78881	-0.707798
3.7926	-0.575086
3.79883	-0.530849
3.80377	-0.486611
3.81223	-0.442374
3.81424	-0.486611
3.81742	-0.707798
3.821	-0.752036
3.82357	-0.707798
3.82678	-0.663561
3.82992	-0.530849
3.8374	-0.398137
3.84554	-0.17695
3.85445	0.0442374
3.85535	0.0884748
3.8587	0.132712
3.86603	0.17695
3.87064	0.309662
3.87423	0.353899
3.87941	0.221187
3.88536	0.17695
3.89465	0.132712
3.90236	0.17695
3.90593	0.221187
3.91844	0.17695
3.9213	0.221187
3.92988	0.265424
3.93736	0.221187
3.94083	0.17695
3.9465	0.0442374
3.95238	0.
3.9591	0.132712
3.96276	0.0884748
3.97291	0.132712
3.97573	-0.0884748
3.97814	-0.221187
3.98267	-0.265424
3.98707	-0.221187
3.99088	-0.17695
3.99718	-0.0442374
4.0014	0.
4.00813	0.132712
4.0175	0.
4.0219	0.0442374
4.02383	-0.0884748
4.02857	-0.132712
4.03578	-0.17695
4.04027	-0.132712
4.04259	0.
4.04888	0.0442374
4.0513	0.0884748
4.05868	0.132712
4.06329	0.
4.06533	-0.132712
4.06813	-0.0884748
4.07256	-0.0442374
4.07699	0.
4.08488	-0.0442374
4.08717	-0.0884748
4.0922	-0.0442374
4.10087	-0.0884748
4.11135	-0.132712
4.11581	0.
4.12291	-0.0442374
4.12507	0.
4.12844	0.0442374
4.13622	-0.0884748
4.14238	-0.221187
4.1537	-0.17695
4.16127	-0.309662
4.16807	-0.265424
4.17475	-0.221187
4.18098	-0.353899
4.18891	-0.309662
4.19746	-0.265424
4.20404	-0.309662
4.21054	-0.353899
4.21251	-0.221187
4.21574	-0.0884748
4.2192	-0.0442374
4.22191	0.
4.22418	-0.0442374
4.22573	0.
4.23122	-0.132712
4.23836	-0.0884748
4.24157	-0.221187
4.24687	-0.0884748
4.25256	-0.132712
4.25603	-0.353899
4.26376	-0.486611
4.26689	-0.353899
4.27002	-0.398137
4.27707	-0.442374
4.28204	-0.486611
4.28899	-0.530849
4.29414	-0.663561
4.29778	-0.619324
4.30268	-0.575086
4.30484	-0.530849
4.31009	-0.486611
4.31661	-0.353899
4.31873	-0.309662
4.32351	-0.265424
4.32922	-0.398137
4.33659	-0.442374
4.33955	-0.486611
4.34153	-0.442374
4.34664	-0.575086
4.35035	-0.619324
4.35236	-0.752036
4.3561	-0.619324
4.36699	-0.575086
4.3729	-0.353899
4.37693	-0.486611
4.3815	-0.619324
4.38327	-0.486611
4.38808	-0.442374
4.39352	-0.309662
4.39761	-0.265424
4.40869	-0.132712
4.41449	-0.0884748
4.42	-0.0442374
4.42468	0.
4.42632	-0.0442374
4.42928	0.
4.43302	0.0442374
4.43656	-0.0884748
4.43944	-0.132712
4.44474	-0.265424
4.45345	-0.309662
4.45755	-0.353899
4.46267	-0.309662
4.47102	-0.265424
4.47503	-0.221187
4.4765	-0.265424
4.4829	-0.132712
4.48754	0.
4.4943	0.132712
4.49743	0.17695
4.50335	0.0442374
4.51024	0.0884748
4.51547	0.0442374
4.52294	0.
4.52771	-0.0442374
4.53093	-0.0884748
4.5338	-0.132712
4.54019	-0.0884748
4.54876	-0.0442374
4.56005	-0.0884748
4.56311	-0.221187
4.56835	-0.265424
4.57025	-0.221187
4.57194	-0.0884748
4.57485	-0.132712
4.58042	0.
4.58498	-0.0442374
4.5889	0.0884748
4.59106	0.221187
4.59604	0.353899
4.59922	0.398137
4.61129	0.353899
4.6148	0.398137
4.62136	0.530849
4.62803	0.663561
4.63103	0.707798
4.63479	0.752036
4.64255	0.796273
4.64637	0.840511
4.6509	0.884748
4.65325	0.840511
4.66111	0.884748
4.66389	0.752036
4.66875	0.619324
4.67454	0.398137
4.68441	0.265424
4.68709	0.309662
4.69141	0.0884748
4.69393	0.0442374
4.70017	0.0884748
4.70276	0.0442374
4.70999	-0.0884748
4.7157	-0.0442374
4.71973	0.
4.72342	0.0442374
4.72667	0.0884748
4.73842	0.132712
4.74483	0.
4.75054	-0.0442374
4.75438	-0.17695
4.76059	-0.132712
4.76577	-0.353899
4.77161	-0.486611
4.77412	-0.530849
4.77885	-0.309662
4.78597	-0.442374
4.7887	-0.575086
4.79189	-0.619324
4.79738	-0.663561
4.80034	-0.707798
4.80291	-0.575086
4.807	-0.530849
4.81096	-0.575086
4.81386	-0.530849
4.81925	-0.575086
4.82367	-0.442374
4.82953	-0.486611
4.8334	-0.619324
4.83826	-0.575086
4.84817	-0.442374
4.8559	-0.309662
4.85903	-0.353899
4.86275	-0.486611
4.86703	-0.442374
4.87081	-0.486611
4.8749	-0.530849
4.87762	-0.398137
4.88221	-0.353899
4.88745	-0.221187
4.89016	-0.17695
4.89873	-0.132712
4.90269	-0.265424
4.90481	-0.132712
4.91632	0.
4.91914	-0.0442374
4.92115	0.17695
4.92392	0.221187
4.93169	0.353899
4.93901	0.398137
4.94358	0.265424
4.94974	0.132712
4.9541	0.0884748
4.95875	0.132712
4.96421	0.17695
4.96862	0.0442374
4.97538	-0.0884748
4.97917	-0.132712
4.98596	-0.265424
4.9939	-0.221187



==> Introduction/Version_R1/tikz/SamplePaths_diffusion/sample_path_R100.txt <==
0.	0.
0.00328492	0.
0.00328492	0.09759
0.00426965	0.09759
0.00426965	0.19518
0.0248296	0.19518
0.0248296	0.09759
0.0405727	0.09759
0.0405727	0.19518
0.0461441	0.19518
0.0461441	0.29277
0.0527161	0.29277
0.0527161	0.19518
0.0662226	0.19518
0.0662226	0.09759
0.0798437	0.09759
0.0798437	0.19518
0.0831158	0.19518
0.0831158	0.29277
0.0936409	0.29277
0.0936409	0.39036
0.100013	0.39036
0.100013	0.48795
0.100358	0.48795
0.100358	0.58554
0.10077	0.58554
0.10077	0.68313
0.103514	0.68313
0.103514	0.58554
0.104116	0.58554
0.104116	0.68313
0.105789	0.68313
0.105789	0.58554
0.106212	0.58554
0.106212	0.48795
0.119664	0.48795
0.119664	0.58554
0.122387	0.58554
0.122387	0.68313
0.124411	0.68313
0.124411	0.58554
0.125794	0.58554
0.125794	0.48795
0.128525	0.48795
0.128525	0.58554
0.13567	0.58554
0.13567	0.68313
0.140123	0.68313
0.140123	0.58554
0.141729	0.58554
0.141729	0.68313
0.143806	0.68313
0.143806	0.78072
0.153856	0.78072
0.153856	0.87831
0.156245	0.87831
0.156245	0.9759
0.164142	0.9759
0.164142	1.07349
0.171886	1.07349
0.171886	1.17108
0.175456	1.17108
0.175456	1.07349
0.176831	1.07349
0.176831	1.17108
0.179592	1.17108
0.179592	1.26867
0.18277	1.26867
0.18277	1.17108
0.191079	1.17108
0.191079	1.07349
0.205222	1.07349
0.205222	1.17108
0.20953	1.17108
0.20953	1.26867
0.214831	1.26867
0.214831	1.36626
0.217956	1.36626
0.217956	1.26867
0.219901	1.26867
0.219901	1.36626
0.221229	1.36626
0.221229	1.46385
0.223189	1.46385
0.223189	1.56144
0.2369	1.56144
0.2369	1.65903
0.237452	1.65903
0.237452	1.75662
0.242317	1.75662
0.242317	1.65903
0.245908	1.65903
0.245908	1.56144
0.248557	1.56144
0.248557	1.65903
0.252258	1.65903
0.252258	1.75662
0.25526	1.75662
0.25526	1.65903
0.255976	1.65903
0.255976	1.56144
0.258296	1.56144
0.258296	1.65903
0.258635	1.65903
0.258635	1.56144
0.262995	1.56144
0.262995	1.65903
0.27121	1.65903
0.27121	1.75662
0.271651	1.75662
0.271651	1.65903
0.280146	1.65903
0.280146	1.56144
0.280941	1.56144
0.280941	1.65903
0.282019	1.65903
0.282019	1.75662
0.282714	1.75662
0.282714	1.65903
0.285875	1.65903
0.285875	1.56144
0.289586	1.56144
0.289586	1.65903
0.300273	1.65903
0.300273	1.56144
0.307333	1.56144
0.307333	1.46385
0.309244	1.46385
0.309244	1.56144
0.309659	1.56144
0.309659	1.46385
0.309852	1.46385
0.309852	1.56144
0.316615	1.56144
0.316615	1.46385
0.324052	1.46385
0.324052	1.36626
0.324787	1.36626
0.324787	1.26867
0.32944	1.26867
0.32944	1.36626
0.331414	1.36626
0.331414	1.26867
0.337348	1.26867
0.337348	1.36626
0.360699	1.36626
0.360699	1.26867
0.366876	1.26867
0.366876	1.17108
0.375282	1.17108
0.375282	1.07349
0.378683	1.07349
0.378683	1.17108
0.385729	1.17108
0.385729	1.26867
0.38588	1.26867
0.38588	1.36626
0.386803	1.36626
0.386803	1.26867
0.390196	1.26867
0.390196	1.17108
0.394167	1.17108
0.394167	1.26867
0.396805	1.26867
0.396805	1.17108
0.398607	1.17108
0.398607	1.07349
0.40216	1.07349
0.40216	1.17108
0.402396	1.17108
0.402396	1.26867
0.402666	1.26867
0.402666	1.36626
0.405303	1.36626
0.405303	1.46385
0.412094	1.46385
0.412094	1.36626
0.414153	1.36626
0.414153	1.46385
0.415568	1.46385
0.415568	1.36626
0.422212	1.36626
0.422212	1.26867
0.423963	1.26867
0.423963	1.17108
0.436535	1.17108
0.436535	1.26867
0.442382	1.26867
0.442382	1.36626
0.45244	1.36626
0.45244	1.26867
0.45657	1.26867
0.45657	1.36626
0.457014	1.36626
0.457014	1.26867
0.459268	1.26867
0.459268	1.17108
0.460778	1.17108
0.460778	1.26867
0.465315	1.26867
0.465315	1.17108
0.475646	1.17108
0.475646	1.26867
0.47738	1.26867
0.47738	1.17108
0.479634	1.17108
0.479634	1.07349
0.482522	1.07349
0.482522	1.17108
0.489409	1.17108
0.489409	1.07349
0.497338	1.07349
0.497338	1.17108
0.497614	1.17108
0.497614	1.26867
0.503797	1.26867
0.503797	1.36626
0.504185	1.36626
0.504185	1.26867
0.514051	1.26867
0.514051	1.36626
0.514815	1.36626
0.514815	1.26867
0.517057	1.26867
0.517057	1.17108
0.518994	1.17108
0.518994	1.07349
0.525246	1.07349
0.525246	1.17108
0.527938	1.17108
0.527938	1.07349
0.531588	1.07349
0.531588	1.17108
0.534885	1.17108
0.534885	1.26867
0.536064	1.26867
0.536064	1.17108
0.536915	1.17108
0.536915	1.07349
0.541368	1.07349
0.541368	0.9759
0.555714	0.9759
0.555714	1.07349
0.56129	1.07349
0.56129	1.17108
0.587928	1.17108
0.587928	1.07349
0.594447	1.07349
0.594447	1.17108
0.594603	1.17108
0.594603	1.26867
0.595863	1.26867
0.595863	1.17108
0.600156	1.17108
0.600156	1.26867
0.608787	1.26867
0.608787	1.17108
0.613669	1.17108
0.613669	1.07349
0.618014	1.07349
0.618014	0.9759
0.630272	0.9759
0.630272	0.87831
0.647775	0.87831
0.647775	0.9759
0.64816	0.9759
0.64816	0.87831
0.650747	0.87831
0.650747	0.78072
0.65271	0.78072
0.65271	0.87831
0.656319	0.87831
0.656319	0.78072
0.657	0.78072
0.657	0.68313
0.659464	0.68313
0.659464	0.78072
0.660405	0.78072
0.660405	0.87831
0.667976	0.87831
0.667976	0.9759
0.669977	0.9759
0.669977	1.07349
0.673635	1.07349
0.673635	0.9759
0.677251	0.9759
0.677251	1.07349
0.682916	1.07349
0.682916	1.17108
0.684686	1.17108
0.684686	1.07349
0.689359	1.07349
0.689359	1.17108
0.690522	1.17108
0.690522	1.07349
0.698309	1.07349
0.698309	0.9759
0.702659	0.9759
0.702659	1.07349
0.704191	1.07349
0.704191	0.9759
0.717652	0.9759
0.717652	1.07349
0.717675	1.07349
0.717675	1.17108
0.719202	1.17108
0.719202	1.07349
0.719357	1.07349
0.719357	1.17108
0.723079	1.17108
0.723079	1.07349
0.72461	1.07349
0.72461	0.9759
0.726168	0.9759
0.726168	1.07349
0.726721	1.07349
0.726721	0.9759
0.733645	0.9759
0.733645	1.07349
0.738245	1.07349
0.738245	0.9759
0.748144	0.9759
0.748144	1.07349
0.752054	1.07349
0.752054	1.17108
0.753876	1.17108
0.753876	1.26867
0.761802	1.26867
0.761802	1.36626
0.762476	1.36626
0.762476	1.26867
0.763205	1.26867
0.763205	1.36626
0.765379	1.36626
0.765379	1.26867
0.76601	1.26867
0.76601	1.36626
0.766826	1.36626
0.766826	1.26867
0.770804	1.26867
0.770804	1.36626
0.779222	1.36626
0.779222	1.26867
0.784448	1.26867
0.784448	1.36626
0.786339	1.36626
0.786339	1.46385
0.78766	1.46385
0.78766	1.36626
0.789586	1.36626
0.789586	1.46385
0.795771	1.46385
0.795771	1.56144
0.796474	1.56144
0.796474	1.65903
0.80299	1.65903
0.80299	1.56144
0.819107	1.56144
0.819107	1.46385
0.834545	1.46385
0.834545	1.36626
0.848676	1.36626
0.848676	1.46385
0.856046	1.46385
0.856046	1.36626
0.864981	1.36626
0.864981	1.26867
0.866032	1.26867
0.866032	1.17108
0.86854	1.17108
0.86854	1.07349
0.881146	1.07349
0.881146	0.9759
0.881835	0.9759
0.881835	0.87831
0.882919	0.87831
0.882919	0.9759
0.883487	0.9759
0.883487	1.07349
0.884061	1.07349
0.884061	1.17108
0.893912	1.17108
0.893912	1.26867
0.902499	1.26867
0.902499	1.36626
0.903764	1.36626
0.903764	1.26867
0.909073	1.26867
0.909073	1.17108
0.919831	1.17108
0.919831	1.07349
0.92567	1.07349
0.92567	0.9759
0.928147	0.9759
0.928147	1.07349
0.931378	1.07349
0.931378	1.17108
0.932646	1.17108
0.932646	1.07349
0.933367	1.07349
0.933367	0.9759
0.935612	0.9759
0.935612	1.07349
0.943773	1.07349
0.943773	0.9759
0.94941	0.9759
0.94941	1.07349
0.950379	1.07349
0.950379	0.9759
0.953739	0.9759
0.953739	0.87831
0.954722	0.87831
0.954722	0.9759
0.957665	0.9759
0.957665	1.07349
0.959656	1.07349
0.959656	0.9759
0.966944	0.9759
0.966944	0.87831
0.976261	0.87831
0.976261	0.78072
0.980254	0.78072
0.980254	0.68313
0.984955	0.68313
0.984955	0.58554
0.989763	0.58554
0.989763	0.68313
0.999779	0.68313
0.999779	0.78072
1.00032	0.78072
1.00032	0.68313
1.01186	0.68313
1.01186	0.58554
1.01685	0.58554
1.01685	0.48795
1.02526	0.48795
1.02526	0.58554
1.02666	0.58554
1.02666	0.48795
1.02679	0.48795
1.02679	0.58554
1.03029	0.58554
1.03029	0.68313
1.03287	0.68313
1.03287	0.78072
1.03346	0.78072
1.03346	0.87831
1.03428	0.87831
1.03428	0.78072
1.03799	0.78072
1.03799	0.87831
1.04393	0.87831
1.04393	0.78072
1.04632	0.78072
1.04632	0.68313
1.05236	0.68313
1.05236	0.58554
1.0572	0.58554
1.0572	0.48795
1.05761	0.48795
1.05761	0.39036
1.05781	0.39036
1.05781	0.29277
1.0607	0.29277
1.0607	0.19518
1.06402	0.19518
1.06402	0.29277
1.0642	0.29277
1.0642	0.39036
1.06578	0.39036
1.06578	0.48795
1.06741	0.48795
1.06741	0.39036
1.07802	0.39036
1.07802	0.29277
1.08563	0.29277
1.08563	0.39036
1.08674	0.39036
1.08674	0.48795
1.088	0.48795
1.088	0.58554
1.09252	0.58554
1.09252	0.68313
1.09457	0.68313
1.09457	0.58554
1.09492	0.58554
1.09492	0.68313
1.10814	0.68313
1.10814	0.58554
1.11325	0.58554
1.11325	0.68313
1.11455	0.68313
1.11455	0.78072
1.13429	0.78072
1.13429	0.68313
1.13581	0.68313
1.13581	0.58554
1.13659	0.58554
1.13659	0.68313
1.16389	0.68313
1.16389	0.78072
1.16542	0.78072
1.16542	0.87831
1.1696	0.87831
1.1696	0.78072
1.17719	0.78072
1.17719	0.87831
1.18018	0.87831
1.18018	0.9759
1.19132	0.9759
1.19132	0.87831
1.19241	0.87831
1.19241	0.9759
1.20353	0.9759
1.20353	1.07349
1.21248	1.07349
1.21248	1.17108
1.21486	1.17108
1.21486	1.07349
1.21844	1.07349
1.21844	1.17108
1.22072	1.17108
1.22072	1.07349
1.23288	1.07349
1.23288	0.9759
1.24133	0.9759
1.24133	1.07349
1.24444	1.07349
1.24444	1.17108
1.2493	1.17108
1.2493	1.26867
1.25132	1.26867
1.25132	1.36626
1.27469	1.36626
1.27469	1.26867
1.2774	1.26867
1.2774	1.36626
1.28002	1.36626
1.28002	1.46385
1.28104	1.46385
1.28104	1.36626
1.28513	1.36626
1.28513	1.46385
1.29013	1.46385
1.29013	1.36626
1.29114	1.36626
1.29114	1.46385
1.29465	1.46385
1.29465	1.56144
1.29666	1.56144
1.29666	1.46385
1.30586	1.46385
1.30586	1.56144
1.3191	1.56144
1.3191	1.65903
1.32482	1.65903
1.32482	1.75662
1.32503	1.75662
1.32503	1.85421
1.32791	1.85421
1.32791	1.75662
1.33672	1.75662
1.33672	1.65903
1.34354	1.65903
1.34354	1.75662
1.34524	1.75662
1.34524	1.85421
1.34684	1.85421
1.34684	1.75662
1.34967	1.75662
1.34967	1.65903
1.35706	1.65903
1.35706	1.75662
1.35852	1.75662
1.35852	1.85421
1.36157	1.85421
1.36157	1.75662
1.37171	1.75662
1.37171	1.65903
1.37533	1.65903
1.37533	1.56144
1.38153	1.56144
1.38153	1.46385
1.38431	1.46385
1.38431	1.56144
1.394	1.56144
1.394	1.46385
1.39407	1.46385
1.39407	1.36626
1.39461	1.36626
1.39461	1.46385
1.41264	1.46385
1.41264	1.56144
1.41972	1.56144
1.41972	1.65903
1.42718	1.65903
1.42718	1.56144
1.4298	1.56144
1.4298	1.65903
1.42987	1.65903
1.42987	1.75662
1.43527	1.75662
1.43527	1.65903
1.43664	1.65903
1.43664	1.56144
1.43666	1.56144
1.43666	1.46385
1.44228	1.46385
1.44228	1.36626
1.44629	1.36626
1.44629	1.46385
1.45059	1.46385
1.45059	1.36626
1.46372	1.36626
1.46372	1.26867
1.47	1.26867
1.47	1.36626
1.47087	1.36626
1.47087	1.26867
1.47599	1.26867
1.47599	1.17108
1.4823	1.17108
1.4823	1.26867
1.49438	1.26867
1.49438	1.36626
1.49969	1.36626
1.49969	1.46385
1.50555	1.46385
1.50555	1.56144
1.50947	1.56144
1.50947	1.65903
1.51223	1.65903
1.51223	1.75662
1.5163	1.75662
1.5163	1.65903
1.52129	1.65903
1.52129	1.56144
1.52464	1.56144
1.52464	1.46385
1.53025	1.46385
1.53025	1.56144
1.5378	1.56144
1.5378	1.46385
1.53881	1.46385
1.53881	1.36626
1.5417	1.36626
1.5417	1.26867
1.54453	1.26867
1.54453	1.17108
1.54682	1.17108
1.54682	1.07349
1.55263	1.07349
1.55263	0.9759
1.55644	0.9759
1.55644	0.87831
1.55811	0.87831
1.55811	0.9759
1.56339	0.9759
1.56339	0.87831
1.5656	0.87831
1.5656	0.78072
1.5662	0.78072
1.5662	0.68313
1.56672	0.68313
1.56672	0.78072
1.56706	0.78072
1.56706	0.87831
1.575	0.87831
1.575	0.78072
1.57557	0.78072
1.57557	0.87831
1.57678	0.87831
1.57678	0.78072
1.58305	0.78072
1.58305	0.68313
1.58502	0.68313
1.58502	0.78072
1.58673	0.78072
1.58673	0.87831
1.59026	0.87831
1.59026	0.78072
1.59148	0.78072
1.59148	0.68313
1.59253	0.68313
1.59253	0.78072
1.59944	0.78072
1.59944	0.68313
1.60029	0.68313
1.60029	0.78072
1.60055	0.78072
1.60055	0.68313
1.60523	0.68313
1.60523	0.58554
1.61058	0.58554
1.61058	0.68313
1.61372	0.68313
1.61372	0.58554
1.62192	0.58554
1.62192	0.68313
1.63177	0.68313
1.63177	0.58554
1.64068	0.58554
1.64068	0.48795
1.64069	0.48795
1.64069	0.39036
1.6463	0.39036
1.6463	0.48795
1.64833	0.48795
1.64833	0.39036
1.65619	0.39036
1.65619	0.29277
1.66502	0.29277
1.66502	0.19518
1.67094	0.19518
1.67094	0.09759
1.67419	0.09759
1.67419	0.19518
1.68448	0.19518
1.68448	0.29277
1.68905	0.29277
1.68905	0.39036
1.70166	0.39036
1.70166	0.29277
1.70534	0.29277
1.70534	0.39036
1.70541	0.39036
1.70541	0.48795
1.73309	0.48795
1.73309	0.58554
1.73565	0.58554
1.73565	0.68313
1.73697	0.68313
1.73697	0.78072
1.73786	0.78072
1.73786	0.68313
1.75335	0.68313
1.75335	0.78072
1.75408	0.78072
1.75408	0.68313
1.755	0.68313
1.755	0.58554
1.75645	0.58554
1.75645	0.48795
1.76397	0.48795
1.76397	0.39036
1.76716	0.39036
1.76716	0.48795
1.77076	0.48795
1.77076	0.58554
1.79469	0.58554
1.79469	0.48795
1.8068	0.48795
1.8068	0.39036
1.80932	0.39036
1.80932	0.48795
1.81936	0.48795
1.81936	0.39036
1.82993	0.39036
1.82993	0.29277
1.83099	0.29277
1.83099	0.39036
1.83447	0.39036
1.83447	0.29277
1.83889	0.29277
1.83889	0.19518
1.85307	0.19518
1.85307	0.29277
1.85391	0.29277
1.85391	0.19518
1.85599	0.19518
1.85599	0.29277
1.87157	0.29277
1.87157	0.39036
1.8726	0.39036
1.8726	0.29277
1.87756	0.29277
1.87756	0.19518
1.88151	0.19518
1.88151	0.09759
1.88881	0.09759
1.88881	0.
1.89817	0.
1.89817	0.09759
1.90415	0.09759
1.90415	0.
1.90469	0.
1.90469	0.09759
1.9058	0.09759
1.9058	0.19518
1.913	0.19518
1.913	0.29277
1.91383	0.29277
1.91383	0.19518
1.91699	0.19518
1.91699	0.29277
1.92175	0.29277
1.92175	0.39036
1.94261	0.39036
1.94261	0.48795
1.94446	0.48795
1.94446	0.58554
1.94529	0.58554
1.94529	0.68313
1.95565	0.68313
1.95565	0.58554
1.95629	0.58554
1.95629	0.68313
1.95939	0.68313
1.95939	0.58554
1.96431	0.58554
1.96431	0.48795
1.96485	0.48795
1.96485	0.58554
1.96685	0.58554
1.96685	0.48795
1.96699	0.48795
1.96699	0.39036
1.98037	0.39036
1.98037	0.48795
1.98272	0.48795
1.98272	0.39036
1.98656	0.39036
1.98656	0.48795
1.98692	0.48795
1.98692	0.39036
1.99024	0.39036
1.99024	0.48795
1.99138	0.48795
1.99138	0.58554
2.00118	0.58554
2.00118	0.68313
2.00341	0.68313
2.00341	0.58554
2.0094	0.58554
2.0094	0.68313
2.00972	0.68313
2.00972	0.58554
2.01072	0.58554
2.01072	0.48795
2.01349	0.48795
2.01349	0.39036
2.01618	0.39036
2.01618	0.48795
2.01906	0.48795
2.01906	0.39036
2.02564	0.39036
2.02564	0.48795
2.02596	0.48795
2.02596	0.58554
2.03498	0.58554
2.03498	0.48795
2.04371	0.48795
2.04371	0.39036
2.05567	0.39036
2.05567	0.48795
2.06698	0.48795
2.06698	0.58554
2.068	0.58554
2.068	0.48795
2.06889	0.48795
2.06889	0.39036
2.09293	0.39036
2.09293	0.29277
2.09884	0.29277
2.09884	0.19518
2.09949	0.19518
2.09949	0.29277
2.11311	0.29277
2.11311	0.19518
2.11404	0.19518
2.11404	0.29277
2.11792	0.29277
2.11792	0.19518
2.12449	0.19518
2.12449	0.09759
2.1248	0.09759
2.1248	0.19518
2.1286	0.19518
2.1286	0.29277
2.13264	0.29277
2.13264	0.19518
2.13316	0.19518
2.13316	0.29277
2.14686	0.29277
2.14686	0.19518
2.14779	0.19518
2.14779	0.29277
2.16787	0.29277
2.16787	0.19518
2.17171	0.19518
2.17171	0.09759
2.19189	0.09759
2.19189	0.
2.19381	0.
2.19381	0.09759
2.20163	0.09759
2.20163	0.19518
2.20631	0.19518
2.20631	0.29277
2.21302	0.29277
2.21302	0.39036
2.22535	0.39036
2.22535	0.48795
2.23377	0.48795
2.23377	0.39036
2.23784	0.39036
2.23784	0.48795
2.24339	0.48795
2.24339	0.39036
2.25211	0.39036
2.25211	0.29277
2.26623	0.29277
2.26623	0.19518
2.26879	0.19518
2.26879	0.09759
2.27353	0.09759
2.27353	0.
2.28747	0.
2.28747	0.09759
2.28971	0.09759
2.28971	0.
2.29223	0.
2.29223	-0.09759
2.29343	-0.09759
2.29343	-0.19518
2.29557	-0.19518
2.29557	-0.29277
2.30441	-0.29277
2.30441	-0.19518
2.31571	-0.19518
2.31571	-0.29277
2.32122	-0.29277
2.32122	-0.19518
2.32662	-0.19518
2.32662	-0.29277
2.33213	-0.29277
2.33213	-0.19518
2.33426	-0.19518
2.33426	-0.09759
2.33756	-0.09759
2.33756	-0.19518
2.33913	-0.19518
2.33913	-0.09759
2.34157	-0.09759
2.34157	0.
2.35776	0.
2.35776	-0.09759
2.36153	-0.09759
2.36153	-0.19518
2.36247	-0.19518
2.36247	-0.09759
2.36642	-0.09759
2.36642	-0.19518
2.36823	-0.19518
2.36823	-0.29277
2.36936	-0.29277
2.36936	-0.39036
2.37258	-0.39036
2.37258	-0.29277
2.38383	-0.29277
2.38383	-0.19518
2.38787	-0.19518
2.38787	-0.29277
2.39068	-0.29277
2.39068	-0.19518
2.39556	-0.19518
2.39556	-0.09759
2.39851	-0.09759
2.39851	0.
2.40888	0.
2.40888	-0.09759
2.41323	-0.09759
2.41323	0.
2.41631	0.
2.41631	0.09759
2.41976	0.09759
2.41976	0.19518
2.42011	0.19518
2.42011	0.29277
2.42672	0.29277
2.42672	0.19518
2.43322	0.19518
2.43322	0.09759
2.43998	0.09759
2.43998	0.
2.44668	0.
2.44668	0.09759
2.45539	0.09759
2.45539	0.
2.45786	0.
2.45786	0.09759
2.45823	0.09759
2.45823	0.19518
2.46199	0.19518
2.46199	0.29277
2.46545	0.29277
2.46545	0.39036
2.46679	0.39036
2.46679	0.48795
2.46956	0.48795
2.46956	0.39036
2.47145	0.39036
2.47145	0.48795
2.47305	0.48795
2.47305	0.39036
2.47413	0.39036
2.47413	0.29277
2.48464	0.29277
2.48464	0.19518
2.4936	0.19518
2.4936	0.29277
2.50527	0.29277
2.50527	0.19518
2.50959	0.19518
2.50959	0.09759
2.52915	0.09759
2.52915	0.
2.54204	0.
2.54204	-0.09759
2.54774	-0.09759
2.54774	-0.19518
2.56413	-0.19518
2.56413	-0.09759
2.57078	-0.09759
2.57078	0.
2.58851	0.
2.58851	-0.09759
2.59314	-0.09759
2.59314	0.
2.59685	0.
2.59685	0.09759
2.61236	0.09759
2.61236	0.
2.61398	0.
2.61398	-0.09759
2.61642	-0.09759
2.61642	0.
2.63192	0.
2.63192	0.09759
2.63805	0.09759
2.63805	0.19518
2.65117	0.19518
2.65117	0.09759
2.65939	0.09759
2.65939	0.19518
2.66391	0.19518
2.66391	0.29277
2.67599	0.29277
2.67599	0.19518
2.6801	0.19518
2.6801	0.09759
2.6805	0.09759
2.6805	0.19518
2.6843	0.19518
2.6843	0.09759
2.68492	0.09759
2.68492	0.
2.68758	0.
2.68758	0.09759
2.69093	0.09759
2.69093	0.19518
2.69104	0.19518
2.69104	0.09759
2.69548	0.09759
2.69548	0.19518
2.70085	0.19518
2.70085	0.09759
2.70969	0.09759
2.70969	0.
2.71425	0.
2.71425	-0.09759
2.71507	-0.09759
2.71507	0.
2.7194	0.
2.7194	0.09759
2.72849	0.09759
2.72849	0.
2.72865	0.
2.72865	-0.09759
2.73088	-0.09759
2.73088	-0.19518
2.74406	-0.19518
2.74406	-0.29277
2.74935	-0.29277
2.74935	-0.19518
2.75044	-0.19518
2.75044	-0.09759
2.75991	-0.09759
2.75991	0.
2.7637	0.
2.7637	-0.09759
2.77426	-0.09759
2.77426	-0.19518
2.78715	-0.19518
2.78715	-0.09759
2.79401	-0.09759
2.79401	-0.19518
2.79421	-0.19518
2.79421	-0.29277
2.81025	-0.29277
2.81025	-0.19518
2.81633	-0.19518
2.81633	-0.09759
2.81653	-0.09759
2.81653	0.
2.81766	0.
2.81766	-0.09759
2.82019	-0.09759
2.82019	0.
2.82332	0.
2.82332	0.09759
2.82395	0.09759
2.82395	0.
2.82793	0.
2.82793	0.09759
2.82797	0.09759
2.82797	0.19518
2.82959	0.19518
2.82959	0.29277
2.83432	0.29277
2.83432	0.39036
2.83768	0.39036
2.83768	0.48795
2.84405	0.48795
2.84405	0.39036
2.84959	0.39036
2.84959	0.29277
2.86342	0.29277
2.86342	0.19518
2.87374	0.19518
2.87374	0.09759
2.88923	0.09759
2.88923	0.
2.8933	0.
2.8933	-0.09759
2.90705	-0.09759
2.90705	0.
2.90858	0.
2.90858	0.09759
2.90865	0.09759
2.90865	0.19518
2.91004	0.19518
2.91004	0.29277
2.91374	0.29277
2.91374	0.39036
2.91958	0.39036
2.91958	0.29277
2.92619	0.29277
2.92619	0.39036
2.92888	0.39036
2.92888	0.29277
2.92994	0.29277
2.92994	0.39036
2.93025	0.39036
2.93025	0.48795
2.93332	0.48795
2.93332	0.39036
2.94159	0.39036
2.94159	0.29277
2.94446	0.29277
2.94446	0.39036
2.96137	0.39036
2.96137	0.29277
2.96712	0.29277
2.96712	0.39036
2.97212	0.39036
2.97212	0.29277
2.97572	0.29277
2.97572	0.19518
2.97618	0.19518
2.97618	0.09759
2.98154	0.09759
2.98154	0.
2.98262	0.
2.98262	0.09759
2.98632	0.09759
2.98632	0.19518
2.98659	0.19518
2.98659	0.09759
2.98889	0.09759
2.98889	0.19518
2.99141	0.19518
2.99141	0.09759
2.99226	0.09759
2.99226	0.
2.99483	0.
2.99483	0.09759
2.99525	0.09759
2.99525	0.
2.99913	0.
2.99913	-0.09759
3.0025	-0.09759
3.0025	-0.19518
3.00535	-0.19518
3.00535	-0.29277
3.00651	-0.29277
3.00651	-0.19518
3.01618	-0.19518
3.01618	-0.09759
3.01867	-0.09759
3.01867	-0.19518
3.02036	-0.19518
3.02036	-0.09759
3.0224	-0.09759
3.0224	0.
3.02265	0.
3.02265	-0.09759
3.02897	-0.09759
3.02897	0.
3.03076	0.
3.03076	0.09759
3.05167	0.09759
3.05167	0.
3.05549	0.
3.05549	0.09759
3.06512	0.09759
3.06512	0.
3.06807	0.
3.06807	0.09759
3.0685	0.09759
3.0685	0.19518
3.07437	0.19518
3.07437	0.09759
3.08744	0.09759
3.08744	0.
3.09249	0.
3.09249	0.09759
3.10119	0.09759
3.10119	0.19518
3.10207	0.19518
3.10207	0.09759
3.10327	0.09759
3.10327	0.19518
3.10741	0.19518
3.10741	0.09759
3.11541	0.09759
3.11541	0.19518
3.12256	0.19518
3.12256	0.29277
3.12736	0.29277
3.12736	0.19518
3.13085	0.19518
3.13085	0.29277
3.13856	0.29277
3.13856	0.39036
3.14289	0.39036
3.14289	0.29277
3.14725	0.29277
3.14725	0.39036
3.15078	0.39036
3.15078	0.48795
3.15207	0.48795
3.15207	0.39036
3.16035	0.39036
3.16035	0.48795
3.17226	0.48795
3.17226	0.39036
3.18774	0.39036
3.18774	0.48795
3.18962	0.48795
3.18962	0.58554
3.19089	0.58554
3.19089	0.48795
3.19133	0.48795
3.19133	0.58554
3.20641	0.58554
3.20641	0.68313
3.20807	0.68313
3.20807	0.58554
3.21546	0.58554
3.21546	0.48795
3.2164	0.48795
3.2164	0.58554
3.2303	0.58554
3.2303	0.68313
3.2372	0.68313
3.2372	0.78072
3.24348	0.78072
3.24348	0.68313
3.25036	0.68313
3.25036	0.58554
3.25054	0.58554
3.25054	0.48795
3.25136	0.48795
3.25136	0.39036
3.25947	0.39036
3.25947	0.29277
3.26298	0.29277
3.26298	0.39036
3.26612	0.39036
3.26612	0.29277
3.26647	0.29277
3.26647	0.39036
3.26662	0.39036
3.26662	0.29277
3.26696	0.29277
3.26696	0.19518
3.28285	0.19518
3.28285	0.29277
3.29155	0.29277
3.29155	0.19518
3.29297	0.19518
3.29297	0.29277
3.30207	0.29277
3.30207	0.19518
3.31326	0.19518
3.31326	0.29277
3.31497	0.29277
3.31497	0.39036
3.32234	0.39036
3.32234	0.48795
3.32316	0.48795
3.32316	0.39036
3.32835	0.39036
3.32835	0.29277
3.3338	0.29277
3.3338	0.19518
3.34558	0.19518
3.34558	0.09759
3.35365	0.09759
3.35365	0.
3.35438	0.
3.35438	0.09759
3.35622	0.09759
3.35622	0.
3.35801	0.
3.35801	0.09759
3.36058	0.09759
3.36058	0.
3.36741	0.
3.36741	-0.09759
3.37182	-0.09759
3.37182	-0.19518
3.37686	-0.19518
3.37686	-0.09759
3.37897	-0.09759
3.37897	0.
3.38021	0.
3.38021	0.09759
3.38343	0.09759
3.38343	0.
3.38432	0.
3.38432	-0.09759
3.39115	-0.09759
3.39115	-0.19518
3.39646	-0.19518
3.39646	-0.29277
3.39813	-0.29277
3.39813	-0.19518
3.40453	-0.19518
3.40453	-0.29277
3.41012	-0.29277
3.41012	-0.19518
3.41501	-0.19518
3.41501	-0.09759
3.41587	-0.09759
3.41587	-0.19518
3.41664	-0.19518
3.41664	-0.09759
3.41689	-0.09759
3.41689	0.
3.42515	0.
3.42515	0.09759
3.42532	0.09759
3.42532	0.
3.43758	0.
3.43758	-0.09759
3.44196	-0.09759
3.44196	0.
3.44264	0.
3.44264	0.09759
3.45313	0.09759
3.45313	0.19518
3.46205	0.19518
3.46205	0.09759
3.46867	0.09759
3.46867	0.19518
3.46905	0.19518
3.46905	0.09759
3.46962	0.09759
3.46962	0.
3.47165	0.
3.47165	-0.09759
3.47646	-0.09759
3.47646	-0.19518
3.47755	-0.19518
3.47755	-0.29277
3.47999	-0.29277
3.47999	-0.39036
3.48857	-0.39036
3.48857	-0.29277
3.49085	-0.29277
3.49085	-0.39036
3.49326	-0.39036
3.49326	-0.48795
3.50084	-0.48795
3.50084	-0.39036
3.50157	-0.39036
3.50157	-0.29277
3.50297	-0.29277
3.50297	-0.39036
3.51187	-0.39036
3.51187	-0.48795
3.51324	-0.48795
3.51324	-0.58554
3.52132	-0.58554
3.52132	-0.68313
3.52757	-0.68313
3.52757	-0.58554
3.52977	-0.58554
3.52977	-0.48795
3.53035	-0.48795
3.53035	-0.39036
3.53217	-0.39036
3.53217	-0.29277
3.53232	-0.29277
3.53232	-0.19518
3.53429	-0.19518
3.53429	-0.29277
3.54768	-0.29277
3.54768	-0.39036
3.57048	-0.39036
3.57048	-0.29277
3.57222	-0.29277
3.57222	-0.19518
3.57454	-0.19518
3.57454	-0.09759
3.59642	-0.09759
3.59642	-0.19518
3.61011	-0.19518
3.61011	-0.09759
3.6117	-0.09759
3.6117	-0.19518
3.62198	-0.19518
3.62198	-0.29277
3.62325	-0.29277
3.62325	-0.39036
3.62404	-0.39036
3.62404	-0.48795
3.62693	-0.48795
3.62693	-0.39036
3.64246	-0.39036
3.64246	-0.29277
3.64796	-0.29277
3.64796	-0.39036
3.64967	-0.39036
3.64967	-0.48795
3.65166	-0.48795
3.65166	-0.58554
3.65398	-0.58554
3.65398	-0.48795
3.66093	-0.48795
3.66093	-0.39036
3.66119	-0.39036
3.66119	-0.29277
3.67422	-0.29277
3.67422	-0.19518
3.67505	-0.19518
3.67505	-0.29277
3.67764	-0.29277
3.67764	-0.19518
3.67799	-0.19518
3.67799	-0.29277
3.68011	-0.29277
3.68011	-0.39036
3.68192	-0.39036
3.68192	-0.29277
3.68751	-0.29277
3.68751	-0.19518
3.68983	-0.19518
3.68983	-0.09759
3.69042	-0.09759
3.69042	0.
3.69395	0.
3.69395	0.09759
3.70279	0.09759
3.70279	0.19518
3.70797	0.19518
3.70797	0.29277
3.70832	0.29277
3.70832	0.39036
3.70887	0.39036
3.70887	0.29277
3.70963	0.29277
3.70963	0.19518
3.71289	0.19518
3.71289	0.29277
3.71491	0.29277
3.71491	0.19518
3.71572	0.19518
3.71572	0.29277
3.7194	0.29277
3.7194	0.39036
3.72126	0.39036
3.72126	0.29277
3.72183	0.29277
3.72183	0.19518
3.73184	0.19518
3.73184	0.09759
3.73934	0.09759
3.73934	0.19518
3.74519	0.19518
3.74519	0.09759
3.7685	0.09759
3.7685	0.
3.7694	0.
3.7694	-0.09759
3.76981	-0.09759
3.76981	-0.19518
3.77106	-0.19518
3.77106	-0.29277
3.78162	-0.29277
3.78162	-0.39036
3.79119	-0.39036
3.79119	-0.29277
3.8003	-0.29277
3.8003	-0.19518
3.80414	-0.19518
3.80414	-0.09759
3.80623	-0.09759
3.80623	0.
3.81254	0.
3.81254	-0.09759
3.81752	-0.09759
3.81752	0.
3.81763	0.
3.81763	0.09759
3.85599	0.09759
3.85599	0.
3.86218	0.
3.86218	-0.09759
3.86274	-0.09759
3.86274	0.
3.86279	0.
3.86279	0.09759
3.8656	0.09759
3.8656	0.
3.8704	0.
3.8704	-0.09759
3.87144	-0.09759
3.87144	0.
3.87447	0.
3.87447	-0.09759
3.87453	-0.09759
3.87453	-0.19518
3.87675	-0.19518
3.87675	-0.29277
3.87761	-0.29277
3.87761	-0.39036
3.88449	-0.39036
3.88449	-0.48795
3.89704	-0.48795
3.89704	-0.58554
3.8999	-0.58554
3.8999	-0.48795
3.90107	-0.48795
3.90107	-0.39036
3.90586	-0.39036
3.90586	-0.48795
3.91418	-0.48795
3.91418	-0.58554
3.91555	-0.58554
3.91555	-0.68313
3.91767	-0.68313
3.91767	-0.58554
3.91773	-0.58554
3.91773	-0.48795
3.92175	-0.48795
3.92175	-0.58554
3.94013	-0.58554
3.94013	-0.68313
3.94453	-0.68313
3.94453	-0.58554
3.94513	-0.58554
3.94513	-0.48795
3.94856	-0.48795
3.94856	-0.58554
3.94862	-0.58554
3.94862	-0.68313
3.95345	-0.68313
3.95345	-0.78072
3.95492	-0.78072
3.95492	-0.87831
3.95768	-0.87831
3.95768	-0.9759
3.95992	-0.9759
3.95992	-0.87831
3.9641	-0.87831
3.9641	-0.78072
3.98026	-0.78072
3.98026	-0.87831
3.98233	-0.87831
3.98233	-0.9759
3.9845	-0.9759
3.9845	-0.87831
3.99097	-0.87831
3.99097	-0.9759
3.9987	-0.9759
3.9987	-1.07349
3.99976	-1.07349
3.99976	-0.9759
4.00069	-0.9759
4.00069	-0.87831
4.00133	-0.87831
4.00133	-0.9759
4.00203	-0.9759
4.00203	-0.87831
4.00285	-0.87831
4.00285	-0.78072
4.00568	-0.78072
4.00568	-0.68313
4.00831	-0.68313
4.00831	-0.58554
4.01295	-0.58554
4.01295	-0.48795
4.01552	-0.48795
4.01552	-0.39036
4.01869	-0.39036
4.01869	-0.29277
4.0375	-0.29277
4.0375	-0.39036
4.0426	-0.39036
4.0426	-0.48795
4.04594	-0.48795
4.04594	-0.39036
4.04595	-0.39036
4.04595	-0.48795
4.05399	-0.48795
4.05399	-0.58554
4.07426	-0.58554
4.07426	-0.48795
4.08149	-0.48795
4.08149	-0.58554
4.08326	-0.58554
4.08326	-0.68313
4.08458	-0.68313
4.08458	-0.58554
4.10249	-0.58554
4.10249	-0.48795
4.10263	-0.48795
4.10263	-0.58554
4.10726	-0.58554
4.10726	-0.68313
4.10921	-0.68313
4.10921	-0.58554
4.11465	-0.58554
4.11465	-0.68313
4.12022	-0.68313
4.12022	-0.78072
4.13578	-0.78072
4.13578	-0.68313
4.13663	-0.68313
4.13663	-0.78072
4.13887	-0.78072
4.13887	-0.68313
4.15109	-0.68313
4.15109	-0.78072
4.1517	-0.78072
4.1517	-0.68313
4.1546	-0.68313
4.1546	-0.58554
4.15671	-0.58554
4.15671	-0.68313
4.15999	-0.68313
4.15999	-0.58554
4.16194	-0.58554
4.16194	-0.48795
4.16475	-0.48795
4.16475	-0.39036
4.16653	-0.39036
4.16653	-0.29277
4.17735	-0.29277
4.17735	-0.39036
4.1808	-0.39036
4.1808	-0.29277
4.18167	-0.29277
4.18167	-0.39036
4.18875	-0.39036
4.18875	-0.29277
4.1908	-0.29277
4.1908	-0.19518
4.20056	-0.19518
4.20056	-0.09759
4.21046	-0.09759
4.21046	-0.19518
4.21073	-0.19518
4.21073	-0.29277
4.2129	-0.29277
4.2129	-0.19518
4.22572	-0.19518
4.22572	-0.09759
4.22775	-0.09759
4.22775	-0.19518
4.23858	-0.19518
4.23858	-0.09759
4.24	-0.09759
4.24	0.
4.24105	0.
4.24105	0.09759
4.24336	0.09759
4.24336	0.19518
4.24584	0.19518
4.24584	0.29277
4.25955	0.29277
4.25955	0.19518
4.26405	0.19518
4.26405	0.29277
4.27287	0.29277
4.27287	0.19518
4.27621	0.19518
4.27621	0.29277
4.2819	0.29277
4.2819	0.19518
4.2823	0.19518
4.2823	0.29277
4.28653	0.29277
4.28653	0.19518
4.2969	0.19518
4.2969	0.09759
4.30869	0.09759
4.30869	0.19518
4.31377	0.19518
4.31377	0.29277
4.32409	0.29277
4.32409	0.19518
4.33402	0.19518
4.33402	0.09759
4.34741	0.09759
4.34741	0.19518
4.34742	0.19518
4.34742	0.09759
4.35566	0.09759
4.35566	0.19518
4.36023	0.19518
4.36023	0.09759
4.3651	0.09759
4.3651	0.
4.36596	0.
4.36596	0.09759
4.3665	0.09759
4.3665	0.
4.37236	0.
4.37236	0.09759
4.38511	0.09759
4.38511	0.
4.39239	0.
4.39239	0.09759
4.39501	0.09759
4.39501	0.19518
4.39575	0.19518
4.39575	0.29277
4.40428	0.29277
4.40428	0.19518
4.40445	0.19518
4.40445	0.09759
4.40542	0.09759
4.40542	0.19518
4.42482	0.19518
4.42482	0.09759
4.42842	0.09759
4.42842	0.
4.42985	0.
4.42985	-0.09759
4.43081	-0.09759
4.43081	-0.19518
4.43752	-0.19518
4.43752	-0.29277
4.44858	-0.29277
4.44858	-0.19518
4.45983	-0.19518
4.45983	-0.29277
4.46933	-0.29277
4.46933	-0.39036
4.47006	-0.39036
4.47006	-0.29277
4.47507	-0.29277
4.47507	-0.19518
4.48131	-0.19518
4.48131	-0.09759
4.48202	-0.09759
4.48202	0.
4.48383	0.
4.48383	0.09759
4.48809	0.09759
4.48809	0.
4.49778	0.
4.49778	-0.09759
4.50382	-0.09759
4.50382	-0.19518
4.5122	-0.19518
4.5122	-0.09759
4.52038	-0.09759
4.52038	-0.19518
4.52278	-0.19518
4.52278	-0.09759
4.52581	-0.09759
4.52581	-0.19518
4.53399	-0.19518
4.53399	-0.29277
4.5394	-0.29277
4.5394	-0.39036
4.54096	-0.39036
4.54096	-0.29277
4.55464	-0.29277
4.55464	-0.39036
4.55578	-0.39036
4.55578	-0.29277
4.55672	-0.29277
4.55672	-0.39036
4.55862	-0.39036
4.55862	-0.29277
4.55938	-0.29277
4.55938	-0.39036
4.56052	-0.39036
4.56052	-0.48795
4.5635	-0.48795
4.5635	-0.39036
4.57744	-0.39036
4.57744	-0.48795
4.57745	-0.48795
4.57745	-0.58554
4.58057	-0.58554
4.58057	-0.68313
4.58103	-0.68313
4.58103	-0.58554
4.58152	-0.58554
4.58152	-0.68313
4.58203	-0.68313
4.58203	-0.78072
4.58271	-0.78072
4.58271	-0.68313
4.58567	-0.68313
4.58567	-0.78072
4.58948	-0.78072
4.58948	-0.87831
4.5957	-0.87831
4.5957	-0.9759
4.59629	-0.9759
4.59629	-1.07349
4.59892	-1.07349
4.59892	-1.17108
4.60059	-1.17108
4.60059	-1.26867
4.60274	-1.26867
4.60274	-1.36626
4.6054	-1.36626
4.6054	-1.46385
4.60942	-1.46385
4.60942	-1.36626
4.61089	-1.36626
4.61089	-1.46385
4.6113	-1.46385
4.6113	-1.36626
4.6119	-1.36626
4.6119	-1.26867
4.61251	-1.26867
4.61251	-1.36626
4.61805	-1.36626
4.61805	-1.26867
4.63756	-1.26867
4.63756	-1.17108
4.65131	-1.17108
4.65131	-1.26867
4.6566	-1.26867
4.6566	-1.36626
4.65778	-1.36626
4.65778	-1.26867
4.65877	-1.26867
4.65877	-1.17108
4.68374	-1.17108
4.68374	-1.26867
4.68694	-1.26867
4.68694	-1.17108
4.69316	-1.17108
4.69316	-1.26867
4.71071	-1.26867
4.71071	-1.17108
4.71273	-1.17108
4.71273	-1.07349
4.7163	-1.07349
4.7163	-1.17108
4.71711	-1.17108
4.71711	-1.26867
4.7211	-1.26867
4.7211	-1.36626
4.7294	-1.36626
4.7294	-1.26867
4.72943	-1.26867
4.72943	-1.17108
4.73192	-1.17108
4.73192	-1.26867
4.73401	-1.26867
4.73401	-1.17108
4.73841	-1.17108
4.73841	-1.07349
4.74634	-1.07349
4.74634	-0.9759
4.74789	-0.9759
4.74789	-0.87831
4.75578	-0.87831
4.75578	-0.78072
4.75613	-0.78072
4.75613	-0.68313
4.75621	-0.68313
4.75621	-0.78072
4.77551	-0.78072
4.77551	-0.68313
4.77743	-0.68313
4.77743	-0.58554
4.778	-0.58554
4.778	-0.68313
4.78544	-0.68313
4.78544	-0.58554
4.7874	-0.58554
4.7874	-0.48795
4.7876	-0.48795
4.7876	-0.39036
4.79224	-0.39036
4.79224	-0.29277
4.79866	-0.29277
4.79866	-0.19518
4.80086	-0.19518
4.80086	-0.09759
4.80444	-0.09759
4.80444	-0.19518
4.8135	-0.19518
4.8135	-0.29277
4.81715	-0.29277
4.81715	-0.19518
4.82012	-0.19518
4.82012	-0.29277
4.82455	-0.29277
4.82455	-0.19518
4.82722	-0.19518
4.82722	-0.09759
4.83166	-0.09759
4.83166	-0.19518
4.83626	-0.19518
4.83626	-0.09759
4.84347	-0.09759
4.84347	0.
4.84707	0.
4.84707	0.09759
4.84998	0.09759
4.84998	0.
4.85112	0.
4.85112	0.09759
4.85499	0.09759
4.85499	0.
4.86119	0.
4.86119	-0.09759
4.87218	-0.09759
4.87218	-0.19518
4.87723	-0.19518
4.87723	-0.29277
4.88089	-0.29277
4.88089	-0.19518
4.88643	-0.19518
4.88643	-0.09759
4.88976	-0.09759
4.88976	-0.19518
4.89039	-0.19518
4.89039	-0.29277
4.89464	-0.29277
4.89464	-0.39036
4.89638	-0.39036
4.89638	-0.48795
4.90767	-0.48795
4.90767	-0.58554
4.90793	-0.58554
4.90793	-0.48795
4.90997	-0.48795
4.90997	-0.58554
4.91421	-0.58554
4.91421	-0.48795
4.9177	-0.48795
4.9177	-0.39036
4.92885	-0.39036
4.92885	-0.48795
4.9305	-0.48795
4.9305	-0.58554
4.94752	-0.58554
4.94752	-0.48795
4.94918	-0.48795
4.94918	-0.58554
4.9523	-0.58554
4.9523	-0.48795
4.9619	-0.48795
4.9619	-0.39036
4.96747	-0.39036
4.96747	-0.48795
4.96839	-0.48795
4.96839	-0.58554
4.96869	-0.58554
4.96869	-0.68313
4.97529	-0.68313
4.97529	-0.58554
4.98018	-0.58554
4.98018	-0.68313
4.98316	-0.68313
4.98316	-0.78072
4.98365	-0.78072
4.98365	-0.68313
4.98753	-0.68313
4.98753	-0.78072
4.98801	-0.78072
4.98801	-0.87831
4.98806	-0.87831
4.98806	-0.78072
4.99727	-0.78072
4.99727	-0.87831
4.99853	-0.87831
4.99853	-0.9759
4.99911	-0.9759
4.99911	-0.87831
5.00585	-0.87831
5.00585	-0.9759
5.00674	-0.9759
5.00674	-0.87831


==> Introduction/Version_R1/tikz/SamplePaths_diffusion/sample_path_R5.txt <==
0.	0.
0.0991965	0.
0.0991965	0.408248
0.143006	0.408248
0.143006	0.
0.166554	0.
0.166554	0.408248
0.168564	0.408248
0.168564	0.
0.181002	0.
0.181002	-0.408248
0.185292	-0.408248
0.185292	0.
0.393292	0.
0.393292	0.408248
0.527107	0.408248
0.527107	0.
0.838611	0.
0.838611	-0.408248
0.893917	-0.408248
0.893917	-0.816497
0.911951	-0.816497
0.911951	-0.408248
0.953244	-0.408248
0.953244	-0.816497
1.0464	-0.816497
1.0464	-1.22474
1.2036	-1.22474
1.2036	-0.816497
1.22453	-0.816497
1.22453	-0.408248
1.3247	-0.408248
1.3247	-0.816497
1.38408	-0.816497
1.38408	-1.22474
1.45263	-1.22474
1.45263	-1.63299
1.71832	-1.63299
1.71832	-1.22474
1.82049	-1.22474
1.82049	-0.816497
1.93793	-0.816497
1.93793	-0.408248
1.95848	-0.408248
1.95848	0.
1.9701	0.
1.9701	-0.408248
2.06159	-0.408248
2.06159	-0.816497
2.28894	-0.816497
2.28894	-0.408248
2.29931	-0.408248
2.29931	0.
2.34639	0.
2.34639	0.408248
2.52811	0.408248
2.52811	0.816497
2.53603	0.816497
2.53603	1.22474
2.59493	1.22474
2.59493	1.63299
2.80822	1.63299
2.80822	1.22474
2.89566	1.22474
2.89566	0.816497
3.05885	0.816497
3.05885	1.22474
3.51796	1.22474
3.51796	0.816497
3.52692	0.816497
3.52692	0.408248
3.6192	0.408248
3.6192	0.816497
3.76211	0.816497
3.76211	0.408248
3.78941	0.408248
3.78941	0.
3.85316	0.
3.85316	-0.408248
3.95418	-0.408248
3.95418	0.
4.04565	0.
4.04565	0.408248
4.22986	0.408248
4.22986	0.816497
4.36188	0.816497
4.36188	1.22474
4.4208	1.22474
4.4208	0.816497
4.48223	0.816497
4.48223	1.22474
4.57596	1.22474
4.57596	0.816497
4.64544	0.816497
4.64544	1.22474
4.74557	1.22474
4.74557	0.816497
4.77225	0.816497
4.77225	1.22474
4.77261	1.22474
4.77261	1.63299
4.78073	1.63299
4.78073	1.22474
4.80632	1.22474
4.80632	0.816497
4.87645	0.816497
4.87645	0.408248
4.95034	0.408248
4.95034	0.
5.01517	0.
5.01517	-0.408248
5.03902	-0.408248
5.03902	-0.816497
5.05323	-0.816497
5.05323	-0.408248



==> Introduction/Version_R1/tikz/SamplePaths_diffusion/sample_path_R50.txt <==
0.	0.
0.0132649	0.
0.0132649	-0.136083
0.0233141	-0.136083
0.0233141	-0.272166
0.0367194	-0.272166
0.0367194	-0.408248
0.0516753	-0.408248
0.0516753	-0.544331
0.0544869	-0.544331
0.0544869	-0.680414
0.0648791	-0.680414
0.0648791	-0.816497
0.0866612	-0.816497
0.0866612	-0.680414
0.109559	-0.680414
0.109559	-0.816497
0.11711	-0.816497
0.11711	-0.952579
0.127647	-0.952579
0.127647	-0.816497
0.131836	-0.816497
0.131836	-0.952579
0.132652	-0.952579
0.132652	-0.816497
0.136237	-0.816497
0.136237	-0.952579
0.149961	-0.952579
0.149961	-0.816497
0.170154	-0.816497
0.170154	-0.952579
0.170537	-0.952579
0.170537	-0.816497
0.174852	-0.816497
0.174852	-0.952579
0.191032	-0.952579
0.191032	-0.816497
0.193519	-0.816497
0.193519	-0.952579
0.196312	-0.952579
0.196312	-1.08866
0.204621	-1.08866
0.204621	-1.22474
0.225419	-1.22474
0.225419	-1.08866
0.228628	-1.08866
0.228628	-1.22474
0.232694	-1.22474
0.232694	-1.08866
0.244765	-1.08866
0.244765	-0.952579
0.249073	-0.952579
0.249073	-0.816497
0.252952	-0.816497
0.252952	-0.680414
0.253827	-0.680414
0.253827	-0.544331
0.259701	-0.544331
0.259701	-0.680414
0.260866	-0.680414
0.260866	-0.816497
0.290113	-0.816497
0.290113	-0.680414
0.292497	-0.680414
0.292497	-0.544331
0.298663	-0.544331
0.298663	-0.680414
0.305876	-0.680414
0.305876	-0.816497
0.318116	-0.816497
0.318116	-0.952579
0.320254	-0.952579
0.320254	-0.816497
0.335757	-0.816497
0.335757	-0.952579
0.344307	-0.952579
0.344307	-0.816497
0.365106	-0.816497
0.365106	-0.952579
0.382511	-0.952579
0.382511	-1.08866
0.400166	-1.08866
0.400166	-0.952579
0.430127	-0.952579
0.430127	-1.08866
0.44467	-1.08866
0.44467	-0.952579
0.453027	-0.952579
0.453027	-1.08866
0.460188	-1.08866
0.460188	-0.952579
0.460725	-0.952579
0.460725	-1.08866
0.496248	-1.08866
0.496248	-1.22474
0.496922	-1.22474
0.496922	-1.36083
0.500465	-1.36083
0.500465	-1.49691
0.501205	-1.49691
0.501205	-1.36083
0.509675	-1.36083
0.509675	-1.22474
0.523164	-1.22474
0.523164	-1.08866
0.524912	-1.08866
0.524912	-1.22474
0.537269	-1.22474
0.537269	-1.08866
0.553563	-1.08866
0.553563	-0.952579
0.554742	-0.952579
0.554742	-1.08866
0.555963	-1.08866
0.555963	-0.952579
0.563169	-0.952579
0.563169	-0.816497
0.57155	-0.816497
0.57155	-0.680414
0.57328	-0.680414
0.57328	-0.816497
0.592168	-0.816497
0.592168	-0.680414
0.611	-0.680414
0.611	-0.816497
0.632206	-0.816497
0.632206	-0.952579
0.637262	-0.952579
0.637262	-0.816497
0.645084	-0.816497
0.645084	-0.680414
0.650716	-0.680414
0.650716	-0.544331
0.658462	-0.544331
0.658462	-0.408248
0.670485	-0.408248
0.670485	-0.544331
0.713885	-0.544331
0.713885	-0.680414
0.715767	-0.680414
0.715767	-0.816497
0.723973	-0.816497
0.723973	-0.680414
0.727711	-0.680414
0.727711	-0.816497
0.729033	-0.816497
0.729033	-0.952579
0.737706	-0.952579
0.737706	-0.816497
0.764052	-0.816497
0.764052	-0.680414
0.780313	-0.680414
0.780313	-0.544331
0.790275	-0.544331
0.790275	-0.408248
0.811936	-0.408248
0.811936	-0.272166
0.853091	-0.272166
0.853091	-0.136083
0.863195	-0.136083
0.863195	0.
0.874533	0.
0.874533	-0.136083
0.877917	-0.136083
0.877917	-0.272166
0.882168	-0.272166
0.882168	-0.408248
0.883726	-0.408248
0.883726	-0.272166
0.886098	-0.272166
0.886098	-0.408248
0.887915	-0.408248
0.887915	-0.272166
0.906954	-0.272166
0.906954	-0.136083
0.913864	-0.136083
0.913864	0.
0.916604	0.
0.916604	0.136083
0.922488	0.136083
0.922488	0.272166
0.925763	0.272166
0.925763	0.408248
0.951183	0.408248
0.951183	0.544331
0.954053	0.544331
0.954053	0.408248
0.959348	0.408248
0.959348	0.544331
0.962921	0.544331
0.962921	0.408248
0.971115	0.408248
0.971115	0.272166
0.991204	0.272166
0.991204	0.408248
1.0059	0.408248
1.0059	0.544331
1.01078	0.544331
1.01078	0.680414
1.01797	0.680414
1.01797	0.816497
1.02999	0.816497
1.02999	0.680414
1.03243	0.680414
1.03243	0.816497
1.04748	0.816497
1.04748	0.680414
1.06585	0.680414
1.06585	0.544331
1.06816	0.544331
1.06816	0.680414
1.08008	0.680414
1.08008	0.544331
1.08156	0.544331
1.08156	0.680414
1.08543	0.680414
1.08543	0.816497
1.088	0.816497
1.088	0.680414
1.09659	0.680414
1.09659	0.544331
1.11802	0.544331
1.11802	0.680414
1.14198	0.680414
1.14198	0.544331
1.14272	0.544331
1.14272	0.680414
1.15412	0.680414
1.15412	0.544331
1.15698	0.544331
1.15698	0.680414
1.18297	0.680414
1.18297	0.544331
1.1888	0.544331
1.1888	0.680414
1.19471	0.680414
1.19471	0.816497
1.21546	0.816497
1.21546	0.680414
1.21628	0.680414
1.21628	0.816497
1.2312	0.816497
1.2312	0.952579
1.23205	0.952579
1.23205	1.08866
1.23474	1.08866
1.23474	0.952579
1.2401	0.952579
1.2401	1.08866
1.24543	1.08866
1.24543	1.22474
1.26203	1.22474
1.26203	1.36083
1.26449	1.36083
1.26449	1.22474
1.28417	1.22474
1.28417	1.08866
1.28903	1.08866
1.28903	0.952579
1.29492	0.952579
1.29492	0.816497
1.30441	0.816497
1.30441	0.952579
1.3045	0.952579
1.3045	1.08866
1.30945	1.08866
1.30945	0.952579
1.34348	0.952579
1.34348	0.816497
1.34664	0.816497
1.34664	0.952579
1.35987	0.952579
1.35987	1.08866
1.37576	1.08866
1.37576	0.952579
1.39016	0.952579
1.39016	1.08866
1.4004	1.08866
1.4004	0.952579
1.40675	0.952579
1.40675	1.08866
1.41186	1.08866
1.41186	0.952579
1.41314	0.952579
1.41314	0.816497
1.41997	0.816497
1.41997	0.952579
1.44664	0.952579
1.44664	1.08866
1.45327	1.08866
1.45327	1.22474
1.46347	1.22474
1.46347	1.36083
1.47309	1.36083
1.47309	1.22474
1.48214	1.22474
1.48214	1.08866
1.48264	1.08866
1.48264	1.22474
1.49006	1.22474
1.49006	1.08866
1.49069	1.08866
1.49069	0.952579
1.49766	0.952579
1.49766	0.816497
1.52157	0.816497
1.52157	0.952579
1.52541	0.952579
1.52541	1.08866
1.52918	1.08866
1.52918	0.952579
1.53	0.952579
1.53	0.816497
1.53697	0.816497
1.53697	0.952579
1.54853	0.952579
1.54853	1.08866
1.54885	1.08866
1.54885	0.952579
1.55046	0.952579
1.55046	0.816497
1.55571	0.816497
1.55571	0.952579
1.55631	0.952579
1.55631	0.816497
1.56249	0.816497
1.56249	0.680414
1.57585	0.680414
1.57585	0.544331
1.58954	0.544331
1.58954	0.680414
1.59865	0.680414
1.59865	0.544331
1.60698	0.544331
1.60698	0.408248
1.65145	0.408248
1.65145	0.544331
1.65759	0.544331
1.65759	0.680414
1.66394	0.680414
1.66394	0.544331
1.67054	0.544331
1.67054	0.408248
1.67225	0.408248
1.67225	0.544331
1.69691	0.544331
1.69691	0.680414
1.70306	0.680414
1.70306	0.544331
1.71638	0.544331
1.71638	0.408248
1.72459	0.408248
1.72459	0.544331
1.72696	0.544331
1.72696	0.408248
1.74489	0.408248
1.74489	0.544331
1.74907	0.544331
1.74907	0.680414
1.76225	0.680414
1.76225	0.816497
1.76288	0.816497
1.76288	0.680414
1.76736	0.680414
1.76736	0.816497
1.77027	0.816497
1.77027	0.680414
1.79248	0.680414
1.79248	0.816497
1.79822	0.816497
1.79822	0.952579
1.80261	0.952579
1.80261	0.816497
1.81669	0.816497
1.81669	0.680414
1.82273	0.680414
1.82273	0.544331
1.83623	0.544331
1.83623	0.408248
1.85239	0.408248
1.85239	0.544331
1.86878	0.544331
1.86878	0.680414
1.88187	0.680414
1.88187	0.544331
1.88702	0.544331
1.88702	0.680414
1.88846	0.680414
1.88846	0.544331
1.92473	0.544331
1.92473	0.680414
1.93888	0.680414
1.93888	0.544331
1.95181	0.544331
1.95181	0.408248
1.95239	0.408248
1.95239	0.544331
1.95542	0.544331
1.95542	0.680414
1.95741	0.680414
1.95741	0.816497
1.96965	0.816497
1.96965	0.952579
1.9698	0.952579
1.9698	1.08866
1.9732	1.08866
1.9732	0.952579
1.9876	0.952579
1.9876	1.08866
1.99204	1.08866
1.99204	1.22474
1.99419	1.22474
1.99419	1.08866
2.00018	1.08866
2.00018	1.22474
2.01085	1.22474
2.01085	1.08866
2.01104	1.08866
2.01104	1.22474
2.01185	1.22474
2.01185	1.36083
2.02044	1.36083
2.02044	1.49691
2.02222	1.49691
2.02222	1.63299
2.02273	1.63299
2.02273	1.49691
2.02659	1.49691
2.02659	1.36083
2.03149	1.36083
2.03149	1.22474
2.0465	1.22474
2.0465	1.36083
2.06118	1.36083
2.06118	1.22474
2.08354	1.22474
2.08354	1.08866
2.10062	1.08866
2.10062	0.952579
2.11754	0.952579
2.11754	1.08866
2.12341	1.08866
2.12341	1.22474
2.13506	1.22474
2.13506	1.36083
2.14208	1.36083
2.14208	1.49691
2.16506	1.49691
2.16506	1.63299
2.1908	1.63299
2.1908	1.49691
2.19835	1.49691
2.19835	1.63299
2.20788	1.63299
2.20788	1.76908
2.2205	1.76908
2.2205	1.63299
2.23807	1.63299
2.23807	1.49691
2.26296	1.49691
2.26296	1.36083
2.26328	1.36083
2.26328	1.22474
2.2692	1.22474
2.2692	1.36083
2.27055	1.36083
2.27055	1.22474
2.27587	1.22474
2.27587	1.08866
2.28411	1.08866
2.28411	1.22474
2.28691	1.22474
2.28691	1.08866
2.28978	1.08866
2.28978	0.952579
2.29086	0.952579
2.29086	1.08866
2.29685	1.08866
2.29685	0.952579
2.29865	0.952579
2.29865	0.816497
2.30442	0.816497
2.30442	0.952579
2.32079	0.952579
2.32079	1.08866
2.32121	1.08866
2.32121	0.952579
2.32715	0.952579
2.32715	1.08866
2.3462	1.08866
2.3462	1.22474
2.34661	1.22474
2.34661	1.36083
2.35743	1.36083
2.35743	1.22474
2.3615	1.22474
2.3615	1.08866
2.37295	1.08866
2.37295	1.22474
2.38539	1.22474
2.38539	1.36083
2.38622	1.36083
2.38622	1.22474
2.39094	1.22474
2.39094	1.36083
2.3932	1.36083
2.3932	1.49691
2.39574	1.49691
2.39574	1.36083
2.40886	1.36083
2.40886	1.49691
2.41456	1.49691
2.41456	1.63299
2.42952	1.63299
2.42952	1.49691
2.43207	1.49691
2.43207	1.63299
2.44358	1.63299
2.44358	1.49691
2.44531	1.49691
2.44531	1.36083
2.46579	1.36083
2.46579	1.49691
2.486	1.49691
2.486	1.36083
2.48605	1.36083
2.48605	1.22474
2.49897	1.22474
2.49897	1.08866
2.50237	1.08866
2.50237	1.22474
2.50595	1.22474
2.50595	1.36083
2.52667	1.36083
2.52667	1.49691
2.52771	1.49691
2.52771	1.63299
2.52795	1.63299
2.52795	1.49691
2.53646	1.49691
2.53646	1.63299
2.54663	1.63299
2.54663	1.76908
2.54817	1.76908
2.54817	1.63299
2.55278	1.63299
2.55278	1.49691
2.55991	1.49691
2.55991	1.36083
2.56811	1.36083
2.56811	1.22474
2.57298	1.22474
2.57298	1.08866
2.61009	1.08866
2.61009	0.952579
2.61214	0.952579
2.61214	1.08866
2.62168	1.08866
2.62168	0.952579
2.65918	0.952579
2.65918	1.08866
2.65922	1.08866
2.65922	0.952579
2.68957	0.952579
2.68957	0.816497
2.69503	0.816497
2.69503	0.680414
2.70404	0.680414
2.70404	0.816497
2.71553	0.816497
2.71553	0.952579
2.72679	0.952579
2.72679	1.08866
2.75269	1.08866
2.75269	0.952579
2.75648	0.952579
2.75648	0.816497
2.75713	0.816497
2.75713	0.680414
2.75859	0.680414
2.75859	0.544331
2.76265	0.544331
2.76265	0.408248
2.76388	0.408248
2.76388	0.272166
2.80948	0.272166
2.80948	0.136083
2.83113	0.136083
2.83113	0.
2.83962	0.
2.83962	-0.136083
2.85526	-0.136083
2.85526	-0.272166
2.87401	-0.272166
2.87401	-0.408248
2.87876	-0.408248
2.87876	-0.272166
2.87931	-0.272166
2.87931	-0.408248
2.8928	-0.408248
2.8928	-0.272166
2.89449	-0.272166
2.89449	-0.408248
2.90909	-0.408248
2.90909	-0.272166
2.90964	-0.272166
2.90964	-0.408248
2.91133	-0.408248
2.91133	-0.272166
2.9166	-0.272166
2.9166	-0.136083
2.9178	-0.136083
2.9178	-0.272166
2.93451	-0.272166
2.93451	-0.136083
2.94499	-0.136083
2.94499	0.
2.95748	0.
2.95748	0.136083
2.95827	0.136083
2.95827	0.
2.97197	0.
2.97197	-0.136083
2.97661	-0.136083
2.97661	-0.272166
2.99035	-0.272166
2.99035	-0.136083
2.995	-0.136083
2.995	-0.272166
3.00405	-0.272166
3.00405	-0.136083
3.00914	-0.136083
3.00914	-0.272166
3.01037	-0.272166
3.01037	-0.408248
3.0512	-0.408248
3.0512	-0.544331
3.05246	-0.544331
3.05246	-0.408248
3.05265	-0.408248
3.05265	-0.272166
3.06199	-0.272166
3.06199	-0.408248
3.07262	-0.408248
3.07262	-0.544331
3.07662	-0.544331
3.07662	-0.408248
3.07746	-0.408248
3.07746	-0.272166
3.07956	-0.272166
3.07956	-0.408248
3.09634	-0.408248
3.09634	-0.544331
3.13106	-0.544331
3.13106	-0.680414
3.13265	-0.680414
3.13265	-0.816497
3.13579	-0.816497
3.13579	-0.680414
3.14911	-0.680414
3.14911	-0.544331
3.15129	-0.544331
3.15129	-0.680414
3.16841	-0.680414
3.16841	-0.544331
3.16936	-0.544331
3.16936	-0.408248
3.17583	-0.408248
3.17583	-0.544331
3.17653	-0.544331
3.17653	-0.680414
3.18824	-0.680414
3.18824	-0.816497
3.19168	-0.816497
3.19168	-0.952579
3.19375	-0.952579
3.19375	-0.816497
3.2006	-0.816497
3.2006	-0.680414
3.20656	-0.680414
3.20656	-0.544331
3.22923	-0.544331
3.22923	-0.680414
3.23293	-0.680414
3.23293	-0.544331
3.23395	-0.544331
3.23395	-0.680414
3.23932	-0.680414
3.23932	-0.544331
3.2547	-0.544331
3.2547	-0.680414
3.26163	-0.680414
3.26163	-0.816497
3.28801	-0.816497
3.28801	-0.952579
3.31085	-0.952579
3.31085	-0.816497
3.36338	-0.816497
3.36338	-0.680414
3.37291	-0.680414
3.37291	-0.544331
3.40328	-0.544331
3.40328	-0.680414
3.41195	-0.680414
3.41195	-0.544331
3.44138	-0.544331
3.44138	-0.680414
3.44629	-0.680414
3.44629	-0.816497
3.48031	-0.816497
3.48031	-0.952579
3.49207	-0.952579
3.49207	-1.08866
3.49469	-1.08866
3.49469	-1.22474
3.52255	-1.22474
3.52255	-1.36083
3.52276	-1.36083
3.52276	-1.22474
3.54826	-1.22474
3.54826	-1.36083
3.56609	-1.36083
3.56609	-1.22474
3.578	-1.22474
3.578	-1.08866
3.58165	-1.08866
3.58165	-0.952579
3.58451	-0.952579
3.58451	-1.08866
3.5854	-1.08866
3.5854	-0.952579
3.59537	-0.952579
3.59537	-0.816497
3.60916	-0.816497
3.60916	-0.952579
3.62492	-0.952579
3.62492	-0.816497
3.6413	-0.816497
3.6413	-0.952579
3.64717	-0.952579
3.64717	-1.08866
3.65571	-1.08866
3.65571	-0.952579
3.65853	-0.952579
3.65853	-1.08866
3.66476	-1.08866
3.66476	-0.952579
3.66815	-0.952579
3.66815	-0.816497
3.67214	-0.816497
3.67214	-0.680414
3.67871	-0.680414
3.67871	-0.816497
3.68004	-0.816497
3.68004	-0.952579
3.71706	-0.952579
3.71706	-0.816497
3.72424	-0.816497
3.72424	-0.680414
3.72493	-0.680414
3.72493	-0.544331
3.72593	-0.544331
3.72593	-0.680414
3.73171	-0.680414
3.73171	-0.544331
3.74312	-0.544331
3.74312	-0.408248
3.74483	-0.408248
3.74483	-0.544331
3.74885	-0.544331
3.74885	-0.680414
3.75319	-0.680414
3.75319	-0.544331
3.79628	-0.544331
3.79628	-0.408248
3.80123	-0.408248
3.80123	-0.544331
3.82846	-0.544331
3.82846	-0.680414
3.83218	-0.680414
3.83218	-0.816497
3.8339	-0.816497
3.8339	-0.680414
3.86646	-0.680414
3.86646	-0.544331
3.87561	-0.544331
3.87561	-0.680414
3.88814	-0.680414
3.88814	-0.544331
3.89092	-0.544331
3.89092	-0.408248
3.90039	-0.408248
3.90039	-0.272166
3.90152	-0.272166
3.90152	-0.408248
3.90838	-0.408248
3.90838	-0.272166
3.91088	-0.272166
3.91088	-0.408248
3.91407	-0.408248
3.91407	-0.544331
3.91462	-0.544331
3.91462	-0.680414
3.94059	-0.680414
3.94059	-0.816497
3.94572	-0.816497
3.94572	-0.952579
3.94953	-0.952579
3.94953	-0.816497
3.94977	-0.816497
3.94977	-0.952579
3.95047	-0.952579
3.95047	-0.816497
3.95186	-0.816497
3.95186	-0.952579
3.96042	-0.952579
3.96042	-0.816497
3.9649	-0.816497
3.9649	-0.680414
3.968	-0.680414
3.968	-0.544331
3.97448	-0.544331
3.97448	-0.680414
4.01455	-0.680414
4.01455	-0.544331
4.04245	-0.544331
4.04245	-0.680414
4.04579	-0.680414
4.04579	-0.544331
4.04872	-0.544331
4.04872	-0.408248
4.05045	-0.408248
4.05045	-0.544331
4.05118	-0.544331
4.05118	-0.680414
4.05274	-0.680414
4.05274	-0.544331
4.07476	-0.544331
4.07476	-0.680414
4.07625	-0.680414
4.07625	-0.816497
4.07818	-0.816497
4.07818	-0.952579
4.09031	-0.952579
4.09031	-1.08866
4.09598	-1.08866
4.09598	-1.22474
4.11321	-1.22474
4.11321	-1.08866
4.12902	-1.08866
4.12902	-0.952579
4.16553	-0.952579
4.16553	-1.08866
4.1741	-1.08866
4.1741	-1.22474
4.18151	-1.22474
4.18151	-1.08866
4.18967	-1.08866
4.18967	-1.22474
4.19176	-1.22474
4.19176	-1.08866
4.22297	-1.08866
4.22297	-1.22474
4.22962	-1.22474
4.22962	-1.08866
4.22965	-1.08866
4.22965	-1.22474
4.25019	-1.22474
4.25019	-1.36083
4.26762	-1.36083
4.26762	-1.49691
4.29746	-1.49691
4.29746	-1.36083
4.29838	-1.36083
4.29838	-1.22474
4.30003	-1.22474
4.30003	-1.08866
4.30519	-1.08866
4.30519	-1.22474
4.30824	-1.22474
4.30824	-1.36083
4.30923	-1.36083
4.30923	-1.22474
4.31754	-1.22474
4.31754	-1.08866
4.33922	-1.08866
4.33922	-1.22474
4.34892	-1.22474
4.34892	-1.08866
4.35718	-1.08866
4.35718	-1.22474
4.36431	-1.22474
4.36431	-1.36083
4.371	-1.36083
4.371	-1.22474
4.37783	-1.22474
4.37783	-1.08866
4.39392	-1.08866
4.39392	-1.22474
4.41638	-1.22474
4.41638	-1.08866
4.43113	-1.08866
4.43113	-1.22474
4.43501	-1.22474
4.43501	-1.36083
4.44502	-1.36083
4.44502	-1.49691
4.48613	-1.49691
4.48613	-1.36083
4.49175	-1.36083
4.49175	-1.22474
4.49352	-1.22474
4.49352	-1.08866
4.49668	-1.08866
4.49668	-0.952579
4.52424	-0.952579
4.52424	-0.816497
4.53006	-0.816497
4.53006	-0.952579
4.568	-0.952579
4.568	-1.08866
4.57607	-1.08866
4.57607	-1.22474
4.58064	-1.22474
4.58064	-1.36083
4.59243	-1.36083
4.59243	-1.49691
4.59539	-1.49691
4.59539	-1.36083
4.60115	-1.36083
4.60115	-1.49691
4.6084	-1.49691
4.6084	-1.36083
4.61636	-1.36083
4.61636	-1.49691
4.64424	-1.49691
4.64424	-1.36083
4.6461	-1.36083
4.6461	-1.49691
4.65356	-1.49691
4.65356	-1.36083
4.65997	-1.36083
4.65997	-1.22474
4.66191	-1.22474
4.66191	-1.36083
4.66204	-1.36083
4.66204	-1.22474
4.6787	-1.22474
4.6787	-1.36083
4.69814	-1.36083
4.69814	-1.22474
4.69926	-1.22474
4.69926	-1.36083
4.70627	-1.36083
4.70627	-1.49691
4.7114	-1.49691
4.7114	-1.36083
4.71665	-1.36083
4.71665	-1.22474
4.72613	-1.22474
4.72613	-1.08866
4.7299	-1.08866
4.7299	-0.952579
4.73484	-0.952579
4.73484	-0.816497
4.73679	-0.816497
4.73679	-0.952579
4.74321	-0.952579
4.74321	-1.08866
4.74706	-1.08866
4.74706	-0.952579
4.75799	-0.952579
4.75799	-0.816497
4.76498	-0.816497
4.76498	-0.952579
4.76632	-0.952579
4.76632	-0.816497
4.77303	-0.816497
4.77303	-0.952579
4.77498	-0.952579
4.77498	-1.08866
4.80052	-1.08866
4.80052	-0.952579
4.81123	-0.952579
4.81123	-1.08866
4.81445	-1.08866
4.81445	-0.952579
4.86428	-0.952579
4.86428	-0.816497
4.86655	-0.816497
4.86655	-0.952579
4.86902	-0.952579
4.86902	-0.816497
4.8775	-0.816497
4.8775	-0.680414
4.89051	-0.680414
4.89051	-0.544331
4.89499	-0.544331
4.89499	-0.408248
4.90353	-0.408248
4.90353	-0.544331
4.91829	-0.544331
4.91829	-0.408248
4.91933	-0.408248
4.91933	-0.272166
4.92454	-0.272166
4.92454	-0.408248
4.9279	-0.408248
4.9279	-0.272166
4.93628	-0.272166
4.93628	-0.136083
4.94077	-0.136083
4.94077	0.
4.94727	0.
4.94727	0.136083
4.95775	0.136083
4.95775	0.
4.98984	0.
4.98984	-0.136083
4.99047	-0.136083
4.99047	-0.272166
4.9932	-0.272166
4.9932	-0.136083
4.9972	-0.136083
4.9972	-0.272166
5.00684	-0.272166
5.00684	-0.408248
5.01111	-0.408248
5.01111	-0.544331
5.01294	-0.544331
5.01294	-0.408248


==> Introduction/Version_R1/tikz/SamplePaths_diffusion/sample_path_R500.txt <==
0.	0.
0.00294594	0.0442374
0.0104364	0.17695
0.0178114	0.132712
0.0279515	0.17695
0.0313684	0.309662
0.038629	0.17695
0.0427076	0.221187
0.052328	0.0884748
0.05549	-0.0442374
0.0618081	-0.0884748
0.0679588	-0.132712
0.0698874	-0.0884748
0.0759426	-0.132712
0.0834817	-0.0884748
0.0890159	-0.132712
0.0924196	-0.0884748
0.0987752	-0.0442374
0.102906	0.
0.112007	-0.0442374
0.120816	0.0884748
0.124674	0.221187
0.128006	0.265424
0.132061	0.309662
0.134959	0.265424
0.144572	0.132712
0.148259	0.17695
0.15445	0.0442374
0.160002	0.
0.162942	0.132712
0.169598	0.
0.174776	-0.132712
0.17584	0.
0.181153	-0.0442374
0.187299	-0.0884748
0.196008	0.0442374
0.201145	0.0884748
0.211175	0.132712
0.220138	0.
0.224117	-0.0442374
0.230255	0.
0.23212	-0.132712
0.23408	-0.0884748
0.241529	-0.132712
0.249789	-0.17695
0.252627	-0.221187
0.257151	-0.265424
0.261397	-0.132712
0.264596	0.
0.269232	0.132712
0.275765	0.17695
0.28141	0.221187
0.290973	0.17695
0.299339	0.0442374
0.301867	-0.0884748
0.305658	-0.132712
0.309633	-0.0884748
0.312073	-0.132712
0.31489	-0.0884748
0.322727	-0.132712
0.325454	0.0884748
0.331157	0.221187
0.33785	0.17695
0.344154	0.132712
0.347933	0.353899
0.352852	0.398137
0.357578	0.265424
0.361795	0.0442374
0.367957	0.17695
0.371673	0.132712
0.375185	0.17695
0.377896	0.309662
0.386008	0.17695
0.388354	0.221187
0.391204	0.265424
0.39413	0.309662
0.401246	0.17695
0.403149	0.221187
0.406151	0.353899
0.413978	0.398137
0.416804	0.442374
0.422526	0.398137
0.427859	0.442374
0.43121	0.398137
0.436156	0.442374
0.439616	0.398137
0.445331	0.353899
0.45454	0.309662
0.457801	0.442374
0.465548	0.309662
0.470665	0.17695
0.473893	0.132712
0.47628	0.17695
0.480561	0.132712
0.485641	0.
0.490849	-0.132712
0.496235	-0.17695
0.50139	-0.309662
0.506962	-0.0884748
0.514882	-0.132712
0.517675	0.
0.525037	-0.132712
0.527274	-0.265424
0.533178	-0.309662
0.540855	-0.530849
0.54306	-0.309662
0.548453	-0.17695
0.557765	-0.221187
0.559877	-0.17695
0.562645	-0.309662
0.566156	-0.17695
0.571667	-0.132712
0.574347	-0.17695
0.579356	0.0442374
0.581327	-0.0884748
0.584691	-0.221187
0.587566	-0.265424
0.590182	-0.221187
0.59413	-0.265424
0.599275	-0.132712
0.608066	-0.17695
0.611327	-0.309662
0.614034	-0.353899
0.61844	-0.309662
0.622817	-0.442374
0.626145	-0.486611
0.627668	-0.442374
0.63187	-0.221187
0.636242	-0.17695
0.645	-0.0442374
0.646181	0.17695
0.648519	0.221187
0.650722	0.265424
0.655763	0.0442374
0.666968	0.0884748
0.672576	-0.132712
0.689744	-0.0884748
0.693735	-0.132712
0.701816	-0.0884748
0.704835	-0.309662
0.710804	-0.353899
0.716145	-0.309662
0.719256	-0.442374
0.723126	-0.398137
0.727283	-0.353899
0.729327	-0.309662
0.734151	-0.353899
0.740119	-0.398137
0.746798	-0.353899
0.749922	-0.132712
0.7535	-0.265424
0.758171	-0.309662
0.762831	-0.442374
0.765712	-0.486611
0.768942	-0.353899
0.772009	-0.309662
0.776793	-0.353899
0.78064	-0.309662
0.785748	-0.442374
0.789078	-0.663561
0.793671	-0.619324
0.797541	-0.486611
0.802415	-0.530849
0.805853	-0.575086
0.811819	-0.619324
0.815302	-0.663561
0.820698	-0.884748
0.822577	-1.10593
0.826925	-1.0617
0.833381	-0.840511
0.840644	-0.884748
0.84232	-0.840511
0.850406	-0.884748
0.858212	-1.01746
0.868087	-0.973223
0.873032	-0.928985
0.877093	-1.0617
0.881807	-1.01746
0.886178	-1.23865
0.891579	-1.10593
0.896926	-0.884748
0.902519	-0.928985
0.908398	-0.796273
0.91347	-0.928985
0.915342	-0.973223
0.922848	-0.928985
0.925869	-0.973223
0.932064	-0.840511
0.936616	-0.796273
0.944119	-0.840511
0.948193	-0.796273
0.957664	-0.752036
0.963191	-0.619324
0.965887	-0.752036
0.969436	-0.796273
0.972472	-0.840511
0.975845	-0.707798
0.980143	-0.752036
0.98489	-0.619324
0.987151	-0.663561
0.993876	-0.707798
0.998967	-0.840511
1.00271	-0.884748
1.00847	-1.01746
1.01499	-0.973223
1.02254	-1.10593
1.03607	-0.973223
1.03884	-0.928985
1.04229	-1.0617
1.04524	-0.928985
1.05197	-0.973223
1.05939	-1.19441
1.06497	-1.23865
1.06676	-1.28288
1.07069	-1.23865
1.0832	-1.28288
1.08846	-1.23865
1.09337	-1.10593
1.09551	-1.0617
1.1006	-1.19441
1.10831	-1.23865
1.11303	-1.28288
1.11899	-1.4156
1.1246	-1.45983
1.13034	-1.4156
1.13603	-1.37136
1.13879	-1.23865
1.1435	-1.10593
1.15384	-0.884748
1.16183	-0.840511
1.16614	-0.619324
1.16919	-0.752036
1.17668	-0.707798
1.18048	-0.663561
1.1868	-0.707798
1.19295	-0.663561
1.19819	-0.619324
1.20333	-0.486611
1.21219	-0.353899
1.21699	-0.486611
1.22169	-0.442374
1.22372	-0.398137
1.22583	-0.353899
1.2326	-0.486611
1.24267	-0.442374
1.24554	-0.398137
1.24806	-0.530849
1.25085	-0.398137
1.26171	-0.619324
1.26475	-0.486611
1.2728	-0.442374
1.27747	-0.575086
1.28451	-0.530849
1.28908	-0.398137
1.2913	-0.442374
1.29701	-0.575086
1.30242	-0.442374
1.3096	-0.486611
1.31462	-0.353899
1.32652	-0.398137
1.32909	-0.530849
1.33168	-0.486611
1.33519	-0.530849
1.34135	-0.575086
1.34496	-0.530849
1.3486	-0.398137
1.35454	-0.353899
1.35715	-0.398137
1.3612	-0.265424
1.36739	-0.398137
1.37603	-0.353899
1.3818	-0.486611
1.39081	-0.619324
1.39647	-0.663561
1.40145	-0.530849
1.40755	-0.486611
1.41044	-0.353899
1.41573	-0.221187
1.41897	-0.265424
1.42507	-0.309662
1.43434	-0.442374
1.43928	-0.398137
1.44258	-0.353899
1.44653	-0.309662
1.45049	-0.353899
1.45472	-0.398137
1.4605	-0.353899
1.46367	-0.132712
1.46926	-0.17695
1.47447	-0.0442374
1.47924	0.0884748
1.48437	0.132712
1.4891	0.17695
1.49646	0.309662
1.50094	0.17695
1.50768	0.221187
1.51052	0.265424
1.51873	0.309662
1.52102	0.442374
1.52322	0.575086
1.52791	0.530849
1.53127	0.398137
1.53292	0.265424
1.53871	0.486611
1.54359	0.530849
1.54501	0.486611
1.54884	0.530849
1.55303	0.398137
1.56246	0.353899
1.56621	0.132712
1.56996	0.265424
1.57339	0.221187
1.57987	0.265424
1.58585	0.486611
1.59001	0.530849
1.59214	0.486611
1.59599	0.265424
1.60164	0.0442374
1.60445	0.0884748
1.61198	-0.0442374
1.61617	0.
1.62051	-0.0442374
1.6248	-0.17695
1.62984	-0.221187
1.63327	-0.265424
1.6356	-0.221187
1.64138	-0.0884748
1.64592	-0.0442374
1.65144	-0.0884748
1.66012	-0.221187
1.66908	-0.0884748
1.67373	-0.0442374
1.68169	-0.0884748
1.68632	0.0442374
1.68922	0.17695
1.69277	0.398137
1.69894	0.442374
1.70448	0.575086
1.70919	0.353899
1.71661	0.309662
1.72128	0.353899
1.7286	0.309662
1.73301	0.442374
1.74095	0.398137
1.74739	0.353899
1.75013	0.221187
1.75544	0.17695
1.7614	0.0442374
1.76505	0.
1.77273	0.0442374
1.77464	0.
1.77731	-0.132712
1.78025	-0.17695
1.78334	-0.221187
1.7882	-0.265424
1.7962	-0.398137
1.79924	-0.442374
1.80973	-0.486611
1.81417	-0.530849
1.82107	-0.575086
1.82701	-0.619324
1.83114	-0.575086
1.83432	-0.619324
1.8416	-0.575086
1.84861	-0.442374
1.85653	-0.575086
1.86004	-0.530849
1.86323	-0.663561
1.86983	-0.796273
1.87191	-0.752036
1.8756	-0.796273
1.88212	-0.928985
1.89012	-0.884748
1.89562	-0.840511
1.89724	-0.884748
1.89906	-0.840511
1.90109	-0.973223
1.90586	-1.01746
1.90885	-0.973223
1.91236	-1.10593
1.92164	-1.0617
1.92519	-1.01746
1.92759	-0.973223
1.9329	-0.840511
1.94012	-0.796273
1.94477	-0.840511
1.95194	-0.884748
1.96272	-0.840511
1.96666	-0.707798
1.96979	-0.752036
1.97222	-0.619324
1.975	-0.575086
1.98301	-0.619324
1.98875	-0.752036
1.99215	-0.707798
1.99858	-0.752036
2.0075	-0.796273
2.01121	-0.840511
2.01838	-0.619324
2.02631	-0.575086
2.03595	-0.707798
2.04189	-0.575086
2.04643	-0.530849
2.0525	-0.486611
2.06236	-0.530849
2.06502	-0.486611
2.06919	-0.353899
2.07174	-0.221187
2.07375	-0.265424
2.07648	-0.221187
2.0813	-0.265424
2.0861	-0.221187
2.09325	-0.17695
2.09923	-0.132712
2.10196	-0.0884748
2.103	0.0442374
2.1139	0.
2.12226	0.132712
2.12385	0.17695
2.1323	0.221187
2.135	0.17695
2.13965	0.221187
2.14408	0.17695
2.14849	0.221187
2.15277	0.265424
2.15633	0.221187
2.1604	0.265424
2.17073	0.398137
2.17779	0.442374
2.17926	0.398137
2.1848	0.353899
2.18937	0.398137
2.19149	0.265424
2.19608	0.309662
2.19963	0.265424
2.20231	0.309662
2.21062	0.442374
2.21346	0.486611
2.21706	0.353899
2.22132	0.309662
2.22456	0.353899
2.2275	0.398137
2.22904	0.442374
2.23307	0.309662
2.23701	0.265424
2.2426	0.221187
2.24994	0.353899
2.25347	0.575086
2.25682	0.619324
2.26179	0.486611
2.2656	0.530849
2.27252	0.663561
2.27653	0.796273
2.27865	0.752036
2.28414	0.884748
2.28759	0.928985
2.29485	0.884748
2.30252	0.840511
2.31536	0.796273
2.32286	0.575086
2.32926	0.530849
2.33311	0.663561
2.3384	0.707798
2.34065	0.663561
2.34887	0.619324
2.35505	0.663561
2.36284	0.619324
2.36654	0.398137
2.36875	0.353899
2.37186	0.398137
2.37641	0.265424
2.37966	0.398137
2.38407	0.530849
2.38725	0.398137
2.39186	0.353899
2.39922	0.309662
2.40555	0.353899
2.41058	0.486611
2.41619	0.530849
2.42127	0.486611
2.4324	0.619324
2.43542	0.575086
2.44178	0.530849
2.44728	0.486611
2.45458	0.353899
2.45972	0.575086
2.4627	0.707798
2.46814	0.663561
2.46998	0.530849
2.47465	0.575086
2.4771	0.707798
2.48354	0.663561
2.48728	0.796273
2.49247	1.01746
2.49782	1.0617
2.50661	1.10593
2.51172	1.15017
2.5142	1.19441
2.51942	1.4156
2.5291	1.54831
2.53552	1.4156
2.54114	1.54831
2.54432	1.4156
2.54822	1.54831
2.55182	1.59255
2.55492	1.63678
2.55942	1.68102
2.56305	1.81373
2.56541	1.7695
2.57066	1.99068
2.574	1.94645
2.58364	1.99068
2.58932	1.85797
2.59356	1.90221
2.59663	1.7695
2.60146	1.81373
2.60838	2.03492
2.61201	2.07916
2.61561	2.03492
2.62199	1.99068
2.62557	1.94645
2.63158	1.90221
2.63709	1.85797
2.64344	1.81373
2.64532	1.85797
2.65144	1.90221
2.65451	1.85797
2.6573	1.81373
2.66271	2.03492
2.66993	2.07916
2.67515	2.03492
2.67996	2.07916
2.68566	2.03492
2.68976	2.16763
2.69242	2.21187
2.69957	2.25611
2.70179	2.21187
2.70688	2.16763
2.71354	2.21187
2.71796	2.16763
2.72337	2.03492
2.72496	2.07916
2.73337	2.03492
2.74003	2.07916
2.74655	2.21187
2.75388	2.07916
2.75672	2.03492
2.76374	1.99068
2.76709	1.85797
2.77492	1.72526
2.77939	1.68102
2.78453	1.72526
2.788	1.7695
2.79271	1.72526
2.79662	1.85797
2.80211	1.81373
2.80634	1.94645
2.81826	1.90221
2.82579	1.94645
2.83212	2.16763
2.83534	2.30034
2.84154	2.16763
2.84932	2.21187
2.85271	2.07916
2.85809	2.21187
2.86387	2.16763
2.87033	2.12339
2.88006	1.99068
2.89829	1.85797
2.90475	2.07916
2.90774	2.03492
2.91608	2.07916
2.91989	2.12339
2.92701	1.99068
2.93381	1.85797
2.94131	1.81373
2.94367	1.68102
2.94808	1.54831
2.95615	1.68102
2.9626	1.54831
2.96551	1.4156
2.97371	1.37136
2.97692	1.4156
2.98097	1.19441
2.98735	1.4156
2.99387	1.37136
2.99637	1.32712
3.00063	1.45983
3.00622	1.4156
3.01071	1.28288
3.01513	1.15017
3.0168	1.10593
3.02056	1.15017
3.02661	1.19441
3.03624	1.4156
3.03809	1.54831
3.04248	1.50407
3.04571	1.63678
3.04931	1.50407
3.05718	1.54831
3.06281	1.4156
3.06891	1.37136
3.07402	1.4156
3.07501	1.37136
3.07868	1.32712
3.08343	1.28288
3.09017	1.0617
3.09524	1.28288
3.09817	1.32712
3.10504	1.28288
3.11039	1.23865
3.11585	1.19441
3.11989	1.23865
3.12519	1.28288
3.13101	1.23865
3.13737	1.37136
3.14221	1.32712
3.14522	1.54831
3.14928	1.59255
3.15204	1.63678
3.15567	1.50407
3.15973	1.45983
3.16528	1.4156
3.168	1.45983
3.17188	1.50407
3.18499	1.54831
3.18811	1.59255
3.19181	1.63678
3.20051	1.7695
3.20906	1.72526
3.21066	1.59255
3.21815	1.63678
3.22273	1.50407
3.22959	1.45983
3.23712	1.50407
3.24147	1.63678
3.24291	1.68102
3.24785	1.63678
3.25363	1.7695
3.25934	1.54831
3.2642	1.50407
3.27215	1.37136
3.28127	1.4156
3.28761	1.28288
3.29273	1.4156
3.29782	1.37136
3.30415	1.4156
3.31305	1.45983
3.31721	1.32712
3.32358	1.37136
3.3255	1.32712
3.33082	1.37136
3.3341	1.50407
3.33983	1.45983
3.34493	1.4156
3.35153	1.28288
3.35475	1.32712
3.36183	1.10593
3.37306	1.0617
3.37902	0.928985
3.38675	0.796273
3.39083	0.752036
3.39869	0.796273
3.40126	0.752036
3.4035	0.707798
3.40806	0.752036
3.41126	0.707798
3.41309	0.663561
3.41432	0.442374
3.4189	0.486611
3.42306	0.530849
3.42571	0.486611
3.43281	0.530849
3.43787	0.575086
3.44252	0.530849
3.44584	0.663561
3.45067	0.442374
3.45731	0.575086
3.46205	0.530849
3.46976	0.398137
3.47559	0.442374
3.48157	0.398137
3.48636	0.442374
3.49173	0.486611
3.49566	0.353899
3.50012	0.398137
3.50356	0.265424
3.50963	0.309662
3.51502	0.353899
3.51776	0.486611
3.52249	0.619324
3.52903	0.575086
3.53224	0.619324
3.53556	0.486611
3.54108	0.530849
3.54276	0.486611
3.54441	0.530849
3.54764	0.486611
3.55086	0.530849
3.55686	0.486611
3.55921	0.530849
3.56684	0.486611
3.57427	0.353899
3.57897	0.309662
3.58201	0.17695
3.58553	0.0442374
3.59186	0.0884748
3.59473	0.132712
3.59905	0.17695
3.60201	0.132712
3.61358	0.265424
3.6206	0.221187
3.62895	0.353899
3.63461	0.309662
3.63764	0.265424
3.64074	0.221187
3.6425	0.0884748
3.64485	0.0442374
3.64767	-0.0884748
3.65188	-0.0442374
3.65525	-0.0884748
3.66413	-0.132712
3.66716	0.
3.66967	-0.132712
3.68078	0.
3.68299	-0.132712
3.68594	-0.265424
3.6904	-0.221187
3.69479	-0.353899
3.70296	-0.575086
3.71675	-0.707798
3.71905	-0.752036
3.72899	-0.707798
3.73119	-0.752036
3.73485	-0.796273
3.73705	-0.752036
3.74472	-0.707798
3.74857	-0.575086
3.7532	-0.619324
3.75591	-0.752036
3.76132	-0.884748
3.76897	-0.928985
3.77302	-0.796273
3.77532	-0.752036
3.78245	-0.796273
3.78716	-0.752036
3.79436	-0.530849
3.79798	-0.309662
3.80377	-0.353899
3.81008	-0.309662
3.81922	-0.353899
3.82334	-0.309662
3.8249	-0.353899
3.82804	-0.398137
3.83473	-0.442374
3.84085	-0.398137
3.84568	-0.265424
3.84981	-0.309662
3.85421	-0.353899
3.86156	-0.309662
3.86878	-0.265424
3.87321	-0.0442374
3.87634	-0.0884748
3.88262	-0.132712
3.89149	-0.265424
3.90077	-0.132712
3.90535	0.
3.90984	0.221187
3.91389	0.265424
3.91701	0.309662
3.91916	0.353899
3.92239	0.221187
3.92724	0.265424
3.93435	0.221187
3.93883	0.265424
3.94381	0.221187
3.95084	0.17695
3.95548	0.221187
3.96055	0.17695
3.97173	0.0442374
3.9774	0.0884748
3.98081	0.0442374
3.98907	-0.0884748
3.9925	0.0442374
3.99911	0.17695
4.00144	0.132712
4.00731	-0.0884748
4.01367	-0.132712
4.01852	0.
4.02586	-0.221187
4.0291	-0.0884748
4.03224	0.0442374
4.03777	0.0884748
4.04181	-0.0442374
4.04532	-0.17695
4.05098	-0.221187
4.05668	-0.17695
4.06042	-0.132712
4.06574	-0.17695
4.06826	-0.132712
4.07264	-0.0884748
4.07766	-0.0442374
4.07925	0.0884748
4.08462	0.0442374
4.08802	0.0884748
4.09128	0.221187
4.09877	0.0884748
4.10417	0.132712
4.10686	0.0884748
4.11337	0.132712
4.11618	0.265424
4.11883	0.309662
4.12403	0.265424
4.12891	0.309662
4.13909	0.353899
4.1425	0.486611
4.14734	0.619324
4.15296	0.575086
4.158	0.530849
4.16205	0.486611
4.16516	0.619324
4.16689	0.575086
4.16824	0.530849
4.17587	0.486611
4.17916	0.530849
4.18494	0.486611
4.18854	0.619324
4.19518	0.398137
4.19818	0.530849
4.20251	0.575086
4.2073	0.530849
4.21147	0.575086
4.22404	0.619324
4.22937	0.486611
4.23356	0.353899
4.23702	0.221187
4.24471	0.0884748
4.25111	0.0442374
4.2587	0.0884748
4.26572	0.132712
4.27245	0.17695
4.27928	0.398137
4.28554	0.353899
4.28776	0.221187
4.29583	0.17695
4.2995	0.221187
4.30641	0.353899
4.3087	0.309662
4.31605	0.442374
4.31873	0.398137
4.32102	0.353899
4.32397	0.398137
4.32832	0.442374
4.32983	0.309662
4.33183	0.353899
4.33785	0.309662
4.34421	0.442374
4.34815	0.486611
4.35433	0.530849
4.3616	0.575086
4.36516	0.530849
4.37186	0.486611
4.37632	0.530849
4.3844	0.398137
4.38939	0.442374
4.39611	0.398137
4.40216	0.353899
4.40816	0.221187
4.412	0.0884748
4.41646	0.0442374
4.4216	-0.17695
4.42625	-0.132712
4.431	-0.0884748
4.43459	-0.0442374
4.438	0.
4.44035	-0.132712
4.44642	-0.0884748
4.44977	-0.0442374
4.45552	-0.0884748
4.45863	0.0442374
4.46575	0.0884748
4.46867	0.132712
4.47346	0.17695
4.47798	0.221187
4.48215	0.17695
4.49022	0.221187
4.4968	0.0884748
4.50336	0.132712
4.50894	0.265424
4.51152	0.309662
4.51237	0.353899
4.51715	0.309662
4.52107	0.265424
4.52489	0.309662
4.53093	0.265424
4.53495	0.398137
4.54166	0.265424
4.54512	0.132712
4.54839	0.17695
4.55328	0.221187
4.55597	0.0884748
4.56243	0.0442374
4.56455	0.17695
4.57098	-0.0442374
4.57403	0.
4.57928	0.132712
4.58482	0.0884748
4.59124	0.221187
4.60023	0.17695
4.6081	0.221187
4.61144	0.265424
4.61657	0.398137
4.62257	0.442374
4.62708	0.486611
4.6295	0.353899
4.63144	0.398137
4.63304	0.442374
4.63537	0.221187
4.63768	0.265424
4.64796	0.221187
4.65339	0.442374
4.66373	0.486611
4.6674	0.530849
4.67201	0.398137
4.6772	0.353899
4.68075	0.575086
4.68677	0.530849
4.68888	0.486611
4.6933	0.442374
4.7006	0.486611
4.70756	0.530849
4.71108	0.752036
4.71546	0.884748
4.72357	1.10593
4.72871	0.973223
4.73575	1.10593
4.74086	1.23865
4.74501	1.28288
4.75054	1.32712
4.75678	1.10593
4.75852	1.0617
4.76413	1.10593
4.76842	0.973223
4.77078	0.928985
4.77524	0.884748
4.78741	0.928985
4.78914	1.0617
4.79412	1.10593
4.7983	0.973223
4.80415	0.928985
4.80887	0.796273
4.81415	0.840511
4.81665	0.707798
4.82169	0.928985
4.82694	0.796273
4.84286	0.840511
4.85161	0.707798
4.85581	0.663561
4.86193	0.796273
4.86484	0.840511
4.87085	0.796273
4.87566	0.928985
4.8819	0.973223
4.88471	0.928985
4.89036	0.884748
4.89487	1.01746
4.90063	0.973223
4.90435	0.928985
4.90602	0.884748
4.91187	0.840511
4.91464	0.796273
4.91769	0.928985
4.92154	0.884748
4.93277	0.928985
4.94088	0.884748
4.94337	0.928985
4.94869	0.884748
4.95508	0.928985
4.95716	0.973223
4.96438	1.10593
4.9715	1.15017
4.97752	1.19441
4.98097	1.32712
4.98392	1.19441
4.98534	1.23865
4.98889	1.19441
4.99378	1.15017
4.99702	1.28288
5.00016	1.32712

==> Introduction/Version_R1/tikz/TimeVarying/arrival_rate.txt <==
0.	7.47126
0.2	6.96598
0.4	6.49425
0.6	6.05563
0.8	5.64966
1.	5.27586
1.2	4.93379
1.4	4.62299
1.6	4.34299
1.8	4.09333
2.	3.87356
2.2	3.7086
2.4	3.56625
2.6	3.43972
2.8	3.32221
3.	3.2069
3.2	3.02115
3.4	2.84046
3.6	2.67448
3.8	2.53287
4.	2.42529
4.2	2.44634
4.4	2.49949
4.6	2.57315
4.8	2.65572
5.	2.73563
5.2	2.64092
5.4	2.56046
5.6	2.52276
5.8	2.55632
6.	2.68966
6.2	3.01122
6.4	3.47457
6.6	4.09324
6.8	4.88074
7.	5.85058
7.2	7.18547
7.4	8.68745
7.6	10.3277
7.8	12.0775
8.	13.9081
8.2	15.9435
8.4	17.964
8.6	19.9023
8.8	21.6914
9.	23.2644
9.2	24.2485
9.4	24.9587
9.6	25.4045
9.8	25.5952
10.	25.5402
10.2	25.0558
10.4	24.3927
10.6	23.6086
10.8	22.7612
11.	21.9081
11.2	21.4077
11.4	20.9418
11.6	20.4927
11.8	20.0428
12.	19.5747
12.2	18.9162
12.4	18.2429
12.6	17.5759
12.8	16.9362
13.	16.3448
13.2	15.9325
13.4	15.5833
13.6	15.2908
13.8	15.0486
14.	14.8506
14.2	14.6792
14.4	14.5419
14.6	14.4351
14.8	14.3553
15.	14.2989
15.2	14.2427
15.4	14.2075
15.6	14.1948
15.8	14.2056
16.	14.2414
16.2	14.3092
16.4	14.4031
16.6	14.5229
16.8	14.6682
17.	14.8391
17.2	15.0683
17.4	15.3144
17.6	15.5688
17.8	15.8232
18.	16.069
18.2	16.2577
18.4	16.4309
18.6	16.5903
18.8	16.7373
19.	16.8736
19.2	17.0808
19.4	17.2604
19.6	17.3938
19.8	17.4626
20.	17.4483
20.2	17.2036
20.4	16.871
20.6	16.4642
20.8	15.9969
21.	15.4828
21.2	14.9731
21.4	14.4346
21.6	13.8716
21.8	13.2886
22.	12.6897
22.2	12.0793
22.4	11.4617
22.6	10.8413
22.8	10.2223
23.	9.6092
23.2	9.00616
23.4	8.41755
23.6	7.84771
23.8	7.30094
24.	7.47126



==> Introduction/Version_R1/tikz/TimeVarying/offered_load.txt <==
0.	22.9744
0.2	22.1605
0.4	21.3315
0.6	20.4945
0.8	19.657
1.	18.825
1.2	18.0042
1.4	17.1994
1.6	16.4148
1.8	15.6548
2.	14.9221
2.2	14.2231
2.4	13.5615
2.6	12.9374
2.8	12.3494
3.	11.7952
3.2	11.2652
3.4	10.75
3.6	10.2516
3.8	9.77086
4.	9.31194
4.2	8.88923
4.4	8.51356
4.6	8.18596
4.8	7.90444
5.	7.66586
5.2	7.44776
5.4	7.23333
5.6	7.02769
5.8	6.841
6.	6.68756
6.2	6.59215
6.4	6.58062
6.6	6.67264
6.8	6.88998
7.	7.25426
7.2	7.80378
7.4	8.57155
7.6	9.56603
7.8	10.7892
8.	12.2371
8.2	13.9162
8.4	15.8228
8.6	17.9255
8.8	20.1844
9.	22.5466
9.2	24.9291
9.4	27.2448
9.6	29.4497
9.8	31.5048
10.	33.3765
10.2	35.0176
10.4	36.3923
10.6	37.4972
10.8	38.3406
11.	38.9412
11.2	39.3561
11.4	39.6399
11.6	39.8098
11.8	39.8782
12.	39.8532
12.2	39.7229
12.4	39.4779
12.6	39.1284
12.8	38.6876
13.	38.1711
13.2	37.6086
13.4	37.0273
13.6	36.4403
13.8	35.8586
14.	35.2906
14.2	34.7414
14.4	34.2154
14.6	33.7163
14.8	33.2471
15.	32.8095
15.2	32.403
15.4	32.0264
15.6	31.6812
15.8	31.3686
16.	31.0902
16.2	30.8482
16.4	30.6447
16.6	30.4809
16.8	30.358
17.	30.2769
17.2	30.2418
17.4	30.2554
17.6	30.3155
17.8	30.4184
18.	30.5592
18.2	30.728
18.4	30.915
18.6	31.1159
18.8	31.3268
19.	31.5445
19.2	31.7745
19.4	32.0196
19.6	32.2714
19.8	32.5187
20.	32.7478
20.2	32.9301
20.4	33.0398
20.6	33.0684
20.8	33.0107
21.	32.8647
21.2	32.6352
21.4	32.3276
21.6	31.9444
21.8	31.4885
22.	30.9634
22.2	30.3731
22.4	29.722
22.6	29.015
22.8	28.2573
23.	27.4544
23.2	26.6121
23.4	25.7365
23.6	24.834
23.8	23.911
24.	22.9744



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e01_mol.txt <==
0.	0.129323
0.2	0.101361
0.4	0.129062
0.6	0.102174
0.8	0.134551
1.	0.102407
1.2	0.134321
1.4	0.0954722
1.6	0.123691
1.8	0.109577
2.	0.135521
2.2	0.102152
2.4	0.0781975
2.6	0.116172
2.8	0.0959102
3.	0.0909761
3.2	0.121442
3.4	0.108902
3.6	0.0945316
3.8	0.0727689
4.	0.135174
4.2	0.120272
4.4	0.104126
4.6	0.0953963
4.8	0.0890909
5.	0.0765939
5.2	0.089149
5.4	0.0793135
5.6	0.0748235
5.8	0.0750969
6.	0.141204
6.2	0.0806777
6.4	0.0661939
6.6	0.0940226
6.8	0.130221
7.	0.0858175
7.2	0.0655828
7.4	0.122899
7.6	0.0713069
7.8	0.0845144
8.	0.107631
8.2	0.0917254
8.4	0.0771475
8.6	0.0731062
8.8	0.103917
9.	0.0967776
9.2	0.0984103
9.4	0.0910351
9.6	0.105492
9.8	0.0828441
10.	0.0804473
10.2	0.10392
10.4	0.0900476
10.6	0.0926529
10.8	0.0947955
11.	0.0912915
11.2	0.0851148
11.4	0.0847797
11.6	0.0985981
11.8	0.0918502
12.	0.113543
12.2	0.104417
12.4	0.117736
12.6	0.106707
12.8	0.113237
13.	0.10303
13.2	0.118276
13.4	0.0909371
13.6	0.105548
13.8	0.116868
14.	0.102798
14.2	0.0887521
14.4	0.111951
14.6	0.100672
14.8	0.0975855
15.	0.125347
15.2	0.111339
15.4	0.105294
15.6	0.096741
15.8	0.0896069
16.	0.0842768
16.2	0.117967
16.4	0.120425
16.6	0.123352
16.8	0.125873
17.	0.127494
17.2	0.0896991
17.4	0.0902973
17.6	0.106668
17.8	0.10931
18.	0.111816
18.2	0.120884
18.4	0.0876228
18.6	0.0994649
18.8	0.108501
19.	0.113901
19.2	0.123598
19.4	0.0927591
19.6	0.107071
19.8	0.110989
20.	0.11395
20.2	0.114747
20.4	0.121296
20.6	0.121607
20.8	0.103944
21.	0.0918219
21.2	0.0854267
21.4	0.106853
21.6	0.0883534
21.8	0.107127
22.	0.102385
22.2	0.117647
22.4	0.0923907
22.6	0.107835
22.8	0.0849089
23.	0.0926743
23.2	0.109437
23.4	0.0836534
23.6	0.0857536
23.8	0.0945449



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e01_psa.txt <==
0.	0.752962
0.2	0.786833
0.4	0.810308
0.6	0.810114
0.8	0.823322
1.	0.844839
1.2	0.867008
1.4	0.876712
1.6	0.892007
1.8	0.885607
2.	0.897856
2.2	0.864293
2.4	0.88646
2.6	0.875762
2.8	0.871912
3.	0.864885
3.2	0.87253
3.4	0.844868
3.6	0.883389
3.8	0.856075
4.	0.896744
4.2	0.831757
4.4	0.814146
4.6	0.797852
4.8	0.782789
5.	0.759551
5.2	0.756196
5.4	0.743189
5.6	0.721215
5.8	0.683365
6.	0.682547
6.2	0.63694
6.4	0.568401
6.6	0.469782
6.8	0.393216
7.	0.314166
7.2	0.213543
7.4	0.1281
7.6	0.0771665
7.8	0.0455791
8.	0.0182446
8.2	0.00616485
8.4	0.00235976
8.6	0.000785641
8.8	0.000508274
9.	0.
9.2	0.
9.4	0.0000968007
9.6	0.000190404
9.8	0.000237102
10.	0.0000940071
10.2	0.000525386
10.4	0.000932195
10.6	0.00512664
10.8	0.0109504
11.	0.0205058
11.2	0.0336738
11.4	0.0514381
11.6	0.068518
11.8	0.0921596
12.	0.118326
12.2	0.171379
12.4	0.198895
12.6	0.265989
12.8	0.300418
13.	0.381504
13.2	0.396256
13.4	0.37796
13.6	0.401891
13.8	0.42711
14.	0.406182
14.2	0.380376
14.4	0.400652
14.6	0.38595
14.8	0.366926
15.	0.337176
15.2	0.316444
15.4	0.345366
15.6	0.332371
15.8	0.307855
16.	0.26412
16.2	0.242714
16.4	0.242539
16.6	0.237981
16.8	0.18784
17.	0.182845
17.2	0.17634
17.4	0.14686
17.6	0.126971
17.8	0.120654
18.	0.0983521
18.2	0.0953014
18.4	0.0818241
18.6	0.0792458
18.8	0.0833512
19.	0.0814242
19.2	0.0627707
19.4	0.0652052
19.6	0.0558483
19.8	0.0560767
20.	0.061461
20.2	0.0733046
20.4	0.0961048
20.6	0.0963917
20.8	0.120495
21.	0.188162
21.2	0.226625
21.4	0.264082
21.6	0.293037
21.8	0.377486
22.	0.423764
22.2	0.444456
22.4	0.538226
22.6	0.566566
22.8	0.663285
23.	0.670435
23.2	0.685673
23.4	0.776677
23.6	0.777289
23.8	0.796317



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e03_mol.txt <==
0.	0.30439
0.2	0.258869
0.4	0.256477
0.6	0.274574
0.8	0.290574
1.	0.271283
1.2	0.283203
1.4	0.285823
1.6	0.305164
1.8	0.308409
2.	0.284204
2.2	0.278892
2.4	0.285299
2.6	0.317941
2.8	0.265269
3.	0.291606
3.2	0.255711
3.4	0.296997
3.6	0.338248
3.8	0.297125
4.	0.33593
4.2	0.283229
4.4	0.329858
4.6	0.325761
4.8	0.272942
5.	0.334328
5.2	0.312415
5.4	0.284327
5.6	0.261385
5.8	0.266574
6.	0.3373
6.2	0.319345
6.4	0.32967
6.6	0.33109
6.8	0.268903
7.	0.306658
7.2	0.266631
7.4	0.33526
7.6	0.263034
7.8	0.270972
8.	0.243533
8.2	0.238591
8.4	0.232133
8.6	0.247326
8.8	0.273952
9.	0.254174
9.2	0.230113
9.4	0.251936
9.6	0.266591
9.8	0.232924
10.	0.234043
10.2	0.273243
10.4	0.244389
10.6	0.247035
10.8	0.23821
11.	0.225639
11.2	0.250796
11.4	0.262934
11.6	0.233651
11.8	0.238724
12.	0.23714
12.2	0.274497
12.4	0.265798
12.6	0.24893
12.8	0.270534
13.	0.254942
13.2	0.273657
13.4	0.249023
13.6	0.272385
13.8	0.280927
14.	0.245977
14.2	0.27266
14.4	0.245088
14.6	0.270559
14.8	0.249282
15.	0.277202
15.2	0.253672
15.4	0.280221
15.6	0.268146
15.8	0.254323
16.	0.287877
16.2	0.280084
16.4	0.257036
16.6	0.259475
16.8	0.288364
17.	0.283686
17.2	0.282244
17.4	0.287757
17.6	0.293773
17.8	0.300229
18.	0.257957
18.2	0.268661
18.4	0.278718
18.6	0.286109
18.8	0.293115
19.	0.256704
19.2	0.273237
19.4	0.277739
19.6	0.294645
19.8	0.25754
20.	0.263527
20.2	0.275948
20.4	0.282217
20.6	0.278946
20.8	0.271755
21.	0.264384
21.2	0.259651
21.4	0.255382
21.6	0.285605
21.8	0.253888
22.	0.271183
22.2	0.288493
22.4	0.259881
22.6	0.266311
22.8	0.275473
23.	0.281215
23.2	0.302436
23.4	0.297009
23.6	0.300466
23.8	0.287673



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e03_psa.txt <==
0.	0.901239
0.2	0.911765
0.4	0.949802
0.6	0.948436
0.8	0.938499
1.	0.95602
1.2	0.961124
1.4	0.960853
1.6	0.948909
1.8	0.964713
2.	0.956734
2.2	0.968327
2.4	0.961411
2.6	0.955683
2.8	0.967686
3.	0.96225
3.2	0.954014
3.4	0.967153
3.6	0.964516
3.8	0.97166
4.	0.969043
4.2	0.957507
4.4	0.961101
4.6	0.93222
4.8	0.930451
5.	0.928981
5.2	0.921596
5.4	0.947368
5.6	0.931513
5.8	0.93301
6.	0.90968
6.2	0.887437
6.4	0.838961
6.6	0.808471
6.8	0.753696
7.	0.680744
7.2	0.585882
7.4	0.462633
7.6	0.338723
7.8	0.244344
8.	0.15854
8.2	0.101086
8.4	0.0659117
8.6	0.0386683
8.8	0.0247911
9.	0.0136357
9.2	0.0114982
9.4	0.00992325
9.6	0.00886242
9.8	0.00804913
10.	0.0100851
10.2	0.0153414
10.4	0.0258232
10.6	0.0510871
10.8	0.0737752
11.	0.118359
11.2	0.152293
11.4	0.189131
11.6	0.221214
11.8	0.268826
12.	0.316777
12.2	0.417047
12.4	0.454504
12.6	0.485334
12.8	0.578798
13.	0.606023
13.2	0.644175
13.4	0.673997
13.6	0.644406
13.8	0.666268
14.	0.642406
14.2	0.669542
14.4	0.654643
14.6	0.628443
14.8	0.619888
15.	0.604242
15.2	0.626943
15.4	0.611303
15.6	0.59779
15.8	0.58824
16.	0.566131
16.2	0.501399
16.4	0.51059
16.6	0.497012
16.8	0.490555
17.	0.432985
17.2	0.430508
17.4	0.384768
17.6	0.381629
17.8	0.34776
18.	0.338376
18.2	0.308886
18.4	0.306256
18.6	0.308479
18.8	0.279305
19.	0.274962
19.2	0.235576
19.4	0.242686
19.6	0.244063
19.8	0.242999
20.	0.251109
20.2	0.251045
20.4	0.284249
20.6	0.331231
20.8	0.36802
21.	0.406858
21.2	0.445702
21.4	0.496405
21.6	0.533675
21.8	0.63474
22.	0.672677
22.2	0.702311
22.4	0.779002
22.6	0.796532
22.8	0.814494
23.	0.870405
23.2	0.885795
23.4	0.89705
23.6	0.932626
23.8	0.933983



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e05_mol.txt <==
0.	0.446219
0.2	0.460277
0.4	0.463057
0.6	0.476994
0.8	0.485272
1.	0.439748
1.2	0.430126
1.4	0.445225
1.6	0.457609
1.8	0.48602
2.	0.491307
2.2	0.436146
2.4	0.450877
2.6	0.48783
2.8	0.439619
3.	0.471638
3.2	0.490035
3.4	0.464344
3.6	0.501091
3.8	0.462255
4.	0.511573
4.2	0.457271
4.4	0.530556
4.6	0.49377
4.8	0.472557
5.	0.458296
5.2	0.523997
5.4	0.504836
5.6	0.478528
5.8	0.466603
6.	0.546346
6.2	0.534762
6.4	0.534208
6.6	0.554004
6.8	0.466304
7.	0.504585
7.2	0.470674
7.4	0.446719
7.6	0.443273
7.8	0.471764
8.	0.426455
8.2	0.47685
8.4	0.477687
8.6	0.428686
8.8	0.437784
9.	0.46614
9.2	0.426892
9.4	0.459352
9.6	0.416941
9.8	0.413906
10.	0.41052
10.2	0.40055
10.4	0.411697
10.6	0.426108
10.8	0.412397
11.	0.399145
11.2	0.409567
11.4	0.421761
11.6	0.388515
11.8	0.387375
12.	0.389975
12.2	0.437227
12.4	0.427368
12.6	0.402237
12.8	0.442488
13.	0.417342
13.2	0.435141
13.4	0.413785
13.6	0.427221
13.8	0.445912
14.	0.423622
14.2	0.440559
14.4	0.415695
14.6	0.436287
14.8	0.4126
15.	0.442709
15.2	0.412101
15.4	0.447916
15.6	0.432949
15.8	0.412262
16.	0.45264
16.2	0.431164
16.4	0.426787
16.6	0.422743
16.8	0.412395
17.	0.403082
17.2	0.412106
17.4	0.400249
17.6	0.414185
17.8	0.418474
18.	0.425496
18.2	0.44249
18.4	0.446581
18.6	0.464357
18.8	0.420919
19.	0.43158
19.2	0.436376
19.4	0.459007
19.6	0.413673
19.8	0.427215
20.	0.435774
20.2	0.451357
20.4	0.457639
20.6	0.46635
20.8	0.466353
21.	0.455584
21.2	0.426821
21.4	0.413833
21.6	0.453277
21.8	0.436349
22.	0.46587
22.2	0.432949
22.4	0.455997
22.6	0.471125
22.8	0.473118
23.	0.449191
23.2	0.442545
23.4	0.449576
23.6	0.457452
23.8	0.449377



==> Introduction/Version_R1/tikz/TimeVarying/pdelay_e05_psa.txt <==
0.	0.960456
0.2	0.965022
0.4	0.974035
0.6	0.97924
0.8	0.97588
1.	0.982365
1.2	0.979436
1.4	0.986222
1.6	0.983888
1.8	0.989305
2.	0.984245
2.2	0.990939
2.4	0.982102
2.6	0.982542
2.8	0.987792
3.	0.984536
3.2	0.982893
3.4	0.992016
3.6	0.988946
3.8	0.987694
4.	0.990817
4.2	0.97732
4.4	0.985444
4.6	0.983325
4.8	0.974872
5.	0.974371
5.2	0.97682
5.4	0.97592
5.6	0.97086
5.8	0.967881
6.	0.963182
6.2	0.96005
6.4	0.937976
6.6	0.921675
6.8	0.881291
7.	0.852091
7.2	0.771159
7.4	0.701678
7.6	0.618552
7.8	0.494066
8.	0.388147
8.2	0.297485
8.4	0.218773
8.6	0.171354
8.8	0.127312
9.	0.0994783
9.2	0.08307
9.4	0.0728805
9.6	0.071949
9.8	0.0727255
10.	0.0768178
10.2	0.088384
10.4	0.107655
10.6	0.156566
10.8	0.220635
11.	0.262126
11.2	0.312882
11.4	0.364578
11.6	0.406902
11.8	0.459713
12.	0.502371
12.2	0.593031
12.4	0.632926
12.6	0.657928
12.8	0.735607
13.	0.76368
13.2	0.789382
13.4	0.808325
13.6	0.790014
13.8	0.81312
14.	0.792501
14.2	0.784286
14.4	0.805932
14.6	0.786787
14.8	0.772297
15.	0.761185
15.2	0.750735
15.4	0.737647
15.6	0.723518
15.8	0.724249
16.	0.710649
16.2	0.691646
16.4	0.687791
16.6	0.679114
16.8	0.644354
17.	0.628777
17.2	0.632561
17.4	0.58584
17.6	0.572986
17.8	0.547759
18.	0.509339
18.2	0.501792
18.4	0.508962
18.6	0.472633
18.8	0.467982
19.	0.464682
19.2	0.434673
19.4	0.445617
19.6	0.4473
19.8	0.442212
20.	0.444864
20.2	0.460637
20.4	0.493963
20.6	0.542719
20.8	0.587678
21.	0.627436
21.2	0.679376
21.4	0.706471
21.6	0.72886
21.8	0.767943
22.	0.82703
22.2	0.841871
22.4	0.851801
22.6	0.874213
22.8	0.912254
23.	0.931771
23.2	0.933122
23.4	0.956049
23.6	0.96378
23.8	0.967056



==> Introduction/Version_R1/tikz/TimeVarying/s_Jennings.txt <==
0.	28
0.2	28
0.2	27
0.4	27
0.4	26
0.6	26
0.6	25
0.8	25
0.8	24
1.	24
1.	23
1.2	23
1.2	22
1.4	22
1.4	22
1.6	22
1.6	21
1.8	21
1.8	20
2.	20
2.	19
2.2	19
2.2	18
2.4	18
2.4	18
2.6	18
2.6	17
2.8	17
2.8	16
3.	16
3.	16
3.2	16
3.2	15
3.4	15
3.4	14
3.6	14
3.6	14
3.8	14
3.8	13
4.	13
4.	13
4.2	13
4.2	12
4.4	12
4.4	12
4.6	12
4.6	11
4.8	11
4.8	11
5.	11
5.	11
5.2	11
5.2	11
5.4	11
5.4	10
5.6	10
5.6	10
5.8	10
5.8	10
6.	10
6.	10
6.2	10
6.2	9
6.4	9
6.4	9
6.6	9
6.6	10
6.8	10
6.8	10
7.	10
7.	10
7.2	10
7.2	11
7.4	11
7.4	12
7.6	12
7.6	13
7.8	13
7.8	14
8.	14
8.	16
8.2	16
8.2	18
8.4	18
8.4	20
8.6	20
8.6	22
8.8	22
8.8	25
9.	25
9.	27
9.2	27
9.2	30
9.4	30
9.4	33
9.6	33
9.6	35
9.8	35
9.8	37
10.	37
10.	39
10.2	39
10.2	41
10.4	41
10.4	43
10.6	43
10.6	44
10.8	44
10.8	45
11.	45
11.	45
11.2	45
11.2	46
11.4	46
11.4	46
11.6	46
11.6	46
11.8	46
11.8	46
12.	46
12.	46
12.2	46
12.2	46
12.4	46
12.4	46
12.6	46
12.6	45
12.8	45
12.8	45
13.	45
13.	44
13.2	44
13.2	44
13.4	44
13.4	43
13.6	43
13.6	43
13.8	43
13.8	42
14.	42
14.	41
14.2	41
14.2	41
14.4	41
14.4	40
14.6	40
14.6	40
14.8	40
14.8	39
15.	39
15.	39
15.2	39
15.2	38
15.4	38
15.4	38
15.6	38
15.6	37
15.8	37
15.8	37
16.	37
16.	37
16.2	37
16.2	37
16.4	37
16.4	36
16.6	36
16.6	36
16.8	36
16.8	36
17.	36
17.	36
17.2	36
17.2	36
17.4	36
17.4	36
17.6	36
17.6	36
17.8	36
17.8	36
18.	36
18.	36
18.2	36
18.2	36
18.4	36
18.4	37
18.6	37
18.6	37
18.8	37
18.8	37
19.	37
19.	37
19.2	37
19.2	38
19.4	38
19.4	38
19.6	38
19.6	38
19.8	38
19.8	38
20.	38
20.	39
20.2	39
20.2	39
20.4	39
20.4	39
20.6	39
20.6	39
20.8	39
20.8	39
21.	39
21.	39
21.2	39
21.2	38
21.4	38
21.4	38
21.6	38
21.6	38
21.8	38
21.8	37
22.	37
22.	37
22.2	37
22.2	36
22.4	36
22.4	35
22.6	35
22.6	35
22.8	35
22.8	34
23.	34
23.	33
23.2	33
23.2	32
23.4	32
23.4	31
23.6	31
23.6	30
23.8	30
23.8	29
24.	29
24.	28
24.2	28



==> Introduction/Version_R1/tikz/TimeVarying/s_PSA.txt <==
0.	19
0.2	19
0.2	18
0.4	18
0.4	17
0.6	17
0.6	16
0.8	16
0.8	15
1.	15
1.	14
1.2	14
1.2	13
1.4	13
1.4	13
1.6	13
1.6	12
1.8	12
1.8	11
2.	11
2.	11
2.2	11
2.2	10
2.4	10
2.4	10
2.6	10
2.6	10
2.8	10
2.8	10
3.	10
3.	9
3.2	9
3.2	9
3.4	9
3.4	8
3.6	8
3.6	8
3.8	8
3.8	8
4.	8
4.	7
4.2	7
4.2	7
4.4	7
4.4	8
4.6	8
4.6	8
4.8	8
4.8	8
5.	8
5.	8
5.2	8
5.2	8
5.4	8
5.4	8
5.6	8
5.6	8
5.8	8
5.8	8
6.	8
6.	8
6.2	8
6.2	9
6.4	9
6.4	10
6.6	10
6.6	11
6.8	11
6.8	13
7.	13
7.	15
7.2	15
7.2	18
7.4	18
7.4	22
7.6	22
7.6	25
7.8	25
7.8	29
8.	29
8.	33
8.2	33
8.2	38
8.4	38
8.4	42
8.6	42
8.6	46
8.8	46
8.8	50
9.	50
9.	53
9.2	53
9.2	56
9.4	56
9.4	57
9.6	57
9.6	58
9.8	58
9.8	58
10.	58
10.	58
10.2	58
10.2	57
10.4	57
10.4	56
10.6	56
10.6	54
10.8	54
10.8	52
11.	52
11.	51
11.2	51
11.2	49
11.4	49
11.4	48
11.6	48
11.6	47
11.8	47
11.8	47
12.	47
12.	46
12.2	46
12.2	44
12.4	44
12.4	43
12.6	43
12.6	41
12.8	41
12.8	40
13.	40
13.	39
13.2	39
13.2	38
13.4	38
13.4	37
13.6	37
13.6	36
13.8	36
13.8	36
14.	36
14.	35
14.2	35
14.2	35
14.4	35
14.4	35
14.6	35
14.6	34
14.8	34
14.8	34
15.	34
15.	34
15.2	34
15.2	34
15.4	34
15.4	34
15.6	34
15.6	34
15.8	34
15.8	34
16.	34
16.	34
16.2	34
16.2	34
16.4	34
16.4	34
16.6	34
16.6	35
16.8	35
16.8	35
17.	35
17.	35
17.2	35
17.2	36
17.4	36
17.4	36
17.6	36
17.6	37
17.8	37
17.8	37
18.	37
18.	38
18.2	38
18.2	38
18.4	38
18.4	39
18.6	39
18.6	39
18.8	39
18.8	39
19.	39
19.	40
19.2	40
19.2	40
19.4	40
19.4	41
19.6	41
19.6	41
19.8	41
19.8	41
20.	41
20.	41
20.2	41
20.2	40
20.4	40
20.4	40
20.6	40
20.6	39
20.8	39
20.8	38
21.	38
21.	37
21.2	37
21.2	36
21.4	36
21.4	34
21.6	34
21.6	33
21.8	33
21.8	32
22.	32
22.	31
22.2	31
22.2	29
22.4	29
22.4	28
22.6	28
22.6	27
22.8	27
22.8	25
23.	25
23.	24
23.2	24
23.2	22
23.4	22
23.4	21
23.6	21
23.6	20
23.8	20
23.8	19
24.	19
24.	19
24.2	19



==> Introduction/Version_R1/tikz_tex/files/samplePath_100_ED_lower.txt <==
0	100
0.00371585	100
0.00371585	99
0.00455381	99
0.00455381	98
0.0096911	98
0.0096911	99
0.0157435	99
0.0157435	98
0.0221907	98
0.0221907	99
0.0243383	99
0.0243383	100
0.0250323	100
0.0250323	99
0.025571	99
0.025571	98
0.0273294	98
0.0273294	97
0.0326235	97
0.0326235	96
0.0332512	96
0.0332512	97
0.0354342	97
0.0354342	98
0.0410884	98
0.0410884	99
0.0458727	99
0.0458727	98
0.0472687	98
0.0472687	99
0.0473462	99
0.0473462	100
0.051827	100
0.051827	99
0.0552457	99
0.0552457	100
0.064333	100
0.064333	101
0.0774091	101
0.0774091	100
0.0784714	100
0.0784714	99
0.0802794	99
0.0802794	100
0.0834724	100
0.0834724	101
4.90067	101
4.90067	100
4.91642	100
4.91642	101
4.93654	101
4.93654	100
4.94328	100
4.94328	99
4.94799	99
4.94799	98
4.94954	98
4.94954	99
4.95321	99
4.95321	98
4.95549	98
4.95549	99
4.96816	99
4.96816	98
4.9702	98
4.9702	97
4.9721	97
4.9721	98
4.97847	98
4.97847	97
4.98439	97
4.98439	98
4.98929	98
4.98929	99
4.99431	99
4.99431	98
4.998	98
4.998	99
5.01352	99
5.01352	100
5.01907	100
5.01907	99
5.01953	99
5.01953	98
5.0275	98
5.0275	97
5.02976	97
5.02976	98
5.03101	98
5.03101	99
5.03262	99
5.03262	100
5.03337	100
5.03337	101
5.03676	101
5.03676	101
5.03996	101
5.03996	101
5.04013	101
5.04013	100
5.04143	100
5.04143	99
5.04447	99
5.04447	98
5.04816	98
5.04816	99
5.05553	99
5.05553	100
5.06557	100
5.06557	101
5.10581	101
5.10581	100
5.10697	100
5.10697	101
5.11293	101
5.11293	100
5.12067	100
5.12067	99
5.12494	99
5.12494	100
5.1285	100
5.1285	101
5.15476	101
5.15476	101
5.16015	101
5.16015	101
5.16028	101
5.16028	100
5.16247	100
5.16247	99
5.17398	99
5.17398	100
5.17665	100
5.17665	101
5.18509	101
5.18509	100
5.19248	100
5.19248	99
5.19292	99
5.19292	100
5.19342	100
5.19342	99
5.19439	99
5.19439	98
5.20101	98
5.20101	99
5.20129	99
5.20129	100
5.20291	100
5.20291	99
5.21487	99
5.21487	98
5.22063	98
5.22063	97
5.22206	97
5.22206	96
5.22279	96
5.22279	95
5.22678	95
5.22678	94
5.22807	94
5.22807	95
5.2284	95
5.2284	96
5.22962	96
5.22962	97
5.23424	97
5.23424	96
5.24013	96
5.24013	95
5.2622	95
5.2622	94
5.26247	94
5.26247	95
5.26504	95
5.26504	94
5.26564	94
5.26564	93
5.27766	93
5.27766	92
5.29477	92
5.29477	91
5.32176	91
5.32176	92
5.32403	92
5.32403	91
5.32652	91
5.32652	92
5.32742	92
5.32742	91
5.33161	91
5.33161	90
5.33171	90
5.33171	91
5.3351	91
5.3351	90
5.33905	90
5.33905	91
5.33964	91
5.33964	90
5.34035	90
5.34035	89
5.34112	89
5.34112	88
5.34695	88
5.34695	87
5.35857	87
5.35857	88
5.36162	88
5.36162	89
5.36877	89
5.36877	90
5.36902	90
5.36902	91
5.37136	91
5.37136	90
5.37917	90
5.37917	89
5.3887	89
5.3887	90
5.38942	90
5.38942	91
5.39703	91
5.39703	92
5.40084	92
5.40084	93
5.40219	93
5.40219	94
5.40252	94
5.40252	95
5.40732	95
5.40732	94
5.41135	94
5.41135	95
5.42617	95
5.42617	96
5.42695	96
5.42695	95
5.4272	95
5.4272	96
5.43398	96
5.43398	95
5.45078	95
5.45078	96
5.4545	96
5.4545	97
5.45598	97
5.45598	98
5.45927	98
5.45927	99
5.47818	99
5.47818	100
5.4839	100
5.4839	101
5.4947	101
5.4947	100
5.49584	100
5.49584	99
5.49647	99
5.49647	98
5.49945	98
5.49945	97
5.50653	97
5.50653	98
5.50827	98
5.50827	99
5.51459	99
5.51459	100
5.51708	100
5.51708	101
5.52588	101
5.52588	100
5.52743	100
5.52743	101
5.52824	101
5.52824	100
5.52851	100
5.52851	99
5.53099	99
5.53099	98
5.53448	98
5.53448	99
5.53822	99
5.53822	100
5.53835	100
5.53835	99
5.54052	99
5.54052	100
5.54356	100
5.54356	99
5.54765	99
5.54765	98
5.55703	98
5.55703	99
5.55796	99
5.55796	100
5.56506	100
5.56506	101
5.56768	101
5.56768	101
5.57099	101
5.57099	101
5.58334	101
5.58334	101
5.59471	101
5.59471	101
5.59606	101
5.59606	101
5.59628	101
5.59628	101
5.59886	101
5.59886	101
5.60054	101
5.60054	101
5.60345	101
5.60345	100
5.61283	100
5.61283	99
5.6201	99
5.6201	98
5.63058	98
5.63058	97
5.63376	97
5.63376	96
5.64684	96
5.64684	95
5.65086	95
5.65086	94
5.66171	94
5.66171	93
5.66738	93
5.66738	94
5.6691	94
5.6691	95
5.67212	95
5.67212	96
5.67404	96
5.67404	95
5.68096	95
5.68096	96
5.6816	96
5.6816	95
5.6863	95
5.6863	96
5.69147	96
5.69147	97
5.70071	97
5.70071	98
5.71275	98
5.71275	99
5.71351	99
5.71351	98
5.71375	98
5.71375	99
5.7158	99
5.7158	98
5.71781	98
5.71781	97
5.72041	97
5.72041	96
5.72103	96
5.72103	97
5.72191	97
5.72191	98
5.72195	98
5.72195	97
5.72496	97
5.72496	96
5.72712	96
5.72712	97
5.72768	97
5.72768	96
5.72792	96
5.72792	97
5.72941	97
5.72941	98
5.7384	98
5.7384	99
5.7389	99
5.7389	98
5.74	98
5.74	97
5.74551	97
5.74551	96
5.77019	96
5.77019	97
5.77433	97
5.77433	98
5.77485	98
5.77485	99
5.77821	99
5.77821	98
5.77832	98
5.77832	97
5.77974	97
5.77974	96
5.78785	96
5.78785	97
5.79121	97
5.79121	98
5.79268	98
5.79268	97
5.79297	97
5.79297	98
5.79831	98
5.79831	97
5.81478	97
5.81478	98
5.81652	98
5.81652	97
5.81924	97
5.81924	98
5.82505	98
5.82505	99
5.83324	99
5.83324	98
5.83465	98
5.83465	99
5.83614	99
5.83614	98
5.83628	98
5.83628	97
5.83738	97
5.83738	96
5.8377	96
5.8377	97
5.83864	97
5.83864	98
5.84479	98
5.84479	99
5.84499	99
5.84499	98
5.85086	98
5.85086	99
5.85796	99
5.85796	98
5.86364	98
5.86364	97
5.86545	97
5.86545	96
5.86722	96
5.86722	95
5.87059	95
5.87059	94
5.87459	94
5.87459	95
5.87662	95
5.87662	94
5.87898	94
5.87898	93
5.89067	93
5.89067	94
5.89256	94
5.89256	95
5.90061	95
5.90061	96
5.90564	96
5.90564	95
5.90716	95
5.90716	96
5.91023	96
5.91023	97
5.91199	97
5.91199	96
5.91258	96
5.91258	95
5.91476	95
5.91476	96
5.91723	96
5.91723	95
5.91986	95
5.91986	94
5.92314	94
5.92314	93
5.93512	93
5.93512	92
5.94042	92
5.94042	93
5.94218	93
5.94218	94
5.94377	94
5.94377	93
5.9483	93
5.9483	94
5.95711	94
5.95711	93
5.96368	93
5.96368	92
5.97553	92
5.97553	91
5.9844	91
5.9844	92
5.98643	92
5.98643	91
5.98682	91
5.98682	90
5.99093	90
5.99093	89
5.99262	89
5.99262	90
5.99526	90
5.99526	91
5.99683	91
5.99683	90
6.01523	90
6.01523	91
6.01788	91
6.01788	92
6.02112	92
6.02112	93
6.02509	93
6.02509	92
6.03536	92
6.03536	91
6.04597	91
6.04597	92
6.06693	92
6.06693	93
6.07329	93
6.07329	94
6.0778	94
6.0778	93
6.07981	93
6.07981	92
6.08351	92
6.08351	91
6.09088	91
6.09088	92
6.09164	92
6.09164	93
6.10311	93
6.10311	92
6.10627	92
6.10627	91
6.10994	91
6.10994	92
6.11467	92
6.11467	93
6.12214	93
6.12214	94
6.12337	94
6.12337	95
6.1278	95
6.1278	96
6.14366	96
6.14366	95
6.14625	95
6.14625	96
6.14995	96
6.14995	95
6.15051	95
6.15051	94
6.15763	94
6.15763	93
6.15963	93
6.15963	94
6.15991	94
6.15991	93
6.16425	93
6.16425	94
6.16466	94
6.16466	93
6.17015	93
6.17015	94
6.17176	94
6.17176	95
6.17627	95
6.17627	96
6.17773	96
6.17773	95
6.1947	95
6.1947	94
6.1972	94
6.1972	95
6.20138	95
6.20138	94
6.20486	94
6.20486	93
6.2151	93
6.2151	92
6.21599	92
6.21599	93
6.22229	93
6.22229	92
6.22312	92
6.22312	93
6.235	93
6.235	92
6.23556	92
6.23556	91
6.23599	91
6.23599	92
6.24141	92
6.24141	93
6.24159	93
6.24159	94
6.24402	94
6.24402	93
6.24659	93
6.24659	94
6.25581	94
6.25581	93
6.26029	93
6.26029	92
6.27076	92
6.27076	91
6.27159	91
6.27159	92
6.27311	92
6.27311	93
6.29445	93
6.29445	94
6.3067	94
6.3067	93
6.31901	93
6.31901	94
6.32293	94
6.32293	95
6.32748	95
6.32748	94
6.33317	94
6.33317	93
6.3348	93
6.3348	94
6.33712	94
6.33712	93
6.3458	93
6.3458	92
6.35065	92
6.35065	91
6.35946	91
6.35946	92
6.36943	92
6.36943	91
6.37188	91
6.37188	92
6.37291	92
6.37291	93
6.37875	93
6.37875	94
6.37948	94
6.37948	95
6.38454	95
6.38454	96
6.39338	96
6.39338	97
6.39913	97
6.39913	98
6.40425	98
6.40425	99
6.40437	99
6.40437	100
6.4053	100
6.4053	99
6.41269	99
6.41269	100
6.41362	100
6.41362	99
6.41802	99
6.41802	100
6.42129	100
6.42129	101
6.42226	101
6.42226	100
6.42273	100
6.42273	99
6.44461	99
6.44461	98
6.45049	98
6.45049	97
6.45194	97
6.45194	98
6.45664	98
6.45664	99
6.45836	99
6.45836	100
6.46346	100
6.46346	99
6.46411	99
6.46411	100
6.46833	100
6.46833	101
6.47056	101
6.47056	101
6.47085	101
6.47085	101
6.48279	101
6.48279	100
6.48801	100
6.48801	101
6.48952	101
6.48952	100
6.50696	100
6.50696	101
6.50735	101
6.50735	101
6.51199	101
6.51199	101
6.51715	101
6.51715	100
6.52206	100
6.52206	99
6.53774	99
6.53774	98
6.53975	98
6.53975	99
6.54447	99
6.54447	100
6.54641	100
6.54641	101
6.5549	101
6.5549	100
6.55515	100
6.55515	101
8.00562	101



==> Introduction/Version_R1/tikz_tex/files/samplePath_100_ED_upper.txt <==
0	101
0.084995	101
0.084995	102
0.0869471	102
0.0869471	103
0.0913519	103
0.0913519	102
0.092502	102
0.092502	103
0.0939292	103
0.0939292	104
0.0940224	104
0.0940224	103
0.096749	103
0.096749	102
0.101428	102
0.101428	103
0.101774	103
0.101774	102
0.10478	102
0.10478	103
0.105072	103
0.105072	104
0.111043	104
0.111043	103
0.118308	103
0.118308	102
0.125227	102
0.125227	103
0.127748	103
0.127748	102
0.129513	102
0.129513	101
0.138052	101
0.138052	102
0.140577	102
0.140577	101
0.147306	101
0.147306	102
0.152149	102
0.152149	103
0.158816	103
0.158816	104
0.171836	104
0.171836	103
0.174111	103
0.174111	102
0.178428	102
0.178428	103
0.182295	103
0.182295	104
0.183641	104
0.183641	105
0.186293	105
0.186293	106
0.198086	106
0.198086	107
0.198686	107
0.198686	108
0.201479	108
0.201479	107
0.20183	107
0.20183	108
0.202236	108
0.202236	107
0.212301	107
0.212301	106
0.219185	106
0.219185	107
0.22251	107
0.22251	108
0.241758	108
0.241758	107
0.242895	107
0.242895	106
0.249462	106
0.249462	107
0.25304	107
0.25304	106
0.258081	106
0.258081	105
0.268754	105
0.268754	106
0.270973	106
0.270973	105
0.276138	105
0.276138	104
0.278643	104
0.278643	105
0.289138	105
0.289138	104
0.2894	104
0.2894	105
0.297946	105
0.297946	104
0.304187	104
0.304187	105
0.307979	105
0.307979	104
0.311329	104
0.311329	103
0.313654	103
0.313654	104
0.320414	104
0.320414	105
0.32095	105
0.32095	104
0.322193	104
0.322193	105
0.329728	105
0.329728	104
0.331321	104
0.331321	105
0.335248	105
0.335248	106
0.338173	106
0.338173	107
0.33906	107
0.33906	106
0.341893	106
0.341893	107
0.352649	107
0.352649	108
0.365575	108
0.365575	109
0.371327	109
0.371327	108
0.374925	108
0.374925	109
0.375217	109
0.375217	110
0.379695	110
0.379695	109
0.38184	109
0.38184	108
0.389891	108
0.389891	109
0.39064	109
0.39064	108
0.398575	108
0.398575	109
0.399091	109
0.399091	108
0.402051	108
0.402051	109
0.409394	109
0.409394	108
0.411052	108
0.411052	109
0.412359	109
0.412359	108
0.413185	108
0.413185	109
0.417598	109
0.417598	110
0.423531	110
0.423531	109
0.429986	109
0.429986	110
0.443901	110
0.443901	111
0.44692	111
0.44692	110
0.451293	110
0.451293	111
0.451523	111
0.451523	112
0.454326	112
0.454326	111
0.455289	111
0.455289	110
0.456002	110
0.456002	109
0.460974	109
0.460974	108
0.461912	108
0.461912	107
0.463515	107
0.463515	108
0.46393	108
0.46393	109
0.472525	109
0.472525	108
0.474958	108
0.474958	107
0.477409	107
0.477409	108
0.478788	108
0.478788	107
0.48327	107
0.48327	106
0.484053	106
0.484053	105
0.484739	105
0.484739	106
0.498919	106
0.498919	107
0.504595	107
0.504595	108
0.507541	108
0.507541	109
0.510463	109
0.510463	108
0.510714	108
0.510714	107
0.511209	107
0.511209	108
0.512999	108
0.512999	107
0.517025	107
0.517025	106
0.526012	106
0.526012	107
0.528723	107
0.528723	108
0.535831	108
0.535831	107
0.548223	107
0.548223	106
0.549636	106
0.549636	107
0.551546	107
0.551546	106
0.552905	106
0.552905	105
0.558079	105
0.558079	106
0.559413	106
0.559413	105
0.578972	105
0.578972	106
0.580473	106
0.580473	107
0.580486	107
0.580486	108
0.58163	108
0.58163	107
0.589405	107
0.589405	108
0.59225	108
0.59225	107
0.592715	107
0.592715	108
0.6015	108
0.6015	109
0.603011	109
0.603011	110
0.607755	110
0.607755	111
0.609074	111
0.609074	110
0.609691	110
0.609691	109
0.622696	109
0.622696	110
0.628025	110
0.628025	111
0.630506	111
0.630506	112
0.63685	112
0.63685	113
0.638611	113
0.638611	114
0.641223	114
0.641223	113
0.643706	113
0.643706	112
0.653124	112
0.653124	111
0.655453	111
0.655453	110
0.657502	110
0.657502	109
0.663067	109
0.663067	108
0.666706	108
0.666706	109
0.667694	109
0.667694	110
0.669461	110
0.669461	109
0.674719	109
0.674719	110
0.693335	110
0.693335	111
0.694302	111
0.694302	112
0.697813	112
0.697813	111
0.699866	111
0.699866	110
0.707088	110
0.707088	111
0.710277	111
0.710277	112
0.711577	112
0.711577	111
0.715996	111
0.715996	112
0.726141	112
0.726141	113
0.729176	113
0.729176	114
0.732275	114
0.732275	115
0.736415	115
0.736415	116
0.743419	116
0.743419	115
0.753747	115
0.753747	114
0.76294	114
0.76294	113
0.76912	113
0.76912	114
0.778821	114
0.778821	115
0.779189	115
0.779189	116
0.792385	116
0.792385	117
0.794992	117
0.794992	118
0.797371	118
0.797371	117
0.80688	117
0.80688	118
0.812179	118
0.812179	117
0.815922	117
0.815922	116
0.817698	116
0.817698	115
0.827705	115
0.827705	114
0.828961	114
0.828961	115
0.82909	115
0.82909	114
0.835391	114
0.835391	115
0.835675	115
0.835675	116
0.840801	116
0.840801	117
0.842101	117
0.842101	116
0.84219	116
0.84219	115
0.843936	115
0.843936	116
0.850574	116
0.850574	115
0.853285	115
0.853285	114
0.855309	114
0.855309	115
0.858452	115
0.858452	116
0.862738	116
0.862738	115
0.862775	115
0.862775	114
0.870854	114
0.870854	113
0.87175	113
0.87175	114
0.873443	114
0.873443	115
0.87627	115
0.87627	114
0.881267	114
0.881267	113
0.881274	113
0.881274	112
0.883525	112
0.883525	111
0.886303	111
0.886303	110
0.8874	110
0.8874	111
0.890034	111
0.890034	112
0.90243	112
0.90243	111
0.906444	111
0.906444	110
0.916915	110
0.916915	111
0.918899	111
0.918899	112
0.921533	112
0.921533	111
0.925048	111
0.925048	110
0.930997	110
0.930997	109
0.932802	109
0.932802	110
0.935905	110
0.935905	109
0.936465	109
0.936465	110
0.939854	110
0.939854	111
0.94174	111
0.94174	110
0.950079	110
0.950079	109
0.950711	109
0.950711	110
0.951424	110
0.951424	109
0.952794	109
0.952794	108
0.952801	108
0.952801	109
0.981	109
0.981	110
0.98302	110
0.98302	111
0.98598	111
0.98598	110
1.00456	110
1.00456	109
1.00606	109
1.00606	108
1.0068	108
1.0068	109
1.01035	109
1.01035	108
1.01947	108
1.01947	109
1.02056	109
1.02056	110
1.03094	110
1.03094	109
1.0345	109
1.0345	108
1.03522	108
1.03522	107
1.03727	107
1.03727	108
1.03922	108
1.03922	107
1.04246	107
1.04246	108
1.04515	108
1.04515	107
1.04928	107
1.04928	106
1.05459	106
1.05459	107
1.05618	107
1.05618	108
1.06252	108
1.06252	107
1.068	107
1.068	108
1.07222	108
1.07222	109
1.07366	109
1.07366	110
1.07837	110
1.07837	111
1.08107	111
1.08107	112
1.08739	112
1.08739	113
1.10262	113
1.10262	114
1.10346	114
1.10346	113
1.1037	113
1.1037	114
1.10446	114
1.10446	113
1.11724	113
1.11724	114
1.12313	114
1.12313	113
1.13255	113
1.13255	112
1.13273	112
1.13273	111
1.13548	111
1.13548	112
1.15215	112
1.15215	111
1.16181	111
1.16181	112
1.16585	112
1.16585	111
1.16877	111
1.16877	112
1.17017	112
1.17017	113
1.17419	113
1.17419	114
1.18371	114
1.18371	113
1.18573	113
1.18573	112
1.19495	112
1.19495	113
1.20111	113
1.20111	112
1.20153	112
1.20153	111
1.20309	111
1.20309	110
1.22187	110
1.22187	109
1.22411	109
1.22411	110
1.22414	110
1.22414	111
1.22438	111
1.22438	112
1.22585	112
1.22585	113
1.22985	113
1.22985	114
1.23244	114
1.23244	113
1.2409	113
1.2409	114
1.24118	114
1.24118	113
1.24398	113
1.24398	114
1.2482	114
1.2482	115
1.25188	115
1.25188	116
1.2603	116
1.2603	115
1.26834	115
1.26834	116
1.27213	116
1.27213	117
1.27459	117
1.27459	116
1.2783	116
1.2783	117
1.29006	117
1.29006	118
1.29187	118
1.29187	117
1.29233	117
1.29233	118
1.30944	118
1.30944	119
1.31326	119
1.31326	120
1.31775	120
1.31775	121
1.32216	121
1.32216	120
1.3239	120
1.3239	119
1.32558	119
1.32558	120
1.33458	120
1.33458	121
1.33815	121
1.33815	122
1.33917	122
1.33917	121
1.3492	121
1.3492	120
1.34981	120
1.34981	119
1.35045	119
1.35045	120
1.35218	120
1.35218	119
1.3586	119
1.3586	120
1.35975	120
1.35975	119
1.36246	119
1.36246	118
1.36997	118
1.36997	119
1.37089	119
1.37089	118
1.37252	118
1.37252	119
1.37663	119
1.37663	120
1.37998	120
1.37998	121
1.38221	121
1.38221	122
1.39733	122
1.39733	123
1.40392	123
1.40392	122
1.41796	122
1.41796	123
1.42696	123
1.42696	124
1.43119	124
1.43119	123
1.43338	123
1.43338	122
1.43524	122
1.43524	123
1.46452	123
1.46452	124
1.47188	124
1.47188	123
1.47223	123
1.47223	122
1.47481	122
1.47481	123
1.47885	123
1.47885	124
1.47934	124
1.47934	123
1.4815	123
1.4815	124
1.48333	124
1.48333	123
1.49136	123
1.49136	124
1.49269	124
1.49269	123
1.49658	123
1.49658	124
1.50286	124
1.50286	123
1.50323	123
1.50323	122
1.507	122
1.507	123
1.5083	123
1.5083	122
1.50958	122
1.50958	123
1.51042	123
1.51042	122
1.51945	122
1.51945	121
1.52061	121
1.52061	120
1.52226	120
1.52226	121
1.52925	121
1.52925	120
1.53244	120
1.53244	121
1.54227	121
1.54227	122
1.54944	122
1.54944	121
1.55325	121
1.55325	120
1.56505	120
1.56505	119
1.56641	119
1.56641	118
1.57029	118
1.57029	119
1.58429	119
1.58429	120
1.58649	120
1.58649	119
1.58678	119
1.58678	118
1.58959	118
1.58959	117
1.59373	117
1.59373	118
1.59407	118
1.59407	117
1.59938	117
1.59938	118
1.60657	118
1.60657	117
1.61466	117
1.61466	118
1.63413	118
1.63413	117
1.647	117
1.647	116
1.65209	116
1.65209	115
1.66267	115
1.66267	116
1.66483	116
1.66483	115
1.66488	115
1.66488	114
1.66728	114
1.66728	113
1.68017	113
1.68017	114
1.68791	114
1.68791	113
1.704	113
1.704	114
1.70912	114
1.70912	113
1.70948	113
1.70948	112
1.73238	112
1.73238	111
1.73529	111
1.73529	112
1.73567	112
1.73567	113
1.73604	113
1.73604	114
1.73775	114
1.73775	113
1.73802	113
1.73802	112
1.74218	112
1.74218	111
1.74498	111
1.74498	112
1.75797	112
1.75797	113
1.76507	113
1.76507	112
1.773	112
1.773	113
1.77997	113
1.77997	114
1.78543	114
1.78543	113
1.78709	113
1.78709	114
1.78888	114
1.78888	113
1.7954	113
1.7954	114
1.79911	114
1.79911	115
1.80727	115
1.80727	114
1.80911	114
1.80911	113
1.81479	113
1.81479	112
1.81893	112
1.81893	113
1.81901	113
1.81901	112
1.82343	112
1.82343	111
1.82505	111
1.82505	112
1.8254	112
1.8254	113
1.83257	113
1.83257	114
1.83369	114
1.83369	115
1.83848	115
1.83848	116
1.85954	116
1.85954	117
1.86196	117
1.86196	118
1.86198	118
1.86198	117
1.86675	117
1.86675	118
1.88746	118
1.88746	117
1.89354	117
1.89354	118
1.89401	118
1.89401	119
1.9003	119
1.9003	118
1.90189	118
1.90189	119
1.90605	119
1.90605	118
1.91262	118
1.91262	119
1.91586	119
1.91586	120
1.91713	120
1.91713	121
1.92259	121
1.92259	122
1.9259	122
1.9259	121
1.92657	121
1.92657	122
1.93079	122
1.93079	123
1.93335	123
1.93335	124
1.95041	124
1.95041	123
1.96248	123
1.96248	122
1.96458	122
1.96458	121
1.96653	121
1.96653	122
1.98017	122
1.98017	121
1.98638	121
1.98638	122
1.98805	122
1.98805	123
1.99696	123
1.99696	124
1.99865	124
1.99865	123
2.00076	123
2.00076	124
2.0167	124
2.0167	125
2.01918	125
2.01918	124
2.02028	124
2.02028	123
2.02546	123
2.02546	122
2.04436	122
2.04436	121
2.04567	121
2.04567	120
2.04706	120
2.04706	121
2.04767	121
2.04767	120
2.0523	120
2.0523	119
2.05244	119
2.05244	120
2.06158	120
2.06158	121
2.06315	121
2.06315	122
2.06602	122
2.06602	121
2.07191	121
2.07191	122
2.07416	122
2.07416	123
2.0885	123
2.0885	124
2.08951	124
2.08951	125
2.09271	125
2.09271	124
2.09545	124
2.09545	125
2.10199	125
2.10199	124
2.11131	124
2.11131	125
2.1153	125
2.1153	124
2.12363	124
2.12363	125
2.12459	125
2.12459	126
2.12794	126
2.12794	127
2.1332	127
2.1332	126
2.14093	126
2.14093	127
2.147	127
2.147	126
2.15088	126
2.15088	125
2.15225	125
2.15225	126
2.15623	126
2.15623	127
2.16009	127
2.16009	126
2.1654	126
2.1654	127
2.16768	127
2.16768	128
2.17508	128
2.17508	129
2.1795	129
2.1795	128
2.18153	128
2.18153	127
2.18391	127
2.18391	126
2.18559	126
2.18559	125
2.19005	125
2.19005	126
2.19197	126
2.19197	127
2.1979	127
2.1979	128
2.20765	128
2.20765	129
2.21945	129
2.21945	128
2.22058	128
2.22058	129
2.22435	129
2.22435	128
2.22656	128
2.22656	129
2.22683	129
2.22683	130
2.24176	130
2.24176	129
2.2431	129
2.2431	130
2.25018	130
2.25018	129
2.25464	129
2.25464	130
2.25655	130
2.25655	129
2.25669	129
2.25669	128
2.25677	128
2.25677	127
2.26021	127
2.26021	126
2.26136	126
2.26136	127
2.26193	127
2.26193	126
2.27249	126
2.27249	125
2.27389	125
2.27389	126
2.27567	126
2.27567	127
2.27596	127
2.27596	128
2.28658	128
2.28658	127
2.29652	127
2.29652	126
2.30369	126
2.30369	125
2.30836	125
2.30836	126
2.30963	126
2.30963	127
2.32635	127
2.32635	128
2.32788	128
2.32788	127
2.33009	127
2.33009	128
2.33225	128
2.33225	127
2.33361	127
2.33361	126
2.33802	126
2.33802	127
2.33883	127
2.33883	128
2.343	128
2.343	129
2.35457	129
2.35457	130
2.35644	130
2.35644	129
2.36286	129
2.36286	130
2.363	130
2.363	129
2.36524	129
2.36524	128
2.36703	128
2.36703	127
2.37003	127
2.37003	126
2.37317	126
2.37317	127
2.37395	127
2.37395	126
2.38044	126
2.38044	127
2.38213	127
2.38213	126
2.40273	126
2.40273	125
2.4102	125
2.4102	124
2.41535	124
2.41535	123
2.42011	123
2.42011	122
2.4213	122
2.4213	123
2.42655	123
2.42655	124
2.45571	124
2.45571	123
2.46986	123
2.46986	124
2.47166	124
2.47166	123
2.47532	123
2.47532	122
2.48008	122
2.48008	121
2.48131	121
2.48131	122
2.48263	122
2.48263	121
2.48337	121
2.48337	122
2.50775	122
2.50775	123
2.50921	123
2.50921	124
2.51066	124
2.51066	123
2.51308	123
2.51308	124
2.51773	124
2.51773	123
2.53444	123
2.53444	122
2.53802	122
2.53802	123
2.53891	123
2.53891	122
2.54101	122
2.54101	121
2.54986	121
2.54986	120
2.55038	120
2.55038	121
2.55043	121
2.55043	122
2.55136	122
2.55136	121
2.55166	121
2.55166	122
2.5562	122
2.5562	123
2.55969	123
2.55969	122
2.56404	122
2.56404	123
2.57108	123
2.57108	122
2.57312	122
2.57312	121
2.58533	121
2.58533	122
2.58831	122
2.58831	121
2.59587	121
2.59587	120
2.60524	120
2.60524	121
2.60919	121
2.60919	122
2.61169	122
2.61169	123
2.61614	123
2.61614	122
2.62788	122
2.62788	123
2.62884	123
2.62884	122
2.63161	122
2.63161	123
2.6461	123
2.6461	124
2.64696	124
2.64696	125
2.65093	125
2.65093	124
2.65534	124
2.65534	125
2.66008	125
2.66008	124
2.68275	124
2.68275	123
2.68473	123
2.68473	124
2.69547	124
2.69547	123
2.69975	123
2.69975	122
2.70846	122
2.70846	123
2.70998	123
2.70998	122
2.71235	122
2.71235	123
2.71719	123
2.71719	122
2.71843	122
2.71843	121
2.71985	121
2.71985	122
2.7245	122
2.7245	121
2.73865	121
2.73865	122
2.73901	122
2.73901	123
2.74496	123
2.74496	122
2.752	122
2.752	123
2.75392	123
2.75392	122
2.75862	122
2.75862	123
2.77365	123
2.77365	124
2.77516	124
2.77516	125
2.78252	125
2.78252	124
2.78376	124
2.78376	123
2.78592	123
2.78592	122
2.79254	122
2.79254	121
2.80099	121
2.80099	122
2.80338	122
2.80338	123
2.80339	123
2.80339	122
2.80515	122
2.80515	121
2.80525	121
2.80525	122
2.8055	122
2.8055	123
2.8057	123
2.8057	122
2.81216	122
2.81216	121
2.81856	121
2.81856	122
2.82108	122
2.82108	123
2.8301	123
2.8301	124
2.83438	124
2.83438	123
2.83763	123
2.83763	124
2.83793	124
2.83793	123
2.83856	123
2.83856	122
2.84481	122
2.84481	123
2.85796	123
2.85796	122
2.86667	122
2.86667	123
2.86719	123
2.86719	122
2.8746	122
2.8746	121
2.87705	121
2.87705	120
2.87707	120
2.87707	119
2.88069	119
2.88069	120
2.88202	120
2.88202	119
2.89123	119
2.89123	118
2.90215	118
2.90215	117
2.90505	117
2.90505	116
2.90856	116
2.90856	117
2.91027	117
2.91027	118
2.91089	118
2.91089	119
2.9201	119
2.9201	120
2.93741	120
2.93741	119
2.93753	119
2.93753	118
2.94962	118
2.94962	117
2.95288	117
2.95288	116
2.95851	116
2.95851	117
2.95921	117
2.95921	116
2.96072	116
2.96072	117
2.96186	117
2.96186	118
2.96285	118
2.96285	119
2.96592	119
2.96592	120
2.97147	120
2.97147	121
2.97482	121
2.97482	120
2.97604	120
2.97604	119
2.98593	119
2.98593	118
2.98936	118
2.98936	119
2.99788	119
2.99788	118
3.00459	118
3.00459	119
3.01108	119
3.01108	118
3.01358	118
3.01358	117
3.022	117
3.022	116
3.02224	116
3.02224	115
3.02466	115
3.02466	116
3.02507	116
3.02507	117
3.02523	117
3.02523	116
3.02782	116
3.02782	115
3.03059	115
3.03059	114
3.03556	114
3.03556	113
3.04983	113
3.04983	112
3.05171	112
3.05171	111
3.05418	111
3.05418	110
3.05552	110
3.05552	109
3.06008	109
3.06008	110
3.06238	110
3.06238	111
3.0672	111
3.0672	112
3.07023	112
3.07023	113
3.07121	113
3.07121	112
3.07549	112
3.07549	111
3.09349	111
3.09349	110
3.09726	110
3.09726	111
3.12793	111
3.12793	112
3.12983	112
3.12983	111
3.14119	111
3.14119	112
3.14123	112
3.14123	113
3.15675	113
3.15675	112
3.15953	112
3.15953	111
3.16035	111
3.16035	110
3.16137	110
3.16137	111
3.16591	111
3.16591	112
3.16668	112
3.16668	111
3.16928	111
3.16928	112
3.17186	112
3.17186	111
3.17199	111
3.17199	112
3.17323	112
3.17323	111
3.17381	111
3.17381	110
3.1763	110
3.1763	111
3.17704	111
3.17704	112
3.18392	112
3.18392	113
3.19641	113
3.19641	114
3.20704	114
3.20704	113
3.20851	113
3.20851	112
3.2108	112
3.2108	111
3.23004	111
3.23004	112
3.23612	112
3.23612	111
3.23844	111
3.23844	110
3.28053	110
3.28053	111
3.28089	111
3.28089	112
3.29289	112
3.29289	111
3.29939	111
3.29939	112
3.30298	112
3.30298	111
3.307	111
3.307	112
3.31437	112
3.31437	113
3.32406	113
3.32406	114
3.33943	114
3.33943	113
3.34695	113
3.34695	112
3.3478	112
3.3478	113
3.35242	113
3.35242	114
3.35728	114
3.35728	115
3.3595	115
3.3595	114
3.36472	114
3.36472	115
3.36688	115
3.36688	114
3.3693	114
3.3693	115
3.37457	115
3.37457	116
3.37601	116
3.37601	117
3.37896	117
3.37896	118
3.38446	118
3.38446	117
3.38711	117
3.38711	116
3.38918	116
3.38918	117
3.38991	117
3.38991	118
3.39443	118
3.39443	117
3.39513	117
3.39513	116
3.3955	116
3.3955	115
3.40289	115
3.40289	114
3.41004	114
3.41004	113
3.41063	113
3.41063	112
3.41322	112
3.41322	113
3.41631	113
3.41631	114
3.42442	114
3.42442	115
3.43161	115
3.43161	114
3.43306	114
3.43306	113
3.43613	113
3.43613	112
3.43677	112
3.43677	113
3.4441	113
3.4441	112
3.4564	112
3.4564	113
3.47399	113
3.47399	112
3.47498	112
3.47498	111
3.47619	111
3.47619	112
3.4764	112
3.4764	111
3.47713	111
3.47713	112
3.47782	112
3.47782	111
3.48096	111
3.48096	112
3.48459	112
3.48459	113
3.48532	113
3.48532	114
3.48537	114
3.48537	113
3.48837	113
3.48837	112
3.50397	112
3.50397	111
3.505	111
3.505	112
3.50685	112
3.50685	113
3.51612	113
3.51612	112
3.52172	112
3.52172	111
3.53011	111
3.53011	110
3.53358	110
3.53358	111
3.54021	111
3.54021	110
3.55134	110
3.55134	111
3.55866	111
3.55866	112
3.56169	112
3.56169	113
3.57501	113
3.57501	112
3.58098	112
3.58098	111
3.58263	111
3.58263	112
3.58333	112
3.58333	113
3.58986	113
3.58986	112
3.5925	112
3.5925	113
3.60547	113
3.60547	114
3.606	114
3.606	113
3.6088	113
3.6088	112
3.61612	112
3.61612	111
3.6244	111
3.6244	110
3.62663	110
3.62663	111
3.63093	111
3.63093	112
3.64064	112
3.64064	113
3.64261	113
3.64261	112
3.65016	112
3.65016	113
3.65407	113
3.65407	112
3.66062	112
3.66062	111
3.66068	111
3.66068	112
3.67072	112
3.67072	113
3.67128	113
3.67128	114
3.6763	114
3.6763	113
3.68943	113
3.68943	112
3.69164	112
3.69164	111
3.69276	111
3.69276	112
3.6929	112
3.6929	113
3.70231	113
3.70231	114
3.70412	114
3.70412	113
3.70626	113
3.70626	112
3.7118	112
3.7118	113
3.71453	113
3.71453	112
3.71488	112
3.71488	111
3.71624	111
3.71624	110
3.71726	110
3.71726	109
3.71752	109
3.71752	108
3.7199	108
3.7199	109
3.72291	109
3.72291	108
3.72419	108
3.72419	109
3.72716	109
3.72716	110
3.73145	110
3.73145	111
3.73729	111
3.73729	112
3.74748	112
3.74748	111
3.75004	111
3.75004	112
3.77236	112
3.77236	111
3.77276	111
3.77276	112
3.77486	112
3.77486	113
3.77724	113
3.77724	112
3.77758	112
3.77758	113
3.78235	113
3.78235	112
3.78358	112
3.78358	111
3.78565	111
3.78565	112
3.7878	112
3.7878	111
3.79249	111
3.79249	110
3.80504	110
3.80504	109
3.81088	109
3.81088	108
3.81835	108
3.81835	109
3.82987	109
3.82987	108
3.84137	108
3.84137	107
3.85283	107
3.85283	106
3.85418	106
3.85418	105
3.86855	105
3.86855	106
3.86967	106
3.86967	107
3.87055	107
3.87055	106
3.88022	106
3.88022	105
3.88066	105
3.88066	104
3.88947	104
3.88947	105
3.89169	105
3.89169	104
3.89689	104
3.89689	105
3.90435	105
3.90435	104
3.91009	104
3.91009	103
3.91159	103
3.91159	104
3.91479	104
3.91479	103
3.92164	103
3.92164	104
3.92299	104
3.92299	103
3.93033	103
3.93033	104
3.94464	104
3.94464	103
3.94635	103
3.94635	102
3.95315	102
3.95315	101
3.95626	101
3.95626	102
3.96337	102
3.96337	101
3.96609	101
3.96609	102
3.97037	102
3.97037	101
3.97191	101
3.97191	102
3.98278	102
3.98278	103
3.98391	103
3.98391	104
3.9847	104
3.9847	103
3.98916	103
3.98916	102
3.99286	102
3.99286	101
3.99298	101
3.99298	101
3.99404	101
3.99404	101
4.00787	101
4.00787	102
4.00791	102
4.00791	101
4.02452	101
4.02452	101
4.02715	101
4.02715	101
4.03145	101
4.03145	102
4.03855	102
4.03855	103
4.03976	103
4.03976	104
4.04024	104
4.04024	105
4.05282	105
4.05282	106
4.05417	106
4.05417	107
4.05428	107
4.05428	108
4.05565	108
4.05565	109
4.05652	109
4.05652	110
4.06475	110
4.06475	109
4.07189	109
4.07189	108
4.07216	108
4.07216	109
4.0725	109
4.0725	110
4.07756	110
4.07756	109
4.07768	109
4.07768	110
4.08086	110
4.08086	109
4.08324	109
4.08324	110
4.08865	110
4.08865	111
4.0953	111
4.0953	110
4.09753	110
4.09753	111
4.10254	111
4.10254	110
4.10447	110
4.10447	109
4.11485	109
4.11485	108
4.1202	108
4.1202	109
4.1228	109
4.1228	108
4.12313	108
4.12313	107
4.1247	107
4.1247	108
4.13051	108
4.13051	107
4.13674	107
4.13674	108
4.13878	108
4.13878	109
4.14055	109
4.14055	110
4.14479	110
4.14479	109
4.14705	109
4.14705	108
4.15004	108
4.15004	107
4.15204	107
4.15204	108
4.15357	108
4.15357	109
4.15385	109
4.15385	110
4.15898	110
4.15898	111
4.16579	111
4.16579	112
4.17531	112
4.17531	113
4.18074	113
4.18074	114
4.1813	114
4.1813	115
4.18982	115
4.18982	114
4.19862	114
4.19862	115
4.20028	115
4.20028	114
4.2011	114
4.2011	115
4.20614	115
4.20614	116
4.20998	116
4.20998	115
4.21693	115
4.21693	114
4.22195	114
4.22195	115
4.22981	115
4.22981	116
4.24651	116
4.24651	115
4.2486	115
4.2486	116
4.25188	116
4.25188	115
4.26235	115
4.26235	114
4.26874	114
4.26874	115
4.26889	115
4.26889	116
4.26946	116
4.26946	117
4.27563	117
4.27563	116
4.27588	116
4.27588	117
4.27959	117
4.27959	116
4.28021	116
4.28021	115
4.28262	115
4.28262	116
4.28542	116
4.28542	115
4.29782	115
4.29782	116
4.29861	116
4.29861	117
4.29919	117
4.29919	118
4.30368	118
4.30368	119
4.32086	119
4.32086	118
4.33237	118
4.33237	117
4.33382	117
4.33382	116
4.34481	116
4.34481	115
4.34799	115
4.34799	114
4.34894	114
4.34894	113
4.34954	113
4.34954	114
4.35178	114
4.35178	113
4.35194	113
4.35194	112
4.35813	112
4.35813	111
4.35867	111
4.35867	112
4.36411	112
4.36411	111
4.36874	111
4.36874	110
4.37918	110
4.37918	111
4.38084	111
4.38084	112
4.38607	112
4.38607	113
4.40463	113
4.40463	112
4.4074	112
4.4074	111
4.41297	111
4.41297	110
4.42175	110
4.42175	111
4.42351	111
4.42351	112
4.43312	112
4.43312	113
4.43872	113
4.43872	114
4.44155	114
4.44155	113
4.44372	113
4.44372	112
4.4454	112
4.4454	111
4.44938	111
4.44938	110
4.4626	110
4.4626	109
4.47902	109
4.47902	108
4.49121	108
4.49121	109
4.4928	109
4.4928	110
4.49857	110
4.49857	109
4.50858	109
4.50858	110
4.50967	110
4.50967	111
4.5236	111
4.5236	110
4.52377	110
4.52377	111
4.52378	111
4.52378	112
4.52559	112
4.52559	113
4.54115	113
4.54115	112
4.54155	112
4.54155	113
4.54348	113
4.54348	112
4.54607	112
4.54607	113
4.54962	113
4.54962	114
4.5572	114
4.5572	115
4.56325	115
4.56325	114
4.56697	114
4.56697	115
4.56743	115
4.56743	114
4.57107	114
4.57107	113
4.57731	113
4.57731	112
4.57834	112
4.57834	111
4.58264	111
4.58264	112
4.5898	112
4.5898	111
4.59341	111
4.59341	112
4.59705	112
4.59705	111
4.60236	111
4.60236	110
4.60981	110
4.60981	111
4.62737	111
4.62737	110
4.63131	110
4.63131	109
4.64615	109
4.64615	110
4.65006	110
4.65006	111
4.66367	111
4.66367	112
4.66842	112
4.66842	113
4.67206	113
4.67206	112
4.67426	112
4.67426	113
4.67586	113
4.67586	114
4.68002	114
4.68002	115
4.68287	115
4.68287	114
4.68459	114
4.68459	113
4.68557	113
4.68557	114
4.69025	114
4.69025	113
4.6916	113
4.6916	112
4.70095	112
4.70095	111
4.71113	111
4.71113	110
4.71178	110
4.71178	109
4.71516	109
4.71516	108
4.71742	108
4.71742	109
4.71767	109
4.71767	110
4.72095	110
4.72095	109
4.72161	109
4.72161	110
4.73027	110
4.73027	109
4.73679	109
4.73679	110
4.74798	110
4.74798	109
4.75393	109
4.75393	108
4.77327	108
4.77327	107
4.78277	107
4.78277	106
4.78647	106
4.78647	105
4.78879	105
4.78879	106
4.7901	106
4.7901	105
4.79523	105
4.79523	104
4.81331	104
4.81331	103
4.82413	103
4.82413	104
4.83064	104
4.83064	105
4.83304	105
4.83304	106
4.83317	106
4.83317	107
4.84199	107
4.84199	106
4.84707	106
4.84707	107
4.84719	107
4.84719	108
4.85073	108
4.85073	107
4.85215	107
4.85215	106
4.85637	106
4.85637	107
4.86148	107
4.86148	106
4.86269	106
4.86269	105
4.86758	105
4.86758	104
4.86945	104
4.86945	103
4.87437	103
4.87437	102
4.87961	102
4.87961	103
4.88759	103
4.88759	102
4.88846	102
4.88846	101
4.89151	101
4.89151	102
4.89613	102
4.89613	101
4.90067	101
4.90067	101
4.91642	101
4.91642	101
4.93654	101
4.93654	101
4.94328	101
4.94328	101
4.94799	101
4.94799	101
4.94954	101
4.94954	101
4.95321	101
4.95321	101
4.95549	101
4.95549	101
4.96816	101
4.96816	101
4.9702	101
4.9702	101
4.9721	101
4.9721	101
4.97847	101
4.97847	101
4.98439	101
4.98439	101
4.98929	101
4.98929	101
4.99431	101
4.99431	101
4.998	101
4.998	101
5.01352	101
5.01352	101
5.01907	101
5.01907	101
5.01953	101
5.01953	101
5.0275	101
5.0275	101
5.02976	101
5.02976	101
5.03101	101
5.03101	101
5.03262	101
5.03262	101
5.03337	101
5.03337	101
5.03676	101
5.03676	102
5.03996	102
5.03996	101
5.04013	101
5.04013	101
5.04143	101
5.04143	101
5.04447	101
5.04447	101
5.04816	101
5.04816	101
5.05553	101
5.05553	101
5.06557	101
5.06557	101
5.06735	101
5.06735	102
5.06949	102
5.06949	103
5.06961	103
5.06961	102
5.06971	102
5.06971	103
5.07357	103
5.07357	102
5.07464	102
5.07464	103
5.07815	103
5.07815	102
5.08503	102
5.08503	101
5.09477	101
5.09477	102
5.09502	102
5.09502	101
5.09544	101
5.09544	102
5.10465	102
5.10465	101
5.10581	101
5.10581	101
5.10697	101
5.10697	101
5.11293	101
5.11293	101
5.12067	101
5.12067	101
5.12494	101
5.12494	101
5.1285	101
5.1285	101
5.15476	101
5.15476	102
5.16015	102
5.16015	101
5.16028	101
5.16028	101
5.16247	101
5.16247	101
5.17398	101
5.17398	101
5.17665	101
5.17665	101
5.18509	101
5.18509	101
5.19248	101
5.19248	101
5.19292	101
5.19292	101
5.19342	101
5.19342	101
5.19439	101
5.19439	101
5.20101	101
5.20101	101
5.20129	101
5.20129	101
5.20291	101
5.20291	101
5.21487	101
5.21487	101
5.22063	101
5.22063	101
5.22206	101
5.22206	101
5.22279	101
5.22279	101
5.22678	101
5.22678	101
5.22807	101
5.22807	101
5.2284	101
5.2284	101
5.22962	101
5.22962	101
5.23424	101
5.23424	101
5.24013	101
5.24013	101
5.2622	101
5.2622	101
5.26247	101
5.26247	101
5.26504	101
5.26504	101
5.26564	101
5.26564	101
5.27766	101
5.27766	101
5.29477	101
5.29477	101
5.32176	101
5.32176	101
5.32403	101
5.32403	101
5.32652	101
5.32652	101
5.32742	101
5.32742	101
5.33161	101
5.33161	101
5.33171	101
5.33171	101
5.3351	101
5.3351	101
5.33905	101
5.33905	101
5.33964	101
5.33964	101
5.34035	101
5.34035	101
5.34112	101
5.34112	101
5.34695	101
5.34695	101
5.35857	101
5.35857	101
5.36162	101
5.36162	101
5.36877	101
5.36877	101
5.36902	101
5.36902	101
5.37136	101
5.37136	101
5.37917	101
5.37917	101
5.3887	101
5.3887	101
5.38942	101
5.38942	101
5.39703	101
5.39703	101
5.40084	101
5.40084	101
5.40219	101
5.40219	101
5.40252	101
5.40252	101
5.40732	101
5.40732	101
5.41135	101
5.41135	101
5.42617	101
5.42617	101
5.42695	101
5.42695	101
5.4272	101
5.4272	101
5.43398	101
5.43398	101
5.45078	101
5.45078	101
5.4545	101
5.4545	101
5.45598	101
5.45598	101
5.45927	101
5.45927	101
5.47818	101
5.47818	101
5.4839	101
5.4839	101
5.4947	101
5.4947	101
5.49584	101
5.49584	101
5.49647	101
5.49647	101
5.49945	101
5.49945	101
5.50653	101
5.50653	101
5.50827	101
5.50827	101
5.51459	101
5.51459	101
5.51708	101
5.51708	101
5.52588	101
5.52588	101
5.52743	101
5.52743	101
5.52824	101
5.52824	101
5.52851	101
5.52851	101
5.53099	101
5.53099	101
5.53448	101
5.53448	101
5.53822	101
5.53822	101
5.53835	101
5.53835	101
5.54052	101
5.54052	101
5.54356	101
5.54356	101
5.54765	101
5.54765	101
5.55703	101
5.55703	101
5.55796	101
5.55796	101
5.56506	101
5.56506	101
5.56768	101
5.56768	102
5.57099	102
5.57099	101
5.58334	101
5.58334	102
5.59471	102
5.59471	101
5.59606	101
5.59606	102
5.59628	102
5.59628	103
5.59886	103
5.59886	102
5.60054	102
5.60054	101
5.60345	101
5.60345	101
5.61283	101
5.61283	101
5.6201	101
5.6201	101
5.63058	101
5.63058	101
5.63376	101
5.63376	101
5.64684	101
5.64684	101
5.65086	101
5.65086	101
5.66171	101
5.66171	101
5.66738	101
5.66738	101
5.6691	101
5.6691	101
5.67212	101
5.67212	101
5.67404	101
5.67404	101
5.68096	101
5.68096	101
5.6816	101
5.6816	101
5.6863	101
5.6863	101
5.69147	101
5.69147	101
5.70071	101
5.70071	101
5.71275	101
5.71275	101
5.71351	101
5.71351	101
5.71375	101
5.71375	101
5.7158	101
5.7158	101
5.71781	101
5.71781	101
5.72041	101
5.72041	101
5.72103	101
5.72103	101
5.72191	101
5.72191	101
5.72195	101
5.72195	101
5.72496	101
5.72496	101
5.72712	101
5.72712	101
5.72768	101
5.72768	101
5.72792	101
5.72792	101
5.72941	101
5.72941	101
5.7384	101
5.7384	101
5.7389	101
5.7389	101
5.74	101
5.74	101
5.74551	101
5.74551	101
5.77019	101
5.77019	101
5.77433	101
5.77433	101
5.77485	101
5.77485	101
5.77821	101
5.77821	101
5.77832	101
5.77832	101
5.77974	101
5.77974	101
5.78785	101
5.78785	101
5.79121	101
5.79121	101
5.79268	101
5.79268	101
5.79297	101
5.79297	101
5.79831	101
5.79831	101
5.81478	101
5.81478	101
5.81652	101
5.81652	101
5.81924	101
5.81924	101
5.82505	101
5.82505	101
5.83324	101
5.83324	101
5.83465	101
5.83465	101
5.83614	101
5.83614	101
5.83628	101
5.83628	101
5.83738	101
5.83738	101
5.8377	101
5.8377	101
5.83864	101
5.83864	101
5.84479	101
5.84479	101
5.84499	101
5.84499	101
5.85086	101
5.85086	101
5.85796	101
5.85796	101
5.86364	101
5.86364	101
5.86545	101
5.86545	101
5.86722	101
5.86722	101
5.87059	101
5.87059	101
5.87459	101
5.87459	101
5.87662	101
5.87662	101
5.87898	101
5.87898	101
5.89067	101
5.89067	101
5.89256	101
5.89256	101
5.90061	101
5.90061	101
5.90564	101
5.90564	101
5.90716	101
5.90716	101
5.91023	101
5.91023	101
5.91199	101
5.91199	101
5.91258	101
5.91258	101
5.91476	101
5.91476	101
5.91723	101
5.91723	101
5.91986	101
5.91986	101
5.92314	101
5.92314	101
5.93512	101
5.93512	101
5.94042	101
5.94042	101
5.94218	101
5.94218	101
5.94377	101
5.94377	101
5.9483	101
5.9483	101
5.95711	101
5.95711	101
5.96368	101
5.96368	101
5.97553	101
5.97553	101
5.9844	101
5.9844	101
5.98643	101
5.98643	101
5.98682	101
5.98682	101
5.99093	101
5.99093	101
5.99262	101
5.99262	101
5.99526	101
5.99526	101
5.99683	101
5.99683	101
6.01523	101
6.01523	101
6.01788	101
6.01788	101
6.02112	101
6.02112	101
6.02509	101
6.02509	101
6.03536	101
6.03536	101
6.04597	101
6.04597	101
6.06693	101
6.06693	101
6.07329	101
6.07329	101
6.0778	101
6.0778	101
6.07981	101
6.07981	101
6.08351	101
6.08351	101
6.09088	101
6.09088	101
6.09164	101
6.09164	101
6.10311	101
6.10311	101
6.10627	101
6.10627	101
6.10994	101
6.10994	101
6.11467	101
6.11467	101
6.12214	101
6.12214	101
6.12337	101
6.12337	101
6.1278	101
6.1278	101
6.14366	101
6.14366	101
6.14625	101
6.14625	101
6.14995	101
6.14995	101
6.15051	101
6.15051	101
6.15763	101
6.15763	101
6.15963	101
6.15963	101
6.15991	101
6.15991	101
6.16425	101
6.16425	101
6.16466	101
6.16466	101
6.17015	101
6.17015	101
6.17176	101
6.17176	101
6.17627	101
6.17627	101
6.17773	101
6.17773	101
6.1947	101
6.1947	101
6.1972	101
6.1972	101
6.20138	101
6.20138	101
6.20486	101
6.20486	101
6.2151	101
6.2151	101
6.21599	101
6.21599	101
6.22229	101
6.22229	101
6.22312	101
6.22312	101
6.235	101
6.235	101
6.23556	101
6.23556	101
6.23599	101
6.23599	101
6.24141	101
6.24141	101
6.24159	101
6.24159	101
6.24402	101
6.24402	101
6.24659	101
6.24659	101
6.25581	101
6.25581	101
6.26029	101
6.26029	101
6.27076	101
6.27076	101
6.27159	101
6.27159	101
6.27311	101
6.27311	101
6.29445	101
6.29445	101
6.3067	101
6.3067	101
6.31901	101
6.31901	101
6.32293	101
6.32293	101
6.32748	101
6.32748	101
6.33317	101
6.33317	101
6.3348	101
6.3348	101
6.33712	101
6.33712	101
6.3458	101
6.3458	101
6.35065	101
6.35065	101
6.35946	101
6.35946	101
6.36943	101
6.36943	101
6.37188	101
6.37188	101
6.37291	101
6.37291	101
6.37875	101
6.37875	101
6.37948	101
6.37948	101
6.38454	101
6.38454	101
6.39338	101
6.39338	101
6.39913	101
6.39913	101
6.40425	101
6.40425	101
6.40437	101
6.40437	101
6.4053	101
6.4053	101
6.41269	101
6.41269	101
6.41362	101
6.41362	101
6.41802	101
6.41802	101
6.42129	101
6.42129	101
6.42226	101
6.42226	101
6.42273	101
6.42273	101
6.44461	101
6.44461	101
6.45049	101
6.45049	101
6.45194	101
6.45194	101
6.45664	101
6.45664	101
6.45836	101
6.45836	101
6.46346	101
6.46346	101
6.46411	101
6.46411	101
6.46833	101
6.46833	101
6.47056	101
6.47056	102
6.47085	102
6.47085	101
6.48279	101
6.48279	101
6.48801	101
6.48801	101
6.48952	101
6.48952	101
6.50696	101
6.50696	101
6.50735	101
6.50735	102
6.51199	102
6.51199	101
6.51715	101
6.51715	101
6.52206	101
6.52206	101
6.53774	101
6.53774	101
6.53975	101
6.53975	101
6.54447	101
6.54447	101
6.54641	101
6.54641	101
6.5549	101
6.5549	101
6.55515	101
6.55515	101
6.56598	101
6.56598	102
6.56972	102
6.56972	101
6.57602	101
6.57602	102
6.57864	102
6.57864	101
6.58816	101
6.58816	102
6.5942	102
6.5942	103
6.60352	103
6.60352	102
6.60498	102
6.60498	101
6.60611	101
6.60611	102
6.60835	102
6.60835	103
6.61132	103
6.61132	104
6.61561	104
6.61561	105
6.6195	105
6.6195	104
6.61953	104
6.61953	105
6.61968	105
6.61968	106
6.61988	106
6.61988	105
6.62054	105
6.62054	106
6.62119	106
6.62119	105
6.6249	105
6.6249	104
6.62615	104
6.62615	105
6.62957	105
6.62957	106
6.63041	106
6.63041	105
6.63575	105
6.63575	104
6.64174	104
6.64174	105
6.64323	105
6.64323	104
6.64367	104
6.64367	105
6.64469	105
6.64469	106
6.65845	106
6.65845	105
6.6626	105
6.6626	106
6.67682	106
6.67682	107
6.67959	107
6.67959	106
6.68404	106
6.68404	107
6.70729	107
6.70729	106
6.71003	106
6.71003	107
6.71559	107
6.71559	108
6.71672	108
6.71672	109
6.71895	109
6.71895	110
6.72323	110
6.72323	111
6.73335	111
6.73335	112
6.73338	112
6.73338	113
6.73675	113
6.73675	112
6.74081	112
6.74081	113
6.7426	113
6.7426	112
6.747	112
6.747	111
6.75334	111
6.75334	110
6.76289	110
6.76289	109
6.77495	109
6.77495	110
6.78883	110
6.78883	111
6.78949	111
6.78949	110
6.79501	110
6.79501	109
6.80723	109
6.80723	110
6.80838	110
6.80838	109
6.81505	109
6.81505	110
6.8276	110
6.8276	109
6.83376	109
6.83376	110
6.83479	110
6.83479	111
6.84798	111
6.84798	112
6.85106	112
6.85106	113
6.85447	113
6.85447	114
6.85541	114
6.85541	113
6.85545	113
6.85545	114
6.85753	114
6.85753	113
6.85893	113
6.85893	114
6.86459	114
6.86459	115
6.86674	115
6.86674	116
6.8754	116
6.8754	115
6.88535	115
6.88535	114
6.88547	114
6.88547	115
6.88617	115
6.88617	114
6.89368	114
6.89368	115
6.8945	115
6.8945	116
6.89481	116
6.89481	115
6.90629	115
6.90629	114
6.91544	114
6.91544	113
6.92109	113
6.92109	114
6.92131	114
6.92131	115
6.92281	115
6.92281	116
6.94449	116
6.94449	115
6.9538	115
6.9538	116
6.97924	116
6.97924	115
6.98607	115
6.98607	114
6.98621	114
6.98621	115
6.98986	115
6.98986	114
6.99092	114
6.99092	115
6.99316	115
6.99316	116
6.99328	116
6.99328	117
6.99664	117
6.99664	118
7.00203	118
7.00203	117
7.00236	117
7.00236	116
7.00346	116
7.00346	117
7.00607	117
7.00607	116
7.01091	116
7.01091	117
7.01407	117
7.01407	116
7.01651	116
7.01651	115
7.02171	115
7.02171	116
7.02467	116
7.02467	117
7.02551	117
7.02551	118
7.02651	118
7.02651	117
7.02702	117
7.02702	116
7.02901	116
7.02901	115
7.03062	115
7.03062	116
7.03322	116
7.03322	117
7.03591	117
7.03591	118
7.04233	118
7.04233	117
7.04541	117
7.04541	116
7.04586	116
7.04586	117
7.04593	117
7.04593	116
7.05028	116
7.05028	117
7.05059	117
7.05059	116
7.05969	116
7.05969	115
7.0677	115
7.0677	114
7.07043	114
7.07043	113
7.0726	113
7.0726	112
7.07432	112
7.07432	113
7.08149	113
7.08149	114
7.087	114
7.087	113
7.10865	113
7.10865	114
7.11269	114
7.11269	113
7.11797	113
7.11797	114
7.13767	114
7.13767	113
7.143	113
7.143	114
7.14975	114
7.14975	113
7.15062	113
7.15062	112
7.15392	112
7.15392	113
7.15448	113
7.15448	112
7.15839	112
7.15839	111
7.16549	111
7.16549	112
7.16866	112
7.16866	113
7.17756	113
7.17756	114
7.18381	114
7.18381	115
7.18657	115
7.18657	114
7.18888	114
7.18888	113
7.19168	113
7.19168	112
7.2086	112
7.2086	113
7.21684	113
7.21684	114
7.21938	114
7.21938	115
7.23083	115
7.23083	116
7.24402	116
7.24402	117
7.25517	117
7.25517	116
7.25586	116
7.25586	117
7.25601	117
7.25601	118
7.26962	118
7.26962	117
7.26974	117
7.26974	116
7.27551	116
7.27551	117
7.27875	117
7.27875	116
7.28247	116
7.28247	117
7.28487	117
7.28487	118
7.29322	118
7.29322	117
7.29402	117
7.29402	118
7.29774	118
7.29774	117
7.31351	117
7.31351	118
7.32083	118
7.32083	117
7.32146	117
7.32146	116
7.33214	116
7.33214	117
7.34544	117
7.34544	116
7.3611	116
7.3611	117
7.36352	117
7.36352	118
7.36658	118
7.36658	117
7.37311	117
7.37311	116
7.37785	116
7.37785	117
7.38225	117
7.38225	118
7.38354	118
7.38354	119
7.3838	119
7.3838	120
7.39084	120
7.39084	121
7.39575	121
7.39575	122
7.39932	122
7.39932	123
7.40726	123
7.40726	122
7.40738	122
7.40738	123
7.41202	123
7.41202	122
7.42081	122
7.42081	123
7.42195	123
7.42195	124
7.42222	124
7.42222	123
7.42648	123
7.42648	122
7.43913	122
7.43913	121
7.44293	121
7.44293	122
7.45584	122
7.45584	123
7.46098	123
7.46098	124
7.46354	124
7.46354	123
7.46724	123
7.46724	124
7.47275	124
7.47275	125
7.47307	125
7.47307	124
7.47465	124
7.47465	125
7.48947	125
7.48947	126
7.49078	126
7.49078	127
7.49445	127
7.49445	128
7.50198	128
7.50198	129
7.51101	129
7.51101	130
7.5168	130
7.5168	129
7.51741	129
7.51741	128
7.51823	128
7.51823	127
7.51882	127
7.51882	128
7.51901	128
7.51901	127
7.52146	127
7.52146	128
7.522	128
7.522	129
7.52207	129
7.52207	128
7.5233	128
7.5233	127
7.52628	127
7.52628	128
7.53303	128
7.53303	129
7.53381	129
7.53381	130
7.53696	130
7.53696	131
7.54337	131
7.54337	132
7.55567	132
7.55567	133
7.55618	133
7.55618	134
7.55705	134
7.55705	135
7.56778	135
7.56778	136
7.576	136
7.576	135
7.57765	135
7.57765	136
7.5796	136
7.5796	135
7.5799	135
7.5799	136
7.58089	136
7.58089	137
7.58191	137
7.58191	138
7.58579	138
7.58579	139
7.59576	139
7.59576	138
7.59902	138
7.59902	137
7.60247	137
7.60247	138
7.6094	138
7.6094	139
7.6191	139
7.6191	140
7.62826	140
7.62826	141
7.63491	141
7.63491	140
7.63667	140
7.63667	141
7.65029	141
7.65029	140
7.66011	140
7.66011	139
7.69409	139
7.69409	138
7.69792	138
7.69792	137
7.69882	137
7.69882	136
7.70447	136
7.70447	137
7.70714	137
7.70714	138
7.71989	138
7.71989	139
7.72678	139
7.72678	140
7.73387	140
7.73387	139
7.73787	139
7.73787	138
7.75214	138
7.75214	137
7.75377	137
7.75377	138
7.75386	138
7.75386	137
7.76379	137
7.76379	136
7.76859	136
7.76859	135
7.77132	135
7.77132	136
7.77614	136
7.77614	137
7.78925	137
7.78925	138
7.78948	138
7.78948	139
7.79211	139
7.79211	138
7.79407	138
7.79407	139
7.80588	139
7.80588	138
7.82062	138
7.82062	139
7.82242	139
7.82242	138
7.83098	138
7.83098	137
7.83483	137
7.83483	136
7.83895	136
7.83895	135
7.84104	135
7.84104	134
7.86852	134
7.86852	135
7.86866	135
7.86866	134
7.86969	134
7.86969	135
7.87355	135
7.87355	136
7.87795	136
7.87795	135
7.88017	135
7.88017	134
7.88096	134
7.88096	133
7.88758	133
7.88758	132
7.88825	132
7.88825	131
7.89251	131
7.89251	130
7.89454	130
7.89454	131
7.90077	131
7.90077	132
7.90404	132
7.90404	131
7.90513	131
7.90513	132
7.90837	132
7.90837	131
7.92008	131
7.92008	132
7.92271	132
7.92271	131
7.92318	131
7.92318	132
7.92629	132
7.92629	133
7.93421	133
7.93421	132
7.94442	132
7.94442	131
7.95176	131
7.95176	130
7.95736	130
7.95736	131
7.96451	131
7.96451	130
7.96942	130
7.96942	129
7.99125	129
7.99125	128
7.9913	128
7.9913	127
8.00562	127
8.00562	128
9	128
9	101


==> Introduction/Version_R1/tikz_tex/files/samplePath_100_QD_lower.txt <==
0	150
0	100
0.00278255	100
0.00278255	99
0.0127482	99
0.0127482	98
0.0169986	98
0.0169986	97
0.0172944	97
0.0172944	98
0.0223899	98
0.0223899	97
0.0246707	97
0.0246707	96
0.0303064	96
0.0303064	97
0.03467	97
0.03467	98
0.0364782	98
0.0364782	97
0.0436544	97
0.0436544	96
0.0522038	96
0.0522038	95
0.0578101	95
0.0578101	94
0.0585245	94
0.0585245	95
0.068857	95
0.068857	96
0.0823718	96
0.0823718	97
0.0823748	97
0.0823748	98
0.098556	98
0.098556	99
0.10058	99
0.10058	100
0.11181	100
0.11181	101
0.111871	101
0.111871	102
0.114054	102
0.114054	101
0.131863	101
0.131863	100
0.134622	100
0.134622	101
0.142378	101
0.142378	102
0.152314	102
0.152314	101
0.153136	101
0.153136	102
0.163832	102
0.163832	103
0.170143	103
0.170143	102
0.170531	102
0.170531	101
0.17594	101
0.17594	100
0.186729	100
0.186729	99
0.186982	99
0.186982	98
0.193924	98
0.193924	99
0.194189	99
0.194189	100
0.195316	100
0.195316	101
0.200227	101
0.200227	100
0.204058	100
0.204058	101
0.204396	101
0.204396	100
0.218798	100
0.218798	101
0.219738	101
0.219738	100
0.225969	100
0.225969	101
0.234277	101
0.234277	100
0.234817	100
0.234817	101
0.235761	101
0.235761	100
0.239941	100
0.239941	99
0.261099	99
0.261099	98
0.263958	98
0.263958	97
0.266226	97
0.266226	96
0.271789	96
0.271789	97
0.273848	97
0.273848	98
0.27965	98
0.27965	99
0.280741	99
0.280741	100
0.286881	100
0.286881	99
0.288461	99
0.288461	98
0.288463	98
0.288463	99
0.296159	99
0.296159	98
0.310075	98
0.310075	99
0.313154	99
0.313154	98
0.316944	98
0.316944	97
0.32856	97
0.32856	96
0.331619	96
0.331619	95
0.334337	95
0.334337	94
0.350133	94
0.350133	95
0.35843	95
0.35843	94
0.359749	94
0.359749	93
0.359891	93
0.359891	94
0.367923	94
0.367923	93
0.368166	93
0.368166	94
0.370783	94
0.370783	95
0.374108	95
0.374108	96
0.378645	96
0.378645	95
0.384248	95
0.384248	94
0.399453	94
0.399453	93
0.408622	93
0.408622	94
0.409491	94
0.409491	93
0.414598	93
0.414598	94
0.420763	94
0.420763	95
0.424968	95
0.424968	94
0.432573	94
0.432573	95
0.434155	95
0.434155	94
0.436461	94
0.436461	95
0.436922	95
0.436922	96
0.438871	96
0.438871	95
0.460835	95
0.460835	94
0.461683	94
0.461683	93
0.467676	93
0.467676	92
0.469342	92
0.469342	91
0.480148	91
0.480148	90
0.485383	90
0.485383	89
0.489622	89
0.489622	90
0.490742	90
0.490742	91
0.493887	91
0.493887	92
0.505089	92
0.505089	93
0.523307	93
0.523307	92
0.529013	92
0.529013	93
0.552309	93
0.552309	94
0.555178	94
0.555178	95
0.570079	95
0.570079	96
0.582957	96
0.582957	97
0.583434	97
0.583434	96
0.585151	96
0.585151	95
0.591457	95
0.591457	94
0.600166	94
0.600166	93
0.600168	93
0.600168	94
0.600842	94
0.600842	93
0.601809	93
0.601809	94
0.601996	94
0.601996	93
0.604264	93
0.604264	94
0.605705	94
0.605705	93
0.62143	93
0.62143	94
0.631294	94
0.631294	95
0.633775	95
0.633775	96
0.634241	96
0.634241	95
0.636791	95
0.636791	96
0.639876	96
0.639876	95
0.645322	95
0.645322	96
0.657209	96
0.657209	95
0.662579	95
0.662579	96
0.662646	96
0.662646	95
0.664894	95
0.664894	96
0.665876	96
0.665876	97
0.666875	97
0.666875	98
0.66714	98
0.66714	99
0.674288	99
0.674288	98
0.677193	98
0.677193	99
0.677741	99
0.677741	100
0.678266	100
0.678266	101
0.679249	101
0.679249	100
0.682698	100
0.682698	99
0.685107	99
0.685107	98
0.702303	98
0.702303	97
0.702911	97
0.702911	96
0.704232	96
0.704232	95
0.715774	95
0.715774	94
0.730881	94
0.730881	93
0.733303	93
0.733303	92
0.756165	92
0.756165	93
0.756798	93
0.756798	94
0.772101	94
0.772101	95
0.777832	95
0.777832	96
0.78078	96
0.78078	95
0.785794	95
0.785794	94
0.792547	94
0.792547	95
0.809435	95
0.809435	96
0.809958	96
0.809958	97
0.81529	97
0.81529	96
0.816121	96
0.816121	95
0.817695	95
0.817695	96
0.822897	96
0.822897	97
0.82713	97
0.82713	96
0.830309	96
0.830309	97
0.831	97
0.831	96
0.831153	96
0.831153	95
0.838239	95
0.838239	96
0.846803	96
0.846803	97
0.857548	97
0.857548	98
0.858135	98
0.858135	99
0.864151	99
0.864151	98
0.864532	98
0.864532	97
0.869889	97
0.869889	98
0.871798	98
0.871798	97
0.886347	97
0.886347	98
0.886685	98
0.886685	99
0.902455	99
0.902455	98
0.917712	98
0.917712	97
0.925467	97
0.925467	98
0.92692	98
0.92692	99
0.93578	99
0.93578	98
0.936606	98
0.936606	97
0.937293	97
0.937293	98
0.938701	98
0.938701	99
0.948774	99
0.948774	98
0.949902	98
0.949902	97
0.968558	97
0.968558	96
0.976334	96
0.976334	95
0.984654	95
0.984654	96
0.989843	96
0.989843	97
0.997917	97
0.997917	96
1.00064	96
1.00064	97
1.02488	97
1.02488	96
1.0309	96
1.0309	95
1.03108	95
1.03108	96
1.0367	96
1.0367	97
1.03827	97
1.03827	98
1.04653	98
1.04653	97
1.04933	97
1.04933	98
1.05533	98
1.05533	99
1.05808	99
1.05808	98
1.06481	98
1.06481	97
1.07337	97
1.07337	96
1.07668	96
1.07668	97
1.0811	97
1.0811	98
1.08518	98
1.08518	99
1.08535	99
1.08535	100
1.0876	100
1.0876	99
1.09023	99
1.09023	100
1.10098	100
1.10098	101
1.11119	101
1.11119	102
1.11499	102
1.11499	103
1.14081	103
1.14081	104
1.14947	104
1.14947	103
1.15531	103
1.15531	104
1.15655	104
1.15655	103
1.16328	103
1.16328	104
1.17589	104
1.17589	105
1.185	105
1.185	106
1.19242	106
1.19242	107
1.1985	107
1.1985	108
1.20982	108
1.20982	109
1.21078	109
1.21078	110
1.21215	110
1.21215	109
1.2165	109
1.2165	110
1.22991	110
1.22991	111
1.23567	111
1.23567	110
1.23653	110
1.23653	111
1.24494	111
1.24494	112
1.25223	112
1.25223	113
1.25332	113
1.25332	112
1.26871	112
1.26871	111
1.2728	111
1.2728	110
1.27731	110
1.27731	111
1.27923	111
1.27923	112
1.27935	112
1.27935	113
1.28108	113
1.28108	112
1.28113	112
1.28113	113
1.28122	113
1.28122	112
1.28877	112
1.28877	113
1.29329	113
1.29329	112
1.29614	112
1.29614	113
1.29825	113
1.29825	114
1.30222	114
1.30222	113
1.3035	113
1.3035	112
1.30918	112
1.30918	111
1.31466	111
1.31466	112
1.32262	112
1.32262	111
1.32357	111
1.32357	110
1.32645	110
1.32645	111
1.34122	111
1.34122	110
1.34141	110
1.34141	109
1.35064	109
1.35064	110
1.35206	110
1.35206	111
1.3605	111
1.3605	110
1.3636	110
1.3636	109
1.36882	109
1.36882	110
1.36973	110
1.36973	111
1.37546	111
1.37546	112
1.37836	112
1.37836	111
1.38123	111
1.38123	112
1.38124	112
1.38124	113
1.38225	113
1.38225	112
1.38366	112
1.38366	113
1.38516	113
1.38516	114
1.38692	114
1.38692	113
1.39066	113
1.39066	112
1.39688	112
1.39688	111
1.39747	111
1.39747	110
1.40343	110
1.40343	111
1.42224	111
1.42224	110
1.42408	110
1.42408	111
1.42682	111
1.42682	110
1.43204	110
1.43204	109
1.43539	109
1.43539	108
1.43562	108
1.43562	109
1.43683	109
1.43683	110
1.44104	110
1.44104	111
1.44167	111
1.44167	112
1.44523	112
1.44523	111
1.44803	111
1.44803	110
1.45602	110
1.45602	111
1.45904	111
1.45904	110
1.46198	110
1.46198	109
1.464	109
1.464	108
1.47046	108
1.47046	107
1.47155	107
1.47155	108
1.4738	108
1.4738	107
1.47839	107
1.47839	106
1.47978	106
1.47978	105
1.48038	105
1.48038	106
1.48123	106
1.48123	105
1.49724	105
1.49724	104
1.49735	104
1.49735	105
1.49966	105
1.49966	106
1.50896	106
1.50896	105
1.52649	105
1.52649	106
1.52927	106
1.52927	105
1.53353	105
1.53353	104
1.5405	104
1.5405	105
1.54279	105
1.54279	106
1.54695	106
1.54695	107
1.56116	107
1.56116	108
1.57272	108
1.57272	109
1.57797	109
1.57797	108
1.57851	108
1.57851	107
1.58038	107
1.58038	106
1.58148	106
1.58148	105
1.58279	105
1.58279	106
1.58552	106
1.58552	105
1.58764	105
1.58764	106
1.59613	106
1.59613	105
1.59625	105
1.59625	104
1.59804	104
1.59804	105
1.60687	105
1.60687	106
1.61704	106
1.61704	107
1.62241	107
1.62241	108
1.62532	108
1.62532	107
1.62978	107
1.62978	106
1.63925	106
1.63925	107
1.6442	107
1.6442	108
1.6549	108
1.6549	109
1.65626	109
1.65626	108
1.67061	108
1.67061	107
1.67175	107
1.67175	106
1.68298	106
1.68298	107
1.68888	107
1.68888	108
1.69273	108
1.69273	107
1.69387	107
1.69387	108
1.70433	108
1.70433	107
1.71191	107
1.71191	108
1.71418	108
1.71418	109
1.71945	109
1.71945	110
1.71957	110
1.71957	109
1.7202	109
1.7202	108
1.73305	108
1.73305	109
1.7331	109
1.7331	108
1.73532	108
1.73532	107
1.73959	107
1.73959	108
1.74124	108
1.74124	107
1.74148	107
1.74148	108
1.7446	108
1.7446	107
1.74561	107
1.74561	108
1.7489	108
1.7489	109
1.74923	109
1.74923	108
1.75052	108
1.75052	107
1.75165	107
1.75165	106
1.75645	106
1.75645	107
1.76082	107
1.76082	108
1.76886	108
1.76886	109
1.77337	109
1.77337	108
1.7809	108
1.7809	109
1.78135	109
1.78135	110
1.8028	110
1.8028	111
1.81123	111
1.81123	110
1.81525	110
1.81525	109
1.81757	109
1.81757	108
1.81813	108
1.81813	109
1.82011	109
1.82011	110
1.82242	110
1.82242	109
1.82399	109
1.82399	108
1.8386	108
1.8386	109
1.84786	109
1.84786	110
1.85052	110
1.85052	111
1.85683	111
1.85683	112
1.85841	112
1.85841	113
1.86385	113
1.86385	112
1.86414	112
1.86414	113
1.86899	113
1.86899	114
1.86962	114
1.86962	113
1.87155	113
1.87155	112
1.8716	112
1.8716	111
1.88201	111
1.88201	112
1.88279	112
1.88279	111
1.88644	111
1.88644	112
1.88763	112
1.88763	111
1.88924	111
1.88924	110
1.89672	110
1.89672	109
1.89684	109
1.89684	108
1.90255	108
1.90255	109
1.90617	109
1.90617	110
1.90924	110
1.90924	111
1.91099	111
1.91099	110
1.91304	110
1.91304	111
1.92174	111
1.92174	112
1.92697	112
1.92697	113
1.92716	113
1.92716	114
1.92913	114
1.92913	113
1.93784	113
1.93784	112
1.93848	112
1.93848	111
1.9432	111
1.9432	112
1.94399	112
1.94399	113
1.94406	113
1.94406	112
1.94515	112
1.94515	113
1.95682	113
1.95682	114
1.95706	114
1.95706	115
1.96347	115
1.96347	114
1.96562	114
1.96562	113
1.96588	113
1.96588	114
1.96772	114
1.96772	115
1.96964	115
1.96964	116
1.9764	116
1.9764	115
1.98843	115
1.98843	116
1.98941	116
1.98941	115
1.99705	115
1.99705	116
2.00217	116
2.00217	115
2.00634	115
2.00634	114
2.00644	114
2.00644	115
2.00752	115
2.00752	114
2.00819	114
2.00819	115
2.01053	115
2.01053	114
2.01467	114
2.01467	113
2.01562	113
2.01562	112
2.01586	112
2.01586	111
2.02446	111
2.02446	112
2.02754	112
2.02754	113
2.02993	113
2.02993	112
2.03482	112
2.03482	113
2.03648	113
2.03648	114
2.03649	114
2.03649	113
2.03723	113
2.03723	114
2.0387	114
2.0387	113
2.04855	113
2.04855	114
2.05171	114
2.05171	113
2.05585	113
2.05585	114
2.05636	114
2.05636	115
2.06525	115
2.06525	114
2.06865	114
2.06865	113
2.07323	113
2.07323	114
2.07475	114
2.07475	113
2.07978	113
2.07978	114
2.0868	114
2.0868	115
2.09311	115
2.09311	114
2.09928	114
2.09928	113
2.10343	113
2.10343	112
2.10347	112
2.10347	111
2.11008	111
2.11008	110
2.1139	110
2.1139	109
2.11412	109
2.11412	108
2.11926	108
2.11926	107
2.12633	107
2.12633	106
2.13786	106
2.13786	105
2.14185	105
2.14185	106
2.14427	106
2.14427	105
2.14533	105
2.14533	104
2.15014	104
2.15014	103
2.16237	103
2.16237	104
2.16332	104
2.16332	105
2.17359	105
2.17359	106
2.17925	106
2.17925	105
2.18929	105
2.18929	106
2.19148	106
2.19148	105
2.20556	105
2.20556	104
2.2057	104
2.2057	103
2.20662	103
2.20662	104
2.20954	104
2.20954	103
2.21309	103
2.21309	102
2.2146	102
2.2146	101
2.21533	101
2.21533	102
2.21918	102
2.21918	103
2.22759	103
2.22759	102
2.23076	102
2.23076	101
2.23255	101
2.23255	102
2.23313	102
2.23313	103
2.24817	103
2.24817	104
2.25191	104
2.25191	103
2.25779	103
2.25779	104
2.2671	104
2.2671	103
2.26809	103
2.26809	102
2.27706	102
2.27706	101
2.291	101
2.291	100
2.29128	100
2.29128	99
2.31093	99
2.31093	98
2.3188	98
2.3188	97
2.33123	97
2.33123	96
2.33602	96
2.33602	97
2.33609	97
2.33609	96
2.33684	96
2.33684	97
2.33703	97
2.33703	98
2.34109	98
2.34109	99
2.34244	99
2.34244	98
2.34904	98
2.34904	99
2.35505	99
2.35505	98
2.35663	98
2.35663	97
2.35687	97
2.35687	98
2.35944	98
2.35944	99
2.36057	99
2.36057	100
2.3736	100
2.3736	99
2.37837	99
2.37837	100
2.37977	100
2.37977	101
2.38555	101
2.38555	100
2.38842	100
2.38842	99
2.39502	99
2.39502	100
2.39926	100
2.39926	99
2.40617	99
2.40617	98
2.40952	98
2.40952	97
2.4163	97
2.4163	98
2.42525	98
2.42525	97
2.42651	97
2.42651	96
2.42757	96
2.42757	97
2.43082	97
2.43082	98
2.43323	98
2.43323	99
2.43863	99
2.43863	98
2.45948	98
2.45948	99
2.46275	99
2.46275	98
2.46289	98
2.46289	97
2.47073	97
2.47073	98
2.4748	98
2.4748	99
2.48993	99
2.48993	100
2.49032	100
2.49032	99
2.49864	99
2.49864	98
2.50278	98
2.50278	97
2.50609	97
2.50609	96
2.5079	96
2.5079	97
2.50933	97
2.50933	98
2.50979	98
2.50979	97
2.52311	97
2.52311	96
2.53344	96
2.53344	97
2.55333	97
2.55333	96
2.55466	96
2.55466	97
2.55834	97
2.55834	98
2.55916	98
2.55916	99
2.56126	99
2.56126	100
2.56382	100
2.56382	99
2.5725	99
2.5725	100
2.57323	100
2.57323	101
2.58403	101
2.58403	102
2.58877	102
2.58877	103
2.59944	103
2.59944	102
2.59975	102
2.59975	103
2.61598	103
2.61598	102
2.61613	102
2.61613	103
2.61747	103
2.61747	102
2.63021	102
2.63021	103
2.63121	103
2.63121	102
2.63332	102
2.63332	103
2.63577	103
2.63577	104
2.63622	104
2.63622	103
2.63785	103
2.63785	102
2.64184	102
2.64184	101
2.64191	101
2.64191	100
2.64558	100
2.64558	99
2.65194	99
2.65194	100
2.65256	100
2.65256	101
2.65424	101
2.65424	102
2.65575	102
2.65575	101
2.66566	101
2.66566	102
2.66775	102
2.66775	101
2.67935	101
2.67935	100
2.68425	100
2.68425	101
2.68933	101
2.68933	102
2.69098	102
2.69098	103
2.69246	103
2.69246	104
2.71952	104
2.71952	103
2.72079	103
2.72079	102
2.72834	102
2.72834	103
2.73527	103
2.73527	104
2.73825	104
2.73825	105
2.73897	105
2.73897	104
2.7391	104
2.7391	103
2.74941	103
2.74941	104
2.75028	104
2.75028	103
2.75559	103
2.75559	102
2.77146	102
2.77146	101
2.78457	101
2.78457	100
2.80444	100
2.80444	99
2.80693	99
2.80693	98
2.8074	98
2.8074	99
2.81073	99
2.81073	100
2.81858	100
2.81858	99
2.81969	99
2.81969	98
2.82323	98
2.82323	97
2.82369	97
2.82369	98
2.83022	98
2.83022	97
2.83924	97
2.83924	98
2.84069	98
2.84069	99
2.84946	99
2.84946	98
2.85354	98
2.85354	99
2.85725	99
2.85725	98
2.85879	98
2.85879	97
2.86655	97
2.86655	98
2.86709	98
2.86709	99
2.87125	99
2.87125	100
2.88312	100
2.88312	99
2.88869	99
2.88869	98
2.8935	98
2.8935	97
2.90324	97
2.90324	96
2.90491	96
2.90491	97
2.90581	97
2.90581	98
2.90653	98
2.90653	99
2.90667	99
2.90667	100
2.91407	100
2.91407	101
2.92474	101
2.92474	102
2.93441	102
2.93441	103
2.94021	103
2.94021	104
2.94369	104
2.94369	105
2.953	105
2.953	104
2.96159	104
2.96159	103
2.96517	103
2.96517	102
2.96578	102
2.96578	103
2.97077	103
2.97077	104
2.98365	104
2.98365	105
3.00328	105
3.00328	106
3.01713	106
3.01713	107
3.0259	107
3.0259	108
3.02867	108
3.02867	107
3.03036	107
3.03036	108
3.03119	108
3.03119	109
3.03229	109
3.03229	110
3.03252	110
3.03252	111
3.038	111
3.038	112
3.04454	112
3.04454	113
3.04875	113
3.04875	114
3.05057	114
3.05057	115
3.05345	115
3.05345	116
3.05589	116
3.05589	117
3.0567	117
3.0567	116
3.0573	116
3.0573	117
3.05752	117
3.05752	116
3.07361	116
3.07361	115
3.08196	115
3.08196	114
3.08525	114
3.08525	115
3.09852	115
3.09852	114
3.10403	114
3.10403	113
3.10979	113
3.10979	114
3.11589	114
3.11589	113
3.11854	113
3.11854	114
3.13177	114
3.13177	115
3.13227	115
3.13227	114
3.13277	114
3.13277	115
3.13322	115
3.13322	116
3.13831	116
3.13831	117
3.1423	117
3.1423	116
3.14556	116
3.14556	115
3.15239	115
3.15239	116
3.15354	116
3.15354	115
3.16168	115
3.16168	116
3.16614	116
3.16614	117
3.18239	117
3.18239	116
3.18983	116
3.18983	117
3.19036	117
3.19036	116
3.19328	116
3.19328	115
3.19616	115
3.19616	116
3.20292	116
3.20292	117
3.20309	117
3.20309	116
3.20606	116
3.20606	117
3.20774	117
3.20774	118
3.20854	118
3.20854	119
3.21275	119
3.21275	120
3.2135	120
3.2135	119
3.2234	119
3.2234	120
3.23319	120
3.23319	121
3.23692	121
3.23692	122
3.23972	122
3.23972	123
3.24633	123
3.24633	122
3.25137	122
3.25137	123
3.2517	123
3.2517	122
3.2542	122
3.2542	123
3.25851	123
3.25851	124
3.2625	124
3.2625	123
3.26481	123
3.26481	122
3.26615	122
3.26615	121
3.2692	121
3.2692	120
3.26957	120
3.26957	121
3.27296	121
3.27296	122
3.27372	122
3.27372	121
3.2751	121
3.2751	122
3.27792	122
3.27792	123
3.28803	123
3.28803	124
3.29997	124
3.29997	125
3.32448	125
3.32448	124
3.32491	124
3.32491	123
3.32958	123
3.32958	122
3.33443	122
3.33443	123
3.33824	123
3.33824	122
3.34801	122
3.34801	123
3.35262	123
3.35262	122
3.35307	122
3.35307	123
3.36117	123
3.36117	122
3.36881	122
3.36881	123
3.37379	123
3.37379	122
3.37503	122
3.37503	123
3.37564	123
3.37564	122
3.37969	122
3.37969	123
3.38173	123
3.38173	124
3.39015	124
3.39015	123
3.39154	123
3.39154	122
3.39209	122
3.39209	123
3.39512	123
3.39512	124
3.39852	124
3.39852	125
3.40163	125
3.40163	124
3.40169	124
3.40169	123
3.40568	123
3.40568	124
3.41102	124
3.41102	123
3.41771	123
3.41771	122
3.42198	122
3.42198	121
3.4256	121
3.4256	122
3.42716	122
3.42716	123
3.42872	123
3.42872	122
3.4363	122
3.4363	123
3.43958	123
3.43958	124
3.44164	124
3.44164	123
3.44732	123
3.44732	122
3.45422	122
3.45422	123
3.45533	123
3.45533	124
3.46607	124
3.46607	123
3.46911	123
3.46911	124
3.46991	124
3.46991	125
3.48739	125
3.48739	124
3.49204	124
3.49204	123
3.49581	123
3.49581	122
3.49768	122
3.49768	121
3.50024	121
3.50024	122
3.50164	122
3.50164	123
3.50189	123
3.50189	124
3.50724	124
3.50724	123
3.51236	123
3.51236	122
3.51734	122
3.51734	121
3.51815	121
3.51815	120
3.51993	120
3.51993	119
3.52839	119
3.52839	118
3.53614	118
3.53614	119
3.53619	119
3.53619	118
3.54995	118
3.54995	119
3.55031	119
3.55031	120
3.56176	120
3.56176	121
3.56428	121
3.56428	120
3.57007	120
3.57007	119
3.57522	119
3.57522	120
3.57639	120
3.57639	119
3.57715	119
3.57715	120
3.57891	120
3.57891	119
3.57959	119
3.57959	120
3.58117	120
3.58117	121
3.58121	121
3.58121	122
3.58533	122
3.58533	121
3.59045	121
3.59045	120
3.59646	120
3.59646	121
3.59917	121
3.59917	120
3.59984	120
3.59984	119
3.6005	119
3.6005	120
3.60137	120
3.60137	121
3.60925	121
3.60925	122
3.61076	122
3.61076	121
3.61661	121
3.61661	120
3.62214	120
3.62214	119
3.62905	119
3.62905	120
3.62952	120
3.62952	121
3.64385	121
3.64385	120
3.64989	120
3.64989	119
3.65145	119
3.65145	120
3.65973	120
3.65973	121
3.6606	121
3.6606	122
3.66511	122
3.66511	123
3.67383	123
3.67383	124
3.67471	124
3.67471	123
3.67905	123
3.67905	122
3.68012	122
3.68012	121
3.68062	121
3.68062	120
3.68578	120
3.68578	121
3.68707	121
3.68707	120
3.6886	120
3.6886	121
3.68991	121
3.68991	120
3.69653	120
3.69653	119
3.69884	119
3.69884	120
3.70017	120
3.70017	119
3.70312	119
3.70312	120
3.71401	120
3.71401	119
3.71789	119
3.71789	118
3.72289	118
3.72289	117
3.73038	117
3.73038	116
3.74083	116
3.74083	115
3.74354	115
3.74354	116
3.74355	116
3.74355	117
3.74373	117
3.74373	118
3.74633	118
3.74633	119
3.74768	119
3.74768	120
3.75492	120
3.75492	121
3.76476	121
3.76476	122
3.78157	122
3.78157	123
3.79966	123
3.79966	124
3.8031	124
3.8031	125
3.81082	125
3.81082	126
3.81903	126
3.81903	125
3.82928	125
3.82928	126
3.83803	126
3.83803	127
3.84355	127
3.84355	126
3.84404	126
3.84404	125
3.84546	125
3.84546	124
3.85047	124
3.85047	123
3.85173	123
3.85173	122
3.85584	122
3.85584	121
3.86258	121
3.86258	120
3.8636	120
3.8636	119
3.88576	119
3.88576	120
3.88713	120
3.88713	119
3.88808	119
3.88808	118
3.90278	118
3.90278	119
3.90939	119
3.90939	118
3.91144	118
3.91144	117
3.91524	117
3.91524	118
3.92326	118
3.92326	119
3.92685	119
3.92685	118
3.9272	118
3.9272	119
3.92972	119
3.92972	120
3.93842	120
3.93842	119
3.94025	119
3.94025	118
3.94104	118
3.94104	117
3.94118	117
3.94118	116
3.95218	116
3.95218	115
3.95303	115
3.95303	116
3.95737	116
3.95737	115
3.96041	115
3.96041	116
3.968	116
3.968	115
3.97098	115
3.97098	114
3.97505	114
3.97505	115
3.97683	115
3.97683	114
3.97701	114
3.97701	115
3.98145	115
3.98145	114
3.98526	114
3.98526	113
3.98836	113
3.98836	114
3.9946	114
3.9946	113
4.0076	113
4.0076	112
4.00949	112
4.00949	111
4.01685	111
4.01685	110
4.02171	110
4.02171	111
4.02324	111
4.02324	112
4.03813	112
4.03813	113
4.03922	113
4.03922	112
4.04955	112
4.04955	113
4.0517	113
4.0517	114
4.06695	114
4.06695	115
4.06869	115
4.06869	116
4.07144	116
4.07144	117
4.07526	117
4.07526	116
4.07688	116
4.07688	117
4.08371	117
4.08371	118
4.08803	118
4.08803	119
4.09141	119
4.09141	120
4.10574	120
4.10574	119
4.10937	119
4.10937	120
4.10999	120
4.10999	121
4.11248	121
4.11248	120
4.11256	120
4.11256	121
4.11909	121
4.11909	120
4.11994	120
4.11994	119
4.12007	119
4.12007	118
4.12128	118
4.12128	117
4.12633	117
4.12633	116
4.12644	116
4.12644	117
4.13398	117
4.13398	116
4.13634	116
4.13634	117
4.1384	117
4.1384	118
4.1435	118
4.1435	117
4.14595	117
4.14595	116
4.15756	116
4.15756	117
4.16117	117
4.16117	118
4.16122	118
4.16122	119
4.16647	119
4.16647	118
4.16935	118
4.16935	119
4.17109	119
4.17109	118
4.17956	118
4.17956	117
4.18347	117
4.18347	118
4.19045	118
4.19045	119
4.19407	119
4.19407	118
4.19435	118
4.19435	117
4.19882	117
4.19882	118
4.20433	118
4.20433	119
4.20783	119
4.20783	118
4.21034	118
4.21034	119
4.21897	119
4.21897	120
4.22154	120
4.22154	119
4.22509	119
4.22509	120
4.22627	120
4.22627	119
4.23238	119
4.23238	120
4.23652	120
4.23652	119
4.23705	119
4.23705	118
4.23893	118
4.23893	117
4.24138	117
4.24138	116
4.25084	116
4.25084	115
4.25121	115
4.25121	114
4.25526	114
4.25526	115
4.26401	115
4.26401	116
4.26778	116
4.26778	115
4.27837	115
4.27837	114
4.28075	114
4.28075	115
4.29338	115
4.29338	114
4.29572	114
4.29572	115
4.30565	115
4.30565	116
4.30812	116
4.30812	115
4.30939	115
4.30939	116
4.30965	116
4.30965	117
4.31121	117
4.31121	116
4.3114	116
4.3114	117
4.31194	117
4.31194	116
4.31276	116
4.31276	117
4.32423	117
4.32423	118
4.33274	118
4.33274	119
4.33661	119
4.33661	120
4.33949	120
4.33949	121
4.34217	121
4.34217	122
4.3435	122
4.3435	121
4.34452	121
4.34452	120
4.34625	120
4.34625	119
4.35432	119
4.35432	120
4.36966	120
4.36966	119
4.37787	119
4.37787	118
4.38138	118
4.38138	117
4.3817	117
4.3817	118
4.38421	118
4.38421	117
4.3864	117
4.3864	118
4.38691	118
4.38691	117
4.38867	117
4.38867	118
4.39118	118
4.39118	117
4.39638	117
4.39638	116
4.39898	116
4.39898	115
4.4019	115
4.4019	116
4.41092	116
4.41092	117
4.4128	117
4.4128	116
4.41305	116
4.41305	115
4.41671	115
4.41671	116
4.42215	116
4.42215	115
4.42948	115
4.42948	116
4.43165	116
4.43165	117
4.43209	117
4.43209	118
4.43365	118
4.43365	119
4.43712	119
4.43712	120
4.44311	120
4.44311	119
4.45391	119
4.45391	118
4.45917	118
4.45917	117
4.46425	117
4.46425	118
4.47145	118
4.47145	119
4.50791	119
4.50791	120
4.5141	120
4.5141	121
4.51509	121
4.51509	122
4.51651	122
4.51651	123
4.51674	123
4.51674	124
4.52907	124
4.52907	125
4.52936	125
4.52936	124
4.53135	124
4.53135	123
4.53274	123
4.53274	122
4.53592	122
4.53592	123
4.53773	123
4.53773	122
4.5432	122
4.5432	123
4.54629	123
4.54629	122
4.54769	122
4.54769	121
4.55584	121
4.55584	120
4.55999	120
4.55999	119
4.56272	119
4.56272	120
4.56428	120
4.56428	119
4.56495	119
4.56495	120
4.56565	120
4.56565	119
4.56775	119
4.56775	120
4.57757	120
4.57757	119
4.57835	119
4.57835	120
4.5815	120
4.5815	121
4.59382	121
4.59382	120
4.59656	120
4.59656	121
4.59744	121
4.59744	122
4.60071	122
4.60071	121
4.60124	121
4.60124	122
4.61428	122
4.61428	123
4.61642	123
4.61642	124
4.62504	124
4.62504	125
4.62656	125
4.62656	124
4.63542	124
4.63542	125
4.63715	125
4.63715	124
4.63755	124
4.63755	125
4.64377	125
4.64377	124
4.64878	124
4.64878	123
4.64879	123
4.64879	122
4.64889	122
4.64889	123
4.65949	123
4.65949	122
4.66237	122
4.66237	121
4.66619	121
4.66619	120
4.66801	120
4.66801	119
4.66881	119
4.66881	118
4.67076	118
4.67076	117
4.68375	117
4.68375	118
4.69471	118
4.69471	119
4.69914	119
4.69914	118
4.72769	118
4.72769	119
4.73064	119
4.73064	120
4.73911	120
4.73911	121
4.74906	121
4.74906	122
4.75006	122
4.75006	121
4.75521	121
4.75521	120
4.75774	120
4.75774	119
4.75924	119
4.75924	118
4.7654	118
4.7654	117
4.7713	117
4.7713	118
4.77577	118
4.77577	119
4.77922	119
4.77922	118
4.78247	118
4.78247	117
4.78423	117
4.78423	118
4.78906	118
4.78906	119
4.80011	119
4.80011	118
4.80148	118
4.80148	117
4.80158	117
4.80158	116
4.80455	116
4.80455	115
4.80525	115
4.80525	116
4.82027	116
4.82027	117
4.82472	117
4.82472	116
4.82672	116
4.82672	117
4.83285	117
4.83285	118
4.83922	118
4.83922	117
4.86189	117
4.86189	116
4.88183	116
4.88183	117
4.88213	117
4.88213	116
4.88574	116
4.88574	117
4.89027	117
4.89027	116
4.89179	116
4.89179	115
4.89284	115
4.89284	114
4.89357	114
4.89357	115
4.89509	115
4.89509	114
4.89602	114
4.89602	115
4.89845	115
4.89845	114
4.90298	114
4.90298	115
4.90536	115
4.90536	114
4.90932	114
4.90932	115
4.91176	115
4.91176	116
4.91391	116
4.91391	115
4.91469	115
4.91469	114
4.91839	114
4.91839	113
4.9219	113
4.9219	112
4.9261	112
4.9261	111
4.92952	111
4.92952	110
4.9378	110
4.9378	109
4.95274	109
4.95274	110
4.96556	110
4.96556	109
4.97237	109
4.97237	108
4.97477	108
4.97477	109
4.98416	109
4.98416	108
4.98432	108
4.98432	107
4.98643	107
4.98643	106
4.98904	106
4.98904	107
4.9898	107
4.9898	106
4.99078	106
4.99078	107
4.99769	107
4.99769	106
5.02332	106
5.02332	105
5.03283	105
5.03283	104
5.03556	104
5.03556	105
5.04829	105
5.04829	104
5.05048	104
5.05048	105
5.05303	105
5.05303	106
5.05538	106
5.05538	107
5.05765	107
5.05765	108
5.06172	108
5.06172	107
5.06211	107
5.06211	108
5.0729	108
5.0729	109
5.08201	109
5.08201	108
5.08217	108
5.08217	107
5.09951	107
5.09951	108
5.11935	108
5.11935	107
5.12863	107
5.12863	106
5.14824	106
5.14824	105
5.14914	105
5.14914	104
5.15219	104
5.15219	103
5.15516	103
5.15516	102
5.15634	102
5.15634	103
5.15929	103
5.15929	102
5.16298	102
5.16298	103
5.17639	103
5.17639	102
5.17758	102
5.17758	103
5.17873	103
5.17873	102
5.19311	102
5.19311	101
5.20057	101
5.20057	100
5.20525	100
5.20525	101
5.21229	101
5.21229	102
5.2132	102
5.2132	101
5.21741	101
5.21741	102
5.21753	102
5.21753	103
5.22101	103
5.22101	102
5.22488	102
5.22488	103
5.22749	103
5.22749	102
5.2335	102
5.2335	103
5.23657	103
5.23657	104
5.25785	104
5.25785	103
5.25931	103
5.25931	104
5.26059	104
5.26059	103
5.26176	103
5.26176	102
5.26688	102
5.26688	103
5.26811	103
5.26811	102
5.26931	102
5.26931	101
5.27392	101
5.27392	100
5.27829	100
5.27829	99
5.28	99
5.28	100
5.28834	100
5.28834	99
5.2938	99
5.2938	100
5.29751	100
5.29751	101
5.30948	101
5.30948	100
5.31819	100
5.31819	99
5.31967	99
5.31967	100
5.32516	100
5.32516	101
5.32984	101
5.32984	100
5.33181	100
5.33181	99
5.33265	99
5.33265	100
5.33381	100
5.33381	101
5.33654	101
5.33654	100
5.33746	100
5.33746	99
5.34303	99
5.34303	100
5.34432	100
5.34432	101
5.3449	101
5.3449	100
5.35364	100
5.35364	101
5.35408	101
5.35408	100
5.36589	100
5.36589	101
5.36608	101
5.36608	102
5.36843	102
5.36843	103
5.37033	103
5.37033	102
5.37137	102
5.37137	101
5.37439	101
5.37439	102
5.37446	102
5.37446	101
5.37569	101
5.37569	100
5.37636	100
5.37636	101
5.37816	101
5.37816	100
5.38263	100
5.38263	101
5.38553	101
5.38553	102
5.38811	102
5.38811	103
5.39049	103
5.39049	102
5.39066	102
5.39066	101
5.39089	101
5.39089	102
5.39218	102
5.39218	103
5.39245	103
5.39245	102
5.39468	102
5.39468	101
5.40207	101
5.40207	100
5.40657	100
5.40657	101
5.40662	101
5.40662	100
5.41615	100
5.41615	101
5.42125	101
5.42125	100
5.42337	100
5.42337	99
5.42569	99
5.42569	98
5.42599	98
5.42599	97
5.4272	97
5.4272	98
5.44176	98
5.44176	99
5.44321	99
5.44321	100
5.44689	100
5.44689	99
5.45542	99
5.45542	100
5.45562	100
5.45562	101
5.47227	101
5.47227	100
5.47892	100
5.47892	101
5.47918	101
5.47918	100
5.47997	100
5.47997	101
5.49167	101
5.49167	100
5.49758	100
5.49758	99
5.50563	99
5.50563	100
5.50583	100
5.50583	101
5.51044	101
5.51044	100
5.51233	100
5.51233	99
5.52328	99
5.52328	100
5.53421	100
5.53421	101
5.55086	101
5.55086	102
5.55643	102
5.55643	103
5.56258	103
5.56258	102
5.56633	102
5.56633	103
5.56825	103
5.56825	102
5.5754	102
5.5754	101
5.58448	101
5.58448	100
5.59091	100
5.59091	99
5.59252	99
5.59252	100
5.60258	100
5.60258	101
5.60466	101
5.60466	102
5.61272	102
5.61272	101
5.61429	101
5.61429	102
5.61665	102
5.61665	103
5.62663	103
5.62663	104
5.63903	104
5.63903	105
5.6549	105
5.6549	104
5.65524	104
5.65524	105
5.65799	105
5.65799	104
5.65816	104
5.65816	105
5.66243	105
5.66243	104
5.663	104
5.663	105
5.66406	105
5.66406	104
5.66504	104
5.66504	103
5.67325	103
5.67325	102
5.70609	102
5.70609	101
5.71575	101
5.71575	102
5.71652	102
5.71652	101
5.72438	101
5.72438	102
5.72521	102
5.72521	101
5.72534	101
5.72534	100
5.72547	100
5.72547	101
5.72771	101
5.72771	100
5.73003	100
5.73003	101
5.7312	101
5.7312	100
5.744	100
5.744	99
5.74498	99
5.74498	100
5.76875	100
5.76875	101
5.77	101
5.77	102
5.78644	102
5.78644	101
5.78861	101
5.78861	100
5.80505	100
5.80505	101
5.81436	101
5.81436	100
5.81835	100
5.81835	101
5.81859	101
5.81859	100
5.81882	100
5.81882	101
5.81906	101
5.81906	100
5.82263	100
5.82263	101
5.82337	101
5.82337	102
5.82702	102
5.82702	103
5.8282	103
5.8282	104
5.83583	104
5.83583	105
5.83634	105
5.83634	106
5.84715	106
5.84715	107
5.85144	107
5.85144	106
5.86348	106
5.86348	105
5.87175	105
5.87175	104
5.87376	104
5.87376	103
5.87424	103
5.87424	104
5.88587	104
5.88587	103
5.89375	103
5.89375	104
5.89498	104
5.89498	103
5.89924	103
5.89924	104
5.90225	104
5.90225	103
5.90799	103
5.90799	104
5.91125	104
5.91125	103
5.91201	103
5.91201	102
5.91276	102
5.91276	103
5.92032	103
5.92032	104
5.92121	104
5.92121	105
5.93862	105
5.93862	106
5.94057	106
5.94057	105
5.94941	105
5.94941	106
5.95174	106
5.95174	107
5.95367	107
5.95367	108
5.96742	108
5.96742	107
5.97238	107
5.97238	106
5.97264	106
5.97264	107
5.97521	107
5.97521	108
5.97567	108
5.97567	109
5.97901	109
5.97901	108
5.9861	108
5.9861	107
5.9899	107
5.9899	106
5.99027	106
5.99027	107
5.9921	107
5.9921	106
6.00255	106
6.00255	105
6.01679	105
6.01679	106
6.02288	106
6.02288	105
6.02464	105
6.02464	106
6.02903	106
6.02903	105
6.03432	105
6.03432	104
6.03482	104
6.03482	103
6.03816	103
6.03816	104
6.04048	104
6.04048	105
6.04105	105
6.04105	106
6.04735	106
6.04735	105
6.05351	105
6.05351	106
6.06325	106
6.06325	105
6.067	105
6.067	106
6.06746	106
6.06746	107
6.07368	107
6.07368	106
6.07465	106
6.07465	105
6.07583	105
6.07583	104
6.082	104
6.082	105
6.08955	105
6.08955	104
6.09196	104
6.09196	103
6.10839	103
6.10839	104
6.10984	104
6.10984	105
6.11973	105
6.11973	104
6.12398	104
6.12398	105
6.12946	105
6.12946	106
6.13174	106
6.13174	107
6.14531	107
6.14531	108
6.15148	108
6.15148	107
6.15438	107
6.15438	108
6.17107	108
6.17107	107
6.17493	107
6.17493	106
6.18042	106
6.18042	107
6.18535	107
6.18535	108
6.1916	108
6.1916	109
6.20193	109
6.20193	110
6.20535	110
6.20535	111
6.20536	111
6.20536	110
6.20686	110
6.20686	109
6.20801	109
6.20801	110
6.21776	110
6.21776	109
6.21793	109
6.21793	108
6.21886	108
6.21886	107
6.22071	107
6.22071	108
6.22573	108
6.22573	107
6.22671	107
6.22671	106
6.2315	106
6.2315	105
6.23241	105
6.23241	104
6.23687	104
6.23687	105
6.24658	105
6.24658	106
6.2472	106
6.2472	105
6.24841	105
6.24841	106
6.2508	106
6.2508	107
6.25094	107
6.25094	108
6.25151	108
6.25151	107
6.25168	107
6.25168	108
6.26315	108
6.26315	107
6.26583	107
6.26583	106
6.27493	106
6.27493	107
6.27955	107
6.27955	108
6.28094	108
6.28094	107
6.28265	107
6.28265	106
6.28302	106
6.28302	107
6.28626	107
6.28626	106
6.29209	106
6.29209	105
6.2929	105
6.2929	106
6.31994	106
6.31994	107
6.33682	107
6.33682	106
6.33803	106
6.33803	105
6.33917	105
6.33917	106
6.34067	106
6.34067	107
6.34177	107
6.34177	108
6.34388	108
6.34388	107
6.34483	107
6.34483	106
6.34607	106
6.34607	107
6.34968	107
6.34968	106
6.35489	106
6.35489	105
6.35581	105
6.35581	104
6.36383	104
6.36383	105
6.36621	105
6.36621	104
6.3934	104
6.3934	105
6.39349	105
6.39349	106
6.40326	106
6.40326	105
6.40476	105
6.40476	104
6.40606	104
6.40606	105
6.4084	105
6.4084	104
6.41481	104
6.41481	105
6.42194	105
6.42194	106
6.422	106
6.422	105
6.42362	105
6.42362	104
6.42594	104
6.42594	103
6.43709	103
6.43709	102
6.44529	102
6.44529	103
6.45153	103
6.45153	104
6.45536	104
6.45536	103
6.45701	103
6.45701	102
6.45869	102
6.45869	103
6.46035	103
6.46035	102
6.46457	102
6.46457	103
6.46706	103
6.46706	102
6.47251	102
6.47251	103
6.47607	103
6.47607	102
6.47696	102
6.47696	103
6.48416	103
6.48416	102
6.49396	102
6.49396	101
6.49571	101
6.49571	100
6.49651	100
6.49651	101
6.49738	101
6.49738	102
6.4997	102
6.4997	103
6.50461	103
6.50461	102
6.50536	102
6.50536	101
6.50717	101
6.50717	102
6.50862	102
6.50862	101
6.51882	101
6.51882	100
6.51914	100
6.51914	101
6.53636	101
6.53636	102
6.53708	102
6.53708	103
6.53774	103
6.53774	102
6.5399	102
6.5399	101
6.54769	101
6.54769	100
6.55871	100
6.55871	101
6.55903	101
6.55903	102
6.55913	102
6.55913	103
6.5661	103
6.5661	104
6.56652	104
6.56652	103
6.56886	103
6.56886	104
6.57829	104
6.57829	105
6.59736	105
6.59736	106
6.59755	106
6.59755	107
6.61393	107
6.61393	108
6.61583	108
6.61583	107
6.62302	107
6.62302	106
6.62312	106
6.62312	105
6.63595	105
6.63595	104
6.63799	104
6.63799	105
6.64245	105
6.64245	106
6.64552	106
6.64552	107
6.64568	107
6.64568	108
6.64613	108
6.64613	109
6.66215	109
6.66215	108
6.66341	108
6.66341	107
6.67358	107
6.67358	108
6.68285	108
6.68285	109
6.68367	109
6.68367	108
6.68406	108
6.68406	109
6.68546	109
6.68546	110
6.68741	110
6.68741	111
6.69734	111
6.69734	110
6.69917	110
6.69917	111
6.69945	111
6.69945	110
6.7028	110
6.7028	111
6.70621	111
6.70621	112
6.71212	112
6.71212	111
6.72395	111
6.72395	112
6.7321	112
6.7321	113
6.73641	113
6.73641	112
6.74555	112
6.74555	111
6.7481	111
6.7481	110
6.75256	110
6.75256	109
6.75324	109
6.75324	110
6.75423	110
6.75423	109
6.7588	109
6.7588	108
6.76106	108
6.76106	109
6.76108	109
6.76108	108
6.76191	108
6.76191	107
6.76518	107
6.76518	108
6.77202	108
6.77202	109
6.77508	109
6.77508	108
6.78487	108
6.78487	107
6.78943	107
6.78943	108
6.79562	108
6.79562	109
6.80059	109
6.80059	108
6.80659	108
6.80659	107
6.81223	107
6.81223	106
6.81462	106
6.81462	105
6.81578	105
6.81578	106
6.81606	106
6.81606	107
6.82795	107
6.82795	108
6.83105	108
6.83105	109
6.83478	109
6.83478	108
6.83785	108
6.83785	109
6.83789	109
6.83789	110
6.84453	110
6.84453	111
6.85175	111
6.85175	110
6.85192	110
6.85192	109
6.86982	109
6.86982	110
6.87033	110
6.87033	109
6.87077	109
6.87077	108
6.88607	108
6.88607	109
6.88714	109
6.88714	108
6.89103	108
6.89103	107
6.89263	107
6.89263	108
6.89376	108
6.89376	109
6.89458	109
6.89458	108
6.90155	108
6.90155	109
6.9103	109
6.9103	108
6.91307	108
6.91307	107
6.91499	107
6.91499	108
6.92952	108
6.92952	107
6.93153	107
6.93153	108
6.933	108
6.933	109
6.93444	109
6.93444	108
6.94108	108
6.94108	109
6.94221	109
6.94221	110
6.94452	110
6.94452	111
6.94675	111
6.94675	112
6.94862	112
6.94862	111
6.95257	111
6.95257	110
6.95512	110
6.95512	109
6.96194	109
6.96194	108
6.96441	108
6.96441	107
6.97005	107
6.97005	106
6.97925	106
6.97925	107
6.99328	107
6.99328	108
6.99393	108
6.99393	107
6.99812	107
6.99812	106
6.99998	106
6.99998	107
7.00199	107
7.00199	108
7.00965	108
7.00965	107
7.01718	107
7.01718	108
7.01934	108
7.01934	107
7.02497	107
7.02497	106
7.03482	106
7.03482	105
7.03575	105
7.03575	104
7.038	104
7.038	103
7.04077	103
7.04077	102
7.04084	102
7.04084	103
7.046	103
7.046	102
7.04994	102
7.04994	103
7.05367	103
7.05367	102
7.05766	102
7.05766	103
7.05769	103
7.05769	104
7.06082	104
7.06082	103
7.0621	103
7.0621	102
7.0702	102
7.0702	101
7.08073	101
7.08073	100
7.08724	100
7.08724	99
7.08977	99
7.08977	100
7.10225	100
7.10225	99
7.10281	99
7.10281	100
7.10772	100
7.10772	101
7.11002	101
7.11002	100
7.11849	100
7.11849	101
7.12765	101
7.12765	100
7.13502	100
7.13502	99
7.13932	99
7.13932	100
7.1404	100
7.1404	101
7.14307	101
7.14307	100
7.15101	100
7.15101	99
7.1538	99
7.1538	100
7.16919	100
7.16919	99
7.17061	99
7.17061	100
7.17063	100
7.17063	101
7.17341	101
7.17341	100
7.18914	100
7.18914	99
7.19604	99
7.19604	100
7.20277	100
7.20277	99
7.20896	99
7.20896	100
7.2131	100
7.2131	99
7.2142	99
7.2142	100
7.21534	100
7.21534	99
7.21788	99
7.21788	98
7.21844	98
7.21844	97
7.23497	97
7.23497	96
7.24002	96
7.24002	95
7.25008	95
7.25008	96
7.26761	96
7.26761	95
7.27545	95
7.27545	94
7.28877	94
7.28877	93
7.28985	93
7.28985	92
7.29329	92
7.29329	91
7.29887	91
7.29887	92
7.29956	92
7.29956	93
7.32629	93
7.32629	94
7.33327	94
7.33327	95
7.33375	95
7.33375	96
7.33392	96
7.33392	97
7.33397	97
7.33397	96
7.33922	96
7.33922	97
7.34848	97
7.34848	98
7.34885	98
7.34885	97
7.35947	97
7.35947	98
7.35961	98
7.35961	99
7.36015	99
7.36015	100
7.36049	100
7.36049	99
7.36872	99
7.36872	100
7.371	100
7.371	99
7.37309	99
7.37309	100
7.37656	100
7.37656	101
7.37949	101
7.37949	102
7.38125	102
7.38125	103
7.38136	103
7.38136	104
7.38247	104
7.38247	105
7.38497	105
7.38497	106
7.38537	106
7.38537	105
7.38539	105
7.38539	106
7.38769	106
7.38769	107
7.39064	107
7.39064	108
7.39281	108
7.39281	109
7.3953	109
7.3953	108
7.39771	108
7.39771	109
7.39917	109
7.39917	110
7.41966	110
7.41966	109
7.42453	109
7.42453	110
7.4246	110
7.4246	111
7.42494	111
7.42494	112
7.43166	112
7.43166	111
7.43631	111
7.43631	110
7.43866	110
7.43866	111
7.43952	111
7.43952	110
7.44118	110
7.44118	111
7.4416	111
7.4416	112
7.45869	112
7.45869	111
7.45892	111
7.45892	110
7.46374	110
7.46374	109
7.46681	109
7.46681	110
7.4708	110
7.4708	109
7.47397	109
7.47397	110
7.47575	110
7.47575	109
7.48118	109
7.48118	108
7.48696	108
7.48696	107
7.48705	107
7.48705	106
7.48949	106
7.48949	105
7.50178	105
7.50178	106
7.50184	106
7.50184	107
7.50784	107
7.50784	106
7.5133	106
7.5133	107
7.52678	107
7.52678	106
7.52738	106
7.52738	107
7.53916	107
7.53916	108
7.53945	108
7.53945	109
7.54148	109
7.54148	108
7.54826	108
7.54826	109
7.54998	109
7.54998	108
7.55149	108
7.55149	107
7.55391	107
7.55391	108
7.56819	108
7.56819	107
7.57074	107
7.57074	108
7.57282	108
7.57282	109
7.57402	109
7.57402	108
7.58073	108
7.58073	107
7.58196	107
7.58196	108
7.58202	108
7.58202	107
7.59158	107
7.59158	108
7.59671	108
7.59671	109
7.6023	109
7.6023	110
7.61182	110
7.61182	109
7.63059	109
7.63059	108
7.63402	108
7.63402	107
7.63515	107
7.63515	108
7.63887	108
7.63887	107
7.64018	107
7.64018	108
7.64593	108
7.64593	109
7.65519	109
7.65519	110
7.65825	110
7.65825	109
7.65878	109
7.65878	110
7.66019	110
7.66019	111
7.66409	111
7.66409	110
7.66991	110
7.66991	109
7.67217	109
7.67217	108
7.67753	108
7.67753	107
7.68156	107
7.68156	106
7.6843	106
7.6843	105
7.69227	105
7.69227	106
7.69934	106
7.69934	105
7.70001	105
7.70001	106
7.70028	106
7.70028	105
7.70415	105
7.70415	106
7.70647	106
7.70647	105
7.71202	105
7.71202	106
7.71288	106
7.71288	107
7.71335	107
7.71335	106
7.72316	106
7.72316	105
7.72344	105
7.72344	104
7.73301	104
7.73301	105
7.73855	105
7.73855	104
7.74322	104
7.74322	105
7.74465	105
7.74465	104
7.74537	104
7.74537	105
7.75015	105
7.75015	106
7.75414	106
7.75414	107
7.75809	107
7.75809	108
7.76303	108
7.76303	109
7.76445	109
7.76445	108
7.77668	108
7.77668	109
7.78375	109
7.78375	108
7.79595	108
7.79595	107
7.79602	107
7.79602	108
7.80372	108
7.80372	109
7.81378	109
7.81378	108
7.82326	108
7.82326	107
7.82619	107
7.82619	106
7.83611	106
7.83611	107
7.83933	107
7.83933	108
7.84029	108
7.84029	109
7.84443	109
7.84443	108
7.84519	108
7.84519	109
7.84942	109
7.84942	110
7.85293	110
7.85293	111
7.86273	111
7.86273	112
7.87043	112
7.87043	113
7.87071	113
7.87071	112
7.87397	112
7.87397	113
7.88019	113
7.88019	114
7.88253	114
7.88253	115
7.88279	115
7.88279	116
7.89685	116
7.89685	117
7.90074	117
7.90074	118
7.90405	118
7.90405	119
7.91417	119
7.91417	118
7.91467	118
7.91467	119
7.91702	119
7.91702	118
7.92304	118
7.92304	119
7.93426	119
7.93426	120
7.93511	120
7.93511	119
7.93841	119
7.93841	118
7.93936	118
7.93936	119
7.94426	119
7.94426	118
7.94653	118
7.94653	119
7.95132	119
7.95132	120
7.9527	120
7.9527	121
7.95366	121
7.95366	120
7.95765	120
7.95765	119
7.95959	119
7.95959	118
7.95999	118
7.95999	117
7.98339	117
7.98339	116
7.98855	116
7.98855	115
7.99288	115
7.99288	114
7.9977	114
7.9977	113
7.9991	113
7.9991	112
7.99985	112
7.99985	113
8.0003	113
8.0003	114
9	150
9	150


==> Introduction/Version_R1/tikz_tex/files/samplePath_100_QED_lower.txt <==
0	105
0	100
0.00046169	100
0.00046169	99
0.00390715	99
0.00390715	100
0.0143136	100
0.0143136	99
0.0203857	99
0.0203857	100
0.0225086	100
0.0225086	99
0.0318405	99
0.0318405	98
0.0400225	98
0.0400225	99
0.0419647	99
0.0419647	98
0.0456156	98
0.0456156	97
0.0523987	97
0.0523987	96
0.0533765	96
0.0533765	95
0.0589723	95
0.0589723	96
0.0590732	96
0.0590732	97
0.0781084	97
0.0781084	98
0.0814929	98
0.0814929	97
0.0931719	97
0.0931719	98
0.0951194	98
0.0951194	99
0.103882	99
0.103882	100
0.108837	100
0.108837	99
0.120917	99
0.120917	98
0.121868	98
0.121868	99
0.1319	99
0.1319	100
0.138452	100
0.138452	99
0.145387	99
0.145387	100
0.151363	100
0.151363	99
0.151967	99
0.151967	100
0.157878	100
0.157878	101
0.162298	101
0.162298	100
0.163275	100
0.163275	99
0.16535	99
0.16535	98
0.171265	98
0.171265	97
0.174825	97
0.174825	96
0.183205	96
0.183205	97
0.186223	97
0.186223	96
0.203995	96
0.203995	97
0.208839	97
0.208839	96
0.219361	96
0.219361	95
0.220904	95
0.220904	96
0.222706	96
0.222706	95
0.223878	95
0.223878	94
0.226535	94
0.226535	93
0.231697	93
0.231697	94
0.236569	94
0.236569	93
0.2457	93
0.2457	92
0.245931	92
0.245931	91
0.248733	91
0.248733	90
0.250003	90
0.250003	91
0.250776	91
0.250776	92
0.257224	92
0.257224	91
0.265382	91
0.265382	92
0.267905	92
0.267905	93
0.280441	93
0.280441	94
0.289042	94
0.289042	95
0.291625	95
0.291625	94
0.300063	94
0.300063	93
0.3065	93
0.3065	94
0.311465	94
0.311465	95
0.31193	95
0.31193	94
0.324494	94
0.324494	95
0.32708	95
0.32708	96
0.334037	96
0.334037	95
0.334476	95
0.334476	96
0.347873	96
0.347873	97
0.361956	97
0.361956	96
0.364548	96
0.364548	97
0.376999	97
0.376999	96
0.385022	96
0.385022	95
0.388581	95
0.388581	96
0.388838	96
0.388838	95
0.406334	95
0.406334	94
0.409759	94
0.409759	93
0.411207	93
0.411207	94
0.416754	94
0.416754	93
0.420467	93
0.420467	94
0.427748	94
0.427748	95
0.428149	95
0.428149	96
0.428512	96
0.428512	97
0.433667	97
0.433667	96
0.438397	96
0.438397	95
0.440456	95
0.440456	96
0.456319	96
0.456319	95
0.466624	95
0.466624	94
0.471526	94
0.471526	93
0.478535	93
0.478535	94
0.48145	94
0.48145	93
0.484259	93
0.484259	94
0.492312	94
0.492312	95
0.495692	95
0.495692	96
0.500643	96
0.500643	97
0.502281	97
0.502281	96
0.506632	96
0.506632	97
0.508802	97
0.508802	98
0.512588	98
0.512588	99
0.517519	99
0.517519	100
0.51978	100
0.51978	99
0.523311	99
0.523311	98
0.523754	98
0.523754	97
0.53056	97
0.53056	98
0.532192	98
0.532192	99
0.538138	99
0.538138	98
0.558471	98
0.558471	99
0.559196	99
0.559196	98
0.56515	98
0.56515	99
0.569092	99
0.569092	98
0.574896	98
0.574896	97
0.577408	97
0.577408	98
0.586726	98
0.586726	99
0.593921	99
0.593921	100
0.620321	100
0.620321	101
0.632625	101
0.632625	100
0.63374	100
0.63374	101
0.637478	101
0.637478	102
0.640606	102
0.640606	101
0.643781	101
0.643781	100
0.647592	100
0.647592	99
0.647738	99
0.647738	98
0.649079	98
0.649079	99
0.651908	99
0.651908	100
0.654869	100
0.654869	101
0.655323	101
0.655323	102
0.660482	102
0.660482	103
0.660994	103
0.660994	104
0.66131	104
0.66131	105
0.662491	105
0.662491	104
0.665235	104
0.665235	105
0.676968	105
0.676968	105
0.678317	105
0.678317	105
0.678965	105
0.678965	105
0.679651	105
0.679651	105
0.68666	105
0.68666	104
0.688504	104
0.688504	105
0.6921	105
0.6921	105
0.694678	105
0.694678	105
0.705122	105
0.705122	104
0.709782	104
0.709782	105
0.718681	105
0.718681	105
0.728135	105
0.728135	105
0.732531	105
0.732531	105
0.737982	105
0.737982	105
0.73852	105
0.73852	104
0.773084	104
0.773084	105
0.778616	105
0.778616	104
0.786578	104
0.786578	103
0.79119	103
0.79119	104
0.796146	104
0.796146	103
0.799706	103
0.799706	102
0.811213	102
0.811213	101
0.811264	101
0.811264	102
0.814042	102
0.814042	103
0.820225	103
0.820225	102
0.821799	102
0.821799	103
0.824436	103
0.824436	102
0.827166	102
0.827166	101
0.832341	101
0.832341	100
0.846333	100
0.846333	101
0.852807	101
0.852807	102
0.852877	102
0.852877	101
0.854978	101
0.854978	102
0.855339	102
0.855339	101
0.858364	101
0.858364	100
0.859114	100
0.859114	101
0.86017	101
0.86017	100
0.873162	100
0.873162	99
0.881868	99
0.881868	98
0.890674	98
0.890674	97
0.899502	97
0.899502	96
0.903409	96
0.903409	95
0.906775	95
0.906775	94
0.907544	94
0.907544	93
0.912114	93
0.912114	94
0.912658	94
0.912658	95
0.915705	95
0.915705	96
0.91872	96
0.91872	95
0.925864	95
0.925864	96
0.930783	96
0.930783	95
0.937502	95
0.937502	94
0.937673	94
0.937673	95
0.9412	95
0.9412	94
0.941792	94
0.941792	95
0.942075	95
0.942075	94
0.94364	94
0.94364	95
0.95222	95
0.95222	96
0.960203	96
0.960203	95
0.972594	95
0.972594	94
0.980012	94
0.980012	95
0.981567	95
0.981567	96
0.982733	96
0.982733	97
0.985518	97
0.985518	96
0.985585	96
0.985585	97
0.994097	97
0.994097	96
0.997628	96
0.997628	95
1.00584	95
1.00584	96
1.02041	96
1.02041	97
1.02119	97
1.02119	98
1.02566	98
1.02566	97
1.02599	97
1.02599	98
1.02599	98
1.02599	99
1.02766	99
1.02766	98
1.042	98
1.042	99
1.04523	99
1.04523	98
1.0475	98
1.0475	99
1.05928	99
1.05928	98
1.06102	98
1.06102	97
1.06726	97
1.06726	96
1.06733	96
1.06733	97
1.07286	97
1.07286	98
1.07461	98
1.07461	97
1.07686	97
1.07686	96
1.07967	96
1.07967	97
1.08076	97
1.08076	98
1.0961	98
1.0961	97
1.09616	97
1.09616	98
1.10619	98
1.10619	97
1.1067	97
1.1067	98
1.11535	98
1.11535	99
1.11565	99
1.11565	100
1.12359	100
1.12359	101
1.12373	101
1.12373	102
1.1367	102
1.1367	101
1.1508	101
1.1508	100
1.15459	100
1.15459	101
1.16863	101
1.16863	100
1.17004	100
1.17004	99
1.17116	99
1.17116	100
1.17764	100
1.17764	99
1.18192	99
1.18192	98
1.18632	98
1.18632	97
1.20825	97
1.20825	98
1.21325	98
1.21325	97
1.2136	97
1.2136	96
1.22533	96
1.22533	95
1.22728	95
1.22728	94
1.23303	94
1.23303	93
1.24373	93
1.24373	94
1.24525	94
1.24525	95
1.2472	95
1.2472	96
1.25075	96
1.25075	95
1.25322	95
1.25322	96
1.25696	96
1.25696	95
1.25737	95
1.25737	96
1.26959	96
1.26959	97
1.27266	97
1.27266	98
1.28029	98
1.28029	97
1.28098	97
1.28098	98
1.28298	98
1.28298	97
1.29237	97
1.29237	98
1.30677	98
1.30677	97
1.31693	97
1.31693	96
1.32085	96
1.32085	95
1.32589	95
1.32589	94
1.33038	94
1.33038	93
1.33193	93
1.33193	94
1.33875	94
1.33875	95
1.34203	95
1.34203	96
1.34553	96
1.34553	97
1.34596	97
1.34596	96
1.34664	96
1.34664	95
1.3598	95
1.3598	96
1.3701	96
1.3701	97
1.37666	97
1.37666	96
1.37968	96
1.37968	95
1.38229	95
1.38229	94
1.38746	94
1.38746	93
1.40064	93
1.40064	94
1.40539	94
1.40539	95
1.40951	95
1.40951	94
1.40958	94
1.40958	93
1.41304	93
1.41304	94
1.41531	94
1.41531	93
1.42105	93
1.42105	94
1.42469	94
1.42469	95
1.42494	95
1.42494	94
1.42533	94
1.42533	95
1.42993	95
1.42993	94
1.43997	94
1.43997	95
1.4442	95
1.4442	94
1.44842	94
1.44842	95
1.45138	95
1.45138	96
1.45495	96
1.45495	95
1.45611	95
1.45611	94
1.45939	94
1.45939	93
1.45991	93
1.45991	94
1.46631	94
1.46631	93
1.47133	93
1.47133	94
1.47971	94
1.47971	93
1.4854	93
1.4854	94
1.48784	94
1.48784	93
1.4924	93
1.4924	92
1.49616	92
1.49616	91
1.49927	91
1.49927	92
1.51356	92
1.51356	93
1.51381	93
1.51381	94
1.51391	94
1.51391	95
1.51781	95
1.51781	96
1.52418	96
1.52418	95
1.53879	95
1.53879	96
1.54045	96
1.54045	95
1.5447	95
1.5447	94
1.54718	94
1.54718	93
1.54942	93
1.54942	92
1.55282	92
1.55282	93
1.55561	93
1.55561	94
1.56101	94
1.56101	93
1.56788	93
1.56788	92
1.57099	92
1.57099	91
1.57313	91
1.57313	92
1.57461	92
1.57461	91
1.5842	91
1.5842	92
1.58722	92
1.58722	93
1.58832	93
1.58832	94
1.58876	94
1.58876	95
1.59266	95
1.59266	94
1.59327	94
1.59327	93
1.59512	93
1.59512	94
1.59777	94
1.59777	93
1.59868	93
1.59868	92
1.60111	92
1.60111	93
1.60416	93
1.60416	92
1.61957	92
1.61957	91
1.62258	91
1.62258	92
1.64054	92
1.64054	93
1.64331	93
1.64331	92
1.65033	92
1.65033	93
1.67427	93
1.67427	94
1.67616	94
1.67616	93
1.6829	93
1.6829	94
1.69197	94
1.69197	95
1.69328	95
1.69328	94
1.69357	94
1.69357	95
1.7037	95
1.7037	94
1.70646	94
1.70646	95
1.7083	95
1.7083	94
1.70834	94
1.70834	93
1.71416	93
1.71416	94
1.7167	94
1.7167	93
1.73381	93
1.73381	94
1.73648	94
1.73648	95
1.74016	95
1.74016	94
1.74196	94
1.74196	93
1.74557	93
1.74557	94
1.74771	94
1.74771	95
1.74946	95
1.74946	94
1.7548	94
1.7548	95
1.76191	95
1.76191	96
1.76458	96
1.76458	97
1.76863	97
1.76863	96
1.77068	96
1.77068	95
1.77611	95
1.77611	96
1.7806	96
1.7806	97
1.79019	97
1.79019	96
1.7904	96
1.7904	97
1.79048	97
1.79048	98
1.79791	98
1.79791	97
1.80746	97
1.80746	96
1.80889	96
1.80889	97
1.81546	97
1.81546	96
1.81676	96
1.81676	97
1.81807	97
1.81807	96
1.82526	96
1.82526	97
1.82877	97
1.82877	96
1.84058	96
1.84058	95
1.84901	95
1.84901	94
1.85229	94
1.85229	93
1.85379	93
1.85379	92
1.85528	92
1.85528	91
1.85632	91
1.85632	90
1.86414	90
1.86414	89
1.86545	89
1.86545	88
1.86662	88
1.86662	89
1.88095	89
1.88095	88
1.88324	88
1.88324	89
1.88617	89
1.88617	88
1.89077	88
1.89077	89
1.89936	89
1.89936	90
1.90248	90
1.90248	91
1.91721	91
1.91721	90
1.9221	90
1.9221	89
1.92653	89
1.92653	90
1.92663	90
1.92663	91
1.93095	91
1.93095	90
1.93426	90
1.93426	91
1.94381	91
1.94381	90
1.95343	90
1.95343	91
1.95816	91
1.95816	90
1.96282	90
1.96282	89
1.97245	89
1.97245	90
1.97686	90
1.97686	91
1.97744	91
1.97744	92
1.97772	92
1.97772	91
1.98797	91
1.98797	90
1.99433	90
1.99433	91
2.00597	91
2.00597	90
2.00691	90
2.00691	89
2.01017	89
2.01017	88
2.0121	88
2.0121	89
2.035	89
2.035	90
2.03645	90
2.03645	91
2.03723	91
2.03723	92
2.0433	92
2.0433	93
2.0507	93
2.0507	94
2.05748	94
2.05748	95
2.05829	95
2.05829	94
2.06451	94
2.06451	95
2.06984	95
2.06984	96
2.07396	96
2.07396	97
2.07798	97
2.07798	98
2.0804	98
2.0804	99
2.08619	99
2.08619	98
2.09258	98
2.09258	97
2.10586	97
2.10586	98
2.1075	98
2.1075	97
2.11166	97
2.11166	98
2.11271	98
2.11271	99
2.11317	99
2.11317	100
2.11418	100
2.11418	101
2.1146	101
2.1146	102
2.12782	102
2.12782	101
2.12869	101
2.12869	102
2.13447	102
2.13447	101
2.13948	101
2.13948	102
2.14424	102
2.14424	103
2.1531	103
2.1531	104
2.16045	104
2.16045	105
2.16497	105
2.16497	104
2.18311	104
2.18311	105
2.18361	105
2.18361	105
2.19424	105
2.19424	105
2.19872	105
2.19872	105
2.20565	105
2.20565	105
2.20688	105
2.20688	105
2.21014	105
2.21014	105
2.21347	105
2.21347	105
2.21413	105
2.21413	105
2.23114	105
2.23114	104
2.23287	104
2.23287	105
2.23839	105
2.23839	104
2.23842	104
2.23842	105
4.93204	105
4.94091	105
4.94091	105
4.94765	105
4.94765	105
4.94815	105
4.94815	105
4.95222	105
4.95222	105
4.95273	105
4.95273	105
4.95804	105
4.95804	105
4.96453	105
4.96453	105
4.96891	105
4.96891	105
4.9733	105
4.9733	105
4.98272	105
4.98272	105
4.98639	105
4.98639	105
4.9866	105
4.9866	105
4.98965	105
4.98965	105
4.99005	105
4.99005	105
4.99299	105
4.99299	105
4.9971	105
4.9971	105
5.00024	105
5.00024	105
5.00618	105
5.00618	105
5.01992	105
5.01992	105
5.0224	105
5.0224	105
5.02245	105
5.02245	105
5.02605	105
5.02605	105
5.03044	105
5.03044	105
5.03068	105
5.03068	105
5.03344	105
5.03344	105
5.03394	105
5.03394	105
5.03411	105
5.03411	105
5.04273	105
5.04273	105
5.04474	105
5.04474	105
5.05159	105
5.05159	105
5.05421	105
5.05421	105
5.05673	105
5.05673	104
5.07311	104
5.07311	105
5.07901	105
5.07901	105
5.08358	105
5.08358	105
5.08446	105
5.08446	105
5.09988	105
5.09988	105
5.10277	105
5.10277	105
5.10815	105
5.10815	105
5.11764	105
5.11764	105
5.11829	105
5.11829	105
5.1188	105
5.1188	105
5.11996	105
5.11996	105
5.1208	105
5.1208	105
5.12197	105
5.12197	105
5.12242	105
5.12242	105
5.12411	105
5.12411	105
5.12456	105
5.12456	105
5.13099	105
5.13099	105
5.13967	105
5.13967	105
5.14539	105
5.14539	105
5.14633	105
5.14633	105
5.14647	105
5.14647	105
5.14654	105
5.14654	105
5.17135	105
5.17135	105
5.17198	105
5.17198	105
5.17732	105
5.17732	105
5.17876	105
5.17876	105
5.17975	105
5.17975	105
5.18049	105
5.18049	105
5.18304	105
5.18304	105
5.1853	105
5.1853	105
5.19258	105
5.19258	105
5.19353	105
5.19353	105
5.19815	105
5.19815	105
5.22341	105
5.22341	105
5.22436	105
5.22436	105
5.22564	105
5.22564	105
5.23533	105
5.23533	105
5.23738	105
5.23738	105
5.2385	105
5.2385	105
5.2389	105
5.2389	105
5.24484	105
5.24484	105
5.2477	105
5.2477	105
5.2526	105
5.2526	105
5.2614	105
5.2614	105
5.26338	105
5.26338	105
5.26828	105
5.26828	104
5.3037	104
5.3037	105
5.30669	105
5.30669	104
5.30904	104
5.30904	105
5.31474	105
5.31474	104
5.31746	104
5.31746	105
5.31853	105
5.31853	104
5.32348	104
5.32348	103
5.33242	103
5.33242	104
5.33298	104
5.33298	103
5.34982	103
5.34982	102
5.35332	102
5.35332	103
5.35509	103
5.35509	104
5.364	104
5.364	103
5.36707	103
5.36707	102
5.36961	102
5.36961	101
5.3885	101
5.3885	102
5.39113	102
5.39113	101
5.40026	101
5.40026	102
5.40172	102
5.40172	103
5.41245	103
5.41245	102
5.41356	102
5.41356	101
5.41792	101
5.41792	102
5.43209	102
5.43209	101
5.43375	101
5.43375	100
5.44567	100
5.44567	99
5.45157	99
5.45157	100
5.45607	100
5.45607	101
5.47413	101
5.47413	102
5.47542	102
5.47542	101
5.48498	101
5.48498	102
5.48629	102
5.48629	103
5.49794	103
5.49794	102
5.50194	102
5.50194	103
5.50586	103
5.50586	102
5.50617	102
5.50617	103
5.5173	103
5.5173	102
5.52405	102
5.52405	101
5.52587	101
5.52587	100
5.52942	100
5.52942	99
5.53133	99
5.53133	100
5.53443	100
5.53443	101
5.53526	101
5.53526	100
5.54051	100
5.54051	99
5.54366	99
5.54366	100
5.54397	100
5.54397	101
5.558	101
5.558	100
5.57778	100
5.57778	99
5.58312	99
5.58312	98
5.58457	98
5.58457	99
5.59194	99
5.59194	98
5.59414	98
5.59414	99
5.61617	99
5.61617	98
5.61896	98
5.61896	99
5.62012	99
5.62012	98
5.62355	98
5.62355	97
5.63259	97
5.63259	96
5.63854	96
5.63854	97
5.64682	97
5.64682	98
5.67095	98
5.67095	99
5.68161	99
5.68161	98
5.68186	98
5.68186	97
5.6852	97
5.6852	96
5.68757	96
5.68757	95
5.6892	95
5.6892	96
5.69287	96
5.69287	97
5.69483	97
5.69483	98
5.70639	98
5.70639	99
5.71443	99
5.71443	100
5.73294	100
5.73294	101
5.73907	101
5.73907	100
5.73926	100
5.73926	99
5.74891	99
5.74891	98
5.75149	98
5.75149	97
5.76301	97
5.76301	98
5.78647	98
5.78647	99
5.78808	99
5.78808	98
5.78909	98
5.78909	97
5.79999	97
5.79999	98
5.80295	98
5.80295	99
5.80323	99
5.80323	100
5.80871	100
5.80871	101
5.81137	101
5.81137	100
5.8189	100
5.8189	101
5.82543	101
5.82543	100
5.82948	100
5.82948	101
5.83872	101
5.83872	100
5.84992	100
5.84992	101
5.85078	101
5.85078	102
5.85175	102
5.85175	101
5.85203	101
5.85203	102
5.86894	102
5.86894	101
5.87612	101
5.87612	100
5.87971	100
5.87971	101
5.8813	101
5.8813	102
5.88196	102
5.88196	103
5.88961	103
5.88961	102
5.89632	102
5.89632	103
5.89911	103
5.89911	104
5.90726	104
5.90726	105
5.92241	105
5.92241	105
5.92654	105
5.92654	105
5.92779	105
5.92779	105
5.92881	105
5.92881	105
5.92884	105
5.92884	105
5.92885	105
5.92885	105
5.93066	105
5.93066	105
5.93133	105
5.93133	105
5.9339	105
5.9339	105
5.94472	105
5.94472	105
5.95032	105
5.95032	105
5.95223	105
5.95223	105
5.95435	105
5.95435	105
5.95509	105
5.95509	105
5.97296	105
5.97296	105
5.97923	105
5.97923	105
5.98372	105
5.98372	105
5.98758	105
5.98758	105
5.9901	105
5.9901	105
5.99642	105
5.99642	105
5.99815	105
5.99815	105
6.0096	105
6.0096	105
6.01164	105
6.01164	105
6.01432	105
6.01432	105
6.03037	105
6.03037	105
6.03048	105
6.03048	105
6.03106	105
6.03106	105
6.04348	105
6.04348	105
6.05102	105
6.05102	105
6.05317	105
6.05317	105
6.05334	105
6.05334	105
6.05405	105
6.05405	105
6.05703	105
6.05703	105
6.05852	105
6.05852	105
6.06108	105
6.06108	105
6.0619	105
6.0619	105
6.0626	105
6.0626	105
6.07262	105
6.07262	105
6.07313	105
6.07313	105
6.07515	105
6.07515	105
6.07929	105
6.07929	105
6.09577	105
6.09577	105
6.09736	105
6.09736	105
6.09791	105
6.09791	105
6.10847	105
6.10847	105
6.11146	105
6.11146	105
6.11238	105
6.11238	105
6.11317	105
6.11317	105
6.11399	105
6.11399	105
6.12647	105
6.12647	105
6.13352	105
6.13352	105
6.14096	105
6.14096	105
6.14166	105
6.14166	105
6.14482	105
6.14482	105
6.14651	105
6.14651	104
6.14773	104
6.14773	103
6.14886	103
6.14886	104
6.15174	104
6.15174	105
6.1614	105
6.1614	104
6.17831	104
6.17831	103
6.1833	103
6.1833	104
6.1861	104
6.1861	103
6.18682	103
6.18682	102
6.19052	102
6.19052	101
6.19533	101
6.19533	100
6.2	100
6.2	101
6.20632	101
6.20632	100
6.20702	100
6.20702	101
6.21069	101
6.21069	100
6.22237	100
6.22237	99
6.22478	99
6.22478	98
6.22705	98
6.22705	99
6.23436	99
6.23436	98
6.23638	98
6.23638	97
6.23834	97
6.23834	98
6.24576	98
6.24576	99
6.24704	99
6.24704	98
6.26107	98
6.26107	97
6.26895	97
6.26895	96
6.26905	96
6.26905	95
6.27308	95
6.27308	96
6.28423	96
6.28423	95
6.28844	95
6.28844	94
6.28944	94
6.28944	95
6.30376	95
6.30376	96
6.30539	96
6.30539	95
6.313	95
6.313	96
6.31397	96
6.31397	97
6.32404	97
6.32404	98
6.32793	98
6.32793	97
6.33195	97
6.33195	98
6.33757	98
6.33757	99
6.34017	99
6.34017	100
6.35754	100
6.35754	99
6.35879	99
6.35879	98
6.3605	98
6.3605	99
6.36245	99
6.36245	98
6.36897	98
6.36897	99
6.37137	99
6.37137	100
6.38927	100
6.38927	99
6.39175	99
6.39175	100
6.39194	100
6.39194	101
6.39434	101
6.39434	100
6.39775	100
6.39775	99
6.40132	99
6.40132	98
6.40408	98
6.40408	99
6.40759	99
6.40759	98
6.41124	98
6.41124	99
6.42167	99
6.42167	98
6.42375	98
6.42375	97
6.427	97
6.427	98
6.43061	98
6.43061	97
6.43307	97
6.43307	96
6.43574	96
6.43574	97
6.43647	97
6.43647	98
6.44398	98
6.44398	99
6.44599	99
6.44599	98
6.44811	98
6.44811	97
6.44873	97
6.44873	98
6.45681	98
6.45681	99
6.45966	99
6.45966	100
6.47141	100
6.47141	101
6.47225	101
6.47225	100
6.47236	100
6.47236	101
6.47772	101
6.47772	100
6.48019	100
6.48019	99
6.4827	99
6.4827	100
6.4854	100
6.4854	99
6.49613	99
6.49613	100
6.4975	100
6.4975	99
6.49876	99
6.49876	98
6.4989	98
6.4989	99
6.50803	99
6.50803	98
6.5162	98
6.5162	97
6.51686	97
6.51686	98
6.51695	98
6.51695	99
6.52633	99
6.52633	100
6.52685	100
6.52685	99
6.53034	99
6.53034	98
6.5323	98
6.5323	99
6.53352	99
6.53352	98
6.54674	98
6.54674	99
6.54958	99
6.54958	98
6.54959	98
6.54959	97
6.55723	97
6.55723	98
6.56634	98
6.56634	97
6.56805	97
6.56805	96
6.59728	96
6.59728	95
6.59812	95
6.59812	94
6.60005	94
6.60005	93
6.62018	93
6.62018	94
6.62137	94
6.62137	95
6.63105	95
6.63105	96
6.64135	96
6.64135	95
6.65246	95
6.65246	96
6.6553	96
6.6553	95
6.65841	95
6.65841	94
6.6597	94
6.6597	93
6.66344	93
6.66344	92
6.66833	92
6.66833	91
6.6687	91
6.6687	90
6.66966	90
6.66966	91
6.67373	91
6.67373	92
6.69467	92
6.69467	93
6.69552	93
6.69552	94
6.69609	94
6.69609	95
6.70194	95
6.70194	96
6.70204	96
6.70204	97
6.70265	97
6.70265	96
6.70558	96
6.70558	97
6.70571	97
6.70571	98
6.71336	98
6.71336	99
6.71512	99
6.71512	100
6.71742	100
6.71742	101
6.71881	101
6.71881	102
6.7248	102
6.7248	101
6.74478	101
6.74478	102
6.75096	102
6.75096	101
6.75138	101
6.75138	100
6.7527	100
6.7527	101
6.75932	101
6.75932	100
6.76024	100
6.76024	99
6.76393	99
6.76393	100
6.77454	100
6.77454	101
6.77873	101
6.77873	100
6.77961	100
6.77961	101
6.78434	101
6.78434	100
6.78448	100
6.78448	101
6.79192	101
6.79192	102
6.79796	102
6.79796	103
6.80526	103
6.80526	104
6.80741	104
6.80741	103
6.80955	103
6.80955	104
6.81243	104
6.81243	103
6.82224	103
6.82224	104
6.82382	104
6.82382	105
6.82614	105
6.82614	104
6.83175	104
6.83175	105
6.83196	105
6.83196	104
6.8362	104
6.8362	105
6.8546	105
6.8546	104
6.86124	104
6.86124	105
6.8623	105
6.8623	105
6.87251	105
6.87251	105
6.87298	105
6.87298	105
6.87417	105
6.87417	105
6.87562	105
6.87562	105
6.8779	105
6.8779	105
6.88301	105
6.88301	105
6.88941	105
6.88941	105
6.89805	105
6.89805	105
6.90202	105
6.90202	105
6.90673	105
6.90673	104
6.90766	104
6.90766	103
6.92923	103
6.92923	104
6.93562	104
6.93562	103
6.93702	103
6.93702	102
6.94782	102
6.94782	103
6.94897	103
6.94897	102
6.94976	102
6.94976	103
6.95754	103
6.95754	104
6.96117	104
6.96117	105
6.96193	105
6.96193	105
6.96551	105
6.96551	105
6.97031	105
6.97031	105
6.97314	105
6.97314	105
6.97334	105
6.97334	105
6.97599	105
6.97599	105
6.97723	105
6.97723	104
6.9778	104
6.9778	105
7.06934	105
7.06934	104
7.07	104
7.07	103
7.076	103
7.076	102
7.07652	102
7.07652	103
7.07863	103
7.07863	102
7.08287	102
7.08287	103
7.08426	103
7.08426	104
7.08447	104
7.08447	105
7.08625	105
7.08625	105
7.08714	105
7.08714	105
7.08852	105
7.08852	104
7.09537	104
7.09537	103
7.10369	103
7.10369	102
7.10555	102
7.10555	101
7.10562	101
7.10562	102
7.10588	102
7.10588	101
7.11554	101
7.11554	102
7.12742	102
7.12742	103
7.13081	103
7.13081	104
7.14109	104
7.14109	103
7.14398	103
7.14398	104
7.14928	104
7.14928	105
7.14951	105
7.14951	104
7.16172	104
7.16172	103
7.16541	103
7.16541	102
7.17	102
7.17	103
7.17129	103
7.17129	104
7.17356	104
7.17356	105
7.17451	105
7.17451	104
7.18699	104
7.18699	105
7.18708	105
7.18708	105
7.18805	105
7.18805	105
7.1904	105
7.1904	104
7.19411	104
7.19411	105
7.1952	105
7.1952	104
7.19932	104
7.19932	103
7.20076	103
7.20076	104
7.21015	104
7.21015	105
7.21124	105
7.21124	104
7.21322	104
7.21322	103
7.21449	103
7.21449	102
7.21733	102
7.21733	103
7.22574	103
7.22574	102
7.2267	102
7.2267	101
7.22888	101
7.22888	100
7.23216	100
7.23216	101
7.23456	101
7.23456	102
7.23579	102
7.23579	103
7.23692	103
7.23692	102
7.23914	102
7.23914	101
7.24446	101
7.24446	102
7.24893	102
7.24893	101
7.25367	101
7.25367	100
7.26227	100
7.26227	99
7.26476	99
7.26476	98
7.26683	98
7.26683	99
7.2703	99
7.2703	98
7.2708	98
7.2708	97
7.28129	97
7.28129	96
7.28949	96
7.28949	95
7.3021	95
7.3021	94
7.3158	94
7.3158	95
7.32375	95
7.32375	96
7.33249	96
7.33249	95
7.33966	95
7.33966	96
7.34207	96
7.34207	97
7.34375	97
7.34375	96
7.34487	96
7.34487	97
7.34966	97
7.34966	98
7.35666	98
7.35666	97
7.35677	97
7.35677	98
7.36177	98
7.36177	97
7.36194	97
7.36194	96
7.36247	96
7.36247	97
7.36709	97
7.36709	96
7.37107	96
7.37107	95
7.38565	95
7.38565	96
7.38779	96
7.38779	97
7.39001	97
7.39001	98
7.39367	98
7.39367	99
7.39561	99
7.39561	100
7.40369	100
7.40369	101
7.4073	101
7.4073	102
7.41106	102
7.41106	103
7.42328	103
7.42328	104
7.4233	104
7.4233	105
7.93559	104
7.94255	104
7.94255	105
7.94474	105
7.94474	105
7.94696	105
7.94696	105
7.94711	105
7.94711	104
7.96092	104
7.96092	105
7.96425	105
7.96425	104
7.96924	104
7.96924	103
7.97634	103
7.97634	104
7.97763	104
7.97763	105
7.98004	105
7.98004	104
7.99007	104
7.99007	103
7.99013	103
7.99013	102
7.99068	102
7.99068	101
7.99352	101
7.99352	102
8.00051	102
8.00051	103
9	103
9	105



==> Introduction/Version_R1/tikz_tex/files/samplePath_100_QED_upper.txt <==
0	105
2.12782	105
2.12782	105
2.12869	105
2.12869	105
2.13447	105
2.13447	105
2.13948	105
2.13948	105
2.14424	105
2.14424	105
2.1531	105
2.1531	105
2.16045	105
2.16045	105
2.16497	105
2.16497	105
2.18311	105
2.18311	105
2.18361	105
2.18361	106
2.19424	106
2.19424	107
2.19872	107
2.19872	106
2.20565	106
2.20565	107
2.20688	107
2.20688	106
2.21014	106
2.21014	105
2.21347	105
2.21347	106
2.21413	106
2.21413	105
2.23114	105
2.23114	105
2.23287	105
2.23287	105
2.23839	105
2.23839	105
2.23842	105
2.23842	105
2.23952	105
2.23952	106
2.25578	106
2.25578	107
2.25722	107
2.25722	108
2.2634	108
2.2634	109
2.26621	109
2.26621	110
2.27762	110
2.27762	109
2.27769	109
2.27769	108
2.2791	108
2.2791	107
2.28051	107
2.28051	106
2.28104	106
2.28104	105
2.28241	105
2.28241	106
2.28319	106
2.28319	105
2.28325	105
2.28325	106
2.28676	106
2.28676	107
2.28781	107
2.28781	106
2.28847	106
2.28847	107
2.2901	107
2.2901	108
2.29318	108
2.29318	107
2.29348	107
2.29348	108
2.29413	108
2.29413	109
2.29758	109
2.29758	110
2.30091	110
2.30091	111
2.30745	111
2.30745	110
2.31442	110
2.31442	109
2.3159	109
2.3159	108
2.3206	108
2.3206	109
2.3324	109
2.3324	110
2.33427	110
2.33427	109
2.33667	109
2.33667	108
2.34858	108
2.34858	109
2.35223	109
2.35223	110
2.35267	110
2.35267	111
2.353	111
2.353	112
2.35356	112
2.35356	111
2.36109	111
2.36109	110
2.36258	110
2.36258	109
2.36703	109
2.36703	110
2.37815	110
2.37815	111
2.37835	111
2.37835	110
2.37855	110
2.37855	111
2.38303	111
2.38303	110
2.38464	110
2.38464	109
2.38602	109
2.38602	108
2.38828	108
2.38828	107
2.39334	107
2.39334	108
2.39561	108
2.39561	109
2.39828	109
2.39828	110
2.40001	110
2.40001	109
2.40033	109
2.40033	108
2.40043	108
2.40043	107
2.4057	107
2.4057	108
2.41976	108
2.41976	107
2.42012	107
2.42012	106
2.42276	106
2.42276	105
2.42424	105
2.42424	106
2.42441	106
2.42441	107
2.43212	107
2.43212	108
2.43392	108
2.43392	109
2.44128	109
2.44128	110
2.4567	110
2.4567	111
2.46153	111
2.46153	110
2.46875	110
2.46875	111
2.47221	111
2.47221	110
2.47297	110
2.47297	109
2.48168	109
2.48168	110
2.48178	110
2.48178	111
2.49447	111
2.49447	112
2.50145	112
2.50145	111
2.50247	111
2.50247	112
2.51353	112
2.51353	113
2.52194	113
2.52194	112
2.52542	112
2.52542	111
2.52996	111
2.52996	112
2.53226	112
2.53226	111
2.53345	111
2.53345	112
2.53354	112
2.53354	111
2.53455	111
2.53455	110
2.53769	110
2.53769	111
2.54902	111
2.54902	110
2.55335	110
2.55335	111
2.55993	111
2.55993	112
2.56224	112
2.56224	111
2.56739	111
2.56739	112
2.56879	112
2.56879	111
2.57147	111
2.57147	110
2.5736	110
2.5736	109
2.57437	109
2.57437	110
2.58013	110
2.58013	109
2.58098	109
2.58098	110
2.58408	110
2.58408	109
2.61262	109
2.61262	110
2.61901	110
2.61901	109
2.62146	109
2.62146	110
2.63741	110
2.63741	109
2.64042	109
2.64042	108
2.64113	108
2.64113	109
2.64308	109
2.64308	110
2.64472	110
2.64472	109
2.6474	109
2.6474	110
2.64771	110
2.64771	111
2.65135	111
2.65135	110
2.65194	110
2.65194	109
2.66428	109
2.66428	108
2.66471	108
2.66471	107
2.6656	107
2.6656	106
2.66796	106
2.66796	107
2.69756	107
2.69756	106
2.69853	106
2.69853	107
2.70201	107
2.70201	106
2.70569	106
2.70569	107
2.7216	107
2.7216	108
2.73501	108
2.73501	109
2.73532	109
2.73532	110
2.73851	110
2.73851	109
2.74361	109
2.74361	110
2.74779	110
2.74779	109
2.75183	109
2.75183	110
2.75363	110
2.75363	109
2.75676	109
2.75676	110
2.75934	110
2.75934	109
2.76059	109
2.76059	108
2.76811	108
2.76811	109
2.77587	109
2.77587	110
2.7763	110
2.7763	109
2.77919	109
2.77919	108
2.78008	108
2.78008	109
2.78845	109
2.78845	110
2.78996	110
2.78996	111
2.79931	111
2.79931	112
2.80634	112
2.80634	113
2.81269	113
2.81269	114
2.81635	114
2.81635	115
2.82095	115
2.82095	114
2.82416	114
2.82416	115
2.82528	115
2.82528	114
2.8427	114
2.8427	115
2.84449	115
2.84449	114
2.84766	114
2.84766	113
2.85065	113
2.85065	114
2.85504	114
2.85504	115
2.85647	115
2.85647	114
2.86102	114
2.86102	115
2.863	115
2.863	114
2.86502	114
2.86502	115
2.8668	115
2.8668	116
2.87226	116
2.87226	115
2.89013	115
2.89013	114
2.89112	114
2.89112	115
2.89336	115
2.89336	114
2.90315	114
2.90315	113
2.90419	113
2.90419	112
2.90974	112
2.90974	111
2.915	111
2.915	110
2.91632	110
2.91632	111
2.91839	111
2.91839	112
2.92463	112
2.92463	111
2.93155	111
2.93155	110
2.93199	110
2.93199	111
2.93781	111
2.93781	112
2.93916	112
2.93916	113
2.9421	113
2.9421	112
2.94358	112
2.94358	111
2.94525	111
2.94525	112
2.95105	112
2.95105	111
2.9541	111
2.9541	112
2.96343	112
2.96343	111
2.97308	111
2.97308	110
2.97355	110
2.97355	109
2.9828	109
2.9828	110
2.99825	110
2.99825	109
3.00677	109
3.00677	110
3.0133	110
3.0133	109
3.01468	109
3.01468	108
3.01632	108
3.01632	107
3.01745	107
3.01745	106
3.02252	106
3.02252	107
3.02336	107
3.02336	106
3.02741	106
3.02741	107
3.04114	107
3.04114	108
3.04213	108
3.04213	107
3.04248	107
3.04248	106
3.04682	106
3.04682	107
3.0579	107
3.0579	108
3.0632	108
3.0632	107
3.0686	107
3.0686	106
3.07348	106
3.07348	105
3.07471	105
3.07471	105
3.07878	105
3.07878	105
3.07883	105
3.07883	105
3.08598	105
3.08598	105
3.09295	105
3.09295	106
3.09547	106
3.09547	105
3.09724	105
3.09724	106
3.09771	106
3.09771	105
3.1	105
3.1	106
3.10113	106
3.10113	105
3.10396	105
3.10396	106
3.10906	106
3.10906	107
3.1134	107
3.1134	106
3.11742	106
3.11742	107
3.12044	107
3.12044	108
3.12498	108
3.12498	109
3.12499	109
3.12499	110
3.12622	110
3.12622	111
3.12664	111
3.12664	112
3.13455	112
3.13455	111
3.13694	111
3.13694	110
3.13976	110
3.13976	109
3.13991	109
3.13991	110
3.15189	110
3.15189	111
3.1543	111
3.1543	112
3.15684	112
3.15684	111
3.15711	111
3.15711	112
3.15774	112
3.15774	113
3.15912	113
3.15912	112
3.16596	112
3.16596	113
3.16728	113
3.16728	114
3.19006	114
3.19006	115
3.19095	115
3.19095	114
3.19113	114
3.19113	113
3.19759	113
3.19759	112
3.2035	112
3.2035	113
3.20687	113
3.20687	114
3.2136	114
3.2136	113
3.21911	113
3.21911	114
3.2362	114
3.2362	115
3.24148	115
3.24148	116
3.24694	116
3.24694	115
3.24977	115
3.24977	116
3.25115	116
3.25115	117
3.27476	117
3.27476	118
3.27988	118
3.27988	117
3.28088	117
3.28088	116
3.28743	116
3.28743	117
3.2898	117
3.2898	118
3.29177	118
3.29177	119
3.29415	119
3.29415	118
3.29975	118
3.29975	117
3.31124	117
3.31124	116
3.31138	116
3.31138	115
3.31278	115
3.31278	114
3.31687	114
3.31687	113
3.31907	113
3.31907	112
3.3265	112
3.3265	113
3.32795	113
3.32795	112
3.33349	112
3.33349	113
3.3429	113
3.3429	112
3.34344	112
3.34344	111
3.35022	111
3.35022	112
3.3559	112
3.3559	113
3.3574	113
3.3574	114
3.36207	114
3.36207	115
3.3635	115
3.3635	114
3.36745	114
3.36745	113
3.37803	113
3.37803	114
3.38015	114
3.38015	113
3.38066	113
3.38066	112
3.39345	112
3.39345	113
3.39761	113
3.39761	112
3.40077	112
3.40077	111
3.40381	111
3.40381	110
3.40383	110
3.40383	111
3.41805	111
3.41805	110
3.42796	110
3.42796	111
3.43347	111
3.43347	112
3.43889	112
3.43889	113
3.43902	113
3.43902	112
3.44393	112
3.44393	111
3.44792	111
3.44792	112
3.45565	112
3.45565	111
3.46324	111
3.46324	110
3.46615	110
3.46615	111
3.46701	111
3.46701	112
3.48247	112
3.48247	113
3.48265	113
3.48265	114
3.48976	114
3.48976	113
3.49581	113
3.49581	114
3.49992	114
3.49992	115
3.5144	115
3.5144	116
3.51465	116
3.51465	115
3.51519	115
3.51519	116
3.52242	116
3.52242	115
3.52244	115
3.52244	114
3.52489	114
3.52489	113
3.52637	113
3.52637	114
3.5317	114
3.5317	115
3.53717	115
3.53717	116
3.53797	116
3.53797	117
3.54396	117
3.54396	118
3.54614	118
3.54614	117
3.54709	117
3.54709	118
3.55434	118
3.55434	117
3.55773	117
3.55773	116
3.55882	116
3.55882	115
3.55975	115
3.55975	116
3.56335	116
3.56335	115
3.5695	115
3.5695	116
3.56956	116
3.56956	117
3.57067	117
3.57067	116
3.57328	116
3.57328	117
3.57395	117
3.57395	116
3.57921	116
3.57921	115
3.59467	115
3.59467	116
3.59858	116
3.59858	115
3.60222	115
3.60222	116
3.60333	116
3.60333	115
3.60538	115
3.60538	114
3.60542	114
3.60542	115
3.60718	115
3.60718	114
3.61057	114
3.61057	115
3.61327	115
3.61327	116
3.6155	116
3.6155	115
3.6196	115
3.6196	116
3.62332	116
3.62332	117
3.63649	117
3.63649	118
3.63695	118
3.63695	117
3.63786	117
3.63786	116
3.66716	116
3.66716	115
3.67635	115
3.67635	114
3.67894	114
3.67894	113
3.6828	113
3.6828	112
3.68398	112
3.68398	111
3.68406	111
3.68406	112
3.68522	112
3.68522	113
3.68696	113
3.68696	114
3.68827	114
3.68827	115
3.69605	115
3.69605	116
3.70357	116
3.70357	115
3.70962	115
3.70962	114
3.71284	114
3.71284	115
3.7174	115
3.7174	114
3.72432	114
3.72432	113
3.72584	113
3.72584	112
3.73301	112
3.73301	111
3.73345	111
3.73345	112
3.73786	112
3.73786	113
3.73955	113
3.73955	114
3.7429	114
3.7429	115
3.75053	115
3.75053	114
3.75205	114
3.75205	113
3.75206	113
3.75206	114
3.75484	114
3.75484	113
3.76111	113
3.76111	114
3.7705	114
3.7705	115
3.78068	115
3.78068	114
3.78519	114
3.78519	115
3.79171	115
3.79171	114
3.79871	114
3.79871	113
3.80145	113
3.80145	112
3.80294	112
3.80294	113
3.80527	113
3.80527	112
3.80563	112
3.80563	113
3.80714	113
3.80714	112
3.80924	112
3.80924	113
3.81288	113
3.81288	114
3.81507	114
3.81507	113
3.81661	113
3.81661	112
3.81936	112
3.81936	111
3.82197	111
3.82197	110
3.82465	110
3.82465	111
3.8271	111
3.8271	112
3.82933	112
3.82933	111
3.82936	111
3.82936	112
3.82987	112
3.82987	111
3.8335	111
3.8335	110
3.83707	110
3.83707	109
3.83964	109
3.83964	110
3.84678	110
3.84678	109
3.84855	109
3.84855	108
3.86148	108
3.86148	107
3.86403	107
3.86403	106
3.86593	106
3.86593	107
3.86853	107
3.86853	106
3.86911	106
3.86911	105
3.88086	105
3.88086	106
3.88166	106
3.88166	105
3.88306	105
3.88306	106
3.89362	106
3.89362	107
3.89763	107
3.89763	108
3.90363	108
3.90363	109
3.90428	109
3.90428	110
3.90792	110
3.90792	111
3.91331	111
3.91331	112
3.91403	112
3.91403	113
3.91743	113
3.91743	112
3.92002	112
3.92002	111
3.9292	111
3.9292	112
3.943	112
3.943	113
3.9452	113
3.9452	114
3.95037	114
3.95037	113
3.9536	113
3.9536	114
3.96471	114
3.96471	113
3.97008	113
3.97008	114
3.97532	114
3.97532	113
3.9878	113
3.9878	114
3.99208	114
3.99208	113
4.00262	113
4.00262	112
4.00712	112
4.00712	111
4.02091	111
4.02091	112
4.02352	112
4.02352	113
4.02539	113
4.02539	114
4.03194	114
4.03194	113
4.03386	113
4.03386	114
4.04215	114
4.04215	115
4.05202	115
4.05202	114
4.0529	114
4.0529	115
4.0546	115
4.0546	116
4.06593	116
4.06593	115
4.08153	115
4.08153	116
4.09015	116
4.09015	117
4.10483	117
4.10483	116
4.10539	116
4.10539	115
4.10801	115
4.10801	116
4.11367	116
4.11367	115
4.11983	115
4.11983	116
4.13818	116
4.13818	115
4.13934	115
4.13934	114
4.16113	114
4.16113	115
4.16117	115
4.16117	116
4.16207	116
4.16207	115
4.16341	115
4.16341	116
4.16763	116
4.16763	117
4.17971	117
4.17971	116
4.18024	116
4.18024	117
4.18576	117
4.18576	118
4.19073	118
4.19073	117
4.19341	117
4.19341	118
4.19459	118
4.19459	119
4.20514	119
4.20514	118
4.21005	118
4.21005	119
4.2101	119
4.2101	118
4.21029	118
4.21029	117
4.21508	117
4.21508	118
4.21539	118
4.21539	119
4.21628	119
4.21628	118
4.2247	118
4.2247	117
4.22691	117
4.22691	118
4.24297	118
4.24297	117
4.24327	117
4.24327	116
4.24914	116
4.24914	115
4.25085	115
4.25085	116
4.25337	116
4.25337	115
4.25909	115
4.25909	114
4.2595	114
4.2595	115
4.26364	115
4.26364	114
4.27281	114
4.27281	115
4.30316	115
4.30316	116
4.31008	116
4.31008	115
4.31189	115
4.31189	114
4.31846	114
4.31846	113
4.31976	113
4.31976	112
4.34153	112
4.34153	113
4.34249	113
4.34249	114
4.34448	114
4.34448	113
4.34465	113
4.34465	112
4.34545	112
4.34545	111
4.35254	111
4.35254	110
4.35604	110
4.35604	111
4.35651	111
4.35651	110
4.35958	110
4.35958	111
4.36776	111
4.36776	112
4.36811	112
4.36811	113
4.37005	113
4.37005	112
4.37068	112
4.37068	113
4.37484	113
4.37484	112
4.38141	112
4.38141	111
4.38908	111
4.38908	110
4.38949	110
4.38949	109
4.39078	109
4.39078	110
4.3942	110
4.3942	109
4.39581	109
4.39581	110
4.39893	110
4.39893	111
4.41002	111
4.41002	112
4.41461	112
4.41461	113
4.41773	113
4.41773	112
4.41788	112
4.41788	113
4.41896	113
4.41896	112
4.42198	112
4.42198	113
4.42226	113
4.42226	114
4.42407	114
4.42407	113
4.43025	113
4.43025	114
4.46479	114
4.46479	115
4.46547	115
4.46547	116
4.46966	116
4.46966	117
4.47263	117
4.47263	118
4.47544	118
4.47544	119
4.47774	119
4.47774	120
4.48162	120
4.48162	121
4.48196	121
4.48196	120
4.48318	120
4.48318	119
4.48948	119
4.48948	118
4.49145	118
4.49145	117
4.49438	117
4.49438	116
4.49468	116
4.49468	117
4.49954	117
4.49954	116
4.49972	116
4.49972	117
4.50145	117
4.50145	118
4.50189	118
4.50189	117
4.50387	117
4.50387	118
4.50515	118
4.50515	117
4.50944	117
4.50944	116
4.51033	116
4.51033	115
4.52218	115
4.52218	116
4.52599	116
4.52599	117
4.52866	117
4.52866	118
4.53	118
4.53	119
4.53069	119
4.53069	120
4.53083	120
4.53083	119
4.53739	119
4.53739	120
4.53815	120
4.53815	121
4.53881	121
4.53881	120
4.54568	120
4.54568	119
4.54788	119
4.54788	118
4.55715	118
4.55715	119
4.55924	119
4.55924	118
4.56088	118
4.56088	119
4.5644	119
4.5644	118
4.57192	118
4.57192	119
4.57849	119
4.57849	118
4.57892	118
4.57892	117
4.59194	117
4.59194	118
4.5981	118
4.5981	119
4.59887	119
4.59887	118
4.60176	118
4.60176	117
4.60526	117
4.60526	116
4.61324	116
4.61324	115
4.62761	115
4.62761	114
4.62832	114
4.62832	115
4.6296	115
4.6296	114
4.64237	114
4.64237	115
4.64662	115
4.64662	114
4.64732	114
4.64732	113
4.65586	113
4.65586	114
4.65739	114
4.65739	113
4.65915	113
4.65915	112
4.67396	112
4.67396	111
4.68082	111
4.68082	110
4.68263	110
4.68263	111
4.68456	111
4.68456	110
4.68968	110
4.68968	109
4.68972	109
4.68972	110
4.69677	110
4.69677	111
4.70663	111
4.70663	110
4.7074	110
4.7074	111
4.70987	111
4.70987	110
4.71047	110
4.71047	111
4.72105	111
4.72105	112
4.72239	112
4.72239	113
4.72301	113
4.72301	114
4.72357	114
4.72357	115
4.72665	115
4.72665	114
4.7287	114
4.7287	113
4.73425	113
4.73425	114
4.73426	114
4.73426	113
4.74294	113
4.74294	114
4.74415	114
4.74415	113
4.74614	113
4.74614	112
4.74664	112
4.74664	111
4.74731	111
4.74731	110
4.75059	110
4.75059	111
4.75594	111
4.75594	112
4.75656	112
4.75656	113
4.75949	113
4.75949	112
4.76049	112
4.76049	113
4.76158	113
4.76158	114
4.76289	114
4.76289	115
4.7651	115
4.7651	114
4.78115	114
4.78115	115
4.79761	115
4.79761	114
4.80289	114
4.80289	113
4.80505	113
4.80505	114
4.81074	114
4.81074	113
4.81176	113
4.81176	114
4.81183	114
4.81183	113
4.81516	113
4.81516	112
4.82144	112
4.82144	113
4.823	113
4.823	112
4.83106	112
4.83106	113
4.83175	113
4.83175	112
4.84191	112
4.84191	113
4.84694	113
4.84694	114
4.85323	114
4.85323	113
4.85783	113
4.85783	112
4.85846	112
4.85846	113
4.87375	113
4.87375	112
4.87989	112
4.87989	111
4.88006	111
4.88006	110
4.88541	110
4.88541	111
4.89688	111
4.89688	110
4.89882	110
4.89882	109
4.90843	109
4.90843	108
4.90852	108
4.90852	107
4.91616	107
4.91616	108
4.91677	108
4.91677	107
4.91799	107
4.91799	108
4.93026	108
4.93026	109
4.93204	109
4.93204	110
4.94091	110
4.94091	111
4.94765	111
4.94765	112
4.94815	112
4.94815	113
4.95222	113
4.95222	114
4.95273	114
4.95273	113
4.95804	113
4.95804	114
4.96453	114
4.96453	113
4.96891	113
4.96891	112
4.9733	112
4.9733	113
4.98272	113
4.98272	112
4.98639	112
4.98639	113
4.9866	113
4.9866	112
4.98965	112
4.98965	111
4.99005	111
4.99005	112
4.99299	112
4.99299	111
4.9971	111
4.9971	110
5.00024	110
5.00024	111
5.00618	111
5.00618	110
5.01992	110
5.01992	109
5.0224	109
5.0224	110
5.02245	110
5.02245	111
5.02605	111
5.02605	112
5.03044	112
5.03044	111
5.03068	111
5.03068	110
5.03344	110
5.03344	109
5.03394	109
5.03394	108
5.03411	108
5.03411	107
5.04273	107
5.04273	106
5.04474	106
5.04474	107
5.05159	107
5.05159	106
5.05421	106
5.05421	105
5.05673	105
5.05673	105
5.07311	105
5.07311	105
5.07901	105
5.07901	106
5.08358	106
5.08358	107
5.08446	107
5.08446	108
5.09988	108
5.09988	109
5.10277	109
5.10277	110
5.10815	110
5.10815	109
5.11764	109
5.11764	110
5.11829	110
5.11829	111
5.1188	111
5.1188	110
5.11996	110
5.11996	109
5.1208	109
5.1208	110
5.12197	110
5.12197	109
5.12242	109
5.12242	108
5.12411	108
5.12411	107
5.12456	107
5.12456	108
5.13099	108
5.13099	107
5.13967	107
5.13967	106
5.14539	106
5.14539	107
5.14633	107
5.14633	106
5.14647	106
5.14647	105
5.14654	105
5.14654	106
5.17135	106
5.17135	107
5.17198	107
5.17198	106
5.17732	106
5.17732	107
5.17876	107
5.17876	106
5.17975	106
5.17975	107
5.18049	107
5.18049	108
5.18304	108
5.18304	107
5.1853	107
5.1853	108
5.19258	108
5.19258	109
5.19353	109
5.19353	108
5.19815	108
5.19815	109
5.22341	109
5.22341	110
5.22436	110
5.22436	109
5.22564	109
5.22564	108
5.23533	108
5.23533	107
5.23738	107
5.23738	108
5.2385	108
5.2385	109
5.2389	109
5.2389	110
5.24484	110
5.24484	109
5.2477	109
5.2477	108
5.2526	108
5.2526	107
5.2614	107
5.2614	106
5.26338	106
5.26338	105
5.92241	105
5.92241	106
5.92654	106
5.92654	107
5.92779	107
5.92779	106
5.92881	106
5.92881	105
5.92884	105
5.92884	106
5.92885	106
5.92885	107
5.93066	107
5.93066	106
5.93133	106
5.93133	107
5.9339	107
5.9339	106
5.94472	106
5.94472	107
5.95032	107
5.95032	108
5.95223	108
5.95223	109
5.95435	109
5.95435	108
5.95509	108
5.95509	107
5.97296	107
5.97296	106
5.97923	106
5.97923	107
5.98372	107
5.98372	106
5.98758	106
5.98758	105
5.9901	105
5.9901	106
5.99642	106
5.99642	107
5.99815	107
5.99815	108
6.0096	108
6.0096	107
6.01164	107
6.01164	108
6.01432	108
6.01432	109
6.03037	109
6.03037	110
6.03048	110
6.03048	111
6.03106	111
6.03106	110
6.04348	110
6.04348	111
6.05102	111
6.05102	112
6.05317	112
6.05317	111
6.05334	111
6.05334	112
6.05405	112
6.05405	111
6.05703	111
6.05703	110
6.05852	110
6.05852	109
6.06108	109
6.06108	110
6.0619	110
6.0619	109
6.0626	109
6.0626	110
6.07262	110
6.07262	111
6.07313	111
6.07313	112
6.07515	112
6.07515	111
6.07929	111
6.07929	112
6.09577	112
6.09577	111
6.09736	111
6.09736	110
6.09791	110
6.09791	109
6.10847	109
6.10847	110
6.11146	110
6.11146	111
6.11238	111
6.11238	110
6.11317	110
6.11317	109
6.11399	109
6.11399	108
6.12647	108
6.12647	107
6.13352	107
6.13352	108
6.14096	108
6.14096	107
6.14166	107
6.14166	106
6.14482	106
6.14482	105
6.8623	105
6.8623	106
6.87251	106
6.87251	105
6.87298	105
6.87298	106
6.87417	106
6.87417	107
6.87562	107
6.87562	108
6.8779	108
6.8779	107
6.88301	107
6.88301	106
6.88941	106
6.88941	105
6.89805	105
6.89805	106
6.90202	106
6.90202	105
6.96193	105
6.96193	106
6.96551	106
6.96551	107
6.97031	107
6.97031	108
6.97314	108
6.97314	107
6.97334	107
6.97334	106
6.97599	106
6.97599	105
6.97723	105
6.97723	105
6.9778	105
6.9778	105
6.98148	105
6.98148	106
6.98777	106
6.98777	107
6.99519	107
6.99519	108
7.00589	108
7.00589	109
7.00995	109
7.00995	110
7.01096	110
7.01096	111
7.01244	111
7.01244	110
7.01525	110
7.01525	111
7.01649	111
7.01649	112
7.01779	112
7.01779	111
7.02654	111
7.02654	112
7.03977	112
7.03977	111
7.04118	111
7.04118	110
7.0429	110
7.0429	109
7.04299	109
7.04299	108
7.04654	108
7.04654	109
7.05196	109
7.05196	108
7.05591	108
7.05591	107
7.05605	107
7.05605	106
7.06057	106
7.06057	105
7.08625	105
7.08625	106
7.08714	106
7.08714	105
7.42701	105
7.42701	106
7.43347	106
7.43347	105
7.4375	105
7.4375	106
7.45322	106
7.45322	107
7.45398	107
7.45398	106
7.45725	106
7.45725	107
7.46412	107
7.46412	108
7.47094	108
7.47094	109
7.48577	109
7.48577	110
7.49097	110
7.49097	109
7.49627	109
7.49627	110
7.50235	110
7.50235	111
7.50283	111
7.50283	112
7.50577	112
7.50577	113
7.50841	113
7.50841	112
7.52388	112
7.52388	113
7.53229	113
7.53229	114
7.53335	114
7.53335	115
7.54171	115
7.54171	114
7.57996	114
7.57996	115
7.58595	115
7.58595	116
7.58993	116
7.58993	115
7.59104	115
7.59104	114
7.59765	114
7.59765	113
7.59977	113
7.59977	114
7.60338	114
7.60338	115
7.60505	115
7.60505	116
7.61587	116
7.61587	115
7.62947	115
7.62947	114
7.63012	114
7.63012	113
7.63681	113
7.63681	112
7.63955	112
7.63955	111
7.64722	111
7.64722	112
7.65542	112
7.65542	113
7.65642	113
7.65642	114
7.65725	114
7.65725	115
7.65927	115
7.65927	114
7.67245	114
7.67245	113
7.6754	113
7.6754	114
7.6838	114
7.6838	115
7.69474	115
7.69474	116
7.70147	116
7.70147	117
7.712	117
7.712	116
7.71851	116
7.71851	115
7.72204	115
7.72204	116
7.72589	116
7.72589	115
7.73049	115
7.73049	114
7.73532	114
7.73532	115
7.74264	115
7.74264	114
7.74554	114
7.74554	113
7.74988	113
7.74988	114
7.7558	114
7.7558	115
7.76007	115
7.76007	116
7.76007	116
7.76007	115
7.76523	115
7.76523	114
7.76553	114
7.76553	115
7.76801	115
7.76801	114
7.77203	114
7.77203	113
7.77611	113
7.77611	112
7.78072	112
7.78072	111
7.78581	111
7.78581	110
7.78786	110
7.78786	109
7.79126	109
7.79126	110
7.79569	110
7.79569	109
7.796	109
7.796	110
7.80956	110
7.80956	109
7.8129	109
7.8129	108
7.82041	108
7.82041	107
7.83315	107
7.83315	108
7.83936	108
7.83936	107
7.84263	107
7.84263	108
7.84573	108
7.84573	107
7.84916	107
7.84916	106
7.84924	106
7.84924	105
7.85143	105
7.85143	106
7.85196	106
7.85196	107
7.86657	107
7.86657	106
7.86884	106
7.86884	105
7.87597	105
7.87597	106
7.88861	106
7.88861	105
7.91109	105
7.91109	106
7.91514	106
7.91514	105
7.91931	105
7.91931	106
7.92523	106
7.92523	105
7.93559	105
7.93559	105
7.94255	105
7.94255	105
7.94474	105
7.94474	106
7.94696	106
7.94696	105
8.00051	105



==> Introduction/Version_R1/tikz_tex/files/samplePath_10_ED_lower.txt <==
0	11
0	10
0.0400313	10
0.0400313	11
0.175801	11
0.175801	10
0.227669	10
0.227669	11
0.264179	11
0.264179	10
0.408437	10
0.408437	11
0.580454	11
0.580454	11
0.605254	11
0.605254	11
0.639736	11
0.639736	11
0.853432	11
0.853432	11
0.868068	11
0.868068	11
0.912558	11
0.912558	11
0.933565	11
0.933565	11
1.03077	11
1.03077	11
1.03313	11
1.03313	11
1.12722	11
1.12722	11
1.17919	11
1.17919	11
1.23959	11
1.23959	11
1.31473	11
1.31473	11
1.38241	11
1.38241	11
1.38553	11
1.38553	11
1.57921	11
1.57921	11
1.59742	11
1.59742	11
1.80373	11
1.80373	11
1.90489	11
1.90489	11
1.94558	11
1.94558	11
1.99897	11
1.99897	11
2.04619	11
2.04619	11
2.06264	11
2.06264	11
2.06477	11
2.06477	11
2.2115	11
2.2115	11
2.24394	11
2.24394	11
2.33183	11
2.33183	11
2.41884	11
2.41884	11
2.44416	11
2.44416	11
2.45888	11
2.45888	11
2.46574	11
2.46574	11
2.57416	11
2.57416	11
2.64001	11
2.64001	11
2.66017	11
2.66017	11
2.6978	11
2.6978	11
2.74704	11
2.74704	11
2.80595	11
2.80595	11
2.93868	11
2.93868	11
3.09766	11
3.09766	11
3.12923	11
3.12923	11
3.15632	11
3.15632	11
3.23741	11
3.23741	11
3.2502	11
3.2502	11
3.26131	11
3.26131	11
3.3007	11
3.3007	11
3.3237	11
3.3237	11
3.46804	11
3.46804	10
3.58627	10
3.58627	9
3.70256	9
3.70256	10
3.71636	10
3.71636	9
3.75128	9
3.75128	8
3.77623	8
3.77623	9
3.82858	9
3.82858	8
3.85839	8
3.85839	9
3.86393	9
3.86393	8
3.98926	8
3.98926	7
4.00361	7
4.00361	6
4.01135	6
4.01135	5
4.04657	5
4.04657	6
4.12467	6
4.12467	7
4.16828	7
4.16828	8
4.20858	8
4.20858	9
4.2259	9
4.2259	10
4.36172	10
4.36172	9
4.38539	9
4.38539	8
4.39102	8
4.39102	9
4.40507	9
4.40507	10
4.42153	10
4.42153	11
4.42502	11
4.42502	11
4.43546	11
4.43546	11
4.46234	11
4.46234	10
4.48247	10
4.48247	11
4.54344	11
4.54344	10
4.56449	10
4.56449	11
4.62673	11
4.62673	11
4.6308	11
4.6308	11
4.77336	11
4.77336	10
4.80959	10
4.80959	9
4.84093	9
4.84093	8
4.85631	8
4.85631	7
5.04614	7
5.04614	6
5.05154	6
5.05154	7
5.10185	7
5.10185	8
5.17382	8
5.17382	7
5.19007	7
5.19007	8
5.30525	8
5.30525	9
5.38623	9
5.38623	8
5.4758	8
5.4758	7
5.54722	7
5.54722	6
5.61736	6
5.61736	7
5.65081	7
5.65081	6
5.69955	6
5.69955	7
5.72997	7
5.72997	8
5.80176	8
5.80176	9
5.82028	9
5.82028	10
5.84131	10
5.84131	9
5.86907	9
5.86907	8
5.90569	8
5.90569	9
5.94293	9
5.94293	10
5.97511	10
5.97511	9
5.98053	9
5.98053	10
5.98068	10
5.98068	9
6.05218	9
6.05218	8
6.14642	8
6.14642	9
6.16563	9
6.16563	8
6.18896	8
6.18896	9
6.21604	9
6.21604	8
6.2417	8
6.2417	9
6.33641	9
6.33641	8
6.35069	8
6.35069	7
6.38509	7
6.38509	8
6.43189	8
6.43189	9
6.47372	9
6.47372	8
6.50014	8
6.50014	7
6.51549	7
6.51549	8
6.51782	8
6.51782	7
6.53487	7
6.53487	6
6.56535	6
6.56535	7
6.58062	7
6.58062	6
6.60272	6
6.60272	5
6.635	5
6.635	6
6.70316	6
6.70316	7
6.70438	7
6.70438	8
6.73232	8
6.73232	9
6.75379	9
6.75379	8
6.87209	8
6.87209	9
6.92128	9
6.92128	10
6.92887	10
6.92887	11
7.00173	11
7.00173	10
7.05628	10
7.05628	11
7.09695	11
7.09695	10
7.18712	10
7.18712	11
7.19053	11
7.19053	10
7.19323	10
7.19323	11
7.22415	11
7.22415	11
7.25761	11
7.25761	11
7.36266	11
7.36266	11
7.42729	11
7.42729	11
7.47204	11
7.47204	11
7.48057	11
7.48057	11
7.52274	11
7.52274	11
7.53573	11
7.53573	11
7.61636	11
7.61636	11
7.63138	11
7.63138	11
7.65345	11
7.65345	11
7.75047	11
7.75047	11
7.76934	11
7.76934	11
7.78121	11
7.78121	11
7.81898	11
7.81898	11
7.83552	11
7.83552	11
7.93141	11
7.93141	11
7.93592	11
7.93592	11
7.98634	11
7.98634	11
8.04789	11
8.04789	11



==> Introduction/Version_R1/tikz_tex/files/samplePath_10_ED_upper.txt <==
0	11
0.0400313	11
0.0400313	11
0.175801	11
0.175801	11
0.227669	11
0.227669	11
0.264179	11
0.264179	11
0.408437	11
0.408437	11
0.580454	11
0.580454	12
0.605254	12
0.605254	11
0.639736	11
0.639736	12
0.853432	12
0.853432	13
0.868068	13
0.868068	12
0.912558	12
0.912558	11
0.933565	11
0.933565	12
1.03077	12
1.03077	13
1.03313	13
1.03313	14
1.12722	14
1.12722	15
1.17919	15
1.17919	16
1.23959	16
1.23959	17
1.31473	17
1.31473	16
1.38241	16
1.38241	15
1.38553	15
1.38553	14
1.57921	14
1.57921	13
1.59742	13
1.59742	14
1.80373	14
1.80373	15
1.90489	15
1.90489	16
1.94558	16
1.94558	15
1.99897	15
1.99897	14
2.04619	14
2.04619	15
2.06264	15
2.06264	14
2.06477	14
2.06477	15
2.2115	15
2.2115	16
2.24394	16
2.24394	15
2.33183	15
2.33183	16
2.41884	16
2.41884	17
2.44416	17
2.44416	18
2.45888	18
2.45888	17
2.46574	17
2.46574	16
2.57416	16
2.57416	17
2.64001	17
2.64001	18
2.66017	18
2.66017	17
2.6978	17
2.6978	16
2.74704	16
2.74704	17
2.80595	17
2.80595	16
2.93868	16
2.93868	15
3.09766	15
3.09766	14
3.12923	14
3.12923	13
3.15632	13
3.15632	14
3.23741	14
3.23741	13
3.2502	13
3.2502	12
3.26131	12
3.26131	11
3.3007	11
3.3007	12
3.3237	12
3.3237	11
3.46804	11
3.46804	11
3.58627	11
3.58627	11
3.70256	11
3.70256	11
3.71636	11
3.71636	11
3.75128	11
3.75128	11
3.77623	11
3.77623	11
3.82858	11
3.82858	11
3.85839	11
3.85839	11
3.86393	11
3.86393	11
3.98926	11
3.98926	11
4.00361	11
4.00361	11
4.01135	11
4.01135	11
4.04657	11
4.04657	11
4.12467	11
4.12467	11
4.16828	11
4.16828	11
4.20858	11
4.20858	11
4.2259	11
4.2259	11
4.36172	11
4.36172	11
4.38539	11
4.38539	11
4.39102	11
4.39102	11
4.40507	11
4.40507	11
4.42153	11
4.42153	11
4.42502	11
4.42502	12
4.43546	12
4.43546	11
4.46234	11
4.46234	11
4.48247	11
4.48247	11
4.54344	11
4.54344	11
4.56449	11
4.56449	11
4.62673	11
4.62673	12
4.6308	12
4.6308	11
4.77336	11
4.77336	11
4.80959	11
4.80959	11
4.84093	11
4.84093	11
4.85631	11
4.85631	11
5.04614	11
5.04614	11
5.05154	11
5.05154	11
5.10185	11
5.10185	11
5.17382	11
5.17382	11
5.19007	11
5.19007	11
5.30525	11
5.30525	11
5.38623	11
5.38623	11
5.4758	11
5.4758	11
5.54722	11
5.54722	11
5.61736	11
5.61736	11
5.65081	11
5.65081	11
5.69955	11
5.69955	11
5.72997	11
5.72997	11
5.80176	11
5.80176	11
5.82028	11
5.82028	11
5.84131	11
5.84131	11
5.86907	11
5.86907	11
5.90569	11
5.90569	11
5.94293	11
5.94293	11
5.97511	11
5.97511	11
5.98053	11
5.98053	11
5.98068	11
5.98068	11
6.05218	11
6.05218	11
6.14642	11
6.14642	11
6.16563	11
6.16563	11
6.18896	11
6.18896	11
6.21604	11
6.21604	11
6.2417	11
6.2417	11
6.33641	11
6.33641	11
6.35069	11
6.35069	11
6.38509	11
6.38509	11
6.43189	11
6.43189	11
6.47372	11
6.47372	11
6.50014	11
6.50014	11
6.51549	11
6.51549	11
6.51782	11
6.51782	11
6.53487	11
6.53487	11
6.56535	11
6.56535	11
6.58062	11
6.58062	11
6.60272	11
6.60272	11
6.635	11
6.635	11
6.70316	11
6.70316	11
6.70438	11
6.70438	11
6.73232	11
6.73232	11
6.75379	11
6.75379	11
6.87209	11
6.87209	11
6.92128	11
6.92128	11
6.92887	11
6.92887	11
7.00173	11
7.00173	11
7.05628	11
7.05628	11
7.09695	11
7.09695	11
7.18712	11
7.18712	11
7.19053	11
7.19053	11
7.19323	11
7.19323	11
7.22415	11
7.22415	12
7.25761	12
7.25761	13
7.36266	13
7.36266	14
7.42729	14
7.42729	15
7.47204	15
7.47204	16
7.48057	16
7.48057	15
7.52274	15
7.52274	16
7.53573	16
7.53573	17
7.61636	17
7.61636	16
7.63138	16
7.63138	17
7.65345	17
7.65345	16
7.75047	16
7.75047	17
7.76934	17
7.76934	18
7.78121	18
7.78121	19
7.81898	19
7.81898	18
7.83552	18
7.83552	19
7.93141	19
7.93141	18
7.93592	18
7.93592	17
7.98634	17
7.98634	18
8.04789	18
8.04789	17
9	17
9	11



==> Introduction/Version_R1/tikz_tex/files/samplePath_10_QD_lower.txt <==
0	15
0	10
0.0564727	10
0.0564727	9
0.151091	9
0.151091	8
0.197994	8
0.197994	9
0.284357	9
0.284357	8
0.418109	8
0.418109	9
0.509316	9
0.509316	10
0.513192	10
0.513192	9
0.58158	9
0.58158	10
0.614182	10
0.614182	11
0.638663	11
0.638663	10
0.92949	10
0.92949	9
1.01005	9
1.01005	8
1.22539	8
1.22539	7
1.5694	7
1.5694	8
1.68558	8
1.68558	9
2.10341	9
2.10341	10
2.16848	10
2.16848	11
2.22946	11
2.22946	10
2.26039	10
2.26039	9
2.29971	9
2.29971	10
2.31563	10
2.31563	11
2.38782	11
2.38782	12
2.42534	12
2.42534	13
2.52361	13
2.52361	12
2.53832	12
2.53832	13
2.59384	13
2.59384	12
2.6306	12
2.6306	11
2.65705	11
2.65705	12
2.70559	12
2.70559	11
2.72355	11
2.72355	12
2.73505	12
2.73505	11
2.7497	11
2.7497	12
2.83116	12
2.83116	13
3.00853	13
3.00853	14
3.09757	14
3.09757	13
3.18766	13
3.18766	14
3.19464	14
3.19464	13
3.25392	13
3.25392	12
3.37762	12
3.37762	11
3.4353	11
3.4353	12
3.46105	12
3.46105	13
3.48717	13
3.48717	12
3.51232	12
3.51232	11
3.57841	11
3.57841	12
3.58097	12
3.58097	11
3.66764	11
3.66764	12
3.67551	12
3.67551	11
3.69273	11
3.69273	12
3.71024	12
3.71024	11
3.71476	11
3.71476	10
3.73654	10
3.73654	9
3.86973	9
3.86973	8
3.91445	8
3.91445	9
3.96066	9
3.96066	10
3.97999	10
3.97999	9
3.99199	9
3.99199	8
3.99655	8
3.99655	7
4.01265	7
4.01265	8
4.02462	8
4.02462	9
4.06699	9
4.06699	8
4.10732	8
4.10732	7
4.20635	7
4.20635	8
4.32385	8
4.32385	9
4.35869	9
4.35869	10
4.37523	10
4.37523	11
4.38643	11
4.38643	10
4.39448	10
4.39448	9
4.50513	9
4.50513	8
4.52424	8
4.52424	9
4.53018	9
4.53018	10
4.72664	10
4.72664	9
4.73415	9
4.73415	10
4.75026	10
4.75026	9
4.88033	9
4.88033	10
4.92242	10
4.92242	9
4.93834	9
4.93834	8
4.96135	8
4.96135	7
4.96453	7
4.96453	8
5.08716	8
5.08716	7
5.08732	7
5.08732	8
5.19816	8
5.19816	9
5.30567	9
5.30567	10
5.32713	10
5.32713	9
5.35001	9
5.35001	8
5.3635	8
5.3635	9
5.38412	9
5.38412	10
5.4154	10
5.4154	9
5.4255	9
5.4255	8
5.45037	8
5.45037	7
5.45436	7
5.45436	6
5.4583	6
5.4583	5
5.51182	5
5.51182	6
5.52067	6
5.52067	7
5.65893	7
5.65893	8
5.66459	8
5.66459	7
5.71459	7
5.71459	6
5.75614	6
5.75614	7
5.79951	7
5.79951	6
5.84156	6
5.84156	7
5.86304	7
5.86304	8
5.88654	8
5.88654	9
6.00806	9
6.00806	10
6.01967	10
6.01967	11
6.03911	11
6.03911	10
6.05103	10
6.05103	9
6.07392	9
6.07392	10
6.08292	10
6.08292	9
6.23677	9
6.23677	10
6.24555	10
6.24555	11
6.24678	11
6.24678	12
6.29752	12
6.29752	13
6.50813	13
6.50813	14
6.52545	14
6.52545	15
6.52861	15
6.52861	15
6.53512	15
6.53512	15
6.53571	15
6.53571	15
6.58469	15
6.58469	15
6.60595	15
6.60595	15
6.61283	15
6.61283	15
6.71808	15
6.71808	15
6.7494	15
6.7494	15
6.75199	15
6.75199	14
6.77615	14
6.77615	13
6.80947	13
6.80947	14
6.81745	14
6.81745	15
6.82966	15
6.82966	14
6.84587	14
6.84587	15
6.8493	15
6.8493	15
6.85327	15
6.85327	15
6.87279	15
6.87279	14
7.0001	14
7.0001	13
7.11002	13
7.11002	14
7.12629	14
7.12629	15
7.14032	15
7.14032	14
7.24776	14
7.24776	15
7.30832	15
7.30832	14
7.31283	14
7.31283	13
7.3191	13
7.3191	12
7.39885	12
7.39885	13
7.49503	13
7.49503	14
7.52893	14
7.52893	15
7.7192	15
7.7192	14
7.7529	14
7.7529	13
7.82679	13
7.82679	12
7.83219	12
7.83219	11
7.87983	11
7.87983	10
7.95417	10
7.95417	11
8.03256	11
8.03256	10
9	10
9	15


==> Introduction/Version_R1/tikz_tex/files/samplePath_10_QD_upper.txt <==
0	15
6.52861	15
6.52861	16
6.53512	16
6.53512	17
6.53571	17
6.53571	18
6.58469	18
6.58469	17
6.60595	17
6.60595	18
6.61283	18
6.61283	17
6.71808	17
6.71808	16
6.7494	16
6.7494	15
8.03256	15
9	15




==> Introduction/Version_R1/tikz_tex/files/samplePath_10_QED_lower.txt <==
0	12
0	10
0.0557063	10
0.0557063	11
0.125014	11
0.125014	12
0.238011	12
0.238011	11
0.250344	11
0.250344	10
0.322205	10
0.322205	11
0.330361	11
0.330361	10
0.369698	10
0.369698	9
0.419634	9
0.419634	8
0.574423	8
0.574423	7
0.649806	7
0.649806	8
0.744201	8
0.744201	7
0.801417	7
0.801417	8
0.827145	8
0.827145	7
0.833616	7
0.833616	6
0.875854	6
0.875854	7
0.994311	7
0.994311	8
1.0596	8
1.0596	9
1.07522	9
1.07522	8
1.15383	8
1.15383	7
1.15525	7
1.15525	6
1.23306	6
1.23306	7
1.26279	7
1.26279	6
1.35023	6
1.35023	7
1.46256	7
1.46256	6
1.47313	6
1.47313	7
1.53551	7
1.53551	8
1.53885	8
1.53885	9
1.58676	9
1.58676	10
1.61479	10
1.61479	11
1.63194	11
1.63194	12
1.78493	12
1.78493	11
1.84696	11
1.84696	10
1.85383	10
1.85383	9
1.85449	9
1.85449	10
1.91665	10
1.91665	11
1.94765	11
1.94765	10
1.9598	10
1.9598	9
1.96043	9
1.96043	8
1.98607	8
1.98607	9
1.99857	9
1.99857	8
2.03819	8
2.03819	9
2.05029	9
2.05029	10
2.05155	10
2.05155	9
2.11648	9
2.11648	10
2.24065	10
2.24065	11
2.29968	11
2.29968	12
2.64581	12
2.64581	11
2.72115	11
2.72115	12
2.80443	12
2.80443	11
2.80578	11
2.80578	10
2.83729	10
2.83729	9
2.89976	9
2.89976	10
2.90557	10
2.90557	9
2.95391	9
2.95391	8
3.0997	8
3.0997	9
3.1092	9
3.1092	8
3.11721	8
3.11721	9
3.16107	9
3.16107	8
3.17921	8
3.17921	9
3.26616	9
3.26616	8
3.45515	8
3.45515	7
3.46041	7
3.46041	8
3.47846	8
3.47846	7
3.60215	7
3.60215	8
3.67369	8
3.67369	7
3.7393	7
3.7393	8
3.78013	8
3.78013	9
3.80833	9
3.80833	10
3.88738	10
3.88738	11
3.91808	11
3.91808	10
3.94198	10
3.94198	11
3.95429	11
3.95429	12
3.97939	12
3.97939	11
4.03926	11
4.03926	12
4.0408	12
4.0408	11
4.0492	11
4.0492	12
4.83198	12
4.83198	11
4.87334	11
4.87334	12
4.89394	12
4.89394	11
4.97068	11
4.97068	12
5.92224	12
5.92224	11
6.00498	11
6.00498	12
6.03944	12
6.03944	11
6.08995	11
6.08995	12
6.10353	12
6.10353	11
6.11174	11
6.11174	12
6.50688	12
6.50688	11
6.57288	11
6.57288	10
6.74518	10
6.74518	11
6.93126	11
6.93126	10
7.01641	10
7.01641	9
7.09934	9
7.09934	8
7.28251	8
7.28251	9
7.28253	9
7.28253	10
7.2967	10
7.2967	11
7.37378	11
7.37378	10
7.37778	10
7.37778	9
7.43181	9
7.43181	8
7.4769	8
7.4769	9
7.51257	9
7.51257	10
7.55886	10
7.55886	9
7.59709	9
7.59709	10
7.59936	10
7.59936	9
7.63427	9
7.63427	10
7.66465	10
7.66465	9
7.75749	9
7.75749	10
7.82608	10
7.82608	9
7.85037	9
7.85037	10
7.85256	10
7.85256	11
7.85837	11
7.85837	10
7.87999	10
7.87999	11
7.93247	11
7.93247	12
8.10852	12
8.10852	11
9	11
9	12


==> Introduction/Version_R1/tikz_tex/files/samplePath_10_QED_upper.txt <==
0	12
2.34113	12
2.34113	13
2.34968	13
2.34968	12
2.37047	12
2.37047	13
2.40208	13
2.40208	14
2.41841	14
2.41841	15
2.439	15
2.439	14
2.46772	14
2.46772	13
2.57293	13
2.57293	12
4.12954	12
4.12954	13
4.13644	13
4.13644	14
4.20619	14
4.20619	15
4.21893	15
4.21893	16
4.25632	16
4.25632	17
4.30704	17
4.30704	16
4.35971	16
4.35971	17
4.36443	17
4.36443	16
4.3883	16
4.3883	15
4.40518	15
4.40518	14
4.41315	14
4.41315	15
4.43955	15
4.43955	16
4.44093	16
4.44093	15
4.45219	15
4.45219	16
4.45561	16
4.45561	15
4.45617	15
4.45617	14
4.52166	14
4.52166	15
4.59456	15
4.59456	16
4.62079	16
4.62079	15
4.6823	15
4.6823	14
4.69274	14
4.69274	13
4.73887	13
4.73887	14
4.74586	14
4.74586	13
4.82437	13
4.82437	12
4.83198	12
4.83198	12
4.87334	12
4.87334	12
4.89394	12
4.89394	12
4.97068	12
4.97068	12
4.97828	12
4.97828	13
5.01389	13
5.01389	14
5.017	14
5.017	13
5.04408	13
5.04408	14
5.09961	14
5.09961	15
5.1422	15
5.1422	16
5.20991	16
5.20991	17
5.21611	17
5.21611	18
5.22245	18
5.22245	19
5.27271	19
5.27271	18
5.3203	18
5.3203	17
5.35948	17
5.35948	16
5.38826	16
5.38826	17
5.48549	17
5.48549	18
5.53745	18
5.53745	17
5.55413	17
5.55413	16
5.56076	16
5.56076	15
5.58624	15
5.58624	16
5.62094	16
5.62094	15
5.62856	15
5.62856	14
5.68657	14
5.68657	13
5.80695	13
5.80695	14
5.82079	14
5.82079	15
5.84122	15
5.84122	14
5.84662	14
5.84662	15
5.84737	15
5.84737	14
5.89048	14
5.89048	13
5.92049	13
5.92049	12
6.22949	12
6.22949	13
6.2782	13
6.2782	12
6.28015	12
6.28015	13
6.31218	13
6.31218	14
6.3199	14
6.3199	13
6.38612	13
6.38612	12
6.42544	12
6.42544	13
6.44119	13
6.44119	12
8.10852	12



==> Introduction/Version_R1/tikz_tex/files/samplePath_50_ED_lower.txt <==
0	51
0	50
0.00222751	50
0.00222751	51
0.79649	51
0.79649	50
0.798747	50
0.798747	51
0.805216	51
0.805216	50
0.805523	50
0.805523	49
0.812052	49
0.812052	48
0.814451	48
0.814451	47
0.82352	47
0.82352	48
0.830765	48
0.830765	47
0.842571	47
0.842571	46
0.850462	46
0.850462	47
0.880154	47
0.880154	46
0.880935	46
0.880935	45
0.885316	45
0.885316	44
0.8976	44
0.8976	45
0.911281	45
0.911281	44
0.916757	44
0.916757	45
0.920386	45
0.920386	44
0.930303	44
0.930303	45
0.945472	45
0.945472	46
0.946417	46
0.946417	45
0.951727	45
0.951727	44
0.952476	44
0.952476	45
0.961716	45
0.961716	44
0.979372	44
0.979372	43
0.989532	43
0.989532	44
0.990188	44
0.990188	43
0.996046	43
0.996046	42
1.00266	42
1.00266	41
1.0245	41
1.0245	42
1.0279	42
1.0279	41
1.05351	41
1.05351	40
1.08552	40
1.08552	41
1.08765	41
1.08765	42
1.08822	42
1.08822	41
1.09758	41
1.09758	42
1.10842	42
1.10842	41
1.11134	41
1.11134	42
1.1317	42
1.1317	43
1.13719	43
1.13719	44
1.13844	44
1.13844	45
1.1554	45
1.1554	46
1.16251	46
1.16251	45
1.16282	45
1.16282	46
1.17656	46
1.17656	47
1.18408	47
1.18408	48
1.21331	48
1.21331	47
1.21645	47
1.21645	48
1.22156	48
1.22156	49
1.22483	49
1.22483	48
1.24475	48
1.24475	47
1.27614	47
1.27614	48
1.27931	48
1.27931	49
1.27949	49
1.27949	50
1.28355	50
1.28355	51
1.32998	51
1.32998	51
1.33443	51
1.33443	51
1.3363	51
1.3363	51
1.33767	51
1.33767	51
1.36677	51
1.36677	51
1.37023	51
1.37023	51
1.40618	51
1.40618	50
1.40973	50
1.40973	49
1.41187	49
1.41187	50
1.41532	50
1.41532	51
1.42011	51
1.42011	51
1.42278	51
1.42278	51
1.42658	51
1.42658	51
1.45297	51
1.45297	51
1.45498	51
1.45498	50
1.45746	50
1.45746	51
1.45971	51
1.45971	50
1.47186	50
1.47186	51
1.47308	51
1.47308	50
1.48486	50
1.48486	51
1.57803	51
1.57803	50
1.59643	50
1.59643	51
1.5996	51
1.5996	50
1.62557	50
1.62557	51
8.00116	51



==> Introduction/Version_R1/tikz_tex/files/samplePath_50_ED_upper.txt <==
0	51
0.00222751	51
0.00222751	51
0.0138336	51
0.0138336	52
0.0145946	52
0.0145946	53
0.0152595	53
0.0152595	52
0.0163751	52
0.0163751	51
0.0341502	51
0.0341502	52
0.0403174	52
0.0403174	51
0.0416329	51
0.0416329	52
0.0456497	52
0.0456497	53
0.0584081	53
0.0584081	54
0.0813397	54
0.0813397	55
0.0912955	55
0.0912955	56
0.125074	56
0.125074	55
0.126013	55
0.126013	54
0.132378	54
0.132378	55
0.133285	55
0.133285	56
0.150719	56
0.150719	55
0.158339	55
0.158339	56
0.18967	56
0.18967	57
0.202103	57
0.202103	58
0.225439	58
0.225439	57
0.261449	57
0.261449	58
0.263378	58
0.263378	57
0.268664	57
0.268664	58
0.282658	58
0.282658	59
0.285395	59
0.285395	58
0.313042	58
0.313042	59
0.320258	59
0.320258	58
0.331543	58
0.331543	59
0.334285	59
0.334285	58
0.345454	58
0.345454	57
0.347216	57
0.347216	56
0.350958	56
0.350958	55
0.366519	55
0.366519	54
0.382007	54
0.382007	55
0.385467	55
0.385467	56
0.390749	56
0.390749	57
0.403073	57
0.403073	56
0.404261	56
0.404261	57
0.414513	57
0.414513	56
0.423974	56
0.423974	57
0.445889	57
0.445889	58
0.446705	58
0.446705	59
0.452154	59
0.452154	60
0.486074	60
0.486074	61
0.487133	61
0.487133	60
0.488292	60
0.488292	59
0.498659	59
0.498659	58
0.509962	58
0.509962	59
0.514059	59
0.514059	60
0.529438	60
0.529438	59
0.537956	59
0.537956	60
0.563428	60
0.563428	59
0.568502	59
0.568502	58
0.570483	58
0.570483	59
0.588927	59
0.588927	58
0.61816	58
0.61816	59
0.625872	59
0.625872	60
0.634042	60
0.634042	61
0.64511	61
0.64511	60
0.663047	60
0.663047	59
0.666951	59
0.666951	58
0.679303	58
0.679303	57
0.687669	57
0.687669	56
0.689339	56
0.689339	55
0.720535	55
0.720535	56
0.721917	56
0.721917	55
0.757129	55
0.757129	54
0.759208	54
0.759208	55
0.760919	55
0.760919	54
0.77358	54
0.77358	53
0.778606	53
0.778606	52
0.779219	52
0.779219	53
0.780099	53
0.780099	54
0.785231	54
0.785231	53
0.788894	53
0.788894	52
0.791683	52
0.791683	51
0.79649	51
0.79649	51
0.798747	51
0.798747	51
0.805216	51
0.805216	51
0.805523	51
0.805523	51
0.812052	51
0.812052	51
0.814451	51
0.814451	51
0.82352	51
0.82352	51
0.830765	51
0.830765	51
0.842571	51
0.842571	51
0.850462	51
0.850462	51
0.880154	51
0.880154	51
0.880935	51
0.880935	51
0.885316	51
0.885316	51
0.8976	51
0.8976	51
0.911281	51
0.911281	51
0.916757	51
0.916757	51
0.920386	51
0.920386	51
0.930303	51
0.930303	51
0.945472	51
0.945472	51
0.946417	51
0.946417	51
0.951727	51
0.951727	51
0.952476	51
0.952476	51
0.961716	51
0.961716	51
0.979372	51
0.979372	51
0.989532	51
0.989532	51
0.990188	51
0.990188	51
0.996046	51
0.996046	51
1.00266	51
1.00266	51
1.0245	51
1.0245	51
1.0279	51
1.0279	51
1.05351	51
1.05351	51
1.08552	51
1.08552	51
1.08765	51
1.08765	51
1.08822	51
1.08822	51
1.09758	51
1.09758	51
1.10842	51
1.10842	51
1.11134	51
1.11134	51
1.1317	51
1.1317	51
1.13719	51
1.13719	51
1.13844	51
1.13844	51
1.1554	51
1.1554	51
1.16251	51
1.16251	51
1.16282	51
1.16282	51
1.17656	51
1.17656	51
1.18408	51
1.18408	51
1.21331	51
1.21331	51
1.21645	51
1.21645	51
1.22156	51
1.22156	51
1.22483	51
1.22483	51
1.24475	51
1.24475	51
1.27614	51
1.27614	51
1.27931	51
1.27931	51
1.27949	51
1.27949	51
1.28355	51
1.28355	51
1.32998	51
1.32998	52
1.33443	52
1.33443	51
1.3363	51
1.3363	52
1.33767	52
1.33767	53
1.36677	53
1.36677	52
1.37023	52
1.37023	51
1.40618	51
1.40618	51
1.40973	51
1.40973	51
1.41187	51
1.41187	51
1.41532	51
1.41532	51
1.42011	51
1.42011	52
1.42278	52
1.42278	51
1.42658	51
1.42658	52
1.45297	52
1.45297	51
1.45498	51
1.45498	51
1.45746	51
1.45746	51
1.45971	51
1.45971	51
1.47186	51
1.47186	51
1.47308	51
1.47308	51
1.48486	51
1.48486	51
1.48668	51
1.48668	52
1.48844	52
1.48844	53
1.48953	53
1.48953	52
1.49102	52
1.49102	53
1.50597	53
1.50597	54
1.5139	54
1.5139	55
1.53971	55
1.53971	54
1.54978	54
1.54978	53
1.5504	53
1.5504	52
1.56055	52
1.56055	51
1.57803	51
1.57803	51
1.59643	51
1.59643	51
1.5996	51
1.5996	51
1.62557	51
1.62557	51
1.63881	51
1.63881	52
1.64375	52
1.64375	53
1.64809	53
1.64809	54
1.68271	54
1.68271	53
1.69155	53
1.69155	54
1.69483	54
1.69483	55
1.69492	55
1.69492	54
1.70907	54
1.70907	55
1.72406	55
1.72406	56
1.73162	56
1.73162	55
1.73657	55
1.73657	54
1.73974	54
1.73974	55
1.75043	55
1.75043	54
1.76247	54
1.76247	55
1.78692	55
1.78692	56
1.79118	56
1.79118	57
1.80752	57
1.80752	58
1.80853	58
1.80853	57
1.82296	57
1.82296	58
1.83023	58
1.83023	57
1.85846	57
1.85846	58
1.87379	58
1.87379	57
1.87967	57
1.87967	58
1.87987	58
1.87987	59
1.90022	59
1.90022	60
1.90526	60
1.90526	61
1.91033	61
1.91033	60
1.9104	60
1.9104	59
1.9121	59
1.9121	60
1.91817	60
1.91817	61
1.92656	61
1.92656	60
1.93385	60
1.93385	61
1.95376	61
1.95376	60
1.97193	60
1.97193	61
1.97515	61
1.97515	62
1.98827	62
1.98827	63
2.0244	63
2.0244	64
2.02779	64
2.02779	65
2.03516	65
2.03516	64
2.04738	64
2.04738	63
2.04795	63
2.04795	62
2.04908	62
2.04908	61
2.05202	61
2.05202	60
2.07371	60
2.07371	59
2.07763	59
2.07763	58
2.08258	58
2.08258	59
2.08349	59
2.08349	60
2.08954	60
2.08954	59
2.10843	59
2.10843	58
2.11033	58
2.11033	57
2.111	57
2.111	56
2.14137	56
2.14137	57
2.14971	57
2.14971	58
2.17596	58
2.17596	59
2.17599	59
2.17599	58
2.18923	58
2.18923	59
2.19989	59
2.19989	58
2.20028	58
2.20028	59
2.20984	59
2.20984	60
2.21882	60
2.21882	61
2.22034	61
2.22034	62
2.25566	62
2.25566	61
2.27502	61
2.27502	60
2.28016	60
2.28016	61
2.2806	61
2.2806	60
2.2886	60
2.2886	61
2.29053	61
2.29053	60
2.29697	60
2.29697	61
2.29895	61
2.29895	60
2.30244	60
2.30244	61
2.32242	61
2.32242	60
2.34481	60
2.34481	59
2.34807	59
2.34807	58
2.35611	58
2.35611	59
2.36662	59
2.36662	60
2.37153	60
2.37153	61
2.38424	61
2.38424	62
2.41057	62
2.41057	63
2.41359	63
2.41359	64
2.42264	64
2.42264	65
2.42679	65
2.42679	66
2.42867	66
2.42867	65
2.43952	65
2.43952	64
2.44541	64
2.44541	63
2.45394	63
2.45394	64
2.48301	64
2.48301	63
2.48744	63
2.48744	62
2.5123	62
2.5123	61
2.52807	61
2.52807	60
2.53658	60
2.53658	59
2.53716	59
2.53716	60
2.53914	60
2.53914	61
2.57649	61
2.57649	60
2.58077	60
2.58077	61
2.58426	61
2.58426	60
2.58696	60
2.58696	59
2.60486	59
2.60486	58
2.61501	58
2.61501	57
2.62547	57
2.62547	58
2.63131	58
2.63131	57
2.63223	57
2.63223	58
2.65979	58
2.65979	59
2.66601	59
2.66601	58
2.67213	58
2.67213	57
2.69085	57
2.69085	58
2.69173	58
2.69173	57
2.69858	57
2.69858	56
2.70168	56
2.70168	57
2.70572	57
2.70572	58
2.71456	58
2.71456	57
2.72454	57
2.72454	58
2.73701	58
2.73701	57
2.76164	57
2.76164	58
2.76618	58
2.76618	59
2.77794	59
2.77794	58
2.77989	58
2.77989	57
2.78684	57
2.78684	56
2.79687	56
2.79687	57
2.79726	57
2.79726	58
2.8008	58
2.8008	57
2.83347	57
2.83347	58
2.8366	58
2.8366	59
2.86963	59
2.86963	60
2.88115	60
2.88115	59
2.88298	59
2.88298	60
2.90064	60
2.90064	61
2.91463	61
2.91463	60
2.93195	60
2.93195	61
2.9631	61
2.9631	60
2.96385	60
2.96385	61
2.99338	61
2.99338	60
3.00094	60
3.00094	59
3.00142	59
3.00142	60
3.00951	60
3.00951	61
3.01606	61
3.01606	62
3.02553	62
3.02553	63
3.03639	63
3.03639	62
3.03961	62
3.03961	63
3.03997	63
3.03997	62
3.06381	62
3.06381	61
3.06715	61
3.06715	60
3.07255	60
3.07255	61
3.07671	61
3.07671	62
3.09777	62
3.09777	61
3.10863	61
3.10863	62
3.11662	62
3.11662	63
3.13898	63
3.13898	64
3.14662	64
3.14662	65
3.14895	65
3.14895	66
3.14947	66
3.14947	67
3.15117	67
3.15117	68
3.2091	68
3.2091	67
3.21621	67
3.21621	68
3.22457	68
3.22457	67
3.23007	67
3.23007	68
3.2804	68
3.2804	67
3.28696	67
3.28696	68
3.28977	68
3.28977	69
3.29165	69
3.29165	68
3.29415	68
3.29415	69
3.30233	69
3.30233	68
3.30235	68
3.30235	67
3.30562	67
3.30562	68
3.31353	68
3.31353	67
3.31455	67
3.31455	68
3.31821	68
3.31821	69
3.31908	69
3.31908	70
3.3201	70
3.3201	69
3.3206	69
3.3206	70
3.32777	70
3.32777	69
3.33188	69
3.33188	68
3.34867	68
3.34867	67
3.35372	67
3.35372	66
3.35885	66
3.35885	67
3.36848	67
3.36848	66
3.3827	66
3.3827	67
3.387	67
3.387	66
3.38846	66
3.38846	67
3.39562	67
3.39562	68
3.41266	68
3.41266	67
3.41727	67
3.41727	66
3.43414	66
3.43414	65
3.43638	65
3.43638	66
3.44427	66
3.44427	65
3.47079	65
3.47079	64
3.49111	64
3.49111	65
3.4937	65
3.4937	64
3.51231	64
3.51231	63
3.51317	63
3.51317	62
3.52265	62
3.52265	63
3.531	63
3.531	64
3.53184	64
3.53184	63
3.53195	63
3.53195	62
3.53481	62
3.53481	63
3.53601	63
3.53601	64
3.53681	64
3.53681	65
3.54338	65
3.54338	64
3.55821	64
3.55821	65
3.5594	65
3.5594	66
3.56357	66
3.56357	67
3.56841	67
3.56841	66
3.57183	66
3.57183	67
3.57861	67
3.57861	68
3.60174	68
3.60174	67
3.62032	67
3.62032	68
3.62776	68
3.62776	67
3.63307	67
3.63307	66
3.63525	66
3.63525	65
3.63577	65
3.63577	66
3.63813	66
3.63813	67
3.64753	67
3.64753	68
3.65592	68
3.65592	67
3.66232	67
3.66232	66
3.67214	66
3.67214	67
3.67388	67
3.67388	68
3.69344	68
3.69344	67
3.70591	67
3.70591	68
3.73514	68
3.73514	67
3.73998	67
3.73998	68
3.75887	68
3.75887	69
3.77416	69
3.77416	68
3.78375	68
3.78375	67
3.79551	67
3.79551	68
3.81489	68
3.81489	67
3.81514	67
3.81514	68
3.8244	68
3.8244	69
3.83988	69
3.83988	68
3.85908	68
3.85908	69
3.86178	69
3.86178	68
3.86731	68
3.86731	69
3.87734	69
3.87734	68
3.89126	68
3.89126	69
3.89218	69
3.89218	68
3.89257	68
3.89257	69
3.92155	69
3.92155	68
3.92282	68
3.92282	67
3.92671	67
3.92671	66
3.93011	66
3.93011	65
3.93742	65
3.93742	66
3.93836	66
3.93836	65
3.93874	65
3.93874	64
3.94169	64
3.94169	65
3.95786	65
3.95786	66
3.96366	66
3.96366	65
3.96841	65
3.96841	64
3.96941	64
3.96941	63
3.97639	63
3.97639	62
3.99298	62
3.99298	61
3.9949	61
3.9949	62
4.02383	62
4.02383	61
4.02958	61
4.02958	62
4.05604	62
4.05604	63
4.07123	63
4.07123	64
4.07843	64
4.07843	63
4.08109	63
4.08109	64
4.08679	64
4.08679	65
4.09146	65
4.09146	64
4.11069	64
4.11069	63
4.11608	63
4.11608	64
4.12435	64
4.12435	63
4.1283	63
4.1283	64
4.13113	64
4.13113	63
4.13151	63
4.13151	62
4.14942	62
4.14942	61
4.17344	61
4.17344	62
4.17477	62
4.17477	63
4.19959	63
4.19959	64
4.20409	64
4.20409	65
4.21369	65
4.21369	66
4.23858	66
4.23858	67
4.24477	67
4.24477	66
4.24753	66
4.24753	65
4.28252	65
4.28252	64
4.29016	64
4.29016	63
4.29422	63
4.29422	64
4.29967	64
4.29967	63
4.30383	63
4.30383	62
4.30742	62
4.30742	63
4.3113	63
4.3113	62
4.31373	62
4.31373	61
4.31586	61
4.31586	62
4.33282	62
4.33282	63
4.34725	63
4.34725	62
4.34767	62
4.34767	63
4.36165	63
4.36165	64
4.36593	64
4.36593	63
4.36723	63
4.36723	62
4.37995	62
4.37995	63
4.38178	63
4.38178	62
4.38932	62
4.38932	61
4.39176	61
4.39176	60
4.39452	60
4.39452	59
4.39784	59
4.39784	60
4.39879	60
4.39879	61
4.40255	61
4.40255	62
4.41473	62
4.41473	63
4.42129	63
4.42129	62
4.42869	62
4.42869	63
4.43357	63
4.43357	62
4.43899	62
4.43899	63
4.44831	63
4.44831	62
4.48967	62
4.48967	61
4.49268	61
4.49268	62
4.50014	62
4.50014	63
4.51484	63
4.51484	64
4.51486	64
4.51486	65
4.51514	65
4.51514	66
4.5411	66
4.5411	65
4.54775	65
4.54775	66
4.55809	66
4.55809	65
4.56373	65
4.56373	64
4.56923	64
4.56923	65
4.57807	65
4.57807	66
4.58516	66
4.58516	67
4.58587	67
4.58587	66
4.59267	66
4.59267	67
4.59292	67
4.59292	66
4.60895	66
4.60895	67
4.6183	67
4.6183	66
4.6266	66
4.6266	65
4.63354	65
4.63354	64
4.6487	64
4.6487	63
4.65771	63
4.65771	64
4.67878	64
4.67878	63
4.71334	63
4.71334	64
4.71722	64
4.71722	65
4.74892	65
4.74892	66
4.75109	66
4.75109	65
4.76235	65
4.76235	66
4.76338	66
4.76338	65
4.7661	65
4.7661	64
4.76823	64
4.76823	65
4.8046	65
4.8046	64
4.81439	64
4.81439	65
4.81658	65
4.81658	66
4.81704	66
4.81704	67
4.82216	67
4.82216	66
4.83738	66
4.83738	65
4.84204	65
4.84204	64
4.84373	64
4.84373	65
4.84427	65
4.84427	66
4.84755	66
4.84755	65
4.87731	65
4.87731	66
4.87813	66
4.87813	67
4.87927	67
4.87927	68
4.88657	68
4.88657	69
4.89398	69
4.89398	68
4.89451	68
4.89451	67
4.89481	67
4.89481	66
4.89532	66
4.89532	65
4.92696	65
4.92696	64
4.9276	64
4.9276	63
4.93629	63
4.93629	64
4.93778	64
4.93778	65
4.94221	65
4.94221	64
4.96492	64
4.96492	65
4.97205	65
4.97205	64
4.98524	64
4.98524	63
4.99661	63
4.99661	62
5.00831	62
5.00831	61
5.02153	61
5.02153	60
5.03859	60
5.03859	59
5.04391	59
5.04391	60
5.06248	60
5.06248	59
5.06683	59
5.06683	60
5.06754	60
5.06754	61
5.06902	61
5.06902	60
5.06979	60
5.06979	59
5.07001	59
5.07001	58
5.0907	58
5.0907	59
5.09729	59
5.09729	58
5.09992	58
5.09992	59
5.15503	59
5.15503	60
5.18125	60
5.18125	59
5.19415	59
5.19415	60
5.21478	60
5.21478	59
5.22945	59
5.22945	60
5.26749	60
5.26749	61
5.26924	61
5.26924	62
5.27195	62
5.27195	61
5.27715	61
5.27715	62
5.28913	62
5.28913	63
5.33472	63
5.33472	62
5.35542	62
5.35542	61
5.38224	61
5.38224	62
5.38265	62
5.38265	63
5.3982	63
5.3982	64
5.41372	64
5.41372	63
5.42284	63
5.42284	64
5.44374	64
5.44374	63
5.45616	63
5.45616	64
5.46232	64
5.46232	63
5.4863	63
5.4863	62
5.49279	62
5.49279	61
5.50246	61
5.50246	62
5.51119	62
5.51119	61
5.51546	61
5.51546	62
5.54694	62
5.54694	63
5.56342	63
5.56342	62
5.58344	62
5.58344	63
5.585	63
5.585	64
5.58779	64
5.58779	63
5.59736	63
5.59736	62
5.6051	62
5.6051	61
5.60817	61
5.60817	62
5.61142	62
5.61142	63
5.61758	63
5.61758	64
5.62875	64
5.62875	65
5.66707	65
5.66707	66
5.67017	66
5.67017	67
5.69283	67
5.69283	68
5.71974	68
5.71974	69
5.73333	69
5.73333	68
5.73627	68
5.73627	69
5.75493	69
5.75493	68
5.76316	68
5.76316	69
5.77937	69
5.77937	68
5.78075	68
5.78075	67
5.78467	67
5.78467	66
5.78986	66
5.78986	67
5.80173	67
5.80173	66
5.80924	66
5.80924	65
5.81417	65
5.81417	66
5.82278	66
5.82278	65
5.83229	65
5.83229	66
5.84419	66
5.84419	65
5.84718	65
5.84718	64
5.85728	64
5.85728	65
5.87311	65
5.87311	64
5.87673	64
5.87673	63
5.88172	63
5.88172	64
5.90343	64
5.90343	65
5.90633	65
5.90633	66
5.9205	66
5.9205	65
5.92765	65
5.92765	66
5.92899	66
5.92899	67
5.93444	67
5.93444	68
5.93584	68
5.93584	67
5.93782	67
5.93782	66
5.93796	66
5.93796	65
5.94221	65
5.94221	66
5.9492	66
5.9492	65
5.95958	65
5.95958	66
5.97925	66
5.97925	67
5.98038	67
5.98038	68
5.98189	68
5.98189	67
6.01096	67
6.01096	68
6.03748	68
6.03748	69
6.05482	69
6.05482	68
6.06313	68
6.06313	69
6.06703	69
6.06703	70
6.0765	70
6.0765	71
6.09621	71
6.09621	70
6.10863	70
6.10863	69
6.11843	69
6.11843	70
6.12564	70
6.12564	71
6.14003	71
6.14003	72
6.14922	72
6.14922	73
6.15388	73
6.15388	72
6.16476	72
6.16476	71
6.17222	71
6.17222	72
6.21479	72
6.21479	71
6.22459	71
6.22459	70
6.2362	70
6.2362	69
6.23745	69
6.23745	70
6.24633	70
6.24633	71
6.25501	71
6.25501	70
6.25839	70
6.25839	71
6.28312	71
6.28312	70
6.29136	70
6.29136	69
6.29192	69
6.29192	68
6.30097	68
6.30097	69
6.3208	69
6.3208	68
6.335	68
6.335	67
6.33941	67
6.33941	66
6.34912	66
6.34912	67
6.35764	67
6.35764	66
6.35929	66
6.35929	67
6.3672	67
6.3672	68
6.37062	68
6.37062	67
6.37163	67
6.37163	68
6.37735	68
6.37735	67
6.38776	67
6.38776	66
6.40033	66
6.40033	65
6.40263	65
6.40263	66
6.42442	66
6.42442	67
6.42733	67
6.42733	66
6.44802	66
6.44802	67
6.47155	67
6.47155	68
6.4768	68
6.4768	69
6.50071	69
6.50071	68
6.52694	68
6.52694	67
6.52958	67
6.52958	68
6.53029	68
6.53029	67
6.53161	67
6.53161	68
6.5334	68
6.5334	67
6.56287	67
6.56287	66
6.59042	66
6.59042	67
6.60622	67
6.60622	68
6.62747	68
6.62747	67
6.64289	67
6.64289	68
6.6537	68
6.6537	69
6.65704	69
6.65704	68
6.66206	68
6.66206	69
6.69624	69
6.69624	68
6.69822	68
6.69822	67
6.69904	67
6.69904	66
6.71026	66
6.71026	65
6.72526	65
6.72526	64
6.73465	64
6.73465	65
6.73765	65
6.73765	64
6.74227	64
6.74227	63
6.75146	63
6.75146	64
6.75375	64
6.75375	63
6.75881	63
6.75881	64
6.76887	64
6.76887	63
6.77801	63
6.77801	62
6.77915	62
6.77915	63
6.78393	63
6.78393	62
6.79579	62
6.79579	61
6.81214	61
6.81214	62
6.81793	62
6.81793	61
6.83846	61
6.83846	60
6.8414	60
6.8414	59
6.84899	59
6.84899	60
6.85485	60
6.85485	61
6.85663	61
6.85663	60
6.8661	60
6.8661	59
6.87251	59
6.87251	60
6.88987	60
6.88987	59
6.89465	59
6.89465	60
6.90612	60
6.90612	61
6.92768	61
6.92768	62
6.95067	62
6.95067	63
6.95268	63
6.95268	64
6.96654	64
6.96654	65
6.96718	65
6.96718	66
6.96839	66
6.96839	67
6.97083	67
6.97083	66
6.99125	66
6.99125	65
7.0018	65
7.0018	66
7.00417	66
7.00417	67
7.01749	67
7.01749	68
7.01864	68
7.01864	67
7.02113	67
7.02113	68
7.03772	68
7.03772	69
7.04003	69
7.04003	68
7.04043	68
7.04043	69
7.07579	69
7.07579	70
7.07802	70
7.07802	69
7.08401	69
7.08401	70
7.09923	70
7.09923	71
7.10618	71
7.10618	72
7.1083	72
7.1083	71
7.1246	71
7.1246	70
7.12922	70
7.12922	69
7.13888	69
7.13888	68
7.14594	68
7.14594	67
7.18062	67
7.18062	66
7.18569	66
7.18569	65
7.18973	65
7.18973	64
7.19312	64
7.19312	65
7.19963	65
7.19963	64
7.20243	64
7.20243	65
7.20548	65
7.20548	64
7.22456	64
7.22456	65
7.23419	65
7.23419	64
7.23428	64
7.23428	65
7.25284	65
7.25284	64
7.25341	64
7.25341	63
7.25357	63
7.25357	64
7.25902	64
7.25902	63
7.25972	63
7.25972	64
7.26911	64
7.26911	63
7.27121	63
7.27121	62
7.27364	62
7.27364	61
7.28379	61
7.28379	60
7.29867	60
7.29867	61
7.30379	61
7.30379	60
7.32624	60
7.32624	61
7.34367	61
7.34367	60
7.35958	60
7.35958	61
7.35998	61
7.35998	62
7.36547	62
7.36547	63
7.37063	63
7.37063	62
7.37644	62
7.37644	61
7.38069	61
7.38069	62
7.39236	62
7.39236	61
7.39595	61
7.39595	62
7.40656	62
7.40656	63
7.40717	63
7.40717	64
7.41421	64
7.41421	63
7.42055	63
7.42055	64
7.4251	64
7.4251	65
7.43156	65
7.43156	66
7.43217	66
7.43217	67
7.48752	67
7.48752	68
7.48915	68
7.48915	67
7.50084	67
7.50084	66
7.53697	66
7.53697	65
7.55476	65
7.55476	64
7.579	64
7.579	65
7.61521	65
7.61521	64
7.62066	64
7.62066	65
7.62719	65
7.62719	66
7.63747	66
7.63747	65
7.63852	65
7.63852	66
7.64057	66
7.64057	65
7.64534	65
7.64534	64
7.65543	64
7.65543	63
7.67047	63
7.67047	64
7.67196	64
7.67196	65
7.69332	65
7.69332	64
7.69684	64
7.69684	63
7.70214	63
7.70214	64
7.70865	64
7.70865	63
7.73125	63
7.73125	64
7.75579	64
7.75579	65
7.75861	65
7.75861	64
7.76037	64
7.76037	63
7.7675	63
7.7675	64
7.77017	64
7.77017	65
7.78707	65
7.78707	66
7.79181	66
7.79181	65
7.8062	65
7.8062	64
7.83391	64
7.83391	65
7.8351	65
7.8351	64
7.84961	64
7.84961	65
7.85751	65
7.85751	64
7.86019	64
7.86019	63
7.86293	63
7.86293	64
7.87252	64
7.87252	63
7.88376	63
7.88376	62
7.8859	62
7.8859	61
7.90021	61
7.90021	60
7.91193	60
7.91193	59
7.92687	59
7.92687	60
7.93707	60
7.93707	59
7.93819	59
7.93819	60
7.94791	60
7.94791	61
7.94899	61
7.94899	62
7.95301	62
7.95301	63
7.96543	63
7.96543	64
7.96988	64
7.96988	65
7.98126	65
7.98126	66
7.98851	66
7.98851	67
7.98942	67
7.98942	66
7.99743	66
7.99743	67
8.00116	67
8.00116	66
9	66
9	51


==> Introduction/Version_R1/tikz_tex/files/samplePath_50_QD_lower.txt <==
0	75
0	50
0.00775432	50
0.00775432	49
0.0200075	49
0.0200075	50
0.0236824	50
0.0236824	49
0.0338766	49
0.0338766	48
0.0386311	48
0.0386311	49
0.048052	49
0.048052	48
0.0619578	48
0.0619578	47
0.0787075	47
0.0787075	46
0.0793046	46
0.0793046	45
0.0856176	45
0.0856176	44
0.0888292	44
0.0888292	43
0.0946595	43
0.0946595	42
0.105793	42
0.105793	43
0.120503	43
0.120503	42
0.139507	42
0.139507	41
0.142923	41
0.142923	42
0.1433	42
0.1433	43
0.160556	43
0.160556	44
0.167075	44
0.167075	45
0.175072	45
0.175072	44
0.215075	44
0.215075	43
0.215522	43
0.215522	44
0.219266	44
0.219266	43
0.22497	43
0.22497	44
0.233213	44
0.233213	45
0.235784	45
0.235784	44
0.256045	44
0.256045	45
0.257435	45
0.257435	46
0.262099	46
0.262099	45
0.277783	45
0.277783	44
0.289525	44
0.289525	45
0.298404	45
0.298404	44
0.309782	44
0.309782	45
0.33583	45
0.33583	44
0.337644	44
0.337644	43
0.355604	43
0.355604	42
0.356147	42
0.356147	41
0.358922	41
0.358922	42
0.419606	42
0.419606	43
0.438841	43
0.438841	44
0.444468	44
0.444468	45
0.4684	45
0.4684	44
0.48545	44
0.48545	43
0.494411	43
0.494411	44
0.500104	44
0.500104	43
0.505503	43
0.505503	42
0.507988	42
0.507988	43
0.509285	43
0.509285	44
0.55158	44
0.55158	43
0.567734	43
0.567734	42
0.56948	42
0.56948	41
0.573957	41
0.573957	40
0.587381	40
0.587381	39
0.649882	39
0.649882	40
0.661261	40
0.661261	41
0.679211	41
0.679211	42
0.687578	42
0.687578	41
0.689085	41
0.689085	42
0.691099	42
0.691099	43
0.720429	43
0.720429	44
0.726061	44
0.726061	43
0.735804	43
0.735804	42
0.765648	42
0.765648	43
0.783684	43
0.783684	44
0.786269	44
0.786269	43
0.787924	43
0.787924	42
0.795987	42
0.795987	41
0.804461	41
0.804461	42
0.855585	42
0.855585	43
0.863264	43
0.863264	44
0.864749	44
0.864749	43
0.86621	43
0.86621	44
0.882858	44
0.882858	43
0.892099	43
0.892099	42
0.898853	42
0.898853	41
0.908585	41
0.908585	42
0.91284	42
0.91284	41
0.915693	41
0.915693	40
0.939016	40
0.939016	41
0.940378	41
0.940378	40
0.95041	40
0.95041	41
0.992536	41
0.992536	42
1.00443	42
1.00443	43
1.01107	43
1.01107	44
1.02493	44
1.02493	43
1.03709	43
1.03709	42
1.04396	42
1.04396	43
1.04981	43
1.04981	44
1.0593	44
1.0593	45
1.0595	45
1.0595	44
1.06364	44
1.06364	45
1.06676	45
1.06676	46
1.07901	46
1.07901	45
1.09731	45
1.09731	46
1.10154	46
1.10154	47
1.1053	47
1.1053	48
1.10664	48
1.10664	49
1.12922	49
1.12922	48
1.14268	48
1.14268	47
1.15333	47
1.15333	46
1.17922	46
1.17922	47
1.18181	47
1.18181	48
1.19089	48
1.19089	49
1.2194	49
1.2194	48
1.23146	48
1.23146	49
1.23421	49
1.23421	50
1.25651	50
1.25651	51
1.26642	51
1.26642	52
1.26821	52
1.26821	53
1.27095	53
1.27095	52
1.28395	52
1.28395	53
1.29437	53
1.29437	52
1.30608	52
1.30608	51
1.32026	51
1.32026	52
1.34823	52
1.34823	51
1.3513	51
1.3513	52
1.35855	52
1.35855	53
1.37357	53
1.37357	52
1.3872	52
1.3872	51
1.38869	51
1.38869	52
1.3959	52
1.3959	53
1.39926	53
1.39926	52
1.45688	52
1.45688	51
1.46826	51
1.46826	50
1.48033	50
1.48033	51
1.48961	51
1.48961	50
1.512	50
1.512	51
1.51397	51
1.51397	52
1.52822	52
1.52822	51
1.53031	51
1.53031	50
1.55075	50
1.55075	49
1.57255	49
1.57255	48
1.59399	48
1.59399	47
1.60998	47
1.60998	48
1.61213	48
1.61213	47
1.62294	47
1.62294	46
1.6531	46
1.6531	45
1.66223	45
1.66223	44
1.66314	44
1.66314	43
1.67179	43
1.67179	44
1.68064	44
1.68064	45
1.68744	45
1.68744	46
1.69062	46
1.69062	45
1.69915	45
1.69915	44
1.71162	44
1.71162	43
1.71364	43
1.71364	44
1.72418	44
1.72418	43
1.73432	43
1.73432	42
1.74439	42
1.74439	43
1.75321	43
1.75321	42
1.75936	42
1.75936	43
1.76157	43
1.76157	42
1.76706	42
1.76706	43
1.7697	43
1.7697	42
1.76981	42
1.76981	43
1.78813	43
1.78813	42
1.80845	42
1.80845	43
1.82725	43
1.82725	42
1.82738	42
1.82738	41
1.83807	41
1.83807	42
1.87651	42
1.87651	43
1.88986	43
1.88986	44
1.8959	44
1.8959	43
1.93361	43
1.93361	44
1.94103	44
1.94103	45
1.95207	45
1.95207	46
1.96911	46
1.96911	45
2.00118	45
2.00118	46
2.00936	46
2.00936	45
2.01475	45
2.01475	46
2.03044	46
2.03044	47
2.03094	47
2.03094	46
2.04204	46
2.04204	45
2.04368	45
2.04368	44
2.04458	44
2.04458	43
2.06102	43
2.06102	42
2.0924	42
2.0924	41
2.09794	41
2.09794	40
2.11433	40
2.11433	41
2.12556	41
2.12556	40
2.12873	40
2.12873	41
2.1406	41
2.1406	42
2.14995	42
2.14995	43
2.1569	43
2.1569	42
2.1613	42
2.1613	41
2.16131	41
2.16131	40
2.17392	40
2.17392	41
2.19283	41
2.19283	42
2.20815	42
2.20815	41
2.21215	41
2.21215	40
2.21272	40
2.21272	41
2.23952	41
2.23952	42
2.25128	42
2.25128	43
2.25953	43
2.25953	44
2.26847	44
2.26847	45
2.27338	45
2.27338	46
2.28336	46
2.28336	45
2.28372	45
2.28372	44
2.29264	44
2.29264	43
2.30053	43
2.30053	42
2.30629	42
2.30629	43
2.31496	43
2.31496	44
2.33007	44
2.33007	45
2.33233	45
2.33233	46
2.34949	46
2.34949	47
2.35349	47
2.35349	48
2.35857	48
2.35857	49
2.36916	49
2.36916	50
2.36968	50
2.36968	51
2.3818	51
2.3818	52
2.39237	52
2.39237	53
2.40664	53
2.40664	54
2.41937	54
2.41937	53
2.4215	53
2.4215	52
2.42519	52
2.42519	53
2.44241	53
2.44241	52
2.45116	52
2.45116	53
2.46611	53
2.46611	54
2.46629	54
2.46629	53
2.47075	53
2.47075	52
2.47611	52
2.47611	53
2.49478	53
2.49478	52
2.5265	52
2.5265	53
2.53937	53
2.53937	52
2.54275	52
2.54275	51
2.54618	51
2.54618	52
2.57501	52
2.57501	53
2.58038	53
2.58038	52
2.58311	52
2.58311	53
2.58335	53
2.58335	54
2.58551	54
2.58551	53
2.5902	53
2.5902	54
2.59598	54
2.59598	53
2.59913	53
2.59913	52
2.61971	52
2.61971	51
2.62645	51
2.62645	50
2.63004	50
2.63004	49
2.6501	49
2.6501	48
2.65247	48
2.65247	47
2.65306	47
2.65306	48
2.67947	48
2.67947	49
2.6891	49
2.6891	48
2.6972	48
2.6972	47
2.69758	47
2.69758	46
2.70584	46
2.70584	47
2.71014	47
2.71014	48
2.71519	48
2.71519	49
2.72369	49
2.72369	48
2.73308	48
2.73308	49
2.74178	49
2.74178	50
2.74328	50
2.74328	51
2.78485	51
2.78485	50
2.80038	50
2.80038	49
2.80201	49
2.80201	50
2.80334	50
2.80334	51
2.80506	51
2.80506	52
2.81029	52
2.81029	51
2.82733	51
2.82733	50
2.83411	50
2.83411	49
2.83497	49
2.83497	50
2.84753	50
2.84753	49
2.85437	49
2.85437	50
2.8642	50
2.8642	49
2.86844	49
2.86844	48
2.88088	48
2.88088	49
2.88289	49
2.88289	48
2.89376	48
2.89376	47
2.90665	47
2.90665	48
2.92633	48
2.92633	47
2.93308	47
2.93308	46
2.94365	46
2.94365	47
2.94586	47
2.94586	48
2.95929	48
2.95929	49
2.97236	49
2.97236	50
2.97571	50
2.97571	49
2.98284	49
2.98284	48
3.01778	48
3.01778	49
3.03363	49
3.03363	50
3.04051	50
3.04051	49
3.06393	49
3.06393	50
3.06434	50
3.06434	49
3.06948	49
3.06948	50
3.07106	50
3.07106	49
3.07698	49
3.07698	48
3.08364	48
3.08364	49
3.09994	49
3.09994	50
3.10291	50
3.10291	51
3.11485	51
3.11485	50
3.11961	50
3.11961	51
3.12223	51
3.12223	50
3.1239	50
3.1239	51
3.13784	51
3.13784	52
3.15484	52
3.15484	53
3.15764	53
3.15764	52
3.1688	52
3.1688	53
3.17568	53
3.17568	54
3.18219	54
3.18219	55
3.20434	55
3.20434	54
3.20599	54
3.20599	53
3.22144	53
3.22144	52
3.22658	52
3.22658	53
3.22865	53
3.22865	52
3.23879	52
3.23879	53
3.24178	53
3.24178	54
3.24613	54
3.24613	53
3.26058	53
3.26058	52
3.26499	52
3.26499	53
3.26615	53
3.26615	54
3.27494	54
3.27494	55
3.30624	55
3.30624	56
3.3094	56
3.3094	55
3.31503	55
3.31503	54
3.32789	54
3.32789	53
3.35466	53
3.35466	54
3.35775	54
3.35775	53
3.365	53
3.365	54
3.38748	54
3.38748	53
3.39173	53
3.39173	54
3.39636	54
3.39636	53
3.40892	53
3.40892	52
3.41171	52
3.41171	51
3.42095	51
3.42095	50
3.43726	50
3.43726	49
3.44303	49
3.44303	50
3.44344	50
3.44344	49
3.44505	49
3.44505	50
3.4478	50
3.4478	51
3.45973	51
3.45973	52
3.46153	52
3.46153	53
3.47216	53
3.47216	52
3.47545	52
3.47545	53
3.49085	53
3.49085	54
3.49215	54
3.49215	53
3.49423	53
3.49423	54
3.50465	54
3.50465	55
3.5143	55
3.5143	56
3.51477	56
3.51477	57
3.52041	57
3.52041	58
3.52817	58
3.52817	57
3.52866	57
3.52866	56
3.53216	56
3.53216	55
3.54064	55
3.54064	54
3.55694	54
3.55694	53
3.56351	53
3.56351	54
3.57438	54
3.57438	55
3.58438	55
3.58438	54
3.58984	54
3.58984	53
3.59563	53
3.59563	54
3.60904	54
3.60904	53
3.61051	53
3.61051	52
3.61159	52
3.61159	51
3.62603	51
3.62603	52
3.62761	52
3.62761	53
3.64548	53
3.64548	54
3.65095	54
3.65095	53
3.65876	53
3.65876	52
3.66536	52
3.66536	51
3.67781	51
3.67781	52
3.69444	52
3.69444	51
3.69638	51
3.69638	50
3.70035	50
3.70035	49
3.71898	49
3.71898	50
3.72087	50
3.72087	51
3.72907	51
3.72907	52
3.73331	52
3.73331	53
3.73776	53
3.73776	52
3.74423	52
3.74423	51
3.74954	51
3.74954	50
3.76438	50
3.76438	49
3.76581	49
3.76581	50
3.7691	50
3.7691	51
3.77767	51
3.77767	52
3.77858	52
3.77858	51
3.78589	51
3.78589	50
3.79099	50
3.79099	51
3.80558	51
3.80558	50
3.81158	50
3.81158	49
3.83569	49
3.83569	50
3.83708	50
3.83708	51
3.84335	51
3.84335	50
3.8444	50
3.8444	49
3.84818	49
3.84818	50
3.85194	50
3.85194	51
3.90489	51
3.90489	50
3.91657	50
3.91657	49
3.93087	49
3.93087	50
3.93206	50
3.93206	51
3.95618	51
3.95618	52
3.96906	52
3.96906	53
3.97414	53
3.97414	52
3.99427	52
3.99427	53
4.00144	53
4.00144	54
4.00499	54
4.00499	55
4.00986	55
4.00986	56
4.03751	56
4.03751	55
4.04545	55
4.04545	54
4.04585	54
4.04585	55
4.06669	55
4.06669	56
4.0756	56
4.0756	55
4.07646	55
4.07646	54
4.07911	54
4.07911	55
4.07963	55
4.07963	54
4.09316	54
4.09316	53
4.09827	53
4.09827	52
4.10235	52
4.10235	53
4.10674	53
4.10674	54
4.11274	54
4.11274	55
4.12476	55
4.12476	54
4.15149	54
4.15149	53
4.17401	53
4.17401	52
4.18897	52
4.18897	53
4.23857	53
4.23857	52
4.2584	52
4.2584	51
4.26097	51
4.26097	52
4.26673	52
4.26673	53
4.27795	53
4.27795	54
4.27822	54
4.27822	53
4.2921	53
4.2921	52
4.30367	52
4.30367	53
4.3083	53
4.3083	54
4.31726	54
4.31726	53
4.34258	53
4.34258	54
4.3662	54
4.3662	53
4.39412	53
4.39412	54
4.39471	54
4.39471	53
4.41806	53
4.41806	54
4.41958	54
4.41958	53
4.4379	53
4.4379	54
4.44599	54
4.44599	53
4.44871	53
4.44871	54
4.44875	54
4.44875	53
4.45279	53
4.45279	54
4.46109	54
4.46109	55
4.49088	55
4.49088	56
4.5368	56
4.5368	57
4.54847	57
4.54847	56
4.55045	56
4.55045	55
4.56373	55
4.56373	54
4.56604	54
4.56604	55
4.59085	55
4.59085	56
4.60173	56
4.60173	57
4.61269	57
4.61269	58
4.61971	58
4.61971	57
4.63369	57
4.63369	56
4.64894	56
4.64894	55
4.66077	55
4.66077	56
4.66671	56
4.66671	55
4.67121	55
4.67121	54
4.68208	54
4.68208	55
4.70125	55
4.70125	54
4.7172	54
4.7172	55
4.72147	55
4.72147	54
4.7305	54
4.7305	53
4.7525	53
4.7525	52
4.75925	52
4.75925	53
4.77784	53
4.77784	52
4.79324	52
4.79324	51
4.80183	51
4.80183	50
4.81286	50
4.81286	51
4.81957	51
4.81957	52
4.82973	52
4.82973	53
4.83895	53
4.83895	54
4.84004	54
4.84004	53
4.84025	53
4.84025	54
4.84527	54
4.84527	53
4.84621	53
4.84621	54
4.84915	54
4.84915	53
4.85196	53
4.85196	54
4.86511	54
4.86511	55
4.8882	55
4.8882	54
4.89194	54
4.89194	53
4.89271	53
4.89271	52
4.90145	52
4.90145	51
4.91258	51
4.91258	50
4.92641	50
4.92641	49
4.97009	49
4.97009	48
4.97356	48
4.97356	49
4.98033	49
4.98033	50
4.98072	50
4.98072	49
4.98078	49
4.98078	48
4.98298	48
4.98298	47
4.99298	47
4.99298	48
4.99536	48
4.99536	47
5.0157	47
5.0157	48
5.05571	48
5.05571	47
5.07306	47
5.07306	48
5.07792	48
5.07792	47
5.08551	47
5.08551	46
5.10316	46
5.10316	45
5.12048	45
5.12048	46
5.14459	46
5.14459	45
5.16112	45
5.16112	44
5.16455	44
5.16455	43
5.16681	43
5.16681	42
5.1989	42
5.1989	41
5.2093	41
5.2093	40
5.21268	40
5.21268	39
5.21898	39
5.21898	40
5.23646	40
5.23646	39
5.2371	39
5.2371	40
5.23929	40
5.23929	41
5.25274	41
5.25274	40
5.25835	40
5.25835	41
5.26687	41
5.26687	42
5.27393	42
5.27393	41
5.27627	41
5.27627	40
5.27848	40
5.27848	41
5.29408	41
5.29408	40
5.30769	40
5.30769	39
5.30999	39
5.30999	38
5.32108	38
5.32108	37
5.32178	37
5.32178	36
5.32915	36
5.32915	37
5.33216	37
5.33216	38
5.36816	38
5.36816	37
5.37023	37
5.37023	38
5.37623	38
5.37623	39
5.38337	39
5.38337	40
5.39032	40
5.39032	39
5.39064	39
5.39064	40
5.39071	40
5.39071	41
5.39504	41
5.39504	42
5.40116	42
5.40116	43
5.40134	43
5.40134	44
5.40185	44
5.40185	43
5.42432	43
5.42432	42
5.42533	42
5.42533	41
5.43637	41
5.43637	40
5.44135	40
5.44135	39
5.46486	39
5.46486	40
5.47214	40
5.47214	39
5.47792	39
5.47792	40
5.49103	40
5.49103	41
5.50976	41
5.50976	42
5.51934	42
5.51934	41
5.52878	41
5.52878	40
5.5352	40
5.5352	41
5.53806	41
5.53806	40
5.54904	40
5.54904	39
5.57673	39
5.57673	38
5.57841	38
5.57841	39
5.59873	39
5.59873	40
5.60504	40
5.60504	39
5.62374	39
5.62374	38
5.65119	38
5.65119	39
5.66817	39
5.66817	40
5.67698	40
5.67698	39
5.691	39
5.691	40
5.69161	40
5.69161	39
5.69964	39
5.69964	38
5.70048	38
5.70048	39
5.71328	39
5.71328	40
5.72163	40
5.72163	39
5.74359	39
5.74359	40
5.75429	40
5.75429	39
5.76022	39
5.76022	40
5.76388	40
5.76388	41
5.77328	41
5.77328	42
5.80482	42
5.80482	41
5.80577	41
5.80577	42
5.83901	42
5.83901	43
5.84062	43
5.84062	42
5.84996	42
5.84996	43
5.85919	43
5.85919	42
5.87182	42
5.87182	41
5.8728	41
5.8728	42
5.88499	42
5.88499	43
5.8914	43
5.8914	44
5.89359	44
5.89359	43
5.91603	43
5.91603	44
5.91787	44
5.91787	43
5.9255	43
5.9255	42
5.92688	42
5.92688	41
5.93714	41
5.93714	40
5.94199	40
5.94199	39
5.94431	39
5.94431	38
5.9554	38
5.9554	37
5.95878	37
5.95878	38
5.96211	38
5.96211	37
5.98293	37
5.98293	36
6.00603	36
6.00603	37
6.0125	37
6.0125	36
6.02827	36
6.02827	35
6.06973	35
6.06973	36
6.07784	36
6.07784	35
6.0799	35
6.0799	34
6.09778	34
6.09778	33
6.10474	33
6.10474	32
6.11068	32
6.11068	33
6.11109	33
6.11109	34
6.12678	34
6.12678	35
6.14465	35
6.14465	36
6.15034	36
6.15034	37
6.16742	37
6.16742	36
6.19411	36
6.19411	37
6.19755	37
6.19755	38
6.22871	38
6.22871	39
6.24182	39
6.24182	40
6.26098	40
6.26098	41
6.26934	41
6.26934	40
6.2756	40
6.2756	41
6.27935	41
6.27935	40
6.29261	40
6.29261	39
6.30226	39
6.30226	38
6.33699	38
6.33699	39
6.33773	39
6.33773	40
6.33892	40
6.33892	41
6.34387	41
6.34387	42
6.37734	42
6.37734	43
6.38311	43
6.38311	42
6.38597	42
6.38597	41
6.38816	41
6.38816	42
6.38864	42
6.38864	43
6.39538	43
6.39538	42
6.42657	42
6.42657	43
6.43009	43
6.43009	44
6.43294	44
6.43294	45
6.44349	45
6.44349	46
6.4493	46
6.4493	47
6.45	47
6.45	48
6.4632	48
6.4632	49
6.468	49
6.468	50
6.51625	50
6.51625	49
6.53083	49
6.53083	48
6.53115	48
6.53115	47
6.53781	47
6.53781	48
6.55913	48
6.55913	49
6.58389	49
6.58389	48
6.62264	48
6.62264	49
6.62581	49
6.62581	50
6.63224	50
6.63224	51
6.64421	51
6.64421	50
6.64509	50
6.64509	51
6.64736	51
6.64736	52
6.64904	52
6.64904	53
6.65156	53
6.65156	54
6.65402	54
6.65402	53
6.664	53
6.664	52
6.67294	52
6.67294	53
6.67321	53
6.67321	52
6.6848	52
6.6848	53
6.68747	53
6.68747	52
6.69473	52
6.69473	51
6.69757	51
6.69757	52
6.71128	52
6.71128	53
6.72483	53
6.72483	54
6.72928	54
6.72928	53
6.73104	53
6.73104	52
6.73334	52
6.73334	53
6.76357	53
6.76357	52
6.7684	52
6.7684	51
6.78071	51
6.78071	50
6.78091	50
6.78091	51
6.78758	51
6.78758	50
6.79289	50
6.79289	51
6.81017	51
6.81017	52
6.8111	52
6.8111	51
6.81322	51
6.81322	52
6.81471	52
6.81471	53
6.83383	53
6.83383	52
6.84736	52
6.84736	53
6.85605	53
6.85605	54
6.8741	54
6.8741	53
6.87503	53
6.87503	54
6.88004	54
6.88004	53
6.88223	53
6.88223	52
6.91509	52
6.91509	51
6.9154	51
6.9154	50
6.9219	50
6.9219	51
6.9407	51
6.9407	52
6.95632	52
6.95632	51
6.9654	51
6.9654	52
6.96852	52
6.96852	53
6.97615	53
6.97615	54
6.9918	54
6.9918	53
7.00391	53
7.00391	52
7.01059	52
7.01059	53
7.01137	53
7.01137	54
7.04101	54
7.04101	55
7.04666	55
7.04666	54
7.04686	54
7.04686	55
7.06835	55
7.06835	56
7.08747	56
7.08747	55
7.08912	55
7.08912	54
7.09482	54
7.09482	55
7.10955	55
7.10955	56
7.12613	56
7.12613	55
7.1391	55
7.1391	56
7.15324	56
7.15324	55
7.18784	55
7.18784	56
7.19129	56
7.19129	57
7.19164	57
7.19164	58
7.21721	58
7.21721	57
7.21757	57
7.21757	58
7.22042	58
7.22042	57
7.24028	57
7.24028	58
7.24066	58
7.24066	57
7.24408	57
7.24408	56
7.25116	56
7.25116	55
7.2577	55
7.2577	56
7.29395	56
7.29395	57
7.31411	57
7.31411	58
7.3265	58
7.3265	59
7.33746	59
7.33746	58
7.35054	58
7.35054	59
7.37374	59
7.37374	60
7.39329	60
7.39329	59
7.39795	59
7.39795	60
7.40466	60
7.40466	59
7.40953	59
7.40953	58
7.41622	58
7.41622	57
7.42479	57
7.42479	56
7.43051	56
7.43051	57
7.43583	57
7.43583	58
7.44115	58
7.44115	57
7.44469	57
7.44469	56
7.44523	56
7.44523	55
7.44845	55
7.44845	54
7.49482	54
7.49482	55
7.49772	55
7.49772	54
7.50041	54
7.50041	53
7.50509	53
7.50509	52
7.50573	52
7.50573	51
7.50987	51
7.50987	50
7.51176	50
7.51176	49
7.52872	49
7.52872	48
7.57771	48
7.57771	49
7.594	49
7.594	48
7.60238	48
7.60238	47
7.60315	47
7.60315	48
7.61261	48
7.61261	47
7.63463	47
7.63463	48
7.6374	48
7.6374	49
7.65362	49
7.65362	50
7.66751	50
7.66751	49
7.67003	49
7.67003	48
7.67036	48
7.67036	49
7.68973	49
7.68973	50
7.69338	50
7.69338	49
7.70307	49
7.70307	50
7.71492	50
7.71492	51
7.71683	51
7.71683	52
7.71906	52
7.71906	51
7.74606	51
7.74606	50
7.74975	50
7.74975	51
7.76417	51
7.76417	52
7.76811	52
7.76811	51
7.76908	51
7.76908	50
7.77122	50
7.77122	51
7.78116	51
7.78116	50
7.78564	50
7.78564	49
7.7876	49
7.7876	48
7.79848	48
7.79848	47
7.80897	47
7.80897	48
7.82042	48
7.82042	49
7.82739	49
7.82739	48
7.84827	48
7.84827	47
7.8487	47
7.8487	48
7.84873	48
7.84873	47
7.85725	47
7.85725	46
7.87211	46
7.87211	47
7.89202	47
7.89202	46
7.89526	46
7.89526	45
7.9196	45
7.9196	44
7.93202	44
7.93202	45
7.93346	45
7.93346	44
7.95399	44
7.95399	43
7.97265	43
7.97265	42
7.97581	42
7.97581	43
7.9855	43
7.9855	44
7.99295	44
7.99295	45
8.00133	45
8.00133	44
9	44
9	75

==> Introduction/Version_R1/tikz_tex/files/samplePath_50_QD_upper.txt <==
0	75	
8.00133	75



==> Introduction/Version_R1/tikz_tex/files/samplePath_50_QED_lower.txt <==
0	54
0	50
0.000220211	50
0.000220211	51
0.0134224	51
0.0134224	52
0.0134886	52
0.0134886	51
0.0589709	51
0.0589709	52
0.0690723	52
0.0690723	53
0.0703992	53
0.0703992	54
0.0889653	54
0.0889653	54
0.092109	54
0.092109	54
0.0949584	54
0.0949584	53
0.0987286	53
0.0987286	54
0.129869	54
0.129869	54
0.158908	54
0.158908	54
0.15989	54
0.15989	54
0.170147	54
0.170147	54
0.170511	54
0.170511	53
0.187477	53
0.187477	52
0.199497	52
0.199497	51
0.213428	51
0.213428	50
0.223303	50
0.223303	51
0.230606	51
0.230606	50
0.236588	50
0.236588	51
0.254197	51
0.254197	50
0.273953	50
0.273953	51
0.281306	51
0.281306	52
0.293438	52
0.293438	53
0.31578	53
0.31578	54
0.326265	54
0.326265	54
0.364155	54
0.364155	54
0.373182	54
0.373182	53
0.381385	53
0.381385	54
0.387586	54
0.387586	54
0.390694	54
0.390694	54
0.438479	54
0.438479	54
0.439557	54
0.439557	54
0.440085	54
0.440085	54
0.445803	54
0.445803	54
0.448708	54
0.448708	54
0.456296	54
0.456296	54
0.482788	54
0.482788	54
0.487242	54
0.487242	54
0.493369	54
0.493369	54
0.513942	54
0.513942	54
0.522508	54
0.522508	53
0.523516	53
0.523516	52
0.528704	52
0.528704	51
0.540559	51
0.540559	50
0.570385	50
0.570385	51
0.581119	51
0.581119	50
0.585026	50
0.585026	49
0.591147	49
0.591147	48
0.603599	48
0.603599	47
0.604262	47
0.604262	48
0.612023	48
0.612023	47
0.618536	47
0.618536	46
0.629079	46
0.629079	47
0.629131	47
0.629131	46
0.630767	46
0.630767	47
0.632653	47
0.632653	46
0.649844	46
0.649844	47
0.652349	47
0.652349	46
0.656649	46
0.656649	45
0.665458	45
0.665458	46
0.684721	46
0.684721	45
0.689265	45
0.689265	46
0.701073	46
0.701073	47
0.701686	47
0.701686	46
0.714937	46
0.714937	45
0.721523	45
0.721523	44
0.72649	44
0.72649	45
0.751175	45
0.751175	46
0.760257	46
0.760257	45
0.760556	45
0.760556	44
0.760556	44
0.760556	43
0.766641	43
0.766641	44
0.792527	44
0.792527	45
0.820987	45
0.820987	44
0.835738	44
0.835738	45
0.839289	45
0.839289	46
0.8414	46
0.8414	47
0.855848	47
0.855848	46
0.870261	46
0.870261	45
0.896045	45
0.896045	44
0.909379	44
0.909379	43
0.916293	43
0.916293	42
0.924224	42
0.924224	43
0.9474	43
0.9474	44
0.951787	44
0.951787	43
0.964201	43
0.964201	42
0.985321	42
0.985321	43
1.01163	43
1.01163	44
1.01654	44
1.01654	43
1.02168	43
1.02168	44
1.02919	44
1.02919	43
1.03057	43
1.03057	44
1.03507	44
1.03507	45
1.05439	45
1.05439	46
1.06214	46
1.06214	45
1.07336	45
1.07336	44
1.08163	44
1.08163	43
1.08435	43
1.08435	42
1.0917	42
1.0917	43
1.09369	43
1.09369	42
1.10385	42
1.10385	43
1.10788	43
1.10788	42
1.12044	42
1.12044	41
1.12235	41
1.12235	40
1.12752	40
1.12752	39
1.14588	39
1.14588	40
1.14743	40
1.14743	41
1.15382	41
1.15382	40
1.15798	40
1.15798	41
1.17282	41
1.17282	40
1.17715	40
1.17715	41
1.18588	41
1.18588	42
1.20445	42
1.20445	41
1.20653	41
1.20653	42
1.20967	42
1.20967	41
1.22651	41
1.22651	40
1.27823	40
1.27823	41
1.27955	41
1.27955	42
1.28044	42
1.28044	41
1.28666	41
1.28666	42
1.29524	42
1.29524	43
1.31533	43
1.31533	42
1.32812	42
1.32812	41
1.33025	41
1.33025	42
1.3419	42
1.3419	41
1.34403	41
1.34403	42
1.34733	42
1.34733	41
1.37266	41
1.37266	40
1.38164	40
1.38164	41
1.40545	41
1.40545	40
1.40702	40
1.40702	41
1.40985	41
1.40985	42
1.41684	42
1.41684	41
1.44656	41
1.44656	40
1.45568	40
1.45568	41
1.45686	41
1.45686	42
1.45709	42
1.45709	41
1.46334	41
1.46334	42
1.47879	42
1.47879	43
1.4935	43
1.4935	44
1.49812	44
1.49812	45
1.50701	45
1.50701	44
1.51987	44
1.51987	43
1.52045	43
1.52045	44
1.53139	44
1.53139	45
1.54173	45
1.54173	44
1.54462	44
1.54462	43
1.55478	43
1.55478	44
1.62315	44
1.62315	45
1.63152	45
1.63152	46
1.64126	46
1.64126	45
1.6436	45
1.6436	44
1.64937	44
1.64937	43
1.66212	43
1.66212	42
1.68351	42
1.68351	41
1.69688	41
1.69688	42
1.70263	42
1.70263	43
1.70293	43
1.70293	42
1.70323	42
1.70323	43
1.7124	43
1.7124	42
1.71509	42
1.71509	41
1.72477	41
1.72477	40
1.73076	40
1.73076	39
1.73608	39
1.73608	40
1.76431	40
1.76431	41
1.81072	41
1.81072	42
1.81534	42
1.81534	43
1.85153	43
1.85153	42
1.8554	42
1.8554	41
1.86743	41
1.86743	42
1.87306	42
1.87306	43
1.88102	43
1.88102	42
1.88381	42
1.88381	43
1.89581	43
1.89581	42
1.90406	42
1.90406	41
1.90649	41
1.90649	42
1.90666	42
1.90666	41
1.91635	41
1.91635	40
1.91803	40
1.91803	41
1.92946	41
1.92946	42
1.95288	42
1.95288	43
1.95577	43
1.95577	42
1.96004	42
1.96004	43
1.97472	43
1.97472	44
1.98004	44
1.98004	45
1.98317	45
1.98317	46
2.00566	46
2.00566	47
2.00854	47
2.00854	48
2.01008	48
2.01008	47
2.04745	47
2.04745	48
2.04875	48
2.04875	49
2.05863	49
2.05863	50
2.06346	50
2.06346	49
2.06755	49
2.06755	50
2.07606	50
2.07606	49
2.08738	49
2.08738	48
2.09316	48
2.09316	49
2.09449	49
2.09449	50
2.11056	50
2.11056	49
2.11634	49
2.11634	50
2.11715	50
2.11715	51
2.12094	51
2.12094	50
2.12627	50
2.12627	51
2.13094	51
2.13094	50
2.14548	50
2.14548	49
2.14632	49
2.14632	50
2.14815	50
2.14815	49
2.15154	49
2.15154	50
2.17159	50
2.17159	51
2.19856	51
2.19856	52
2.20195	52
2.20195	53
2.20432	53
2.20432	54
2.2088	54
2.2088	53
2.22454	53
2.22454	52
2.22791	52
2.22791	51
2.26481	51
2.26481	52
2.26961	52
2.26961	53
2.27701	53
2.27701	52
2.28499	52
2.28499	53
2.28775	53
2.28775	54
2.29231	54
2.29231	54
2.31065	54
2.31065	54
2.33176	54
2.33176	54
2.33408	54
2.33408	54
2.33875	54
2.33875	54
2.37187	54
2.37187	54
2.37479	54
2.37479	54
2.38629	54
2.38629	54
2.39006	54
2.39006	53
2.39286	53
2.39286	54
2.39511	54
2.39511	54
2.41043	54
2.41043	54
2.41664	54
2.41664	54
2.43818	54
2.43818	54
2.43835	54
2.43835	53
2.4418	53
2.4418	54
2.45444	54
2.45444	54
2.48678	54
2.48678	54
2.50018	54
2.50018	54
2.51778	54
2.51778	54
2.52325	54
2.52325	54
2.52412	54
2.52412	54
2.5297	54
2.5297	53
2.54358	53
2.54358	54
2.54473	54
2.54473	53
2.55886	53
2.55886	52
2.5651	52
2.5651	51
2.56624	51
2.56624	50
2.57179	50
2.57179	51
2.59446	51
2.59446	52
2.61991	52
2.61991	53
2.62151	53
2.62151	54
2.63273	54
2.63273	53
2.63806	53
2.63806	52
2.65409	52
2.65409	53
2.655	53
2.655	52
2.66172	52
2.66172	51
2.66529	51
2.66529	50
2.67301	50
2.67301	49
2.70635	49
2.70635	50
2.71366	50
2.71366	51
2.71694	51
2.71694	52
2.71936	52
2.71936	53
2.72952	53
2.72952	54
2.74365	54
2.74365	53
2.7649	53
2.7649	52
2.77995	52
2.77995	51
2.7824	51
2.7824	50
2.7922	50
2.7922	49
2.80538	49
2.80538	50
2.81653	50
2.81653	51
2.82182	51
2.82182	50
2.82194	50
2.82194	49
2.82373	49
2.82373	48
2.83268	48
2.83268	47
2.84289	47
2.84289	48
2.85699	48
2.85699	49
2.86249	49
2.86249	48
2.86841	48
2.86841	49
2.88745	49
2.88745	50
2.90312	50
2.90312	49
2.91154	49
2.91154	50
2.91277	50
2.91277	49
2.94095	49
2.94095	50
2.94368	50
2.94368	49
2.95841	49
2.95841	50
2.96286	50
2.96286	49
2.96861	49
2.96861	50
2.98434	50
2.98434	51
2.98943	51
2.98943	50
2.99782	50
2.99782	49
3.00585	49
3.00585	48
3.02476	48
3.02476	49
3.02587	49
3.02587	48
3.0325	48
3.0325	47
3.03319	47
3.03319	48
3.04364	48
3.04364	47
3.04936	47
3.04936	46
3.05492	46
3.05492	45
3.06349	45
3.06349	46
3.10032	46
3.10032	45
3.10312	45
3.10312	44
3.10498	44
3.10498	45
3.10742	45
3.10742	44
3.11306	44
3.11306	43
3.11523	43
3.11523	44
3.12873	44
3.12873	45
3.16876	45
3.16876	44
3.1934	44
3.1934	43
3.19695	43
3.19695	44
3.20091	44
3.20091	43
3.21252	43
3.21252	44
3.22517	44
3.22517	45
3.22946	45
3.22946	46
3.23194	46
3.23194	45
3.23538	45
3.23538	46
3.23656	46
3.23656	45
3.23844	45
3.23844	46
3.2682	46
3.2682	47
3.2836	47
3.2836	48
3.29398	48
3.29398	49
3.30455	49
3.30455	48
3.31356	48
3.31356	49
3.33064	49
3.33064	50
3.33104	50
3.33104	49
3.35381	49
3.35381	48
3.36234	48
3.36234	47
3.36702	47
3.36702	48
3.38055	48
3.38055	49
3.38111	49
3.38111	48
3.3826	48
3.3826	49
3.38345	49
3.38345	50
3.39103	50
3.39103	51
3.39529	51
3.39529	52
3.39776	52
3.39776	53
3.43728	53
3.43728	52
3.43856	52
3.43856	53
3.44738	53
3.44738	52
3.45451	52
3.45451	53
3.45714	53
3.45714	54
3.46671	54
3.46671	54
3.47959	54
3.47959	54
3.48658	54
3.48658	54
3.49641	54
3.49641	54
3.49793	54
3.49793	54
3.49901	54
3.49901	54
3.51321	54
3.51321	54
3.51731	54
3.51731	54
3.54818	54
3.54818	54
3.55956	54
3.55956	54
3.57508	54
3.57508	54
3.58051	54
3.58051	54
3.58439	54
3.58439	54
3.58663	54
3.58663	54
3.58907	54
3.58907	53
3.60519	53
3.60519	52
3.62516	52
3.62516	51
3.62958	51
3.62958	50
3.63075	50
3.63075	49
3.6381	49
3.6381	48
3.64605	48
3.64605	49
3.64904	49
3.64904	50
3.66019	50
3.66019	49
3.67943	49
3.67943	48
3.68571	48
3.68571	49
3.69771	49
3.69771	50
3.70323	50
3.70323	51
3.70628	51
3.70628	50
3.71582	50
3.71582	51
3.71689	51
3.71689	52
3.72455	52
3.72455	53
3.73557	53
3.73557	54
3.73962	54
3.73962	54
3.74977	54
3.74977	54
3.76362	54
3.76362	54
3.76687	54
3.76687	54
3.76718	54
3.76718	54
3.76812	54
3.76812	54
3.8041	54
3.8041	53
3.81787	53
3.81787	52
3.82854	52
3.82854	51
3.84127	51
3.84127	50
3.85342	50
3.85342	49
3.85666	49
3.85666	48
3.87655	48
3.87655	49
3.88161	49
3.88161	48
3.88928	48
3.88928	49
3.915	49
3.915	48
3.92018	48
3.92018	49
3.94946	49
3.94946	48
3.96038	48
3.96038	47
3.96911	47
3.96911	46
3.97438	46
3.97438	45
3.98974	45
3.98974	46
3.99344	46
3.99344	45
4.00355	45
4.00355	46
4.00526	46
4.00526	47
4.01592	47
4.01592	48
4.03601	48
4.03601	47
4.05043	47
4.05043	48
4.05105	48
4.05105	47
4.05327	47
4.05327	48
4.06905	48
4.06905	49
4.07359	49
4.07359	50
4.07696	50
4.07696	51
4.08485	51
4.08485	50
4.09087	50
4.09087	51
4.09388	51
4.09388	52
4.10795	52
4.10795	51
4.10897	51
4.10897	52
4.12039	52
4.12039	51
4.12255	51
4.12255	50
4.13992	50
4.13992	49
4.15331	49
4.15331	48
4.17631	48
4.17631	47
4.18891	47
4.18891	46
4.18976	46
4.18976	47
4.19744	47
4.19744	46
4.20329	46
4.20329	45
4.21892	45
4.21892	46
4.25861	46
4.25861	45
4.27808	45
4.27808	46
4.30033	46
4.30033	45
4.30042	45
4.30042	46
4.30587	46
4.30587	45
4.31014	45
4.31014	46
4.31465	46
4.31465	45
4.32899	45
4.32899	44
4.35447	44
4.35447	43
4.37154	43
4.37154	44
4.372	44
4.372	43
4.3741	43
4.3741	42
4.38532	42
4.38532	43
4.39478	43
4.39478	44
4.39875	44
4.39875	43
4.40655	43
4.40655	44
4.41189	44
4.41189	43
4.41302	43
4.41302	42
4.43615	42
4.43615	43
4.44418	43
4.44418	42
4.45419	42
4.45419	43
4.4708	43
4.4708	44
4.47361	44
4.47361	45
4.47506	45
4.47506	46
4.47965	46
4.47965	47
4.48009	47
4.48009	46
4.51295	46
4.51295	47
4.52065	47
4.52065	48
4.53215	48
4.53215	47
4.54896	47
4.54896	46
4.5536	46
4.5536	47
4.56286	47
4.56286	46
4.59119	46
4.59119	45
4.59934	45
4.59934	46
4.60474	46
4.60474	45
4.60543	45
4.60543	44
4.60737	44
4.60737	45
4.63371	45
4.63371	44
4.64093	44
4.64093	43
4.65366	43
4.65366	44
4.65545	44
4.65545	45
4.659	45
4.659	46
4.66499	46
4.66499	45
4.66576	45
4.66576	46
4.68811	46
4.68811	45
4.69187	45
4.69187	46
4.70343	46
4.70343	45
4.70477	45
4.70477	44
4.72595	44
4.72595	43
4.74799	43
4.74799	42
4.75845	42
4.75845	41
4.77332	41
4.77332	40
4.78368	40
4.78368	39
4.79498	39
4.79498	38
4.8022	38
4.8022	37
4.80588	37
4.80588	38
4.80845	38
4.80845	37
4.82884	37
4.82884	38
4.85558	38
4.85558	39
4.85848	39
4.85848	38
4.85865	38
4.85865	37
4.86601	37
4.86601	36
4.87733	36
4.87733	35
4.87953	35
4.87953	34
4.88734	34
4.88734	33
4.88776	33
4.88776	34
4.91353	34
4.91353	35
4.91558	35
4.91558	36
4.93594	36
4.93594	37
4.95331	37
4.95331	38
4.96689	38
4.96689	39
4.97534	39
4.97534	40
4.97891	40
4.97891	41
4.98213	41
4.98213	42
4.98986	42
4.98986	43
5.00325	43
5.00325	44
5.00547	44
5.00547	43
5.00796	43
5.00796	42
5.01744	42
5.01744	43
5.01834	43
5.01834	44
5.02549	44
5.02549	43
5.04446	43
5.04446	44
5.062	44
5.062	43
5.06557	43
5.06557	42
5.06828	42
5.06828	43
5.06952	43
5.06952	42
5.07534	42
5.07534	41
5.09056	41
5.09056	42
5.1239	42
5.1239	43
5.12673	43
5.12673	42
5.135	42
5.135	41
5.14409	41
5.14409	40
5.15475	40
5.15475	41
5.15828	41
5.15828	40
5.18529	40
5.18529	39
5.19174	39
5.19174	38
5.20657	38
5.20657	37
5.2268	37
5.2268	36
5.22999	36
5.22999	37
5.24217	37
5.24217	36
5.24852	36
5.24852	37
5.25595	37
5.25595	36
5.26527	36
5.26527	37
5.27804	37
5.27804	38
5.281	38
5.281	37
5.29938	37
5.29938	38
5.30066	38
5.30066	37
5.30819	37
5.30819	38
5.3283	38
5.3283	39
5.33923	39
5.33923	38
5.34052	38
5.34052	37
5.36156	37
5.36156	36
5.36222	36
5.36222	37
5.38327	37
5.38327	38
5.38475	38
5.38475	39
5.38488	39
5.38488	38
5.42256	38
5.42256	39
5.42854	39
5.42854	38
5.43325	38
5.43325	39
5.43889	39
5.43889	40
5.45483	40
5.45483	39
5.46472	39
5.46472	40
5.46698	40
5.46698	41
5.47285	41
5.47285	40
5.48669	40
5.48669	41
5.4972	41
5.4972	42
5.5033	42
5.5033	41
5.52409	41
5.52409	42
5.53276	42
5.53276	41
5.53476	41
5.53476	40
5.53598	40
5.53598	41
5.53616	41
5.53616	40
5.55997	40
5.55997	39
5.56007	39
5.56007	38
5.56623	38
5.56623	37
5.56801	37
5.56801	38
5.58135	38
5.58135	39
5.58732	39
5.58732	38
5.58792	38
5.58792	39
5.59434	39
5.59434	40
5.59451	40
5.59451	39
5.59923	39
5.59923	38
5.61817	38
5.61817	37
5.62928	37
5.62928	36
5.64395	36
5.64395	37
5.64464	37
5.64464	36
5.64629	36
5.64629	35
5.66449	35
5.66449	36
5.70014	36
5.70014	35
5.7151	35
5.7151	36
5.72287	36
5.72287	37
5.73035	37
5.73035	36
5.73664	36
5.73664	35
5.74759	35
5.74759	34
5.74827	34
5.74827	35
5.77288	35
5.77288	36
5.77515	36
5.77515	37
5.78435	37
5.78435	38
5.81842	38
5.81842	39
5.89182	39
5.89182	40
5.92825	40
5.92825	41
5.93054	41
5.93054	40
5.93778	40
5.93778	41
5.95156	41
5.95156	42
5.95427	42
5.95427	43
5.95569	43
5.95569	42
5.96426	42
5.96426	43
5.97782	43
5.97782	44
5.97942	44
5.97942	43
5.98397	43
5.98397	44
6.00035	44
6.00035	45
6.00041	45
6.00041	46
6.00046	46
6.00046	45
6.00892	45
6.00892	46
6.01011	46
6.01011	47
6.0108	47
6.0108	48
6.01753	48
6.01753	49
6.01865	49
6.01865	48
6.0231	48
6.0231	47
6.025	47
6.025	46
6.0268	46
6.0268	45
6.02688	45
6.02688	44
6.03971	44
6.03971	45
6.06143	45
6.06143	46
6.07111	46
6.07111	47
6.11116	47
6.11116	48
6.13137	48
6.13137	49
6.14554	49
6.14554	50
6.14577	50
6.14577	51
6.16611	51
6.16611	50
6.18466	50
6.18466	51
6.18613	51
6.18613	52
6.19104	52
6.19104	53
6.19349	53
6.19349	52
6.19438	52
6.19438	51
6.19754	51
6.19754	52
6.19828	52
6.19828	53
6.20633	53
6.20633	54
6.21846	54
6.21846	53
6.22073	53
6.22073	54
6.26893	54
6.26893	53
6.30421	53
6.30421	52
6.30622	52
6.30622	53
6.31171	53
6.31171	54
6.32188	54
6.32188	54
6.32772	54
6.32772	54
6.32856	54
6.32856	54
6.33536	54
6.33536	54
6.33729	54
6.33729	54
6.34454	54
6.34454	54
6.35416	54
6.35416	54
6.36812	54
6.36812	54
6.37032	54
6.37032	54
6.38912	54
6.38912	54
6.40774	54
6.40774	54
6.40967	54
6.40967	54
6.41603	54
6.41603	54
6.43293	54
6.43293	54
6.44667	54
6.44667	54
6.44887	54
6.44887	54
6.4529	54
6.4529	54
6.46607	54
6.46607	54
6.46937	54
6.46937	54
6.47266	54
6.47266	54
6.4787	54
6.4787	54
6.53075	54
6.53075	54
6.55454	54
6.55454	54
6.5624	54
6.5624	54
6.56337	54
6.56337	54
6.56999	54
6.56999	54
6.572	54
6.572	54
6.57516	54
6.57516	54
6.58616	54
6.58616	54
6.61005	54
6.61005	54
6.6158	54
6.6158	54
6.63083	54
6.63083	54
6.64574	54
6.64574	54
6.64953	54
6.64953	54
6.65941	54
6.65941	54
6.67857	54
6.67857	54
6.679	54
6.679	54
6.68283	54
6.68283	54
6.69143	54
6.69143	54
6.71365	54
6.71365	54
6.74635	54
6.74635	54
6.75067	54
6.75067	54
6.76222	54
6.76222	54
6.76682	54
6.76682	54
6.7757	54
6.7757	54
6.79056	54
6.79056	54
6.81956	54
6.81956	54
6.82764	54
6.82764	54
6.85198	54
6.85198	54
6.86574	54
6.86574	54
6.86917	54
6.86917	54
6.87264	54
6.87264	54
6.87296	54
6.87296	54
6.88443	54
6.88443	54
6.89644	54
6.89644	54
6.9109	54
6.9109	54
6.91563	54
6.91563	54
6.91723	54
6.91723	54
6.92559	54
6.92559	54
6.93109	54
6.93109	54
6.9349	54
6.9349	54
6.9416	54
6.9416	54
6.955	54
6.955	54
6.96114	54
6.96114	54
6.96137	54
6.96137	54
6.96185	54
6.96185	54
6.98084	54
6.98084	54
6.98425	54
6.98425	54
6.99504	54
6.99504	54
7.01395	54
7.01395	54
7.01691	54
7.01691	54
7.0191	54
7.0191	54
7.01991	54
7.01991	54
7.0282	54
7.0282	54
7.03667	54
7.03667	54
7.06781	54
7.06781	54
7.09469	54
7.09469	54
7.11506	54
7.11506	54
7.12656	54
7.12656	54
7.13472	54
7.13472	54
7.14475	54
7.14475	54
7.15718	54
7.15718	54
7.16952	54
7.16952	54
7.17783	54
7.17783	54
7.19306	54
7.19306	54
7.19807	54
7.19807	54
7.23431	54
7.23431	54
7.24247	54
7.24247	54
7.24784	54
7.24784	54
7.26065	54
7.26065	54
7.2617	54
7.2617	54
7.26469	54
7.26469	54
7.26484	54
7.26484	54
7.28252	54
7.28252	54
7.29278	54
7.29278	54
7.29604	54
7.29604	54
7.30106	54
7.30106	54
7.30995	54
7.30995	54
7.31221	54
7.31221	54
7.3173	54
7.3173	54
7.32095	54
7.32095	54
7.32705	54
7.32705	54
7.34663	54
7.34663	54
7.34757	54
7.34757	54
7.34896	54
7.34896	54
7.35302	54
7.35302	54
7.35384	54
7.35384	54
7.35735	54
7.35735	54
7.36832	54
7.36832	54
7.38674	54
7.38674	54
7.40473	54
7.40473	54
7.41175	54
7.41175	54
7.4235	54
7.4235	54
7.44958	54
7.44958	54
7.47813	54
7.47813	54
7.48306	54
7.48306	54
7.50278	54
7.50278	53
7.51805	53
7.51805	52
7.51881	52
7.51881	53
7.52054	53
7.52054	54
7.53688	54
7.53688	53
7.54294	53
7.54294	54
7.54633	54
7.54633	54
7.5491	54
7.5491	54
7.54931	54
7.54931	54
7.56404	54
7.56404	54
7.56777	54
7.56777	54
7.61385	54
7.61385	54
7.61768	54
7.61768	54
7.65465	54
7.65465	54
7.6674	54
7.6674	54
7.66986	54
7.66986	54
7.68084	54
7.68084	54
7.68305	54
7.68305	54
7.6838	54
7.6838	54
7.70194	54
7.70194	54
7.71194	54
7.71194	54
7.71767	54
7.71767	54
7.72326	54
7.72326	54
7.72381	54
7.72381	54
7.72824	54
7.72824	54
7.73007	54
7.73007	54
7.73992	54
7.73992	54
7.74594	54
7.74594	54
7.74806	54
7.74806	54
7.7746	54
7.7746	54
7.79599	54
7.79599	54
7.81339	54
7.81339	54
7.8337	54
7.8337	54
7.84157	54
7.84157	54
7.84239	54
7.84239	54
7.85333	54
7.85333	54
7.86328	54
7.86328	54
7.88499	54
7.88499	54
7.889	54
7.889	54
7.9475	54
7.9475	54
7.95546	54
7.95546	53
7.97329	53
7.97329	54
7.97618	54
7.97618	53
7.97939	53
7.97939	54
8.00363	54
8.00363	53
9	53
9	54


==> Introduction/Version_R1/tikz_tex/files/samplePath_50_QED_upper.txt <==
0	54
0.129869	54
0.129869	55
0.158908	55
0.158908	54
0.15989	54
0.15989	55
0.170147	55
0.170147	54
0.326265	54
0.326265	55
0.364155	55
0.364155	54
0.373182	54
0.373182	54
0.381385	54
0.381385	54
0.387586	54
0.387586	55
0.390694	55
0.390694	54
0.438479	54
0.438479	55
0.439557	55
0.439557	54
0.440085	54
0.440085	55
0.445803	55
0.445803	54
0.448708	54
0.448708	55
0.456296	55
0.456296	54
0.482788	54
0.482788	55
0.487242	55
0.487242	56
0.493369	56
0.493369	55
0.513942	55
0.513942	54
2.29231	54
2.29231	55
2.31065	55
2.31065	56
2.33176	56
2.33176	55
2.33408	55
2.33408	54
2.33875	54
2.33875	55
2.37187	55
2.37187	54
2.37479	54
2.37479	55
2.38629	55
2.38629	54
2.39006	54
2.39006	54
2.39286	54
2.39286	54
2.39511	54
2.39511	55
2.41043	55
2.41043	54
2.41664	54
2.41664	55
2.43818	55
2.43818	54
2.43835	54
2.43835	54
2.4418	54
2.4418	54
2.45444	54
2.45444	55
2.48678	55
2.48678	56
2.50018	56
2.50018	55
2.51778	55
2.51778	56
2.52325	56
2.52325	55
2.52412	55
2.52412	54
3.46671	54
3.46671	55
3.47959	55
3.47959	56
3.48658	56
3.48658	55
3.49641	55
3.49641	56
3.49793	56
3.49793	55
3.49901	55
3.49901	56
3.51321	56
3.51321	55
3.51731	55
3.51731	56
3.54818	56
3.54818	55
3.55956	55
3.55956	56
3.57508	56
3.57508	55
3.58051	55
3.58051	54
3.58439	54
3.58439	55
3.58663	55
3.58663	54
6.32188	54
6.32188	55
6.32772	55
6.32772	54
6.32856	54
6.32856	55
6.33536	55
6.33536	54
6.33729	54
6.33729	55
6.34454	55
6.34454	56
6.35416	56
6.35416	55
6.36812	55
6.36812	54
6.37032	54
6.37032	55
6.38912	55
6.38912	56
6.40774	56
6.40774	57
6.40967	57
6.40967	58
6.41603	58
6.41603	59
6.43293	59
6.43293	58
6.44667	58
6.44667	59
6.44887	59
6.44887	60
6.4529	60
6.4529	59
6.46607	59
6.46607	58
6.46937	58
6.46937	57
6.47266	57
6.47266	58
6.4787	58
6.4787	59
6.53075	59
6.53075	60
6.55454	60
6.55454	61
6.5624	61
6.5624	62
6.56337	62
6.56337	61
6.56999	61
6.56999	60
6.572	60
6.572	59
6.57516	59
6.57516	60
6.58616	60
6.58616	61
6.61005	61
6.61005	60
6.6158	60
6.6158	61
6.63083	61
6.63083	62
6.64574	62
6.64574	63
6.64953	63
6.64953	62
6.65941	62
6.65941	61
6.67857	61
6.67857	60
6.679	60
6.679	59
6.68283	59
6.68283	60
6.69143	60
6.69143	59
6.71365	59
6.71365	60
6.74635	60
6.74635	59
6.75067	59
6.75067	60
6.76222	60
6.76222	61
6.76682	61
6.76682	62
6.7757	62
6.7757	63
6.79056	63
6.79056	62
6.81956	62
6.81956	61
6.82764	61
6.82764	62
6.85198	62
6.85198	61
6.86574	61
6.86574	60
6.86917	60
6.86917	61
6.87264	61
6.87264	60
6.87296	60
6.87296	61
6.88443	61
6.88443	60
6.89644	60
6.89644	59
6.9109	59
6.9109	60
6.91563	60
6.91563	61
6.91723	61
6.91723	60
6.92559	60
6.92559	59
6.93109	59
6.93109	60
6.9349	60
6.9349	61
6.9416	61
6.9416	60
6.955	60
6.955	59
6.96114	59
6.96114	60
6.96137	60
6.96137	59
6.96185	59
6.96185	58
6.98084	58
6.98084	59
6.98425	59
6.98425	60
6.99504	60
6.99504	59
7.01395	59
7.01395	60
7.01691	60
7.01691	59
7.0191	59
7.0191	60
7.01991	60
7.01991	59
7.0282	59
7.0282	60
7.03667	60
7.03667	61
7.06781	61
7.06781	60
7.09469	60
7.09469	59
7.11506	59
7.11506	60
7.12656	60
7.12656	59
7.13472	59
7.13472	60
7.14475	60
7.14475	61
7.15718	61
7.15718	60
7.16952	60
7.16952	59
7.17783	59
7.17783	60
7.19306	60
7.19306	59
7.19807	59
7.19807	60
7.23431	60
7.23431	59
7.24247	59
7.24247	58
7.24784	58
7.24784	59
7.26065	59
7.26065	60
7.2617	60
7.2617	59
7.26469	59
7.26469	58
7.26484	58
7.26484	57
7.28252	57
7.28252	56
7.29278	56
7.29278	55
7.29604	55
7.29604	56
7.30106	56
7.30106	55
7.30995	55
7.30995	56
7.31221	56
7.31221	55
7.3173	55
7.3173	54
7.32095	54
7.32095	55
7.32705	55
7.32705	56
7.34663	56
7.34663	57
7.34757	57
7.34757	56
7.34896	56
7.34896	55
7.35302	55
7.35302	56
7.35384	56
7.35384	55
7.35735	55
7.35735	56
7.36832	56
7.36832	57
7.38674	57
7.38674	56
7.40473	56
7.40473	55
7.41175	55
7.41175	56
7.4235	56
7.4235	55
7.44958	55
7.44958	56
7.47813	56
7.47813	55
7.48306	55
7.48306	54
7.54633	54
7.54633	55
7.5491	55
7.5491	56
7.54931	56
7.54931	57
7.56404	57
7.56404	58
7.56777	58
7.56777	57
7.61385	57
7.61385	58
7.61768	58
7.61768	57
7.65465	57
7.65465	58
7.6674	58
7.6674	57
7.66986	57
7.66986	56
7.68084	56
7.68084	55
7.68305	55
7.68305	56
7.6838	56
7.6838	57
7.70194	57
7.70194	58
7.71194	58
7.71194	57
7.71767	57
7.71767	58
7.72326	58
7.72326	59
7.72381	59
7.72381	58
7.72824	58
7.72824	57
7.73007	57
7.73007	56
7.73992	56
7.73992	57
7.74594	57
7.74594	58
7.74806	58
7.74806	59
7.7746	59
7.7746	58
7.79599	58
7.79599	57
7.81339	57
7.81339	56
7.8337	56
7.8337	57
7.84157	57
7.84157	56
7.84239	56
7.84239	57
7.85333	57
7.85333	58
7.86328	58
7.86328	57
7.88499	57
7.88499	56
7.889	56
7.889	55
7.9475	55
7.9475	54
8.00363	54



==> Introduction/Version_R1/tikz_tex/files/sample_path_R100.txt <==
0.	0.
0.00328492	0.
0.00328492	0.09759
0.00426965	0.09759
0.00426965	0.19518
0.0248296	0.19518
0.0248296	0.09759
0.0405727	0.09759
0.0405727	0.19518
0.0461441	0.19518
0.0461441	0.29277
0.0527161	0.29277
0.0527161	0.19518
0.0662226	0.19518
0.0662226	0.09759
0.0798437	0.09759
0.0798437	0.19518
0.0831158	0.19518
0.0831158	0.29277
0.0936409	0.29277
0.0936409	0.39036
0.100013	0.39036
0.100013	0.48795
0.100358	0.48795
0.100358	0.58554
0.10077	0.58554
0.10077	0.68313
0.103514	0.68313
0.103514	0.58554
0.104116	0.58554
0.104116	0.68313
0.105789	0.68313
0.105789	0.58554
0.106212	0.58554
0.106212	0.48795
0.119664	0.48795
0.119664	0.58554
0.122387	0.58554
0.122387	0.68313
0.124411	0.68313
0.124411	0.58554
0.125794	0.58554
0.125794	0.48795
0.128525	0.48795
0.128525	0.58554
0.13567	0.58554
0.13567	0.68313
0.140123	0.68313
0.140123	0.58554
0.141729	0.58554
0.141729	0.68313
0.143806	0.68313
0.143806	0.78072
0.153856	0.78072
0.153856	0.87831
0.156245	0.87831
0.156245	0.9759
0.164142	0.9759
0.164142	1.07349
0.171886	1.07349
0.171886	1.17108
0.175456	1.17108
0.175456	1.07349
0.176831	1.07349
0.176831	1.17108
0.179592	1.17108
0.179592	1.26867
0.18277	1.26867
0.18277	1.17108
0.191079	1.17108
0.191079	1.07349
0.205222	1.07349
0.205222	1.17108
0.20953	1.17108
0.20953	1.26867
0.214831	1.26867
0.214831	1.36626
0.217956	1.36626
0.217956	1.26867
0.219901	1.26867
0.219901	1.36626
0.221229	1.36626
0.221229	1.46385
0.223189	1.46385
0.223189	1.56144
0.2369	1.56144
0.2369	1.65903
0.237452	1.65903
0.237452	1.75662
0.242317	1.75662
0.242317	1.65903
0.245908	1.65903
0.245908	1.56144
0.248557	1.56144
0.248557	1.65903
0.252258	1.65903
0.252258	1.75662
0.25526	1.75662
0.25526	1.65903
0.255976	1.65903
0.255976	1.56144
0.258296	1.56144
0.258296	1.65903
0.258635	1.65903
0.258635	1.56144
0.262995	1.56144
0.262995	1.65903
0.27121	1.65903
0.27121	1.75662
0.271651	1.75662
0.271651	1.65903
0.280146	1.65903
0.280146	1.56144
0.280941	1.56144
0.280941	1.65903
0.282019	1.65903
0.282019	1.75662
0.282714	1.75662
0.282714	1.65903
0.285875	1.65903
0.285875	1.56144
0.289586	1.56144
0.289586	1.65903
0.300273	1.65903
0.300273	1.56144
0.307333	1.56144
0.307333	1.46385
0.309244	1.46385
0.309244	1.56144
0.309659	1.56144
0.309659	1.46385
0.309852	1.46385
0.309852	1.56144
0.316615	1.56144
0.316615	1.46385
0.324052	1.46385
0.324052	1.36626
0.324787	1.36626
0.324787	1.26867
0.32944	1.26867
0.32944	1.36626
0.331414	1.36626
0.331414	1.26867
0.337348	1.26867
0.337348	1.36626
0.360699	1.36626
0.360699	1.26867
0.366876	1.26867
0.366876	1.17108
0.375282	1.17108
0.375282	1.07349
0.378683	1.07349
0.378683	1.17108
0.385729	1.17108
0.385729	1.26867
0.38588	1.26867
0.38588	1.36626
0.386803	1.36626
0.386803	1.26867
0.390196	1.26867
0.390196	1.17108
0.394167	1.17108
0.394167	1.26867
0.396805	1.26867
0.396805	1.17108
0.398607	1.17108
0.398607	1.07349
0.40216	1.07349
0.40216	1.17108
0.402396	1.17108
0.402396	1.26867
0.402666	1.26867
0.402666	1.36626
0.405303	1.36626
0.405303	1.46385
0.412094	1.46385
0.412094	1.36626
0.414153	1.36626
0.414153	1.46385
0.415568	1.46385
0.415568	1.36626
0.422212	1.36626
0.422212	1.26867
0.423963	1.26867
0.423963	1.17108
0.436535	1.17108
0.436535	1.26867
0.442382	1.26867
0.442382	1.36626
0.45244	1.36626
0.45244	1.26867
0.45657	1.26867
0.45657	1.36626
0.457014	1.36626
0.457014	1.26867
0.459268	1.26867
0.459268	1.17108
0.460778	1.17108
0.460778	1.26867
0.465315	1.26867
0.465315	1.17108
0.475646	1.17108
0.475646	1.26867
0.47738	1.26867
0.47738	1.17108
0.479634	1.17108
0.479634	1.07349
0.482522	1.07349
0.482522	1.17108
0.489409	1.17108
0.489409	1.07349
0.497338	1.07349
0.497338	1.17108
0.497614	1.17108
0.497614	1.26867
0.503797	1.26867
0.503797	1.36626
0.504185	1.36626
0.504185	1.26867
0.514051	1.26867
0.514051	1.36626
0.514815	1.36626
0.514815	1.26867
0.517057	1.26867
0.517057	1.17108
0.518994	1.17108
0.518994	1.07349
0.525246	1.07349
0.525246	1.17108
0.527938	1.17108
0.527938	1.07349
0.531588	1.07349
0.531588	1.17108
0.534885	1.17108
0.534885	1.26867
0.536064	1.26867
0.536064	1.17108
0.536915	1.17108
0.536915	1.07349
0.541368	1.07349
0.541368	0.9759
0.555714	0.9759
0.555714	1.07349
0.56129	1.07349
0.56129	1.17108
0.587928	1.17108
0.587928	1.07349
0.594447	1.07349
0.594447	1.17108
0.594603	1.17108
0.594603	1.26867
0.595863	1.26867
0.595863	1.17108
0.600156	1.17108
0.600156	1.26867
0.608787	1.26867
0.608787	1.17108
0.613669	1.17108
0.613669	1.07349
0.618014	1.07349
0.618014	0.9759
0.630272	0.9759
0.630272	0.87831
0.647775	0.87831
0.647775	0.9759
0.64816	0.9759
0.64816	0.87831
0.650747	0.87831
0.650747	0.78072
0.65271	0.78072
0.65271	0.87831
0.656319	0.87831
0.656319	0.78072
0.657	0.78072
0.657	0.68313
0.659464	0.68313
0.659464	0.78072
0.660405	0.78072
0.660405	0.87831
0.667976	0.87831
0.667976	0.9759
0.669977	0.9759
0.669977	1.07349
0.673635	1.07349
0.673635	0.9759
0.677251	0.9759
0.677251	1.07349
0.682916	1.07349
0.682916	1.17108
0.684686	1.17108
0.684686	1.07349
0.689359	1.07349
0.689359	1.17108
0.690522	1.17108
0.690522	1.07349
0.698309	1.07349
0.698309	0.9759
0.702659	0.9759
0.702659	1.07349
0.704191	1.07349
0.704191	0.9759
0.717652	0.9759
0.717652	1.07349
0.717675	1.07349
0.717675	1.17108
0.719202	1.17108
0.719202	1.07349
0.719357	1.07349
0.719357	1.17108
0.723079	1.17108
0.723079	1.07349
0.72461	1.07349
0.72461	0.9759
0.726168	0.9759
0.726168	1.07349
0.726721	1.07349
0.726721	0.9759
0.733645	0.9759
0.733645	1.07349
0.738245	1.07349
0.738245	0.9759
0.748144	0.9759
0.748144	1.07349
0.752054	1.07349
0.752054	1.17108
0.753876	1.17108
0.753876	1.26867
0.761802	1.26867
0.761802	1.36626
0.762476	1.36626
0.762476	1.26867
0.763205	1.26867
0.763205	1.36626
0.765379	1.36626
0.765379	1.26867
0.76601	1.26867
0.76601	1.36626
0.766826	1.36626
0.766826	1.26867
0.770804	1.26867
0.770804	1.36626
0.779222	1.36626
0.779222	1.26867
0.784448	1.26867
0.784448	1.36626
0.786339	1.36626
0.786339	1.46385
0.78766	1.46385
0.78766	1.36626
0.789586	1.36626
0.789586	1.46385
0.795771	1.46385
0.795771	1.56144
0.796474	1.56144
0.796474	1.65903
0.80299	1.65903
0.80299	1.56144
0.819107	1.56144
0.819107	1.46385
0.834545	1.46385
0.834545	1.36626
0.848676	1.36626
0.848676	1.46385
0.856046	1.46385
0.856046	1.36626
0.864981	1.36626
0.864981	1.26867
0.866032	1.26867
0.866032	1.17108
0.86854	1.17108
0.86854	1.07349
0.881146	1.07349
0.881146	0.9759
0.881835	0.9759
0.881835	0.87831
0.882919	0.87831
0.882919	0.9759
0.883487	0.9759
0.883487	1.07349
0.884061	1.07349
0.884061	1.17108
0.893912	1.17108
0.893912	1.26867
0.902499	1.26867
0.902499	1.36626
0.903764	1.36626
0.903764	1.26867
0.909073	1.26867
0.909073	1.17108
0.919831	1.17108
0.919831	1.07349
0.92567	1.07349
0.92567	0.9759
0.928147	0.9759
0.928147	1.07349
0.931378	1.07349
0.931378	1.17108
0.932646	1.17108
0.932646	1.07349
0.933367	1.07349
0.933367	0.9759
0.935612	0.9759
0.935612	1.07349
0.943773	1.07349
0.943773	0.9759
0.94941	0.9759
0.94941	1.07349
0.950379	1.07349
0.950379	0.9759
0.953739	0.9759
0.953739	0.87831
0.954722	0.87831
0.954722	0.9759
0.957665	0.9759
0.957665	1.07349
0.959656	1.07349
0.959656	0.9759
0.966944	0.9759
0.966944	0.87831
0.976261	0.87831
0.976261	0.78072
0.980254	0.78072
0.980254	0.68313
0.984955	0.68313
0.984955	0.58554
0.989763	0.58554
0.989763	0.68313
0.999779	0.68313
0.999779	0.78072
1.00032	0.78072
1.00032	0.68313
1.01186	0.68313
1.01186	0.58554
1.01685	0.58554
1.01685	0.48795
1.02526	0.48795
1.02526	0.58554
1.02666	0.58554
1.02666	0.48795
1.02679	0.48795
1.02679	0.58554
1.03029	0.58554
1.03029	0.68313
1.03287	0.68313
1.03287	0.78072
1.03346	0.78072
1.03346	0.87831
1.03428	0.87831
1.03428	0.78072
1.03799	0.78072
1.03799	0.87831
1.04393	0.87831
1.04393	0.78072
1.04632	0.78072
1.04632	0.68313
1.05236	0.68313
1.05236	0.58554
1.0572	0.58554
1.0572	0.48795
1.05761	0.48795
1.05761	0.39036
1.05781	0.39036
1.05781	0.29277
1.0607	0.29277
1.0607	0.19518
1.06402	0.19518
1.06402	0.29277
1.0642	0.29277
1.0642	0.39036
1.06578	0.39036
1.06578	0.48795
1.06741	0.48795
1.06741	0.39036
1.07802	0.39036
1.07802	0.29277
1.08563	0.29277
1.08563	0.39036
1.08674	0.39036
1.08674	0.48795
1.088	0.48795
1.088	0.58554
1.09252	0.58554
1.09252	0.68313
1.09457	0.68313
1.09457	0.58554
1.09492	0.58554
1.09492	0.68313
1.10814	0.68313
1.10814	0.58554
1.11325	0.58554
1.11325	0.68313
1.11455	0.68313
1.11455	0.78072
1.13429	0.78072
1.13429	0.68313
1.13581	0.68313
1.13581	0.58554
1.13659	0.58554
1.13659	0.68313
1.16389	0.68313
1.16389	0.78072
1.16542	0.78072
1.16542	0.87831
1.1696	0.87831
1.1696	0.78072
1.17719	0.78072
1.17719	0.87831
1.18018	0.87831
1.18018	0.9759
1.19132	0.9759
1.19132	0.87831
1.19241	0.87831
1.19241	0.9759
1.20353	0.9759
1.20353	1.07349
1.21248	1.07349
1.21248	1.17108
1.21486	1.17108
1.21486	1.07349
1.21844	1.07349
1.21844	1.17108
1.22072	1.17108
1.22072	1.07349
1.23288	1.07349
1.23288	0.9759
1.24133	0.9759
1.24133	1.07349
1.24444	1.07349
1.24444	1.17108
1.2493	1.17108
1.2493	1.26867
1.25132	1.26867
1.25132	1.36626
1.27469	1.36626
1.27469	1.26867
1.2774	1.26867
1.2774	1.36626
1.28002	1.36626
1.28002	1.46385
1.28104	1.46385
1.28104	1.36626
1.28513	1.36626
1.28513	1.46385
1.29013	1.46385
1.29013	1.36626
1.29114	1.36626
1.29114	1.46385
1.29465	1.46385
1.29465	1.56144
1.29666	1.56144
1.29666	1.46385
1.30586	1.46385
1.30586	1.56144
1.3191	1.56144
1.3191	1.65903
1.32482	1.65903
1.32482	1.75662
1.32503	1.75662
1.32503	1.85421
1.32791	1.85421
1.32791	1.75662
1.33672	1.75662
1.33672	1.65903
1.34354	1.65903
1.34354	1.75662
1.34524	1.75662
1.34524	1.85421
1.34684	1.85421
1.34684	1.75662
1.34967	1.75662
1.34967	1.65903
1.35706	1.65903
1.35706	1.75662
1.35852	1.75662
1.35852	1.85421
1.36157	1.85421
1.36157	1.75662
1.37171	1.75662
1.37171	1.65903
1.37533	1.65903
1.37533	1.56144
1.38153	1.56144
1.38153	1.46385
1.38431	1.46385
1.38431	1.56144
1.394	1.56144
1.394	1.46385
1.39407	1.46385
1.39407	1.36626
1.39461	1.36626
1.39461	1.46385
1.41264	1.46385
1.41264	1.56144
1.41972	1.56144
1.41972	1.65903
1.42718	1.65903
1.42718	1.56144
1.4298	1.56144
1.4298	1.65903
1.42987	1.65903
1.42987	1.75662
1.43527	1.75662
1.43527	1.65903
1.43664	1.65903
1.43664	1.56144
1.43666	1.56144
1.43666	1.46385
1.44228	1.46385
1.44228	1.36626
1.44629	1.36626
1.44629	1.46385
1.45059	1.46385
1.45059	1.36626
1.46372	1.36626
1.46372	1.26867
1.47	1.26867
1.47	1.36626
1.47087	1.36626
1.47087	1.26867
1.47599	1.26867
1.47599	1.17108
1.4823	1.17108
1.4823	1.26867
1.49438	1.26867
1.49438	1.36626
1.49969	1.36626
1.49969	1.46385
1.50555	1.46385
1.50555	1.56144
1.50947	1.56144
1.50947	1.65903
1.51223	1.65903
1.51223	1.75662
1.5163	1.75662
1.5163	1.65903
1.52129	1.65903
1.52129	1.56144
1.52464	1.56144
1.52464	1.46385
1.53025	1.46385
1.53025	1.56144
1.5378	1.56144
1.5378	1.46385
1.53881	1.46385
1.53881	1.36626
1.5417	1.36626
1.5417	1.26867
1.54453	1.26867
1.54453	1.17108
1.54682	1.17108
1.54682	1.07349
1.55263	1.07349
1.55263	0.9759
1.55644	0.9759
1.55644	0.87831
1.55811	0.87831
1.55811	0.9759
1.56339	0.9759
1.56339	0.87831
1.5656	0.87831
1.5656	0.78072
1.5662	0.78072
1.5662	0.68313
1.56672	0.68313
1.56672	0.78072
1.56706	0.78072
1.56706	0.87831
1.575	0.87831
1.575	0.78072
1.57557	0.78072
1.57557	0.87831
1.57678	0.87831
1.57678	0.78072
1.58305	0.78072
1.58305	0.68313
1.58502	0.68313
1.58502	0.78072
1.58673	0.78072
1.58673	0.87831
1.59026	0.87831
1.59026	0.78072
1.59148	0.78072
1.59148	0.68313
1.59253	0.68313
1.59253	0.78072
1.59944	0.78072
1.59944	0.68313
1.60029	0.68313
1.60029	0.78072
1.60055	0.78072
1.60055	0.68313
1.60523	0.68313
1.60523	0.58554
1.61058	0.58554
1.61058	0.68313
1.61372	0.68313
1.61372	0.58554
1.62192	0.58554
1.62192	0.68313
1.63177	0.68313
1.63177	0.58554
1.64068	0.58554
1.64068	0.48795
1.64069	0.48795
1.64069	0.39036
1.6463	0.39036
1.6463	0.48795
1.64833	0.48795
1.64833	0.39036
1.65619	0.39036
1.65619	0.29277
1.66502	0.29277
1.66502	0.19518
1.67094	0.19518
1.67094	0.09759
1.67419	0.09759
1.67419	0.19518
1.68448	0.19518
1.68448	0.29277
1.68905	0.29277
1.68905	0.39036
1.70166	0.39036
1.70166	0.29277
1.70534	0.29277
1.70534	0.39036
1.70541	0.39036
1.70541	0.48795
1.73309	0.48795
1.73309	0.58554
1.73565	0.58554
1.73565	0.68313
1.73697	0.68313
1.73697	0.78072
1.73786	0.78072
1.73786	0.68313
1.75335	0.68313
1.75335	0.78072
1.75408	0.78072
1.75408	0.68313
1.755	0.68313
1.755	0.58554
1.75645	0.58554
1.75645	0.48795
1.76397	0.48795
1.76397	0.39036
1.76716	0.39036
1.76716	0.48795
1.77076	0.48795
1.77076	0.58554
1.79469	0.58554
1.79469	0.48795
1.8068	0.48795
1.8068	0.39036
1.80932	0.39036
1.80932	0.48795
1.81936	0.48795
1.81936	0.39036
1.82993	0.39036
1.82993	0.29277
1.83099	0.29277
1.83099	0.39036
1.83447	0.39036
1.83447	0.29277
1.83889	0.29277
1.83889	0.19518
1.85307	0.19518
1.85307	0.29277
1.85391	0.29277
1.85391	0.19518
1.85599	0.19518
1.85599	0.29277
1.87157	0.29277
1.87157	0.39036
1.8726	0.39036
1.8726	0.29277
1.87756	0.29277
1.87756	0.19518
1.88151	0.19518
1.88151	0.09759
1.88881	0.09759
1.88881	0.
1.89817	0.
1.89817	0.09759
1.90415	0.09759
1.90415	0.
1.90469	0.
1.90469	0.09759
1.9058	0.09759
1.9058	0.19518
1.913	0.19518
1.913	0.29277
1.91383	0.29277
1.91383	0.19518
1.91699	0.19518
1.91699	0.29277
1.92175	0.29277
1.92175	0.39036
1.94261	0.39036
1.94261	0.48795
1.94446	0.48795
1.94446	0.58554
1.94529	0.58554
1.94529	0.68313
1.95565	0.68313
1.95565	0.58554
1.95629	0.58554
1.95629	0.68313
1.95939	0.68313
1.95939	0.58554
1.96431	0.58554
1.96431	0.48795
1.96485	0.48795
1.96485	0.58554
1.96685	0.58554
1.96685	0.48795
1.96699	0.48795
1.96699	0.39036
1.98037	0.39036
1.98037	0.48795
1.98272	0.48795
1.98272	0.39036
1.98656	0.39036
1.98656	0.48795
1.98692	0.48795
1.98692	0.39036
1.99024	0.39036
1.99024	0.48795
1.99138	0.48795
1.99138	0.58554
2.00118	0.58554
2.00118	0.68313
2.00341	0.68313
2.00341	0.58554
2.0094	0.58554
2.0094	0.68313
2.00972	0.68313
2.00972	0.58554
2.01072	0.58554
2.01072	0.48795
2.01349	0.48795
2.01349	0.39036
2.01618	0.39036
2.01618	0.48795
2.01906	0.48795
2.01906	0.39036
2.02564	0.39036
2.02564	0.48795
2.02596	0.48795
2.02596	0.58554
2.03498	0.58554
2.03498	0.48795
2.04371	0.48795
2.04371	0.39036
2.05567	0.39036
2.05567	0.48795
2.06698	0.48795
2.06698	0.58554
2.068	0.58554
2.068	0.48795
2.06889	0.48795
2.06889	0.39036
2.09293	0.39036
2.09293	0.29277
2.09884	0.29277
2.09884	0.19518
2.09949	0.19518
2.09949	0.29277
2.11311	0.29277
2.11311	0.19518
2.11404	0.19518
2.11404	0.29277
2.11792	0.29277
2.11792	0.19518
2.12449	0.19518
2.12449	0.09759
2.1248	0.09759
2.1248	0.19518
2.1286	0.19518
2.1286	0.29277
2.13264	0.29277
2.13264	0.19518
2.13316	0.19518
2.13316	0.29277
2.14686	0.29277
2.14686	0.19518
2.14779	0.19518
2.14779	0.29277
2.16787	0.29277
2.16787	0.19518
2.17171	0.19518
2.17171	0.09759
2.19189	0.09759
2.19189	0.
2.19381	0.
2.19381	0.09759
2.20163	0.09759
2.20163	0.19518
2.20631	0.19518
2.20631	0.29277
2.21302	0.29277
2.21302	0.39036
2.22535	0.39036
2.22535	0.48795
2.23377	0.48795
2.23377	0.39036
2.23784	0.39036
2.23784	0.48795
2.24339	0.48795
2.24339	0.39036
2.25211	0.39036
2.25211	0.29277
2.26623	0.29277
2.26623	0.19518
2.26879	0.19518
2.26879	0.09759
2.27353	0.09759
2.27353	0.
2.28747	0.
2.28747	0.09759
2.28971	0.09759
2.28971	0.
2.29223	0.
2.29223	-0.09759
2.29343	-0.09759
2.29343	-0.19518
2.29557	-0.19518
2.29557	-0.29277
2.30441	-0.29277
2.30441	-0.19518
2.31571	-0.19518
2.31571	-0.29277
2.32122	-0.29277
2.32122	-0.19518
2.32662	-0.19518
2.32662	-0.29277
2.33213	-0.29277
2.33213	-0.19518
2.33426	-0.19518
2.33426	-0.09759
2.33756	-0.09759
2.33756	-0.19518
2.33913	-0.19518
2.33913	-0.09759
2.34157	-0.09759
2.34157	0.
2.35776	0.
2.35776	-0.09759
2.36153	-0.09759
2.36153	-0.19518
2.36247	-0.19518
2.36247	-0.09759
2.36642	-0.09759
2.36642	-0.19518
2.36823	-0.19518
2.36823	-0.29277
2.36936	-0.29277
2.36936	-0.39036
2.37258	-0.39036
2.37258	-0.29277
2.38383	-0.29277
2.38383	-0.19518
2.38787	-0.19518
2.38787	-0.29277
2.39068	-0.29277
2.39068	-0.19518
2.39556	-0.19518
2.39556	-0.09759
2.39851	-0.09759
2.39851	0.
2.40888	0.
2.40888	-0.09759
2.41323	-0.09759
2.41323	0.
2.41631	0.
2.41631	0.09759
2.41976	0.09759
2.41976	0.19518
2.42011	0.19518
2.42011	0.29277
2.42672	0.29277
2.42672	0.19518
2.43322	0.19518
2.43322	0.09759
2.43998	0.09759
2.43998	0.
2.44668	0.
2.44668	0.09759
2.45539	0.09759
2.45539	0.
2.45786	0.
2.45786	0.09759
2.45823	0.09759
2.45823	0.19518
2.46199	0.19518
2.46199	0.29277
2.46545	0.29277
2.46545	0.39036
2.46679	0.39036
2.46679	0.48795
2.46956	0.48795
2.46956	0.39036
2.47145	0.39036
2.47145	0.48795
2.47305	0.48795
2.47305	0.39036
2.47413	0.39036
2.47413	0.29277
2.48464	0.29277
2.48464	0.19518
2.4936	0.19518
2.4936	0.29277
2.50527	0.29277
2.50527	0.19518
2.50959	0.19518
2.50959	0.09759
2.52915	0.09759
2.52915	0.
2.54204	0.
2.54204	-0.09759
2.54774	-0.09759
2.54774	-0.19518
2.56413	-0.19518
2.56413	-0.09759
2.57078	-0.09759
2.57078	0.
2.58851	0.
2.58851	-0.09759
2.59314	-0.09759
2.59314	0.
2.59685	0.
2.59685	0.09759
2.61236	0.09759
2.61236	0.
2.61398	0.
2.61398	-0.09759
2.61642	-0.09759
2.61642	0.
2.63192	0.
2.63192	0.09759
2.63805	0.09759
2.63805	0.19518
2.65117	0.19518
2.65117	0.09759
2.65939	0.09759
2.65939	0.19518
2.66391	0.19518
2.66391	0.29277
2.67599	0.29277
2.67599	0.19518
2.6801	0.19518
2.6801	0.09759
2.6805	0.09759
2.6805	0.19518
2.6843	0.19518
2.6843	0.09759
2.68492	0.09759
2.68492	0.
2.68758	0.
2.68758	0.09759
2.69093	0.09759
2.69093	0.19518
2.69104	0.19518
2.69104	0.09759
2.69548	0.09759
2.69548	0.19518
2.70085	0.19518
2.70085	0.09759
2.70969	0.09759
2.70969	0.
2.71425	0.
2.71425	-0.09759
2.71507	-0.09759
2.71507	0.
2.7194	0.
2.7194	0.09759
2.72849	0.09759
2.72849	0.
2.72865	0.
2.72865	-0.09759
2.73088	-0.09759
2.73088	-0.19518
2.74406	-0.19518
2.74406	-0.29277
2.74935	-0.29277
2.74935	-0.19518
2.75044	-0.19518
2.75044	-0.09759
2.75991	-0.09759
2.75991	0.
2.7637	0.
2.7637	-0.09759
2.77426	-0.09759
2.77426	-0.19518
2.78715	-0.19518
2.78715	-0.09759
2.79401	-0.09759
2.79401	-0.19518
2.79421	-0.19518
2.79421	-0.29277
2.81025	-0.29277
2.81025	-0.19518
2.81633	-0.19518
2.81633	-0.09759
2.81653	-0.09759
2.81653	0.
2.81766	0.
2.81766	-0.09759
2.82019	-0.09759
2.82019	0.
2.82332	0.
2.82332	0.09759
2.82395	0.09759
2.82395	0.
2.82793	0.
2.82793	0.09759
2.82797	0.09759
2.82797	0.19518
2.82959	0.19518
2.82959	0.29277
2.83432	0.29277
2.83432	0.39036
2.83768	0.39036
2.83768	0.48795
2.84405	0.48795
2.84405	0.39036
2.84959	0.39036
2.84959	0.29277
2.86342	0.29277
2.86342	0.19518
2.87374	0.19518
2.87374	0.09759
2.88923	0.09759
2.88923	0.
2.8933	0.
2.8933	-0.09759
2.90705	-0.09759
2.90705	0.
2.90858	0.
2.90858	0.09759
2.90865	0.09759
2.90865	0.19518
2.91004	0.19518
2.91004	0.29277
2.91374	0.29277
2.91374	0.39036
2.91958	0.39036
2.91958	0.29277
2.92619	0.29277
2.92619	0.39036
2.92888	0.39036
2.92888	0.29277
2.92994	0.29277
2.92994	0.39036
2.93025	0.39036
2.93025	0.48795
2.93332	0.48795
2.93332	0.39036
2.94159	0.39036
2.94159	0.29277
2.94446	0.29277
2.94446	0.39036
2.96137	0.39036
2.96137	0.29277
2.96712	0.29277
2.96712	0.39036
2.97212	0.39036
2.97212	0.29277
2.97572	0.29277
2.97572	0.19518
2.97618	0.19518
2.97618	0.09759
2.98154	0.09759
2.98154	0.
2.98262	0.
2.98262	0.09759
2.98632	0.09759
2.98632	0.19518
2.98659	0.19518
2.98659	0.09759
2.98889	0.09759
2.98889	0.19518
2.99141	0.19518
2.99141	0.09759
2.99226	0.09759
2.99226	0.
2.99483	0.
2.99483	0.09759
2.99525	0.09759
2.99525	0.
2.99913	0.
2.99913	-0.09759
3.0025	-0.09759
3.0025	-0.19518
3.00535	-0.19518
3.00535	-0.29277
3.00651	-0.29277
3.00651	-0.19518
3.01618	-0.19518
3.01618	-0.09759
3.01867	-0.09759
3.01867	-0.19518
3.02036	-0.19518
3.02036	-0.09759
3.0224	-0.09759
3.0224	0.
3.02265	0.
3.02265	-0.09759
3.02897	-0.09759
3.02897	0.
3.03076	0.
3.03076	0.09759
3.05167	0.09759
3.05167	0.
3.05549	0.
3.05549	0.09759
3.06512	0.09759
3.06512	0.
3.06807	0.
3.06807	0.09759
3.0685	0.09759
3.0685	0.19518
3.07437	0.19518
3.07437	0.09759
3.08744	0.09759
3.08744	0.
3.09249	0.
3.09249	0.09759
3.10119	0.09759
3.10119	0.19518
3.10207	0.19518
3.10207	0.09759
3.10327	0.09759
3.10327	0.19518
3.10741	0.19518
3.10741	0.09759
3.11541	0.09759
3.11541	0.19518
3.12256	0.19518
3.12256	0.29277
3.12736	0.29277
3.12736	0.19518
3.13085	0.19518
3.13085	0.29277
3.13856	0.29277
3.13856	0.39036
3.14289	0.39036
3.14289	0.29277
3.14725	0.29277
3.14725	0.39036
3.15078	0.39036
3.15078	0.48795
3.15207	0.48795
3.15207	0.39036
3.16035	0.39036
3.16035	0.48795
3.17226	0.48795
3.17226	0.39036
3.18774	0.39036
3.18774	0.48795
3.18962	0.48795
3.18962	0.58554
3.19089	0.58554
3.19089	0.48795
3.19133	0.48795
3.19133	0.58554
3.20641	0.58554
3.20641	0.68313
3.20807	0.68313
3.20807	0.58554
3.21546	0.58554
3.21546	0.48795
3.2164	0.48795
3.2164	0.58554
3.2303	0.58554
3.2303	0.68313
3.2372	0.68313
3.2372	0.78072
3.24348	0.78072
3.24348	0.68313
3.25036	0.68313
3.25036	0.58554
3.25054	0.58554
3.25054	0.48795
3.25136	0.48795
3.25136	0.39036
3.25947	0.39036
3.25947	0.29277
3.26298	0.29277
3.26298	0.39036
3.26612	0.39036
3.26612	0.29277
3.26647	0.29277
3.26647	0.39036
3.26662	0.39036
3.26662	0.29277
3.26696	0.29277
3.26696	0.19518
3.28285	0.19518
3.28285	0.29277
3.29155	0.29277
3.29155	0.19518
3.29297	0.19518
3.29297	0.29277
3.30207	0.29277
3.30207	0.19518
3.31326	0.19518
3.31326	0.29277
3.31497	0.29277
3.31497	0.39036
3.32234	0.39036
3.32234	0.48795
3.32316	0.48795
3.32316	0.39036
3.32835	0.39036
3.32835	0.29277
3.3338	0.29277
3.3338	0.19518
3.34558	0.19518
3.34558	0.09759
3.35365	0.09759
3.35365	0.
3.35438	0.
3.35438	0.09759
3.35622	0.09759
3.35622	0.
3.35801	0.
3.35801	0.09759
3.36058	0.09759
3.36058	0.
3.36741	0.
3.36741	-0.09759
3.37182	-0.09759
3.37182	-0.19518
3.37686	-0.19518
3.37686	-0.09759
3.37897	-0.09759
3.37897	0.
3.38021	0.
3.38021	0.09759
3.38343	0.09759
3.38343	0.
3.38432	0.
3.38432	-0.09759
3.39115	-0.09759
3.39115	-0.19518
3.39646	-0.19518
3.39646	-0.29277
3.39813	-0.29277
3.39813	-0.19518
3.40453	-0.19518
3.40453	-0.29277
3.41012	-0.29277
3.41012	-0.19518
3.41501	-0.19518
3.41501	-0.09759
3.41587	-0.09759
3.41587	-0.19518
3.41664	-0.19518
3.41664	-0.09759
3.41689	-0.09759
3.41689	0.
3.42515	0.
3.42515	0.09759
3.42532	0.09759
3.42532	0.
3.43758	0.
3.43758	-0.09759
3.44196	-0.09759
3.44196	0.
3.44264	0.
3.44264	0.09759
3.45313	0.09759
3.45313	0.19518
3.46205	0.19518
3.46205	0.09759
3.46867	0.09759
3.46867	0.19518
3.46905	0.19518
3.46905	0.09759
3.46962	0.09759
3.46962	0.
3.47165	0.
3.47165	-0.09759
3.47646	-0.09759
3.47646	-0.19518
3.47755	-0.19518
3.47755	-0.29277
3.47999	-0.29277
3.47999	-0.39036
3.48857	-0.39036
3.48857	-0.29277
3.49085	-0.29277
3.49085	-0.39036
3.49326	-0.39036
3.49326	-0.48795
3.50084	-0.48795
3.50084	-0.39036
3.50157	-0.39036
3.50157	-0.29277
3.50297	-0.29277
3.50297	-0.39036
3.51187	-0.39036
3.51187	-0.48795
3.51324	-0.48795
3.51324	-0.58554
3.52132	-0.58554
3.52132	-0.68313
3.52757	-0.68313
3.52757	-0.58554
3.52977	-0.58554
3.52977	-0.48795
3.53035	-0.48795
3.53035	-0.39036
3.53217	-0.39036
3.53217	-0.29277
3.53232	-0.29277
3.53232	-0.19518
3.53429	-0.19518
3.53429	-0.29277
3.54768	-0.29277
3.54768	-0.39036
3.57048	-0.39036
3.57048	-0.29277
3.57222	-0.29277
3.57222	-0.19518
3.57454	-0.19518
3.57454	-0.09759
3.59642	-0.09759
3.59642	-0.19518
3.61011	-0.19518
3.61011	-0.09759
3.6117	-0.09759
3.6117	-0.19518
3.62198	-0.19518
3.62198	-0.29277
3.62325	-0.29277
3.62325	-0.39036
3.62404	-0.39036
3.62404	-0.48795
3.62693	-0.48795
3.62693	-0.39036
3.64246	-0.39036
3.64246	-0.29277
3.64796	-0.29277
3.64796	-0.39036
3.64967	-0.39036
3.64967	-0.48795
3.65166	-0.48795
3.65166	-0.58554
3.65398	-0.58554
3.65398	-0.48795
3.66093	-0.48795
3.66093	-0.39036
3.66119	-0.39036
3.66119	-0.29277
3.67422	-0.29277
3.67422	-0.19518
3.67505	-0.19518
3.67505	-0.29277
3.67764	-0.29277
3.67764	-0.19518
3.67799	-0.19518
3.67799	-0.29277
3.68011	-0.29277
3.68011	-0.39036
3.68192	-0.39036
3.68192	-0.29277
3.68751	-0.29277
3.68751	-0.19518
3.68983	-0.19518
3.68983	-0.09759
3.69042	-0.09759
3.69042	0.
3.69395	0.
3.69395	0.09759
3.70279	0.09759
3.70279	0.19518
3.70797	0.19518
3.70797	0.29277
3.70832	0.29277
3.70832	0.39036
3.70887	0.39036
3.70887	0.29277
3.70963	0.29277
3.70963	0.19518
3.71289	0.19518
3.71289	0.29277
3.71491	0.29277
3.71491	0.19518
3.71572	0.19518
3.71572	0.29277
3.7194	0.29277
3.7194	0.39036
3.72126	0.39036
3.72126	0.29277
3.72183	0.29277
3.72183	0.19518
3.73184	0.19518
3.73184	0.09759
3.73934	0.09759
3.73934	0.19518
3.74519	0.19518
3.74519	0.09759
3.7685	0.09759
3.7685	0.
3.7694	0.
3.7694	-0.09759
3.76981	-0.09759
3.76981	-0.19518
3.77106	-0.19518
3.77106	-0.29277
3.78162	-0.29277
3.78162	-0.39036
3.79119	-0.39036
3.79119	-0.29277
3.8003	-0.29277
3.8003	-0.19518
3.80414	-0.19518
3.80414	-0.09759
3.80623	-0.09759
3.80623	0.
3.81254	0.
3.81254	-0.09759
3.81752	-0.09759
3.81752	0.
3.81763	0.
3.81763	0.09759
3.85599	0.09759
3.85599	0.
3.86218	0.
3.86218	-0.09759
3.86274	-0.09759
3.86274	0.
3.86279	0.
3.86279	0.09759
3.8656	0.09759
3.8656	0.
3.8704	0.
3.8704	-0.09759
3.87144	-0.09759
3.87144	0.
3.87447	0.
3.87447	-0.09759
3.87453	-0.09759
3.87453	-0.19518
3.87675	-0.19518
3.87675	-0.29277
3.87761	-0.29277
3.87761	-0.39036
3.88449	-0.39036
3.88449	-0.48795
3.89704	-0.48795
3.89704	-0.58554
3.8999	-0.58554
3.8999	-0.48795
3.90107	-0.48795
3.90107	-0.39036
3.90586	-0.39036
3.90586	-0.48795
3.91418	-0.48795
3.91418	-0.58554
3.91555	-0.58554
3.91555	-0.68313
3.91767	-0.68313
3.91767	-0.58554
3.91773	-0.58554
3.91773	-0.48795
3.92175	-0.48795
3.92175	-0.58554
3.94013	-0.58554
3.94013	-0.68313
3.94453	-0.68313
3.94453	-0.58554
3.94513	-0.58554
3.94513	-0.48795
3.94856	-0.48795
3.94856	-0.58554
3.94862	-0.58554
3.94862	-0.68313
3.95345	-0.68313
3.95345	-0.78072
3.95492	-0.78072
3.95492	-0.87831
3.95768	-0.87831
3.95768	-0.9759
3.95992	-0.9759
3.95992	-0.87831
3.9641	-0.87831
3.9641	-0.78072
3.98026	-0.78072
3.98026	-0.87831
3.98233	-0.87831
3.98233	-0.9759
3.9845	-0.9759
3.9845	-0.87831
3.99097	-0.87831
3.99097	-0.9759
3.9987	-0.9759
3.9987	-1.07349
3.99976	-1.07349
3.99976	-0.9759
4.00069	-0.9759
4.00069	-0.87831
4.00133	-0.87831
4.00133	-0.9759
4.00203	-0.9759
4.00203	-0.87831
4.00285	-0.87831
4.00285	-0.78072
4.00568	-0.78072
4.00568	-0.68313
4.00831	-0.68313
4.00831	-0.58554
4.01295	-0.58554
4.01295	-0.48795
4.01552	-0.48795
4.01552	-0.39036
4.01869	-0.39036
4.01869	-0.29277
4.0375	-0.29277
4.0375	-0.39036
4.0426	-0.39036
4.0426	-0.48795
4.04594	-0.48795
4.04594	-0.39036
4.04595	-0.39036
4.04595	-0.48795
4.05399	-0.48795
4.05399	-0.58554
4.07426	-0.58554
4.07426	-0.48795
4.08149	-0.48795
4.08149	-0.58554
4.08326	-0.58554
4.08326	-0.68313
4.08458	-0.68313
4.08458	-0.58554
4.10249	-0.58554
4.10249	-0.48795
4.10263	-0.48795
4.10263	-0.58554
4.10726	-0.58554
4.10726	-0.68313
4.10921	-0.68313
4.10921	-0.58554
4.11465	-0.58554
4.11465	-0.68313
4.12022	-0.68313
4.12022	-0.78072
4.13578	-0.78072
4.13578	-0.68313
4.13663	-0.68313
4.13663	-0.78072
4.13887	-0.78072
4.13887	-0.68313
4.15109	-0.68313
4.15109	-0.78072
4.1517	-0.78072
4.1517	-0.68313
4.1546	-0.68313
4.1546	-0.58554
4.15671	-0.58554
4.15671	-0.68313
4.15999	-0.68313
4.15999	-0.58554
4.16194	-0.58554
4.16194	-0.48795
4.16475	-0.48795
4.16475	-0.39036
4.16653	-0.39036
4.16653	-0.29277
4.17735	-0.29277
4.17735	-0.39036
4.1808	-0.39036
4.1808	-0.29277
4.18167	-0.29277
4.18167	-0.39036
4.18875	-0.39036
4.18875	-0.29277
4.1908	-0.29277
4.1908	-0.19518
4.20056	-0.19518
4.20056	-0.09759
4.21046	-0.09759
4.21046	-0.19518
4.21073	-0.19518
4.21073	-0.29277
4.2129	-0.29277
4.2129	-0.19518
4.22572	-0.19518
4.22572	-0.09759
4.22775	-0.09759
4.22775	-0.19518
4.23858	-0.19518
4.23858	-0.09759
4.24	-0.09759
4.24	0.
4.24105	0.
4.24105	0.09759
4.24336	0.09759
4.24336	0.19518
4.24584	0.19518
4.24584	0.29277
4.25955	0.29277
4.25955	0.19518
4.26405	0.19518
4.26405	0.29277
4.27287	0.29277
4.27287	0.19518
4.27621	0.19518
4.27621	0.29277
4.2819	0.29277
4.2819	0.19518
4.2823	0.19518
4.2823	0.29277
4.28653	0.29277
4.28653	0.19518
4.2969	0.19518
4.2969	0.09759
4.30869	0.09759
4.30869	0.19518
4.31377	0.19518
4.31377	0.29277
4.32409	0.29277
4.32409	0.19518
4.33402	0.19518
4.33402	0.09759
4.34741	0.09759
4.34741	0.19518
4.34742	0.19518
4.34742	0.09759
4.35566	0.09759
4.35566	0.19518
4.36023	0.19518
4.36023	0.09759
4.3651	0.09759
4.3651	0.
4.36596	0.
4.36596	0.09759
4.3665	0.09759
4.3665	0.
4.37236	0.
4.37236	0.09759
4.38511	0.09759
4.38511	0.
4.39239	0.
4.39239	0.09759
4.39501	0.09759
4.39501	0.19518
4.39575	0.19518
4.39575	0.29277
4.40428	0.29277
4.40428	0.19518
4.40445	0.19518
4.40445	0.09759
4.40542	0.09759
4.40542	0.19518
4.42482	0.19518
4.42482	0.09759
4.42842	0.09759
4.42842	0.
4.42985	0.
4.42985	-0.09759
4.43081	-0.09759
4.43081	-0.19518
4.43752	-0.19518
4.43752	-0.29277
4.44858	-0.29277
4.44858	-0.19518
4.45983	-0.19518
4.45983	-0.29277
4.46933	-0.29277
4.46933	-0.39036
4.47006	-0.39036
4.47006	-0.29277
4.47507	-0.29277
4.47507	-0.19518
4.48131	-0.19518
4.48131	-0.09759
4.48202	-0.09759
4.48202	0.
4.48383	0.
4.48383	0.09759
4.48809	0.09759
4.48809	0.
4.49778	0.
4.49778	-0.09759
4.50382	-0.09759
4.50382	-0.19518
4.5122	-0.19518
4.5122	-0.09759
4.52038	-0.09759
4.52038	-0.19518
4.52278	-0.19518
4.52278	-0.09759
4.52581	-0.09759
4.52581	-0.19518
4.53399	-0.19518
4.53399	-0.29277
4.5394	-0.29277
4.5394	-0.39036
4.54096	-0.39036
4.54096	-0.29277
4.55464	-0.29277
4.55464	-0.39036
4.55578	-0.39036
4.55578	-0.29277
4.55672	-0.29277
4.55672	-0.39036
4.55862	-0.39036
4.55862	-0.29277
4.55938	-0.29277
4.55938	-0.39036
4.56052	-0.39036
4.56052	-0.48795
4.5635	-0.48795
4.5635	-0.39036
4.57744	-0.39036
4.57744	-0.48795
4.57745	-0.48795
4.57745	-0.58554
4.58057	-0.58554
4.58057	-0.68313
4.58103	-0.68313
4.58103	-0.58554
4.58152	-0.58554
4.58152	-0.68313
4.58203	-0.68313
4.58203	-0.78072
4.58271	-0.78072
4.58271	-0.68313
4.58567	-0.68313
4.58567	-0.78072
4.58948	-0.78072
4.58948	-0.87831
4.5957	-0.87831
4.5957	-0.9759
4.59629	-0.9759
4.59629	-1.07349
4.59892	-1.07349
4.59892	-1.17108
4.60059	-1.17108
4.60059	-1.26867
4.60274	-1.26867
4.60274	-1.36626
4.6054	-1.36626
4.6054	-1.46385
4.60942	-1.46385
4.60942	-1.36626
4.61089	-1.36626
4.61089	-1.46385
4.6113	-1.46385
4.6113	-1.36626
4.6119	-1.36626
4.6119	-1.26867
4.61251	-1.26867
4.61251	-1.36626
4.61805	-1.36626
4.61805	-1.26867
4.63756	-1.26867
4.63756	-1.17108
4.65131	-1.17108
4.65131	-1.26867
4.6566	-1.26867
4.6566	-1.36626
4.65778	-1.36626
4.65778	-1.26867
4.65877	-1.26867
4.65877	-1.17108
4.68374	-1.17108
4.68374	-1.26867
4.68694	-1.26867
4.68694	-1.17108
4.69316	-1.17108
4.69316	-1.26867
4.71071	-1.26867
4.71071	-1.17108
4.71273	-1.17108
4.71273	-1.07349
4.7163	-1.07349
4.7163	-1.17108
4.71711	-1.17108
4.71711	-1.26867
4.7211	-1.26867
4.7211	-1.36626
4.7294	-1.36626
4.7294	-1.26867
4.72943	-1.26867
4.72943	-1.17108
4.73192	-1.17108
4.73192	-1.26867
4.73401	-1.26867
4.73401	-1.17108
4.73841	-1.17108
4.73841	-1.07349
4.74634	-1.07349
4.74634	-0.9759
4.74789	-0.9759
4.74789	-0.87831
4.75578	-0.87831
4.75578	-0.78072
4.75613	-0.78072
4.75613	-0.68313
4.75621	-0.68313
4.75621	-0.78072
4.77551	-0.78072
4.77551	-0.68313
4.77743	-0.68313
4.77743	-0.58554
4.778	-0.58554
4.778	-0.68313
4.78544	-0.68313
4.78544	-0.58554
4.7874	-0.58554
4.7874	-0.48795
4.7876	-0.48795
4.7876	-0.39036
4.79224	-0.39036
4.79224	-0.29277
4.79866	-0.29277
4.79866	-0.19518
4.80086	-0.19518
4.80086	-0.09759
4.80444	-0.09759
4.80444	-0.19518
4.8135	-0.19518
4.8135	-0.29277
4.81715	-0.29277
4.81715	-0.19518
4.82012	-0.19518
4.82012	-0.29277
4.82455	-0.29277
4.82455	-0.19518
4.82722	-0.19518
4.82722	-0.09759
4.83166	-0.09759
4.83166	-0.19518
4.83626	-0.19518
4.83626	-0.09759
4.84347	-0.09759
4.84347	0.
4.84707	0.
4.84707	0.09759
4.84998	0.09759
4.84998	0.
4.85112	0.
4.85112	0.09759
4.85499	0.09759
4.85499	0.
4.86119	0.
4.86119	-0.09759
4.87218	-0.09759
4.87218	-0.19518
4.87723	-0.19518
4.87723	-0.29277
4.88089	-0.29277
4.88089	-0.19518
4.88643	-0.19518
4.88643	-0.09759
4.88976	-0.09759
4.88976	-0.19518
4.89039	-0.19518
4.89039	-0.29277
4.89464	-0.29277
4.89464	-0.39036
4.89638	-0.39036
4.89638	-0.48795
4.90767	-0.48795
4.90767	-0.58554
4.90793	-0.58554
4.90793	-0.48795
4.90997	-0.48795
4.90997	-0.58554
4.91421	-0.58554
4.91421	-0.48795
4.9177	-0.48795
4.9177	-0.39036
4.92885	-0.39036
4.92885	-0.48795
4.9305	-0.48795
4.9305	-0.58554
4.94752	-0.58554
4.94752	-0.48795
4.94918	-0.48795
4.94918	-0.58554
4.9523	-0.58554
4.9523	-0.48795
4.9619	-0.48795
4.9619	-0.39036
4.96747	-0.39036
4.96747	-0.48795
4.96839	-0.48795
4.96839	-0.58554
4.96869	-0.58554
4.96869	-0.68313
4.97529	-0.68313
4.97529	-0.58554
4.98018	-0.58554
4.98018	-0.68313
4.98316	-0.68313
4.98316	-0.78072
4.98365	-0.78072
4.98365	-0.68313
4.98753	-0.68313
4.98753	-0.78072
4.98801	-0.78072
4.98801	-0.87831
4.98806	-0.87831
4.98806	-0.78072
4.99727	-0.78072
4.99727	-0.87831
4.99853	-0.87831
4.99853	-0.9759
4.99911	-0.9759
4.99911	-0.87831
5.00585	-0.87831
5.00585	-0.9759
5.00674	-0.9759
5.00674	-0.87831


==> Introduction/Version_R1/tikz_tex/files/sample_path_R5.txt <==
0.	0.
0.0991965	0.
0.0991965	0.408248
0.143006	0.408248
0.143006	0.
0.166554	0.
0.166554	0.408248
0.168564	0.408248
0.168564	0.
0.181002	0.
0.181002	-0.408248
0.185292	-0.408248
0.185292	0.
0.393292	0.
0.393292	0.408248
0.527107	0.408248
0.527107	0.
0.838611	0.
0.838611	-0.408248
0.893917	-0.408248
0.893917	-0.816497
0.911951	-0.816497
0.911951	-0.408248
0.953244	-0.408248
0.953244	-0.816497
1.0464	-0.816497
1.0464	-1.22474
1.2036	-1.22474
1.2036	-0.816497
1.22453	-0.816497
1.22453	-0.408248
1.3247	-0.408248
1.3247	-0.816497
1.38408	-0.816497
1.38408	-1.22474
1.45263	-1.22474
1.45263	-1.63299
1.71832	-1.63299
1.71832	-1.22474
1.82049	-1.22474
1.82049	-0.816497
1.93793	-0.816497
1.93793	-0.408248
1.95848	-0.408248
1.95848	0.
1.9701	0.
1.9701	-0.408248
2.06159	-0.408248
2.06159	-0.816497
2.28894	-0.816497
2.28894	-0.408248
2.29931	-0.408248
2.29931	0.
2.34639	0.
2.34639	0.408248
2.52811	0.408248
2.52811	0.816497
2.53603	0.816497
2.53603	1.22474
2.59493	1.22474
2.59493	1.63299
2.80822	1.63299
2.80822	1.22474
2.89566	1.22474
2.89566	0.816497
3.05885	0.816497
3.05885	1.22474
3.51796	1.22474
3.51796	0.816497
3.52692	0.816497
3.52692	0.408248
3.6192	0.408248
3.6192	0.816497
3.76211	0.816497
3.76211	0.408248
3.78941	0.408248
3.78941	0.
3.85316	0.
3.85316	-0.408248
3.95418	-0.408248
3.95418	0.
4.04565	0.
4.04565	0.408248
4.22986	0.408248
4.22986	0.816497
4.36188	0.816497
4.36188	1.22474
4.4208	1.22474
4.4208	0.816497
4.48223	0.816497
4.48223	1.22474
4.57596	1.22474
4.57596	0.816497
4.64544	0.816497
4.64544	1.22474
4.74557	1.22474
4.74557	0.816497
4.77225	0.816497
4.77225	1.22474
4.77261	1.22474
4.77261	1.63299
4.78073	1.63299
4.78073	1.22474
4.80632	1.22474
4.80632	0.816497
4.87645	0.816497
4.87645	0.408248
4.95034	0.408248
4.95034	0.
5.01517	0.
5.01517	-0.408248
5.03902	-0.408248
5.03902	-0.816497
5.05323	-0.816497
5.05323	-0.408248



==> Introduction/Version_R1/tikz_tex/files/sample_path_R50.txt <==
0.	0.
0.0132649	0.
0.0132649	-0.136083
0.0233141	-0.136083
0.0233141	-0.272166
0.0367194	-0.272166
0.0367194	-0.408248
0.0516753	-0.408248
0.0516753	-0.544331
0.0544869	-0.544331
0.0544869	-0.680414
0.0648791	-0.680414
0.0648791	-0.816497
0.0866612	-0.816497
0.0866612	-0.680414
0.109559	-0.680414
0.109559	-0.816497
0.11711	-0.816497
0.11711	-0.952579
0.127647	-0.952579
0.127647	-0.816497
0.131836	-0.816497
0.131836	-0.952579
0.132652	-0.952579
0.132652	-0.816497
0.136237	-0.816497
0.136237	-0.952579
0.149961	-0.952579
0.149961	-0.816497
0.170154	-0.816497
0.170154	-0.952579
0.170537	-0.952579
0.170537	-0.816497
0.174852	-0.816497
0.174852	-0.952579
0.191032	-0.952579
0.191032	-0.816497
0.193519	-0.816497
0.193519	-0.952579
0.196312	-0.952579
0.196312	-1.08866
0.204621	-1.08866
0.204621	-1.22474
0.225419	-1.22474
0.225419	-1.08866
0.228628	-1.08866
0.228628	-1.22474
0.232694	-1.22474
0.232694	-1.08866
0.244765	-1.08866
0.244765	-0.952579
0.249073	-0.952579
0.249073	-0.816497
0.252952	-0.816497
0.252952	-0.680414
0.253827	-0.680414
0.253827	-0.544331
0.259701	-0.544331
0.259701	-0.680414
0.260866	-0.680414
0.260866	-0.816497
0.290113	-0.816497
0.290113	-0.680414
0.292497	-0.680414
0.292497	-0.544331
0.298663	-0.544331
0.298663	-0.680414
0.305876	-0.680414
0.305876	-0.816497
0.318116	-0.816497
0.318116	-0.952579
0.320254	-0.952579
0.320254	-0.816497
0.335757	-0.816497
0.335757	-0.952579
0.344307	-0.952579
0.344307	-0.816497
0.365106	-0.816497
0.365106	-0.952579
0.382511	-0.952579
0.382511	-1.08866
0.400166	-1.08866
0.400166	-0.952579
0.430127	-0.952579
0.430127	-1.08866
0.44467	-1.08866
0.44467	-0.952579
0.453027	-0.952579
0.453027	-1.08866
0.460188	-1.08866
0.460188	-0.952579
0.460725	-0.952579
0.460725	-1.08866
0.496248	-1.08866
0.496248	-1.22474
0.496922	-1.22474
0.496922	-1.36083
0.500465	-1.36083
0.500465	-1.49691
0.501205	-1.49691
0.501205	-1.36083
0.509675	-1.36083
0.509675	-1.22474
0.523164	-1.22474
0.523164	-1.08866
0.524912	-1.08866
0.524912	-1.22474
0.537269	-1.22474
0.537269	-1.08866
0.553563	-1.08866
0.553563	-0.952579
0.554742	-0.952579
0.554742	-1.08866
0.555963	-1.08866
0.555963	-0.952579
0.563169	-0.952579
0.563169	-0.816497
0.57155	-0.816497
0.57155	-0.680414
0.57328	-0.680414
0.57328	-0.816497
0.592168	-0.816497
0.592168	-0.680414
0.611	-0.680414
0.611	-0.816497
0.632206	-0.816497
0.632206	-0.952579
0.637262	-0.952579
0.637262	-0.816497
0.645084	-0.816497
0.645084	-0.680414
0.650716	-0.680414
0.650716	-0.544331
0.658462	-0.544331
0.658462	-0.408248
0.670485	-0.408248
0.670485	-0.544331
0.713885	-0.544331
0.713885	-0.680414
0.715767	-0.680414
0.715767	-0.816497
0.723973	-0.816497
0.723973	-0.680414
0.727711	-0.680414
0.727711	-0.816497
0.729033	-0.816497
0.729033	-0.952579
0.737706	-0.952579
0.737706	-0.816497
0.764052	-0.816497
0.764052	-0.680414
0.780313	-0.680414
0.780313	-0.544331
0.790275	-0.544331
0.790275	-0.408248
0.811936	-0.408248
0.811936	-0.272166
0.853091	-0.272166
0.853091	-0.136083
0.863195	-0.136083
0.863195	0.
0.874533	0.
0.874533	-0.136083
0.877917	-0.136083
0.877917	-0.272166
0.882168	-0.272166
0.882168	-0.408248
0.883726	-0.408248
0.883726	-0.272166
0.886098	-0.272166
0.886098	-0.408248
0.887915	-0.408248
0.887915	-0.272166
0.906954	-0.272166
0.906954	-0.136083
0.913864	-0.136083
0.913864	0.
0.916604	0.
0.916604	0.136083
0.922488	0.136083
0.922488	0.272166
0.925763	0.272166
0.925763	0.408248
0.951183	0.408248
0.951183	0.544331
0.954053	0.544331
0.954053	0.408248
0.959348	0.408248
0.959348	0.544331
0.962921	0.544331
0.962921	0.408248
0.971115	0.408248
0.971115	0.272166
0.991204	0.272166
0.991204	0.408248
1.0059	0.408248
1.0059	0.544331
1.01078	0.544331
1.01078	0.680414
1.01797	0.680414
1.01797	0.816497
1.02999	0.816497
1.02999	0.680414
1.03243	0.680414
1.03243	0.816497
1.04748	0.816497
1.04748	0.680414
1.06585	0.680414
1.06585	0.544331
1.06816	0.544331
1.06816	0.680414
1.08008	0.680414
1.08008	0.544331
1.08156	0.544331
1.08156	0.680414
1.08543	0.680414
1.08543	0.816497
1.088	0.816497
1.088	0.680414
1.09659	0.680414
1.09659	0.544331
1.11802	0.544331
1.11802	0.680414
1.14198	0.680414
1.14198	0.544331
1.14272	0.544331
1.14272	0.680414
1.15412	0.680414
1.15412	0.544331
1.15698	0.544331
1.15698	0.680414
1.18297	0.680414
1.18297	0.544331
1.1888	0.544331
1.1888	0.680414
1.19471	0.680414
1.19471	0.816497
1.21546	0.816497
1.21546	0.680414
1.21628	0.680414
1.21628	0.816497
1.2312	0.816497
1.2312	0.952579
1.23205	0.952579
1.23205	1.08866
1.23474	1.08866
1.23474	0.952579
1.2401	0.952579
1.2401	1.08866
1.24543	1.08866
1.24543	1.22474
1.26203	1.22474
1.26203	1.36083
1.26449	1.36083
1.26449	1.22474
1.28417	1.22474
1.28417	1.08866
1.28903	1.08866
1.28903	0.952579
1.29492	0.952579
1.29492	0.816497
1.30441	0.816497
1.30441	0.952579
1.3045	0.952579
1.3045	1.08866
1.30945	1.08866
1.30945	0.952579
1.34348	0.952579
1.34348	0.816497
1.34664	0.816497
1.34664	0.952579
1.35987	0.952579
1.35987	1.08866
1.37576	1.08866
1.37576	0.952579
1.39016	0.952579
1.39016	1.08866
1.4004	1.08866
1.4004	0.952579
1.40675	0.952579
1.40675	1.08866
1.41186	1.08866
1.41186	0.952579
1.41314	0.952579
1.41314	0.816497
1.41997	0.816497
1.41997	0.952579
1.44664	0.952579
1.44664	1.08866
1.45327	1.08866
1.45327	1.22474
1.46347	1.22474
1.46347	1.36083
1.47309	1.36083
1.47309	1.22474
1.48214	1.22474
1.48214	1.08866
1.48264	1.08866
1.48264	1.22474
1.49006	1.22474
1.49006	1.08866
1.49069	1.08866
1.49069	0.952579
1.49766	0.952579
1.49766	0.816497
1.52157	0.816497
1.52157	0.952579
1.52541	0.952579
1.52541	1.08866
1.52918	1.08866
1.52918	0.952579
1.53	0.952579
1.53	0.816497
1.53697	0.816497
1.53697	0.952579
1.54853	0.952579
1.54853	1.08866
1.54885	1.08866
1.54885	0.952579
1.55046	0.952579
1.55046	0.816497
1.55571	0.816497
1.55571	0.952579
1.55631	0.952579
1.55631	0.816497
1.56249	0.816497
1.56249	0.680414
1.57585	0.680414
1.57585	0.544331
1.58954	0.544331
1.58954	0.680414
1.59865	0.680414
1.59865	0.544331
1.60698	0.544331
1.60698	0.408248
1.65145	0.408248
1.65145	0.544331
1.65759	0.544331
1.65759	0.680414
1.66394	0.680414
1.66394	0.544331
1.67054	0.544331
1.67054	0.408248
1.67225	0.408248
1.67225	0.544331
1.69691	0.544331
1.69691	0.680414
1.70306	0.680414
1.70306	0.544331
1.71638	0.544331
1.71638	0.408248
1.72459	0.408248
1.72459	0.544331
1.72696	0.544331
1.72696	0.408248
1.74489	0.408248
1.74489	0.544331
1.74907	0.544331
1.74907	0.680414
1.76225	0.680414
1.76225	0.816497
1.76288	0.816497
1.76288	0.680414
1.76736	0.680414
1.76736	0.816497
1.77027	0.816497
1.77027	0.680414
1.79248	0.680414
1.79248	0.816497
1.79822	0.816497
1.79822	0.952579
1.80261	0.952579
1.80261	0.816497
1.81669	0.816497
1.81669	0.680414
1.82273	0.680414
1.82273	0.544331
1.83623	0.544331
1.83623	0.408248
1.85239	0.408248
1.85239	0.544331
1.86878	0.544331
1.86878	0.680414
1.88187	0.680414
1.88187	0.544331
1.88702	0.544331
1.88702	0.680414
1.88846	0.680414
1.88846	0.544331
1.92473	0.544331
1.92473	0.680414
1.93888	0.680414
1.93888	0.544331
1.95181	0.544331
1.95181	0.408248
1.95239	0.408248
1.95239	0.544331
1.95542	0.544331
1.95542	0.680414
1.95741	0.680414
1.95741	0.816497
1.96965	0.816497
1.96965	0.952579
1.9698	0.952579
1.9698	1.08866
1.9732	1.08866
1.9732	0.952579
1.9876	0.952579
1.9876	1.08866
1.99204	1.08866
1.99204	1.22474
1.99419	1.22474
1.99419	1.08866
2.00018	1.08866
2.00018	1.22474
2.01085	1.22474
2.01085	1.08866
2.01104	1.08866
2.01104	1.22474
2.01185	1.22474
2.01185	1.36083
2.02044	1.36083
2.02044	1.49691
2.02222	1.49691
2.02222	1.63299
2.02273	1.63299
2.02273	1.49691
2.02659	1.49691
2.02659	1.36083
2.03149	1.36083
2.03149	1.22474
2.0465	1.22474
2.0465	1.36083
2.06118	1.36083
2.06118	1.22474
2.08354	1.22474
2.08354	1.08866
2.10062	1.08866
2.10062	0.952579
2.11754	0.952579
2.11754	1.08866
2.12341	1.08866
2.12341	1.22474
2.13506	1.22474
2.13506	1.36083
2.14208	1.36083
2.14208	1.49691
2.16506	1.49691
2.16506	1.63299
2.1908	1.63299
2.1908	1.49691
2.19835	1.49691
2.19835	1.63299
2.20788	1.63299
2.20788	1.76908
2.2205	1.76908
2.2205	1.63299
2.23807	1.63299
2.23807	1.49691
2.26296	1.49691
2.26296	1.36083
2.26328	1.36083
2.26328	1.22474
2.2692	1.22474
2.2692	1.36083
2.27055	1.36083
2.27055	1.22474
2.27587	1.22474
2.27587	1.08866
2.28411	1.08866
2.28411	1.22474
2.28691	1.22474
2.28691	1.08866
2.28978	1.08866
2.28978	0.952579
2.29086	0.952579
2.29086	1.08866
2.29685	1.08866
2.29685	0.952579
2.29865	0.952579
2.29865	0.816497
2.30442	0.816497
2.30442	0.952579
2.32079	0.952579
2.32079	1.08866
2.32121	1.08866
2.32121	0.952579
2.32715	0.952579
2.32715	1.08866
2.3462	1.08866
2.3462	1.22474
2.34661	1.22474
2.34661	1.36083
2.35743	1.36083
2.35743	1.22474
2.3615	1.22474
2.3615	1.08866
2.37295	1.08866
2.37295	1.22474
2.38539	1.22474
2.38539	1.36083
2.38622	1.36083
2.38622	1.22474
2.39094	1.22474
2.39094	1.36083
2.3932	1.36083
2.3932	1.49691
2.39574	1.49691
2.39574	1.36083
2.40886	1.36083
2.40886	1.49691
2.41456	1.49691
2.41456	1.63299
2.42952	1.63299
2.42952	1.49691
2.43207	1.49691
2.43207	1.63299
2.44358	1.63299
2.44358	1.49691
2.44531	1.49691
2.44531	1.36083
2.46579	1.36083
2.46579	1.49691
2.486	1.49691
2.486	1.36083
2.48605	1.36083
2.48605	1.22474
2.49897	1.22474
2.49897	1.08866
2.50237	1.08866
2.50237	1.22474
2.50595	1.22474
2.50595	1.36083
2.52667	1.36083
2.52667	1.49691
2.52771	1.49691
2.52771	1.63299
2.52795	1.63299
2.52795	1.49691
2.53646	1.49691
2.53646	1.63299
2.54663	1.63299
2.54663	1.76908
2.54817	1.76908
2.54817	1.63299
2.55278	1.63299
2.55278	1.49691
2.55991	1.49691
2.55991	1.36083
2.56811	1.36083
2.56811	1.22474
2.57298	1.22474
2.57298	1.08866
2.61009	1.08866
2.61009	0.952579
2.61214	0.952579
2.61214	1.08866
2.62168	1.08866
2.62168	0.952579
2.65918	0.952579
2.65918	1.08866
2.65922	1.08866
2.65922	0.952579
2.68957	0.952579
2.68957	0.816497
2.69503	0.816497
2.69503	0.680414
2.70404	0.680414
2.70404	0.816497
2.71553	0.816497
2.71553	0.952579
2.72679	0.952579
2.72679	1.08866
2.75269	1.08866
2.75269	0.952579
2.75648	0.952579
2.75648	0.816497
2.75713	0.816497
2.75713	0.680414
2.75859	0.680414
2.75859	0.544331
2.76265	0.544331
2.76265	0.408248
2.76388	0.408248
2.76388	0.272166
2.80948	0.272166
2.80948	0.136083
2.83113	0.136083
2.83113	0.
2.83962	0.
2.83962	-0.136083
2.85526	-0.136083
2.85526	-0.272166
2.87401	-0.272166
2.87401	-0.408248
2.87876	-0.408248
2.87876	-0.272166
2.87931	-0.272166
2.87931	-0.408248
2.8928	-0.408248
2.8928	-0.272166
2.89449	-0.272166
2.89449	-0.408248
2.90909	-0.408248
2.90909	-0.272166
2.90964	-0.272166
2.90964	-0.408248
2.91133	-0.408248
2.91133	-0.272166
2.9166	-0.272166
2.9166	-0.136083
2.9178	-0.136083
2.9178	-0.272166
2.93451	-0.272166
2.93451	-0.136083
2.94499	-0.136083
2.94499	0.
2.95748	0.
2.95748	0.136083
2.95827	0.136083
2.95827	0.
2.97197	0.
2.97197	-0.136083
2.97661	-0.136083
2.97661	-0.272166
2.99035	-0.272166
2.99035	-0.136083
2.995	-0.136083
2.995	-0.272166
3.00405	-0.272166
3.00405	-0.136083
3.00914	-0.136083
3.00914	-0.272166
3.01037	-0.272166
3.01037	-0.408248
3.0512	-0.408248
3.0512	-0.544331
3.05246	-0.544331
3.05246	-0.408248
3.05265	-0.408248
3.05265	-0.272166
3.06199	-0.272166
3.06199	-0.408248
3.07262	-0.408248
3.07262	-0.544331
3.07662	-0.544331
3.07662	-0.408248
3.07746	-0.408248
3.07746	-0.272166
3.07956	-0.272166
3.07956	-0.408248
3.09634	-0.408248
3.09634	-0.544331
3.13106	-0.544331
3.13106	-0.680414
3.13265	-0.680414
3.13265	-0.816497
3.13579	-0.816497
3.13579	-0.680414
3.14911	-0.680414
3.14911	-0.544331
3.15129	-0.544331
3.15129	-0.680414
3.16841	-0.680414
3.16841	-0.544331
3.16936	-0.544331
3.16936	-0.408248
3.17583	-0.408248
3.17583	-0.544331
3.17653	-0.544331
3.17653	-0.680414
3.18824	-0.680414
3.18824	-0.816497
3.19168	-0.816497
3.19168	-0.952579
3.19375	-0.952579
3.19375	-0.816497
3.2006	-0.816497
3.2006	-0.680414
3.20656	-0.680414
3.20656	-0.544331
3.22923	-0.544331
3.22923	-0.680414
3.23293	-0.680414
3.23293	-0.544331
3.23395	-0.544331
3.23395	-0.680414
3.23932	-0.680414
3.23932	-0.544331
3.2547	-0.544331
3.2547	-0.680414
3.26163	-0.680414
3.26163	-0.816497
3.28801	-0.816497
3.28801	-0.952579
3.31085	-0.952579
3.31085	-0.816497
3.36338	-0.816497
3.36338	-0.680414
3.37291	-0.680414
3.37291	-0.544331
3.40328	-0.544331
3.40328	-0.680414
3.41195	-0.680414
3.41195	-0.544331
3.44138	-0.544331
3.44138	-0.680414
3.44629	-0.680414
3.44629	-0.816497
3.48031	-0.816497
3.48031	-0.952579
3.49207	-0.952579
3.49207	-1.08866
3.49469	-1.08866
3.49469	-1.22474
3.52255	-1.22474
3.52255	-1.36083
3.52276	-1.36083
3.52276	-1.22474
3.54826	-1.22474
3.54826	-1.36083
3.56609	-1.36083
3.56609	-1.22474
3.578	-1.22474
3.578	-1.08866
3.58165	-1.08866
3.58165	-0.952579
3.58451	-0.952579
3.58451	-1.08866
3.5854	-1.08866
3.5854	-0.952579
3.59537	-0.952579
3.59537	-0.816497
3.60916	-0.816497
3.60916	-0.952579
3.62492	-0.952579
3.62492	-0.816497
3.6413	-0.816497
3.6413	-0.952579
3.64717	-0.952579
3.64717	-1.08866
3.65571	-1.08866
3.65571	-0.952579
3.65853	-0.952579
3.65853	-1.08866
3.66476	-1.08866
3.66476	-0.952579
3.66815	-0.952579
3.66815	-0.816497
3.67214	-0.816497
3.67214	-0.680414
3.67871	-0.680414
3.67871	-0.816497
3.68004	-0.816497
3.68004	-0.952579
3.71706	-0.952579
3.71706	-0.816497
3.72424	-0.816497
3.72424	-0.680414
3.72493	-0.680414
3.72493	-0.544331
3.72593	-0.544331
3.72593	-0.680414
3.73171	-0.680414
3.73171	-0.544331
3.74312	-0.544331
3.74312	-0.408248
3.74483	-0.408248
3.74483	-0.544331
3.74885	-0.544331
3.74885	-0.680414
3.75319	-0.680414
3.75319	-0.544331
3.79628	-0.544331
3.79628	-0.408248
3.80123	-0.408248
3.80123	-0.544331
3.82846	-0.544331
3.82846	-0.680414
3.83218	-0.680414
3.83218	-0.816497
3.8339	-0.816497
3.8339	-0.680414
3.86646	-0.680414
3.86646	-0.544331
3.87561	-0.544331
3.87561	-0.680414
3.88814	-0.680414
3.88814	-0.544331
3.89092	-0.544331
3.89092	-0.408248
3.90039	-0.408248
3.90039	-0.272166
3.90152	-0.272166
3.90152	-0.408248
3.90838	-0.408248
3.90838	-0.272166
3.91088	-0.272166
3.91088	-0.408248
3.91407	-0.408248
3.91407	-0.544331
3.91462	-0.544331
3.91462	-0.680414
3.94059	-0.680414
3.94059	-0.816497
3.94572	-0.816497
3.94572	-0.952579
3.94953	-0.952579
3.94953	-0.816497
3.94977	-0.816497
3.94977	-0.952579
3.95047	-0.952579
3.95047	-0.816497
3.95186	-0.816497
3.95186	-0.952579
3.96042	-0.952579
3.96042	-0.816497
3.9649	-0.816497
3.9649	-0.680414
3.968	-0.680414
3.968	-0.544331
3.97448	-0.544331
3.97448	-0.680414
4.01455	-0.680414
4.01455	-0.544331
4.04245	-0.544331
4.04245	-0.680414
4.04579	-0.680414
4.04579	-0.544331
4.04872	-0.544331
4.04872	-0.408248
4.05045	-0.408248
4.05045	-0.544331
4.05118	-0.544331
4.05118	-0.680414
4.05274	-0.680414
4.05274	-0.544331
4.07476	-0.544331
4.07476	-0.680414
4.07625	-0.680414
4.07625	-0.816497
4.07818	-0.816497
4.07818	-0.952579
4.09031	-0.952579
4.09031	-1.08866
4.09598	-1.08866
4.09598	-1.22474
4.11321	-1.22474
4.11321	-1.08866
4.12902	-1.08866
4.12902	-0.952579
4.16553	-0.952579
4.16553	-1.08866
4.1741	-1.08866
4.1741	-1.22474
4.18151	-1.22474
4.18151	-1.08866
4.18967	-1.08866
4.18967	-1.22474
4.19176	-1.22474
4.19176	-1.08866
4.22297	-1.08866
4.22297	-1.22474
4.22962	-1.22474
4.22962	-1.08866
4.22965	-1.08866
4.22965	-1.22474
4.25019	-1.22474
4.25019	-1.36083
4.26762	-1.36083
4.26762	-1.49691
4.29746	-1.49691
4.29746	-1.36083
4.29838	-1.36083
4.29838	-1.22474
4.30003	-1.22474
4.30003	-1.08866
4.30519	-1.08866
4.30519	-1.22474
4.30824	-1.22474
4.30824	-1.36083
4.30923	-1.36083
4.30923	-1.22474
4.31754	-1.22474
4.31754	-1.08866
4.33922	-1.08866
4.33922	-1.22474
4.34892	-1.22474
4.34892	-1.08866
4.35718	-1.08866
4.35718	-1.22474
4.36431	-1.22474
4.36431	-1.36083
4.371	-1.36083
4.371	-1.22474
4.37783	-1.22474
4.37783	-1.08866
4.39392	-1.08866
4.39392	-1.22474
4.41638	-1.22474
4.41638	-1.08866
4.43113	-1.08866
4.43113	-1.22474
4.43501	-1.22474
4.43501	-1.36083
4.44502	-1.36083
4.44502	-1.49691
4.48613	-1.49691
4.48613	-1.36083
4.49175	-1.36083
4.49175	-1.22474
4.49352	-1.22474
4.49352	-1.08866
4.49668	-1.08866
4.49668	-0.952579
4.52424	-0.952579
4.52424	-0.816497
4.53006	-0.816497
4.53006	-0.952579
4.568	-0.952579
4.568	-1.08866
4.57607	-1.08866
4.57607	-1.22474
4.58064	-1.22474
4.58064	-1.36083
4.59243	-1.36083
4.59243	-1.49691
4.59539	-1.49691
4.59539	-1.36083
4.60115	-1.36083
4.60115	-1.49691
4.6084	-1.49691
4.6084	-1.36083
4.61636	-1.36083
4.61636	-1.49691
4.64424	-1.49691
4.64424	-1.36083
4.6461	-1.36083
4.6461	-1.49691
4.65356	-1.49691
4.65356	-1.36083
4.65997	-1.36083
4.65997	-1.22474
4.66191	-1.22474
4.66191	-1.36083
4.66204	-1.36083
4.66204	-1.22474
4.6787	-1.22474
4.6787	-1.36083
4.69814	-1.36083
4.69814	-1.22474
4.69926	-1.22474
4.69926	-1.36083
4.70627	-1.36083
4.70627	-1.49691
4.7114	-1.49691
4.7114	-1.36083
4.71665	-1.36083
4.71665	-1.22474
4.72613	-1.22474
4.72613	-1.08866
4.7299	-1.08866
4.7299	-0.952579
4.73484	-0.952579
4.73484	-0.816497
4.73679	-0.816497
4.73679	-0.952579
4.74321	-0.952579
4.74321	-1.08866
4.74706	-1.08866
4.74706	-0.952579
4.75799	-0.952579
4.75799	-0.816497
4.76498	-0.816497
4.76498	-0.952579
4.76632	-0.952579
4.76632	-0.816497
4.77303	-0.816497
4.77303	-0.952579
4.77498	-0.952579
4.77498	-1.08866
4.80052	-1.08866
4.80052	-0.952579
4.81123	-0.952579
4.81123	-1.08866
4.81445	-1.08866
4.81445	-0.952579
4.86428	-0.952579
4.86428	-0.816497
4.86655	-0.816497
4.86655	-0.952579
4.86902	-0.952579
4.86902	-0.816497
4.8775	-0.816497
4.8775	-0.680414
4.89051	-0.680414
4.89051	-0.544331
4.89499	-0.544331
4.89499	-0.408248
4.90353	-0.408248
4.90353	-0.544331
4.91829	-0.544331
4.91829	-0.408248
4.91933	-0.408248
4.91933	-0.272166
4.92454	-0.272166
4.92454	-0.408248
4.9279	-0.408248
4.9279	-0.272166
4.93628	-0.272166
4.93628	-0.136083
4.94077	-0.136083
4.94077	0.
4.94727	0.
4.94727	0.136083
4.95775	0.136083
4.95775	0.
4.98984	0.
4.98984	-0.136083
4.99047	-0.136083
4.99047	-0.272166
4.9932	-0.272166
4.9932	-0.136083
4.9972	-0.136083
4.9972	-0.272166
5.00684	-0.272166
5.00684	-0.408248
5.01111	-0.408248
5.01111	-0.544331
5.01294	-0.544331
5.01294	-0.408248


==> Introduction/Version_R1/tikz_tex/files/sample_path_R500.txt <==
0.	0.
0.00294594	0.0442374
0.0104364	0.17695
0.0178114	0.132712
0.0279515	0.17695
0.0313684	0.309662
0.038629	0.17695
0.0427076	0.221187
0.052328	0.0884748
0.05549	-0.0442374
0.0618081	-0.0884748
0.0679588	-0.132712
0.0698874	-0.0884748
0.0759426	-0.132712
0.0834817	-0.0884748
0.0890159	-0.132712
0.0924196	-0.0884748
0.0987752	-0.0442374
0.102906	0.
0.112007	-0.0442374
0.120816	0.0884748
0.124674	0.221187
0.128006	0.265424
0.132061	0.309662
0.134959	0.265424
0.144572	0.132712
0.148259	0.17695
0.15445	0.0442374
0.160002	0.
0.162942	0.132712
0.169598	0.
0.174776	-0.132712
0.17584	0.
0.181153	-0.0442374
0.187299	-0.0884748
0.196008	0.0442374
0.201145	0.0884748
0.211175	0.132712
0.220138	0.
0.224117	-0.0442374
0.230255	0.
0.23212	-0.132712
0.23408	-0.0884748
0.241529	-0.132712
0.249789	-0.17695
0.252627	-0.221187
0.257151	-0.265424
0.261397	-0.132712
0.264596	0.
0.269232	0.132712
0.275765	0.17695
0.28141	0.221187
0.290973	0.17695
0.299339	0.0442374
0.301867	-0.0884748
0.305658	-0.132712
0.309633	-0.0884748
0.312073	-0.132712
0.31489	-0.0884748
0.322727	-0.132712
0.325454	0.0884748
0.331157	0.221187
0.33785	0.17695
0.344154	0.132712
0.347933	0.353899
0.352852	0.398137
0.357578	0.265424
0.361795	0.0442374
0.367957	0.17695
0.371673	0.132712
0.375185	0.17695
0.377896	0.309662
0.386008	0.17695
0.388354	0.221187
0.391204	0.265424
0.39413	0.309662
0.401246	0.17695
0.403149	0.221187
0.406151	0.353899
0.413978	0.398137
0.416804	0.442374
0.422526	0.398137
0.427859	0.442374
0.43121	0.398137
0.436156	0.442374
0.439616	0.398137
0.445331	0.353899
0.45454	0.309662
0.457801	0.442374
0.465548	0.309662
0.470665	0.17695
0.473893	0.132712
0.47628	0.17695
0.480561	0.132712
0.485641	0.
0.490849	-0.132712
0.496235	-0.17695
0.50139	-0.309662
0.506962	-0.0884748
0.514882	-0.132712
0.517675	0.
0.525037	-0.132712
0.527274	-0.265424
0.533178	-0.309662
0.540855	-0.530849
0.54306	-0.309662
0.548453	-0.17695
0.557765	-0.221187
0.559877	-0.17695
0.562645	-0.309662
0.566156	-0.17695
0.571667	-0.132712
0.574347	-0.17695
0.579356	0.0442374
0.581327	-0.0884748
0.584691	-0.221187
0.587566	-0.265424
0.590182	-0.221187
0.59413	-0.265424
0.599275	-0.132712
0.608066	-0.17695
0.611327	-0.309662
0.614034	-0.353899
0.61844	-0.309662
0.622817	-0.442374
0.626145	-0.486611
0.627668	-0.442374
0.63187	-0.221187
0.636242	-0.17695
0.645	-0.0442374
0.646181	0.17695
0.648519	0.221187
0.650722	0.265424
0.655763	0.0442374
0.666968	0.0884748
0.672576	-0.132712
0.689744	-0.0884748
0.693735	-0.132712
0.701816	-0.0884748
0.704835	-0.309662
0.710804	-0.353899
0.716145	-0.309662
0.719256	-0.442374
0.723126	-0.398137
0.727283	-0.353899
0.729327	-0.309662
0.734151	-0.353899
0.740119	-0.398137
0.746798	-0.353899
0.749922	-0.132712
0.7535	-0.265424
0.758171	-0.309662
0.762831	-0.442374
0.765712	-0.486611
0.768942	-0.353899
0.772009	-0.309662
0.776793	-0.353899
0.78064	-0.309662
0.785748	-0.442374
0.789078	-0.663561
0.793671	-0.619324
0.797541	-0.486611
0.802415	-0.530849
0.805853	-0.575086
0.811819	-0.619324
0.815302	-0.663561
0.820698	-0.884748
0.822577	-1.10593
0.826925	-1.0617
0.833381	-0.840511
0.840644	-0.884748
0.84232	-0.840511
0.850406	-0.884748
0.858212	-1.01746
0.868087	-0.973223
0.873032	-0.928985
0.877093	-1.0617
0.881807	-1.01746
0.886178	-1.23865
0.891579	-1.10593
0.896926	-0.884748
0.902519	-0.928985
0.908398	-0.796273
0.91347	-0.928985
0.915342	-0.973223
0.922848	-0.928985
0.925869	-0.973223
0.932064	-0.840511
0.936616	-0.796273
0.944119	-0.840511
0.948193	-0.796273
0.957664	-0.752036
0.963191	-0.619324
0.965887	-0.752036
0.969436	-0.796273
0.972472	-0.840511
0.975845	-0.707798
0.980143	-0.752036
0.98489	-0.619324
0.987151	-0.663561
0.993876	-0.707798
0.998967	-0.840511
1.00271	-0.884748
1.00847	-1.01746
1.01499	-0.973223
1.02254	-1.10593
1.03607	-0.973223
1.03884	-0.928985
1.04229	-1.0617
1.04524	-0.928985
1.05197	-0.973223
1.05939	-1.19441
1.06497	-1.23865
1.06676	-1.28288
1.07069	-1.23865
1.0832	-1.28288
1.08846	-1.23865
1.09337	-1.10593
1.09551	-1.0617
1.1006	-1.19441
1.10831	-1.23865
1.11303	-1.28288
1.11899	-1.4156
1.1246	-1.45983
1.13034	-1.4156
1.13603	-1.37136
1.13879	-1.23865
1.1435	-1.10593
1.15384	-0.884748
1.16183	-0.840511
1.16614	-0.619324
1.16919	-0.752036
1.17668	-0.707798
1.18048	-0.663561
1.1868	-0.707798
1.19295	-0.663561
1.19819	-0.619324
1.20333	-0.486611
1.21219	-0.353899
1.21699	-0.486611
1.22169	-0.442374
1.22372	-0.398137
1.22583	-0.353899
1.2326	-0.486611
1.24267	-0.442374
1.24554	-0.398137
1.24806	-0.530849
1.25085	-0.398137
1.26171	-0.619324
1.26475	-0.486611
1.2728	-0.442374
1.27747	-0.575086
1.28451	-0.530849
1.28908	-0.398137
1.2913	-0.442374
1.29701	-0.575086
1.30242	-0.442374
1.3096	-0.486611
1.31462	-0.353899
1.32652	-0.398137
1.32909	-0.530849
1.33168	-0.486611
1.33519	-0.530849
1.34135	-0.575086
1.34496	-0.530849
1.3486	-0.398137
1.35454	-0.353899
1.35715	-0.398137
1.3612	-0.265424
1.36739	-0.398137
1.37603	-0.353899
1.3818	-0.486611
1.39081	-0.619324
1.39647	-0.663561
1.40145	-0.530849
1.40755	-0.486611
1.41044	-0.353899
1.41573	-0.221187
1.41897	-0.265424
1.42507	-0.309662
1.43434	-0.442374
1.43928	-0.398137
1.44258	-0.353899
1.44653	-0.309662
1.45049	-0.353899
1.45472	-0.398137
1.4605	-0.353899
1.46367	-0.132712
1.46926	-0.17695
1.47447	-0.0442374
1.47924	0.0884748
1.48437	0.132712
1.4891	0.17695
1.49646	0.309662
1.50094	0.17695
1.50768	0.221187
1.51052	0.265424
1.51873	0.309662
1.52102	0.442374
1.52322	0.575086
1.52791	0.530849
1.53127	0.398137
1.53292	0.265424
1.53871	0.486611
1.54359	0.530849
1.54501	0.486611
1.54884	0.530849
1.55303	0.398137
1.56246	0.353899
1.56621	0.132712
1.56996	0.265424
1.57339	0.221187
1.57987	0.265424
1.58585	0.486611
1.59001	0.530849
1.59214	0.486611
1.59599	0.265424
1.60164	0.0442374
1.60445	0.0884748
1.61198	-0.0442374
1.61617	0.
1.62051	-0.0442374
1.6248	-0.17695
1.62984	-0.221187
1.63327	-0.265424
1.6356	-0.221187
1.64138	-0.0884748
1.64592	-0.0442374
1.65144	-0.0884748
1.66012	-0.221187
1.66908	-0.0884748
1.67373	-0.0442374
1.68169	-0.0884748
1.68632	0.0442374
1.68922	0.17695
1.69277	0.398137
1.69894	0.442374
1.70448	0.575086
1.70919	0.353899
1.71661	0.309662
1.72128	0.353899
1.7286	0.309662
1.73301	0.442374
1.74095	0.398137
1.74739	0.353899
1.75013	0.221187
1.75544	0.17695
1.7614	0.0442374
1.76505	0.
1.77273	0.0442374
1.77464	0.
1.77731	-0.132712
1.78025	-0.17695
1.78334	-0.221187
1.7882	-0.265424
1.7962	-0.398137
1.79924	-0.442374
1.80973	-0.486611
1.81417	-0.530849
1.82107	-0.575086
1.82701	-0.619324
1.83114	-0.575086
1.83432	-0.619324
1.8416	-0.575086
1.84861	-0.442374
1.85653	-0.575086
1.86004	-0.530849
1.86323	-0.663561
1.86983	-0.796273
1.87191	-0.752036
1.8756	-0.796273
1.88212	-0.928985
1.89012	-0.884748
1.89562	-0.840511
1.89724	-0.884748
1.89906	-0.840511
1.90109	-0.973223
1.90586	-1.01746
1.90885	-0.973223
1.91236	-1.10593
1.92164	-1.0617
1.92519	-1.01746
1.92759	-0.973223
1.9329	-0.840511
1.94012	-0.796273
1.94477	-0.840511
1.95194	-0.884748
1.96272	-0.840511
1.96666	-0.707798
1.96979	-0.752036
1.97222	-0.619324
1.975	-0.575086
1.98301	-0.619324
1.98875	-0.752036
1.99215	-0.707798
1.99858	-0.752036
2.0075	-0.796273
2.01121	-0.840511
2.01838	-0.619324
2.02631	-0.575086
2.03595	-0.707798
2.04189	-0.575086
2.04643	-0.530849
2.0525	-0.486611
2.06236	-0.530849
2.06502	-0.486611
2.06919	-0.353899
2.07174	-0.221187
2.07375	-0.265424
2.07648	-0.221187
2.0813	-0.265424
2.0861	-0.221187
2.09325	-0.17695
2.09923	-0.132712
2.10196	-0.0884748
2.103	0.0442374
2.1139	0.
2.12226	0.132712
2.12385	0.17695
2.1323	0.221187
2.135	0.17695
2.13965	0.221187
2.14408	0.17695
2.14849	0.221187
2.15277	0.265424
2.15633	0.221187
2.1604	0.265424
2.17073	0.398137
2.17779	0.442374
2.17926	0.398137
2.1848	0.353899
2.18937	0.398137
2.19149	0.265424
2.19608	0.309662
2.19963	0.265424
2.20231	0.309662
2.21062	0.442374
2.21346	0.486611
2.21706	0.353899
2.22132	0.309662
2.22456	0.353899
2.2275	0.398137
2.22904	0.442374
2.23307	0.309662
2.23701	0.265424
2.2426	0.221187
2.24994	0.353899
2.25347	0.575086
2.25682	0.619324
2.26179	0.486611
2.2656	0.530849
2.27252	0.663561
2.27653	0.796273
2.27865	0.752036
2.28414	0.884748
2.28759	0.928985
2.29485	0.884748
2.30252	0.840511
2.31536	0.796273
2.32286	0.575086
2.32926	0.530849
2.33311	0.663561
2.3384	0.707798
2.34065	0.663561
2.34887	0.619324
2.35505	0.663561
2.36284	0.619324
2.36654	0.398137
2.36875	0.353899
2.37186	0.398137
2.37641	0.265424
2.37966	0.398137
2.38407	0.530849
2.38725	0.398137
2.39186	0.353899
2.39922	0.309662
2.40555	0.353899
2.41058	0.486611
2.41619	0.530849
2.42127	0.486611
2.4324	0.619324
2.43542	0.575086
2.44178	0.530849
2.44728	0.486611
2.45458	0.353899
2.45972	0.575086
2.4627	0.707798
2.46814	0.663561
2.46998	0.530849
2.47465	0.575086
2.4771	0.707798
2.48354	0.663561
2.48728	0.796273
2.49247	1.01746
2.49782	1.0617
2.50661	1.10593
2.51172	1.15017
2.5142	1.19441
2.51942	1.4156
2.5291	1.54831
2.53552	1.4156
2.54114	1.54831
2.54432	1.4156
2.54822	1.54831
2.55182	1.59255
2.55492	1.63678
2.55942	1.68102
2.56305	1.81373
2.56541	1.7695
2.57066	1.99068
2.574	1.94645
2.58364	1.99068
2.58932	1.85797
2.59356	1.90221
2.59663	1.7695
2.60146	1.81373
2.60838	2.03492
2.61201	2.07916
2.61561	2.03492
2.62199	1.99068
2.62557	1.94645
2.63158	1.90221
2.63709	1.85797
2.64344	1.81373
2.64532	1.85797
2.65144	1.90221
2.65451	1.85797
2.6573	1.81373
2.66271	2.03492
2.66993	2.07916
2.67515	2.03492
2.67996	2.07916
2.68566	2.03492
2.68976	2.16763
2.69242	2.21187
2.69957	2.25611
2.70179	2.21187
2.70688	2.16763
2.71354	2.21187
2.71796	2.16763
2.72337	2.03492
2.72496	2.07916
2.73337	2.03492
2.74003	2.07916
2.74655	2.21187
2.75388	2.07916
2.75672	2.03492
2.76374	1.99068
2.76709	1.85797
2.77492	1.72526
2.77939	1.68102
2.78453	1.72526
2.788	1.7695
2.79271	1.72526
2.79662	1.85797
2.80211	1.81373
2.80634	1.94645
2.81826	1.90221
2.82579	1.94645
2.83212	2.16763
2.83534	2.30034
2.84154	2.16763
2.84932	2.21187
2.85271	2.07916
2.85809	2.21187
2.86387	2.16763
2.87033	2.12339
2.88006	1.99068
2.89829	1.85797
2.90475	2.07916
2.90774	2.03492
2.91608	2.07916
2.91989	2.12339
2.92701	1.99068
2.93381	1.85797
2.94131	1.81373
2.94367	1.68102
2.94808	1.54831
2.95615	1.68102
2.9626	1.54831
2.96551	1.4156
2.97371	1.37136
2.97692	1.4156
2.98097	1.19441
2.98735	1.4156
2.99387	1.37136
2.99637	1.32712
3.00063	1.45983
3.00622	1.4156
3.01071	1.28288
3.01513	1.15017
3.0168	1.10593
3.02056	1.15017
3.02661	1.19441
3.03624	1.4156
3.03809	1.54831
3.04248	1.50407
3.04571	1.63678
3.04931	1.50407
3.05718	1.54831
3.06281	1.4156
3.06891	1.37136
3.07402	1.4156
3.07501	1.37136
3.07868	1.32712
3.08343	1.28288
3.09017	1.0617
3.09524	1.28288
3.09817	1.32712
3.10504	1.28288
3.11039	1.23865
3.11585	1.19441
3.11989	1.23865
3.12519	1.28288
3.13101	1.23865
3.13737	1.37136
3.14221	1.32712
3.14522	1.54831
3.14928	1.59255
3.15204	1.63678
3.15567	1.50407
3.15973	1.45983
3.16528	1.4156
3.168	1.45983
3.17188	1.50407
3.18499	1.54831
3.18811	1.59255
3.19181	1.63678
3.20051	1.7695
3.20906	1.72526
3.21066	1.59255
3.21815	1.63678
3.22273	1.50407
3.22959	1.45983
3.23712	1.50407
3.24147	1.63678
3.24291	1.68102
3.24785	1.63678
3.25363	1.7695
3.25934	1.54831
3.2642	1.50407
3.27215	1.37136
3.28127	1.4156
3.28761	1.28288
3.29273	1.4156
3.29782	1.37136
3.30415	1.4156
3.31305	1.45983
3.31721	1.32712
3.32358	1.37136
3.3255	1.32712
3.33082	1.37136
3.3341	1.50407
3.33983	1.45983
3.34493	1.4156
3.35153	1.28288
3.35475	1.32712
3.36183	1.10593
3.37306	1.0617
3.37902	0.928985
3.38675	0.796273
3.39083	0.752036
3.39869	0.796273
3.40126	0.752036
3.4035	0.707798
3.40806	0.752036
3.41126	0.707798
3.41309	0.663561
3.41432	0.442374
3.4189	0.486611
3.42306	0.530849
3.42571	0.486611
3.43281	0.530849
3.43787	0.575086
3.44252	0.530849
3.44584	0.663561
3.45067	0.442374
3.45731	0.575086
3.46205	0.530849
3.46976	0.398137
3.47559	0.442374
3.48157	0.398137
3.48636	0.442374
3.49173	0.486611
3.49566	0.353899
3.50012	0.398137
3.50356	0.265424
3.50963	0.309662
3.51502	0.353899
3.51776	0.486611
3.52249	0.619324
3.52903	0.575086
3.53224	0.619324
3.53556	0.486611
3.54108	0.530849
3.54276	0.486611
3.54441	0.530849
3.54764	0.486611
3.55086	0.530849
3.55686	0.486611
3.55921	0.530849
3.56684	0.486611
3.57427	0.353899
3.57897	0.309662
3.58201	0.17695
3.58553	0.0442374
3.59186	0.0884748
3.59473	0.132712
3.59905	0.17695
3.60201	0.132712
3.61358	0.265424
3.6206	0.221187
3.62895	0.353899
3.63461	0.309662
3.63764	0.265424
3.64074	0.221187
3.6425	0.0884748
3.64485	0.0442374
3.64767	-0.0884748
3.65188	-0.0442374
3.65525	-0.0884748
3.66413	-0.132712
3.66716	0.
3.66967	-0.132712
3.68078	0.
3.68299	-0.132712
3.68594	-0.265424
3.6904	-0.221187
3.69479	-0.353899
3.70296	-0.575086
3.71675	-0.707798
3.71905	-0.752036
3.72899	-0.707798
3.73119	-0.752036
3.73485	-0.796273
3.73705	-0.752036
3.74472	-0.707798
3.74857	-0.575086
3.7532	-0.619324
3.75591	-0.752036
3.76132	-0.884748
3.76897	-0.928985
3.77302	-0.796273
3.77532	-0.752036
3.78245	-0.796273
3.78716	-0.752036
3.79436	-0.530849
3.79798	-0.309662
3.80377	-0.353899
3.81008	-0.309662
3.81922	-0.353899
3.82334	-0.309662
3.8249	-0.353899
3.82804	-0.398137
3.83473	-0.442374
3.84085	-0.398137
3.84568	-0.265424
3.84981	-0.309662
3.85421	-0.353899
3.86156	-0.309662
3.86878	-0.265424
3.87321	-0.0442374
3.87634	-0.0884748
3.88262	-0.132712
3.89149	-0.265424
3.90077	-0.132712
3.90535	0.
3.90984	0.221187
3.91389	0.265424
3.91701	0.309662
3.91916	0.353899
3.92239	0.221187
3.92724	0.265424
3.93435	0.221187
3.93883	0.265424
3.94381	0.221187
3.95084	0.17695
3.95548	0.221187
3.96055	0.17695
3.97173	0.0442374
3.9774	0.0884748
3.98081	0.0442374
3.98907	-0.0884748
3.9925	0.0442374
3.99911	0.17695
4.00144	0.132712
4.00731	-0.0884748
4.01367	-0.132712
4.01852	0.
4.02586	-0.221187
4.0291	-0.0884748
4.03224	0.0442374
4.03777	0.0884748
4.04181	-0.0442374
4.04532	-0.17695
4.05098	-0.221187
4.05668	-0.17695
4.06042	-0.132712
4.06574	-0.17695
4.06826	-0.132712
4.07264	-0.0884748
4.07766	-0.0442374
4.07925	0.0884748
4.08462	0.0442374
4.08802	0.0884748
4.09128	0.221187
4.09877	0.0884748
4.10417	0.132712
4.10686	0.0884748
4.11337	0.132712
4.11618	0.265424
4.11883	0.309662
4.12403	0.265424
4.12891	0.309662
4.13909	0.353899
4.1425	0.486611
4.14734	0.619324
4.15296	0.575086
4.158	0.530849
4.16205	0.486611
4.16516	0.619324
4.16689	0.575086
4.16824	0.530849
4.17587	0.486611
4.17916	0.530849
4.18494	0.486611
4.18854	0.619324
4.19518	0.398137
4.19818	0.530849
4.20251	0.575086
4.2073	0.530849
4.21147	0.575086
4.22404	0.619324
4.22937	0.486611
4.23356	0.353899
4.23702	0.221187
4.24471	0.0884748
4.25111	0.0442374
4.2587	0.0884748
4.26572	0.132712
4.27245	0.17695
4.27928	0.398137
4.28554	0.353899
4.28776	0.221187
4.29583	0.17695
4.2995	0.221187
4.30641	0.353899
4.3087	0.309662
4.31605	0.442374
4.31873	0.398137
4.32102	0.353899
4.32397	0.398137
4.32832	0.442374
4.32983	0.309662
4.33183	0.353899
4.33785	0.309662
4.34421	0.442374
4.34815	0.486611
4.35433	0.530849
4.3616	0.575086
4.36516	0.530849
4.37186	0.486611
4.37632	0.530849
4.3844	0.398137
4.38939	0.442374
4.39611	0.398137
4.40216	0.353899
4.40816	0.221187
4.412	0.0884748
4.41646	0.0442374
4.4216	-0.17695
4.42625	-0.132712
4.431	-0.0884748
4.43459	-0.0442374
4.438	0.
4.44035	-0.132712
4.44642	-0.0884748
4.44977	-0.0442374
4.45552	-0.0884748
4.45863	0.0442374
4.46575	0.0884748
4.46867	0.132712
4.47346	0.17695
4.47798	0.221187
4.48215	0.17695
4.49022	0.221187
4.4968	0.0884748
4.50336	0.132712
4.50894	0.265424
4.51152	0.309662
4.51237	0.353899
4.51715	0.309662
4.52107	0.265424
4.52489	0.309662
4.53093	0.265424
4.53495	0.398137
4.54166	0.265424
4.54512	0.132712
4.54839	0.17695
4.55328	0.221187
4.55597	0.0884748
4.56243	0.0442374
4.56455	0.17695
4.57098	-0.0442374
4.57403	0.
4.57928	0.132712
4.58482	0.0884748
4.59124	0.221187
4.60023	0.17695
4.6081	0.221187
4.61144	0.265424
4.61657	0.398137
4.62257	0.442374
4.62708	0.486611
4.6295	0.353899
4.63144	0.398137
4.63304	0.442374
4.63537	0.221187
4.63768	0.265424
4.64796	0.221187
4.65339	0.442374
4.66373	0.486611
4.6674	0.530849
4.67201	0.398137
4.6772	0.353899
4.68075	0.575086
4.68677	0.530849
4.68888	0.486611
4.6933	0.442374
4.7006	0.486611
4.70756	0.530849
4.71108	0.752036
4.71546	0.884748
4.72357	1.10593
4.72871	0.973223
4.73575	1.10593
4.74086	1.23865
4.74501	1.28288
4.75054	1.32712
4.75678	1.10593
4.75852	1.0617
4.76413	1.10593
4.76842	0.973223
4.77078	0.928985
4.77524	0.884748
4.78741	0.928985
4.78914	1.0617
4.79412	1.10593
4.7983	0.973223
4.80415	0.928985
4.80887	0.796273
4.81415	0.840511
4.81665	0.707798
4.82169	0.928985
4.82694	0.796273
4.84286	0.840511
4.85161	0.707798
4.85581	0.663561
4.86193	0.796273
4.86484	0.840511
4.87085	0.796273
4.87566	0.928985
4.8819	0.973223
4.88471	0.928985
4.89036	0.884748
4.89487	1.01746
4.90063	0.973223
4.90435	0.928985
4.90602	0.884748
4.91187	0.840511
4.91464	0.796273
4.91769	0.928985
4.92154	0.884748
4.93277	0.928985
4.94088	0.884748
4.94337	0.928985
4.94869	0.884748
4.95508	0.928985
4.95716	0.973223
4.96438	1.10593
4.9715	1.15017
4.97752	1.19441
4.98097	1.32712
4.98392	1.19441
4.98534	1.23865
4.98889	1.19441
4.99378	1.15017
4.99702	1.28288
5.00016	1.32712
